A Bootstrap Perspective on Stochastic Gradient Descent

Machine learning models trained with \emph{stochastic} gradient descent (SGD) can generalize better than those trained with deterministic gradient descent (GD). In this work, we study SGD's impact on generalization through the lens of the statistical bootstrap: SGD uses gradient variability under batch sampling as a proxy for solution variability under the randomness of the data collection process. We use empirical results and theoretical analysis to substantiate this claim. In idealized experiments on empirical risk minimization, we show that SGD is drawn to parameter choices that are robust under resampling and thus avoids spurious solutions even if they lie in wider and deeper minima of the training loss. We prove rigorously that by implicitly regularizing the trace of the gradient covariance matrix, SGD controls the algorithmic variability. This regularization leads to solutions that are less sensitive to sampling noise, thereby improving generalization. Numerical experiments on neural network training show that explicitly incorporating the estimate of the algorithmic variability as a regularizer improves test performance. This fact supports our claim that bootstrap estimation underpins SGD's generalization advantages.

==> PlotCode/PlotData/CNN_original_data.csv <==
LR,y_Reg0_mean,y_Reg0_std,y_Reg1_mean,y_Reg1_std,y_Reg2_mean,y_Reg2_std,y_Reg4_mean,y_Reg4_std,y_Reg8_mean,y_Reg8_std
0.005,0.69222127,0.00213228,0.62377571,0.00752178,0.602438,0.006978,0.57637739,0.00722198,0.55661313,0.0024761
0.01,0.70496472,0.00613248,0.62525012,0.01214503,0.60054587,0.00761284,0.58032038,0.00582426,0.56282207,0.0046798
0.02,0.74250628,0.00463593,0.62580403,0.00884984,0.61597034,0.01935404,0.60065292,0.00931695,0.63395157,0.01544303
0.03,0.79285515,0.00397399,0.66683195,0.00924045,0.68414648,0.01277219,0.66873017,0.00642746,0.63801929,0.08565802
0.04,0.86511585,0.00516304,0.69615839,0.01041482,0.73325085,0.03595356,0.78745545,0.01299268,1.03115414,0.90634085


==> PlotCode/PlotData/CNN_weight_decay.csv <==
LRs,y_Reg0_mean,y_Reg0_std,y_Reg1p0_mean,y_Reg1p0_std,y_Reg0p5_mean,y_Reg0p5_std,y_Reg0p25_mean,y_Reg0p25_std,y_Reg0p1_mean,y_Reg0p1_std
0.005,0.36590933,0.00274454,0.311125,0.00641947,0.33034,0.00158259,0.33985667,0.00504205,0.35031067,0.00843281
0.01,0.351701,0.00568669,0.26442333,0.02033399,0.30240433,0.01621366,0.31570867,0.00680694,0.32404667,0.00534676
0.02,0.292192,0.00387276,0.23765667,0.00061386,0.23685333,0.01494042,0.26372333,0.01952666,0.280581,0.01426464
0.03,0.302369,0.00281131,0.24660667,0.00196876,0.23107267,0.00337118,0.259629,0.00886979,0.28401767,0.00631893
0.04,0.29881913,0.00076609,0.255386,0.00224235,0.23392,0.00141244,0.232792,0.00764701,0.27741233,0.01635352


==> PlotCode/PlotData/DLN_Updated_Data.csv <==
x_OrigiReg,y_OrigiReg_ratio_mean,y_OrigiReg_ratio_std,x_OrigiReg_after,y_OrigiReg_ratio_mean_after,y_OrigiReg_ratio_std_after,x_Reg0p5,y_Reg0p5_ratio_mean,y_Reg0p5_ratio_std,x_Reg0p5_after,y_Reg0p5_ratio_mean_after,y_Reg0p5_ratio_std_after,x_Reg1,y_Reg1_ratio_mean,y_Reg1_ratio_std,x_Reg1_after,y_Reg1_ratio_mean_after,y_Reg1_ratio_std_after,x_Reg2,y_Reg2_ratio_mean,y_Reg2_ratio_std,x_Reg2_after,y_Reg2_ratio_mean_after,y_Reg2_ratio_std_after,x_Reg3,y_Reg3_ratio_mean,y_Reg3_ratio_std,x_Reg3_after,y_Reg3_ratio_mean_after,y_Reg3_ratio_std_after,x_Reg4,y_Reg4_ratio_mean,y_Reg4_ratio_std,x_Reg4_after,y_Reg4_ratio_mean_after,y_Reg4_ratio_std_after
10.0,0.39435667,0.06156476,30.5,0.11842995,0.00211126,10.0,0.11441364,0.00148778,13.0,0.09963116,0.00151976732,10.0,0.17088379,0.00702382,18.0,0.10553472,0.000957844504,10.0,0.24785353,0.01922673,23.0,0.10952644,0.0008785,10.0,0.28849409,0.02840892,25.0,0.11233171,0.0007958,10.0,0.31127026,0.03420031,26.2,0.11363702,0.00093749
15.0,0.25823856,0.01721849,31.0,0.3131903,0.2744125,11.0,0.10806131,0.00110578,13.5,1.49597549,1.97843729,12.0,0.13981988,0.00393276,19.0,2.74332083,3.73481238,12.0,0.19821725,0.00963875,23.2,0.31032561,0.28465362,12.0,0.23186,0.01508015,25.2,0.31081945,0.28137055,12.0,0.25283088,0.01923581,26.5,0.31096187,0.27950914
16.0,0.23989672,0.01523667,nan,nan,nan,12.0,0.10343845,0.00115216,nan,nan,nan,14.0,0.12194217,0.00191421,nan,nan,nan,16.0,0.14167947,0.00378632,nan,nan,nan,16.0,0.16297002,0.00536739,nan,nan,nan,16.0,0.17648204,0.00643986,nan,nan,nan
20.0,0.17975246,0.00644655,nan,nan,nan,13.0,0.09963116,0.00151977,nan,nan,nan,16.0,0.11184197,0.00112525,nan,nan,nan,18.0,0.12709781,0.00235013,nan,nan,nan,18.0,0.14280445,0.00376476,nan,nan,nan,20.0,0.13735169,0.00329634,nan,nan,nan
25.0,0.13830618,0.00341021,nan,nan,nan,nan,nan,nan,nan,nan,nan,17.0,0.10847319,0.00089269,nan,nan,nan,20.0,0.11796377,0.00131087,nan,nan,nan,20.0,0.1284195,0.00332074,nan,nan,nan,22.0,0.12611422,0.00218255,nan,nan,nan
26.0,0.13332924,0.0029469,nan,nan,nan,nan,nan,nan,nan,nan,nan,18.0,0.10553472,0.00095784,nan,nan,nan,22.0,0.11169443,0.00101883,nan,nan,nan,21.0,0.12350157,0.00275024,nan,nan,nan,24.0,0.11901129,0.00148301,nan,nan,nan
27.0,0.12920637,0.00254957,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.0,0.10952644,0.0008785,nan,nan,nan,24.0,0.11435012,0.00108469,nan,nan,nan,25.0,0.11518207,0.00227459,nan,nan,nan
28.0,0.12558759,0.00227945,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.0,0.11233171,0.0007958,nan,nan,nan,25.5,0.11468003,0.00042812,nan,nan,nan
29.0,0.12285609,0.0018355,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.0,0.11419643,0.00086829,nan,nan,nan
30.0,0.1204586,0.00164321,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.2,0.11363702,0.00093749,nan,nan,nan
30.2,0.11813283,0.00275302,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
30.5,0.11842995,0.00211126,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan

==> PlotCode/PlotData/DLN_data_with_nan.csv <==
x_OrigiReg,y_OrigiReg_ratio_mean,y_OrigiReg_ratio_std,x_OrigiReg_after,y_OrigiReg_ratio_mean_after,y_OrigiReg_ratio_std_after,x_Reg2,y_Reg2_ratio_mean,y_Reg2_ratio_std,x_Reg2_after,y_Reg2_ratio_mean_after,y_Reg2_ratio_std_after,x_Reg3,y_Reg3_ratio_mean,y_Reg3_ratio_std,x_Reg3_after,y_Reg3_ratio_mean_after,y_Reg3_ratio_std_after,x_Reg4,y_Reg4_ratio_mean,y_Reg4_ratio_std,x_Reg4_after,y_Reg4_ratio_mean_after,y_Reg4_ratio_std_after
16.0,2.0647619,0.13114013,30.5,1.01931217,0.01817135,16.0,1.21941799,0.03258838,23.0,0.94268078,0.00756118,16.0,1.40266314,0.04619647,25.0,0.9668254,0.00684935,16.0,1.51895944,0.05542705,26.2,0.97805996,0.00806889
20.0,1.54710758,0.05548463,31.0,2.69559083,2.36183503,18.0,1.09391534,0.02022729,23.2,2.67093474,2.44997904,18.0,1.22910053,0.03240282,25.2,2.67518519,2.42172206,20.0,1.18216931,0.02837124,26.5,2.67641093,2.40570116
25.0,1.19038448,0.02935128,NaN,NaN,NaN,20.0,1.01529982,0.01128247,NaN,NaN,NaN,20.0,1.10529101,0.02858123,NaN,NaN,NaN,22.0,1.08544974,0.01878493,NaN,NaN,NaN
26.0,1.1475485,0.0253636,NaN,NaN,NaN,22.0,0.96134039,0.00876896,NaN,NaN,NaN,21.0,1.06296296,0.02367097,NaN,NaN,NaN,24.0,1.0243157,0.01276405,NaN,NaN,NaN
27.0,1.11206349,0.02194383,NaN,NaN,NaN,23.0,0.94268078,0.00756118,NaN,NaN,NaN,24.0,0.98419753,0.00933582,NaN,NaN,NaN,25.0,0.99135802,0.01957712,NaN,NaN,NaN
28.0,1.08091711,0.01961892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,25.0,0.9668254,0.00684935,NaN,NaN,NaN,25.5,0.98703704,0.00368476,NaN,NaN,NaN
29.0,1.05740741,0.01579788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,26.0,0.98287478,0.00747329,NaN,NaN,NaN
30.0,1.03677249,0.01414293,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,26.2,0.97805996,0.00806889,NaN,NaN,NaN
30.2,1.01675485,0.02369494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
30.5,1.01931217,0.01817135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> PlotCode/PlotData/GDTraj_transformed.csv <==
-3.00,-3.00,0.00
-3.00,-2.86,0.00
-3.00,-2.72,0.00
-3.00,-2.58,0.00
-3.00,-2.43,0.00
-3.00,-2.29,0.00
-3.00,-2.15,0.00
-3.00,-2.01,0.00
-3.00,-1.87,0.00
-3.00,-1.73,0.00
-3.00,-1.59,0.00
-3.00,-1.44,0.00
-3.00,-1.30,0.00
-3.00,-1.16,0.01
-3.00,-1.02,0.01
-3.00,-0.88,0.01
-3.00,-0.74,0.01
-3.00,-0.60,0.01
-3.00,-0.45,0.01
-3.00,-0.31,0.01
-3.00,-0.17,0.01
-3.00,-0.03,0.01
-3.00,0.11,0.01
-3.00,0.25,0.01
-3.00,0.39,0.01
-3.00,0.54,0.01
-3.00,0.68,0.01
-3.00,0.82,0.01
-3.00,0.96,0.01
-3.00,1.10,0.00
-3.00,1.24,0.00
-3.00,1.38,0.00
-3.00,1.53,0.00
-3.00,1.67,0.00
-3.00,1.81,0.00
-3.00,1.95,0.00
-3.00,2.09,0.00
-3.00,2.23,0.00
-3.00,2.37,0.00
-3.00,2.52,0.00
-3.00,2.66,0.00
-3.00,2.80,0.00
-3.00,2.94,0.01
-3.00,3.08,0.01
-3.00,3.22,0.01
-3.00,3.36,0.01
-3.00,3.51,0.01
-3.00,3.65,0.01
-3.00,3.79,0.01
-3.00,3.93,0.01
-3.00,4.07,0.01
-3.00,4.21,0.01
-3.00,4.35,0.01
-3.00,4.49,0.01
-3.00,4.64,0.01
-3.00,4.78,0.01
-3.00,4.92,0.01
-3.00,5.06,0.01
-3.00,5.20,0.01
-3.00,5.34,0.01
-3.00,5.48,0.01
-3.00,5.63,0.01
-3.00,5.77,0.01
-3.00,5.91,0.00
-3.00,6.05,0.00
-3.00,6.19,0.00
-3.00,6.33,0.00
-3.00,6.47,0.00
-3.00,6.62,0.00
-3.00,6.76,0.00
-3.00,6.90,0.00
-3.00,7.04,0.00
-3.00,7.18,0.00
-3.00,7.32,0.00
-3.00,7.46,0.00
-3.00,7.61,0.00
-3.00,7.75,0.00
-3.00,7.89,0.00
-3.00,8.03,0.00
-3.00,8.17,0.00
-3.00,8.31,0.00
-3.00,8.45,0.00
-3.00,8.60,0.00
-3.00,8.74,0.00
-3.00,8.88,0.00
-3.00,9.02,0.00
-3.00,9.16,0.00
-3.00,9.30,0.00
-3.00,9.44,0.00
-3.00,9.59,0.00
-3.00,9.73,0.00
-3.00,9.87,0.00
-3.00,10.01,0.00
-3.00,10.15,0.00
-3.00,10.29,0.00
-3.00,10.43,0.00
-3.00,10.58,0.00
-3.00,10.72,0.00
-3.00,10.86,0.00
-3.00,11.00,0.00
-2.86,-3.00,0.00
-2.86,-2.86,0.00
-2.86,-2.72,0.00
-2.86,-2.58,0.00
-2.86,-2.43,0.00
-2.86,-2.29,0.00
-2.86,-2.15,0.00
-2.86,-2.01,0.00
-2.86,-1.87,0.00
-2.86,-1.73,0.00
-2.86,-1.59,0.00
-2.86,-1.44,0.00
-2.86,-1.30,0.01
-2.86,-1.16,0.01
-2.86,-1.02,0.01
-2.86,-0.88,0.01
-2.86,-0.74,0.01
-2.86,-0.60,0.01
-2.86,-0.45,0.01
-2.86,-0.31,0.01
-2.86,-0.17,0.01
-2.86,-0.03,0.01
-2.86,0.11,0.01
-2.86,0.25,0.01
-2.86,0.39,0.01
-2.86,0.54,0.01
-2.86,0.68,0.01
-2.86,0.82,0.01
-2.86,0.96,0.01
-2.86,1.10,0.01
-2.86,1.24,0.01
-2.86,1.38,0.01
-2.86,1.53,0.00
-2.86,1.67,0.00
-2.86,1.81,0.00
-2.86,1.95,0.00
-2.86,2.09,0.00
-2.86,2.23,0.00
-2.86,2.37,0.01
-2.86,2.52,0.01
-2.86,2.66,0.01
-2.86,2.80,0.01
-2.86,2.94,0.01
-2.86,3.08,0.01
-2.86,3.22,0.01
-2.86,3.36,0.01
-2.86,3.51,0.01
-2.86,3.65,0.01
-2.86,3.79,0.01
-2.86,3.93,0.01
-2.86,4.07,0.01
-2.86,4.21,0.01
-2.86,4.35,0.01
-2.86,4.49,0.01
-2.86,4.64,0.01
-2.86,4.78,0.01
-2.86,4.92,0.01
-2.86,5.06,0.01
-2.86,5.20,0.01
-2.86,5.34,0.01
-2.86,5.48,0.01
-2.86,5.63,0.01
-2.86,5.77,0.01
-2.86,5.91,0.01
-2.86,6.05,0.01
-2.86,6.19,0.01
-2.86,6.33,0.00
-2.86,6.47,0.00
-2.86,6.62,0.00
-2.86,6.76,0.00
-2.86,6.90,0.00
-2.86,7.04,0.00
-2.86,7.18,0.00
-2.86,7.32,0.00
-2.86,7.46,0.00
-2.86,7.61,0.00
-2.86,7.75,0.00
-2.86,7.89,0.00
-2.86,8.03,0.00
-2.86,8.17,0.00
-2.86,8.31,0.00
-2.86,8.45,0.00
-2.86,8.60,0.00
-2.86,8.74,0.00
-2.86,8.88,0.00
-2.86,9.02,0.00
-2.86,9.16,0.00
-2.86,9.30,0.00
-2.86,9.44,0.00
-2.86,9.59,0.00
-2.86,9.73,0.00
-2.86,9.87,0.00
-2.86,10.01,0.00
-2.86,10.15,0.00
-2.86,10.29,0.00
-2.86,10.43,0.00
-2.86,10.58,0.00
-2.86,10.72,0.00
-2.86,10.86,0.00
-2.86,11.00,0.00
-2.72,-3.00,0.00
-2.72,-2.86,0.00
-2.72,-2.72,0.00
-2.72,-2.58,0.00
-2.72,-2.43,0.00
-2.72,-2.29,0.00
-2.72,-2.15,0.00
-2.72,-2.01,0.00
-2.72,-1.87,0.00
-2.72,-1.73,0.00
-2.72,-1.59,0.01
-2.72,-1.44,0.01
-2.72,-1.30,0.01
-2.72,-1.16,0.01
-2.72,-1.02,0.01
-2.72,-0.88,0.01
-2.72,-0.74,0.01
-2.72,-0.60,0.01
-2.72,-0.45,0.01
-2.72,-0.31,0.01
-2.72,-0.17,0.01
-2.72,-0.03,0.01
-2.72,0.11,0.01
-2.72,0.25,0.01
-2.72,0.39,0.01
-2.72,0.54,0.01
-2.72,0.68,0.01
-2.72,0.82,0.01
-2.72,0.96,0.01
-2.72,1.10,0.01
-2.72,1.24,0.01
-2.72,1.38,0.01
-2.72,1.53,0.01
-2.72,1.67,0.01
-2.72,1.81,0.01
-2.72,1.95,0.01
-2.72,2.09,0.01
-2.72,2.23,0.01
-2.72,2.37,0.01
-2.72,2.52,0.01
-2.72,2.66,0.01
-2.72,2.80,0.01
-2.72,2.94,0.01
-2.72,3.08,0.01
-2.72,3.22,0.01
-2.72,3.36,0.01
-2.72,3.51,0.01
-2.72,3.65,0.01
-2.72,3.79,0.01
-2.72,3.93,0.01
-2.72,4.07,0.01
-2.72,4.21,0.01
-2.72,4.35,0.01
-2.72,4.49,0.01
-2.72,4.64,0.01
-2.72,4.78,0.01
-2.72,4.92,0.01
-2.72,5.06,0.01
-2.72,5.20,0.01
-2.72,5.34,0.01
-2.72,5.48,0.01
-2.72,5.63,0.01
-2.72,5.77,0.01
-2.72,5.91,0.01
-2.72,6.05,0.01
-2.72,6.19,0.01
-2.72,6.33,0.01
-2.72,6.47,0.01
-2.72,6.62,0.00
-2.72,6.76,0.00
-2.72,6.90,0.00
-2.72,7.04,0.00
-2.72,7.18,0.00
-2.72,7.32,0.00
-2.72,7.46,0.00
-2.72,7.61,0.00
-2.72,7.75,0.00
-2.72,7.89,0.00
-2.72,8.03,0.00
-2.72,8.17,0.00
-2.72,8.31,0.00
-2.72,8.45,0.00
-2.72,8.60,0.00
-2.72,8.74,0.00
-2.72,8.88,0.00
-2.72,9.02,0.00
-2.72,9.16,0.00
-2.72,9.30,0.00
-2.72,9.44,0.00
-2.72,9.59,0.00
-2.72,9.73,0.00
-2.72,9.87,0.00
-2.72,10.01,0.00
-2.72,10.15,0.00
-2.72,10.29,0.00
-2.72,10.43,0.00
-2.72,10.58,0.00
-2.72,10.72,0.00
-2.72,10.86,0.00
-2.72,11.00,0.00
-2.58,-3.00,0.00
-2.58,-2.86,0.00
-2.58,-2.72,0.00
-2.58,-2.58,0.00
-2.58,-2.43,0.00
-2.58,-2.29,0.00
-2.58,-2.15,0.00
-2.58,-2.01,0.00
-2.58,-1.87,0.00
-2.58,-1.73,0.01
-2.58,-1.59,0.01
-2.58,-1.44,0.01
-2.58,-1.30,0.01
-2.58,-1.16,0.01
-2.58,-1.02,0.01
-2.58,-0.88,0.01
-2.58,-0.74,0.01
-2.58,-0.60,0.01
-2.58,-0.45,0.01
-2.58,-0.31,0.01
-2.58,-0.17,0.01
-2.58,-0.03,0.01
-2.58,0.11,0.01
-2.58,0.25,0.01
-2.58,0.39,0.01
-2.58,0.54,0.01
-2.58,0.68,0.01
-2.58,0.82,0.01
-2.58,0.96,0.01
-2.58,1.10,0.01
-2.58,1.24,0.01
-2.58,1.38,0.01
-2.58,1.53,0.01
-2.58,1.67,0.01
-2.58,1.81,0.01
-2.58,1.95,0.01
-2.58,2.09,0.01
-2.58,2.23,0.01
-2.58,2.37,0.01
-2.58,2.52,0.01
-2.58,2.66,0.01
-2.58,2.80,0.01
-2.58,2.94,0.01
-2.58,3.08,0.01
-2.58,3.22,0.01
-2.58,3.36,0.01
-2.58,3.51,0.01
-2.58,3.65,0.02
-2.58,3.79,0.02
-2.58,3.93,0.02
-2.58,4.07,0.02
-2.58,4.21,0.02
-2.58,4.35,0.02
-2.58,4.49,0.02
-2.58,4.64,0.02
-2.58,4.78,0.02
-2.58,4.92,0.02
-2.58,5.06,0.02
-2.58,5.20,0.02
-2.58,5.34,0.02
-2.58,5.48,0.02
-2.58,5.63,0.01
-2.58,5.77,0.01
-2.58,5.91,0.01
-2.58,6.05,0.01
-2.58,6.19,0.01
-2.58,6.33,0.01
-2.58,6.47,0.01
-2.58,6.62,0.01
-2.58,6.76,0.00
-2.58,6.90,0.00
-2.58,7.04,0.00
-2.58,7.18,0.00
-2.58,7.32,0.00
-2.58,7.46,0.00
-2.58,7.61,0.00
-2.58,7.75,0.00
-2.58,7.89,0.00
-2.58,8.03,0.00
-2.58,8.17,0.00
-2.58,8.31,0.00
-2.58,8.45,0.00
-2.58,8.60,0.00
-2.58,8.74,0.00
-2.58,8.88,0.00
-2.58,9.02,0.00
-2.58,9.16,0.00
-2.58,9.30,0.00
-2.58,9.44,0.00
-2.58,9.59,0.00
-2.58,9.73,0.00
-2.58,9.87,0.00
-2.58,10.01,0.00
-2.58,10.15,0.00
-2.58,10.29,0.00
-2.58,10.43,0.00
-2.58,10.58,0.00
-2.58,10.72,0.00
-2.58,10.86,0.00
-2.58,11.00,0.00
-2.43,-3.00,0.00
-2.43,-2.86,0.00
-2.43,-2.72,0.00
-2.43,-2.58,0.00
-2.43,-2.43,0.00
-2.43,-2.29,0.00
-2.43,-2.15,0.00
-2.43,-2.01,0.00
-2.43,-1.87,0.01
-2.43,-1.73,0.01
-2.43,-1.59,0.01
-2.43,-1.44,0.01
-2.43,-1.30,0.01
-2.43,-1.16,0.01
-2.43,-1.02,0.01
-2.43,-0.88,0.01
-2.43,-0.74,0.01
-2.43,-0.60,0.01
-2.43,-0.45,0.01
-2.43,-0.31,0.01
-2.43,-0.17,0.01
-2.43,-0.03,0.01
-2.43,0.11,0.01
-2.43,0.25,0.01
-2.43,0.39,0.01
-2.43,0.54,0.01
-2.43,0.68,0.01
-2.43,0.82,0.01
-2.43,0.96,0.01
-2.43,1.10,0.01
-2.43,1.24,0.01
-2.43,1.38,0.01
-2.43,1.53,0.01
-2.43,1.67,0.01
-2.43,1.81,0.01
-2.43,1.95,0.01
-2.43,2.09,0.01
-2.43,2.23,0.01
-2.43,2.37,0.01
-2.43,2.52,0.01
-2.43,2.66,0.01
-2.43,2.80,0.01
-2.43,2.94,0.01
-2.43,3.08,0.01
-2.43,3.22,0.02
-2.43,3.36,0.02
-2.43,3.51,0.02
-2.43,3.65,0.02
-2.43,3.79,0.02
-2.43,3.93,0.02
-2.43,4.07,0.02
-2.43,4.21,0.02
-2.43,4.35,0.03
-2.43,4.49,0.03
-2.43,4.64,0.03
-2.43,4.78,0.03
-2.43,4.92,0.03
-2.43,5.06,0.02
-2.43,5.20,0.02
-2.43,5.34,0.02
-2.43,5.48,0.02
-2.43,5.63,0.02
-2.43,5.77,0.02
-2.43,5.91,0.02
-2.43,6.05,0.01
-2.43,6.19,0.01
-2.43,6.33,0.01
-2.43,6.47,0.01
-2.43,6.62,0.01
-2.43,6.76,0.01
-2.43,6.90,0.00
-2.43,7.04,0.00
-2.43,7.18,0.00
-2.43,7.32,0.00
-2.43,7.46,0.00
-2.43,7.61,0.00
-2.43,7.75,0.00
-2.43,7.89,0.00
-2.43,8.03,0.00
-2.43,8.17,0.00
-2.43,8.31,0.00
-2.43,8.45,0.00
-2.43,8.60,0.00
-2.43,8.74,0.00
-2.43,8.88,0.00
-2.43,9.02,0.00
-2.43,9.16,0.00
-2.43,9.30,0.00
-2.43,9.44,0.00
-2.43,9.59,0.00
-2.43,9.73,0.00
-2.43,9.87,0.00
-2.43,10.01,0.00
-2.43,10.15,0.00
-2.43,10.29,0.00
-2.43,10.43,0.00
-2.43,10.58,0.00
-2.43,10.72,0.00
-2.43,10.86,0.00
-2.43,11.00,0.00
-2.29,-3.00,0.00
-2.29,-2.86,0.00
-2.29,-2.72,0.00
-2.29,-2.58,0.00
-2.29,-2.43,0.00
-2.29,-2.29,0.00
-2.29,-2.15,0.00
-2.29,-2.01,0.00
-2.29,-1.87,0.01
-2.29,-1.73,0.01
-2.29,-1.59,0.01
-2.29,-1.44,0.01
-2.29,-1.30,0.01
-2.29,-1.16,0.01
-2.29,-1.02,0.01
-2.29,-0.88,0.01
-2.29,-0.74,0.01
-2.29,-0.60,0.01
-2.29,-0.45,0.01
-2.29,-0.31,0.01
-2.29,-0.17,0.01
-2.29,-0.03,0.01
-2.29,0.11,0.01
-2.29,0.25,0.01
-2.29,0.39,0.01
-2.29,0.54,0.01
-2.29,0.68,0.01
-2.29,0.82,0.01
-2.29,0.96,0.01
-2.29,1.10,0.01
-2.29,1.24,0.01
-2.29,1.38,0.01
-2.29,1.53,0.01
-2.29,1.67,0.01
-2.29,1.81,0.01
-2.29,1.95,0.01
-2.29,2.09,0.01
-2.29,2.23,0.01
-2.29,2.37,0.01
-2.29,2.52,0.01
-2.29,2.66,0.01
-2.29,2.80,0.01
-2.29,2.94,0.02
-2.29,3.08,0.02
-2.29,3.22,0.02
-2.29,3.36,0.02
-2.29,3.51,0.02
-2.29,3.65,0.03
-2.29,3.79,0.03
-2.29,3.93,0.03
-2.29,4.07,0.03
-2.29,4.21,0.03
-2.29,4.35,0.03
-2.29,4.49,0.03
-2.29,4.64,0.03
-2.29,4.78,0.03
-2.29,4.92,0.03
-2.29,5.06,0.03
-2.29,5.20,0.03
-2.29,5.34,0.03
-2.29,5.48,0.03
-2.29,5.63,0.02
-2.29,5.77,0.02
-2.29,5.91,0.02
-2.29,6.05,0.02
-2.29,6.19,0.02
-2.29,6.33,0.01
-2.29,6.47,0.01
-2.29,6.62,0.01
-2.29,6.76,0.01
-2.29,6.90,0.01
-2.29,7.04,0.01
-2.29,7.18,0.00
-2.29,7.32,0.00
-2.29,7.46,0.00
-2.29,7.61,0.00
-2.29,7.75,0.00
-2.29,7.89,0.00
-2.29,8.03,0.00
-2.29,8.17,0.00
-2.29,8.31,0.00
-2.29,8.45,0.00
-2.29,8.60,0.00
-2.29,8.74,0.00
-2.29,8.88,0.00
-2.29,9.02,0.00
-2.29,9.16,0.00
-2.29,9.30,0.00
-2.29,9.44,0.00
-2.29,9.59,0.00
-2.29,9.73,0.00
-2.29,9.87,0.00
-2.29,10.01,0.00
-2.29,10.15,0.00
-2.29,10.29,0.00
-2.29,10.43,0.00
-2.29,10.58,0.00
-2.29,10.72,0.00
-2.29,10.86,0.00
-2.29,11.00,0.00
-2.15,-3.00,0.00
-2.15,-2.86,0.00
-2.15,-2.72,0.00
-2.15,-2.58,0.00
-2.15,-2.43,0.00
-2.15,-2.29,0.00
-2.15,-2.15,0.00
-2.15,-2.01,0.01
-2.15,-1.87,0.01
-2.15,-1.73,0.01
-2.15,-1.59,0.01
-2.15,-1.44,0.01
-2.15,-1.30,0.01
-2.15,-1.16,0.01
-2.15,-1.02,0.01
-2.15,-0.88,0.01
-2.15,-0.74,0.01
-2.15,-0.60,0.01
-2.15,-0.45,0.01
-2.15,-0.31,0.01
-2.15,-0.17,0.01
-2.15,-0.03,0.01
-2.15,0.11,0.01
-2.15,0.25,0.01
-2.15,0.39,0.01
-2.15,0.54,0.01
-2.15,0.68,0.01
-2.15,0.82,0.01
-2.15,0.96,0.01
-2.15,1.10,0.01
-2.15,1.24,0.01
-2.15,1.38,0.01
-2.15,1.53,0.01
-2.15,1.67,0.01
-2.15,1.81,0.01
-2.15,1.95,0.01
-2.15,2.09,0.01
-2.15,2.23,0.01
-2.15,2.37,0.01
-2.15,2.52,0.01
-2.15,2.66,0.02
-2.15,2.80,0.02
-2.15,2.94,0.02
-2.15,3.08,0.02
-2.15,3.22,0.03
-2.15,3.36,0.03
-2.15,3.51,0.03
-2.15,3.65,0.03
-2.15,3.79,0.04
-2.15,3.93,0.04
-2.15,4.07,0.04
-2.15,4.21,0.04
-2.15,4.35,0.04
-2.15,4.49,0.04
-2.15,4.64,0.04
-2.15,4.78,0.04
-2.15,4.92,0.04
-2.15,5.06,0.04
-2.15,5.20,0.04
-2.15,5.34,0.04
-2.15,5.48,0.03
-2.15,5.63,0.03
-2.15,5.77,0.03
-2.15,5.91,0.02
-2.15,6.05,0.02
-2.15,6.19,0.02
-2.15,6.33,0.02
-2.15,6.47,0.01
-2.15,6.62,0.01
-2.15,6.76,0.01
-2.15,6.90,0.01
-2.15,7.04,0.01
-2.15,7.18,0.01
-2.15,7.32,0.00
-2.15,7.46,0.00
-2.15,7.61,0.00
-2.15,7.75,0.00
-2.15,7.89,0.00
-2.15,8.03,0.00
-2.15,8.17,0.00
-2.15,8.31,0.00
-2.15,8.45,0.00
-2.15,8.60,0.00
-2.15,8.74,0.00
-2.15,8.88,0.00
-2.15,9.02,0.00
-2.15,9.16,0.00
-2.15,9.30,0.00
-2.15,9.44,0.00
-2.15,9.59,0.00
-2.15,9.73,0.00
-2.15,9.87,0.00
-2.15,10.01,0.00
-2.15,10.15,0.00
-2.15,10.29,0.00
-2.15,10.43,0.00
-2.15,10.58,0.00
-2.15,10.72,0.00
-2.15,10.86,0.00
-2.15,11.00,0.00
-2.01,-3.00,0.00
-2.01,-2.86,0.00
-2.01,-2.72,0.00
-2.01,-2.58,0.00
-2.01,-2.43,0.00
-2.01,-2.29,0.00
-2.01,-2.15,0.01
-2.01,-2.01,0.01
-2.01,-1.87,0.01
-2.01,-1.73,0.01
-2.01,-1.59,0.01
-2.01,-1.44,0.01
-2.01,-1.30,0.01
-2.01,-1.16,0.01
-2.01,-1.02,0.01
-2.01,-0.88,0.01
-2.01,-0.74,0.01
-2.01,-0.60,0.01
-2.01,-0.45,0.01
-2.01,-0.31,0.01
-2.01,-0.17,0.01
-2.01,-0.03,0.01
-2.01,0.11,0.01
-2.01,0.25,0.01
-2.01,0.39,0.01
-2.01,0.54,0.01
-2.01,0.68,0.01
-2.01,0.82,0.01
-2.01,0.96,0.01
-2.01,1.10,0.01
-2.01,1.24,0.01
-2.01,1.38,0.01
-2.01,1.53,0.01
-2.01,1.67,0.01
-2.01,1.81,0.01
-2.01,1.95,0.01
-2.01,2.09,0.01
-2.01,2.23,0.01
-2.01,2.37,0.01
-2.01,2.52,0.02
-2.01,2.66,0.02
-2.01,2.80,0.02
-2.01,2.94,0.03
-2.01,3.08,0.03
-2.01,3.22,0.03
-2.01,3.36,0.04
-2.01,3.51,0.04
-2.01,3.65,0.04
-2.01,3.79,0.05
-2.01,3.93,0.05
-2.01,4.07,0.05
-2.01,4.21,0.05
-2.01,4.35,0.05
-2.01,4.49,0.06
-2.01,4.64,0.06
-2.01,4.78,0.05
-2.01,4.92,0.05
-2.01,5.06,0.05
-2.01,5.20,0.05
-2.01,5.34,0.05
-2.01,5.48,0.04
-2.01,5.63,0.04
-2.01,5.77,0.04
-2.01,5.91,0.03
-2.01,6.05,0.03
-2.01,6.19,0.02
-2.01,6.33,0.02
-2.01,6.47,0.02
-2.01,6.62,0.01
-2.01,6.76,0.01
-2.01,6.90,0.01
-2.01,7.04,0.01
-2.01,7.18,0.01
-2.01,7.32,0.01
-2.01,7.46,0.00
-2.01,7.61,0.00
-2.01,7.75,0.00
-2.01,7.89,0.00
-2.01,8.03,0.00
-2.01,8.17,0.00
-2.01,8.31,0.00
-2.01,8.45,0.00
-2.01,8.60,0.00
-2.01,8.74,0.00
-2.01,8.88,0.00
-2.01,9.02,0.00
-2.01,9.16,0.00
-2.01,9.30,0.00
-2.01,9.44,0.00
-2.01,9.59,0.00
-2.01,9.73,0.00
-2.01,9.87,0.00
-2.01,10.01,0.00
-2.01,10.15,0.00
-2.01,10.29,0.00
-2.01,10.43,0.00
-2.01,10.58,0.00
-2.01,10.72,0.00
-2.01,10.86,0.00
-2.01,11.00,0.00
-1.87,-3.00,0.00
-1.87,-2.86,0.00
-1.87,-2.72,0.00
-1.87,-2.58,0.00
-1.87,-2.43,0.00
-1.87,-2.29,0.00
-1.87,-2.15,0.01
-1.87,-2.01,0.01
-1.87,-1.87,0.01
-1.87,-1.73,0.01
-1.87,-1.59,0.01
-1.87,-1.44,0.01
-1.87,-1.30,0.01
-1.87,-1.16,0.01
-1.87,-1.02,0.01
-1.87,-0.88,0.01
-1.87,-0.74,0.01
-1.87,-0.60,0.01
-1.87,-0.45,0.01
-1.87,-0.31,0.01
-1.87,-0.17,0.01
-1.87,-0.03,0.01
-1.87,0.11,0.01
-1.87,0.25,0.01
-1.87,0.39,0.01
-1.87,0.54,0.01
-1.87,0.68,0.01
-1.87,0.82,0.01
-1.87,0.96,0.01
-1.87,1.10,0.01
-1.87,1.24,0.01
-1.87,1.38,0.01
-1.87,1.53,0.01
-1.87,1.67,0.01
-1.87,1.81,0.01
-1.87,1.95,0.01
-1.87,2.09,0.01
-1.87,2.23,0.02
-1.87,2.37,0.02
-1.87,2.52,0.02
-1.87,2.66,0.02
-1.87,2.80,0.03
-1.87,2.94,0.03
-1.87,3.08,0.04
-1.87,3.22,0.04
-1.87,3.36,0.04
-1.87,3.51,0.05
-1.87,3.65,0.05
-1.87,3.79,0.06
-1.87,3.93,0.06
-1.87,4.07,0.06
-1.87,4.21,0.07
-1.87,4.35,0.07
-1.87,4.49,0.07
-1.87,4.64,0.07
-1.87,4.78,0.07
-1.87,4.92,0.07
-1.87,5.06,0.06
-1.87,5.20,0.06
-1.87,5.34,0.06
-1.87,5.48,0.05
-1.87,5.63,0.05
-1.87,5.77,0.04
-1.87,5.91,0.04
-1.87,6.05,0.03
-1.87,6.19,0.03
-1.87,6.33,0.03
-1.87,6.47,0.02
-1.87,6.62,0.02
-1.87,6.76,0.02
-1.87,6.90,0.01
-1.87,7.04,0.01
-1.87,7.18,0.01
-1.87,7.32,0.01
-1.87,7.46,0.01
-1.87,7.61,0.00
-1.87,7.75,0.00
-1.87,7.89,0.00
-1.87,8.03,0.00
-1.87,8.17,0.00
-1.87,8.31,0.00
-1.87,8.45,0.00
-1.87,8.60,0.00
-1.87,8.74,0.00
-1.87,8.88,0.00
-1.87,9.02,0.00
-1.87,9.16,0.00
-1.87,9.30,0.00
-1.87,9.44,0.00
-1.87,9.59,0.00
-1.87,9.73,0.00
-1.87,9.87,0.00
-1.87,10.01,0.00
-1.87,10.15,0.00
-1.87,10.29,0.00
-1.87,10.43,0.00
-1.87,10.58,0.00
-1.87,10.72,0.00
-1.87,10.86,0.00
-1.87,11.00,0.00
-1.73,-3.00,0.00
-1.73,-2.86,0.00
-1.73,-2.72,0.00
-1.73,-2.58,0.00
-1.73,-2.43,0.00
-1.73,-2.29,0.00
-1.73,-2.15,0.01
-1.73,-2.01,0.01
-1.73,-1.87,0.01
-1.73,-1.73,0.01
-1.73,-1.59,0.01
-1.73,-1.44,0.01
-1.73,-1.30,0.01
-1.73,-1.16,0.01
-1.73,-1.02,0.01
-1.73,-0.88,0.01
-1.73,-0.74,0.01
-1.73,-0.60,0.01
-1.73,-0.45,0.01
-1.73,-0.31,0.01
-1.73,-0.17,0.01
-1.73,-0.03,0.01
-1.73,0.11,0.01
-1.73,0.25,0.01
-1.73,0.39,0.01
-1.73,0.54,0.01
-1.73,0.68,0.01
-1.73,0.82,0.01
-1.73,0.96,0.01
-1.73,1.10,0.01
-1.73,1.24,0.01
-1.73,1.38,0.01
-1.73,1.53,0.01
-1.73,1.67,0.01
-1.73,1.81,0.01
-1.73,1.95,0.01
-1.73,2.09,0.02
-1.73,2.23,0.02
-1.73,2.37,0.02
-1.73,2.52,0.03
-1.73,2.66,0.03
-1.73,2.80,0.03
-1.73,2.94,0.04
-1.73,3.08,0.04
-1.73,3.22,0.05
-1.73,3.36,0.06
-1.73,3.51,0.06
-1.73,3.65,0.07
-1.73,3.79,0.07
-1.73,3.93,0.08
-1.73,4.07,0.08
-1.73,4.21,0.08
-1.73,4.35,0.09
-1.73,4.49,0.09
-1.73,4.64,0.09
-1.73,4.78,0.09
-1.73,4.92,0.08
-1.73,5.06,0.08
-1.73,5.20,0.08
-1.73,5.34,0.07
-1.73,5.48,0.07
-1.73,5.63,0.06
-1.73,5.77,0.05
-1.73,5.91,0.05
-1.73,6.05,0.04
-1.73,6.19,0.04
-1.73,6.33,0.03
-1.73,6.47,0.03
-1.73,6.62,0.02
-1.73,6.76,0.02
-1.73,6.90,0.02
-1.73,7.04,0.01
-1.73,7.18,0.01
-1.73,7.32,0.01
-1.73,7.46,0.01
-1.73,7.61,0.00
-1.73,7.75,0.00
-1.73,7.89,0.00
-1.73,8.03,0.00
-1.73,8.17,0.00
-1.73,8.31,0.00
-1.73,8.45,0.00
-1.73,8.60,0.00
-1.73,8.74,0.00
-1.73,8.88,0.00
-1.73,9.02,0.00
-1.73,9.16,0.00
-1.73,9.30,0.00
-1.73,9.44,0.00
-1.73,9.59,0.00
-1.73,9.73,0.00
-1.73,9.87,0.00
-1.73,10.01,0.00
-1.73,10.15,0.00
-1.73,10.29,0.00
-1.73,10.43,0.00
-1.73,10.58,0.00
-1.73,10.72,0.00
-1.73,10.86,0.00
-1.73,11.00,0.00
-1.59,-3.00,0.00
-1.59,-2.86,0.00
-1.59,-2.72,0.00
-1.59,-2.58,0.00
-1.59,-2.43,0.00
-1.59,-2.29,0.01
-1.59,-2.15,0.01
-1.59,-2.01,0.01
-1.59,-1.87,0.01
-1.59,-1.73,0.01
-1.59,-1.59,0.01
-1.59,-1.44,0.01
-1.59,-1.30,0.01
-1.59,-1.16,0.01
-1.59,-1.02,0.01
-1.59,-0.88,0.01
-1.59,-0.74,0.01
-1.59,-0.60,0.01
-1.59,-0.45,0.01
-1.59,-0.31,0.01
-1.59,-0.17,0.01
-1.59,-0.03,0.01
-1.59,0.11,0.01
-1.59,0.25,0.01
-1.59,0.39,0.01
-1.59,0.54,0.01
-1.59,0.68,0.01
-1.59,0.82,0.01
-1.59,0.96,0.01
-1.59,1.10,0.01
-1.59,1.24,0.01
-1.59,1.38,0.01
-1.59,1.53,0.01
-1.59,1.67,0.01
-1.59,1.81,0.01
-1.59,1.95,0.02
-1.59,2.09,0.02
-1.59,2.23,0.02
-1.59,2.37,0.03
-1.59,2.52,0.03
-1.59,2.66,0.04
-1.59,2.80,0.04
-1.59,2.94,0.05
-1.59,3.08,0.06
-1.59,3.22,0.06
-1.59,3.36,0.07
-1.59,3.51,0.08
-1.59,3.65,0.08
-1.59,3.79,0.09
-1.59,3.93,0.10
-1.59,4.07,0.10
-1.59,4.21,0.10
-1.59,4.35,0.11
-1.59,4.49,0.11
-1.59,4.64,0.11
-1.59,4.78,0.11
-1.59,4.92,0.10
-1.59,5.06,0.10
-1.59,5.20,0.09
-1.59,5.34,0.09
-1.59,5.48,0.08
-1.59,5.63,0.07
-1.59,5.77,0.07
-1.59,5.91,0.06
-1.59,6.05,0.05
-1.59,6.19,0.05
-1.59,6.33,0.04
-1.59,6.47,0.03
-1.59,6.62,0.03
-1.59,6.76,0.02
-1.59,6.90,0.02
-1.59,7.04,0.01
-1.59,7.18,0.01
-1.59,7.32,0.01
-1.59,7.46,0.01
-1.59,7.61,0.01
-1.59,7.75,0.00
-1.59,7.89,0.00
-1.59,8.03,0.00
-1.59,8.17,0.00
-1.59,8.31,0.00
-1.59,8.45,0.00
-1.59,8.60,0.00
-1.59,8.74,0.00
-1.59,8.88,0.00
-1.59,9.02,0.00
-1.59,9.16,0.00
-1.59,9.30,0.00
-1.59,9.44,0.00
-1.59,9.59,0.00
-1.59,9.73,0.00
-1.59,9.87,0.00
-1.59,10.01,0.00
-1.59,10.15,0.00
-1.59,10.29,0.00
-1.59,10.43,0.00
-1.59,10.58,0.00
-1.59,10.72,0.00
-1.59,10.86,0.00
-1.59,11.00,0.00
-1.44,-3.00,0.00
-1.44,-2.86,0.00
-1.44,-2.72,0.00
-1.44,-2.58,0.00
-1.44,-2.43,0.00
-1.44,-2.29,0.01
-1.44,-2.15,0.01
-1.44,-2.01,0.01
-1.44,-1.87,0.01
-1.44,-1.73,0.01
-1.44,-1.59,0.01
-1.44,-1.44,0.01
-1.44,-1.30,0.01
-1.44,-1.16,0.01
-1.44,-1.02,0.01
-1.44,-0.88,0.01
-1.44,-0.74,0.01
-1.44,-0.60,0.01
-1.44,-0.45,0.01
-1.44,-0.31,0.01
-1.44,-0.17,0.01
-1.44,-0.03,0.01
-1.44,0.11,0.01
-1.44,0.25,0.01
-1.44,0.39,0.01
-1.44,0.54,0.01
-1.44,0.68,0.01
-1.44,0.82,0.01
-1.44,0.96,0.01
-1.44,1.10,0.01
-1.44,1.24,0.01
-1.44,1.38,0.01
-1.44,1.53,0.01
-1.44,1.67,0.01
-1.44,1.81,0.02
-1.44,1.95,0.02
-1.44,2.09,0.02
-1.44,2.23,0.03
-1.44,2.37,0.03
-1.44,2.52,0.04
-1.44,2.66,0.04
-1.44,2.80,0.05
-1.44,2.94,0.06
-1.44,3.08,0.07
-1.44,3.22,0.08
-1.44,3.36,0.09
-1.44,3.51,0.09
-1.44,3.65,0.10
-1.44,3.79,0.11
-1.44,3.93,0.12
-1.44,4.07,0.12
-1.44,4.21,0.13
-1.44,4.35,0.13
-1.44,4.49,0.13
-1.44,4.64,0.13
-1.44,4.78,0.13
-1.44,4.92,0.13
-1.44,5.06,0.12
-1.44,5.20,0.11
-1.44,5.34,0.11
-1.44,5.48,0.10
-1.44,5.63,0.09
-1.44,5.77,0.08
-1.44,5.91,0.07
-1.44,6.05,0.06
-1.44,6.19,0.05
-1.44,6.33,0.05
-1.44,6.47,0.04
-1.44,6.62,0.03
-1.44,6.76,0.03
-1.44,6.90,0.02
-1.44,7.04,0.02
-1.44,7.18,0.01
-1.44,7.32,0.01
-1.44,7.46,0.01
-1.44,7.61,0.01
-1.44,7.75,0.01
-1.44,7.89,0.00
-1.44,8.03,0.00
-1.44,8.17,0.00
-1.44,8.31,0.00
-1.44,8.45,0.00
-1.44,8.60,0.00
-1.44,8.74,0.00
-1.44,8.88,0.00
-1.44,9.02,0.00
-1.44,9.16,0.00
-1.44,9.30,0.00
-1.44,9.44,0.00
-1.44,9.59,0.00
-1.44,9.73,0.00
-1.44,9.87,0.00
-1.44,10.01,0.00
-1.44,10.15,0.00
-1.44,10.29,0.00
-1.44,10.43,0.00
-1.44,10.58,0.00
-1.44,10.72,0.00
-1.44,10.86,0.00
-1.44,11.00,0.00
-1.30,-3.00,0.00
-1.30,-2.86,0.00
-1.30,-2.72,0.00
-1.30,-2.58,0.00
-1.30,-2.43,0.00
-1.30,-2.29,0.01
-1.30,-2.15,0.01
-1.30,-2.01,0.01
-1.30,-1.87,0.01
-1.30,-1.73,0.01
-1.30,-1.59,0.01
-1.30,-1.44,0.01
-1.30,-1.30,0.01
-1.30,-1.16,0.01
-1.30,-1.02,0.01
-1.30,-0.88,0.01
-1.30,-0.74,0.01
-1.30,-0.60,0.01
-1.30,-0.45,0.01
-1.30,-0.31,0.01
-1.30,-0.17,0.01
-1.30,-0.03,0.01
-1.30,0.11,0.01
-1.30,0.25,0.01
-1.30,0.39,0.01
-1.30,0.54,0.01
-1.30,0.68,0.01
-1.30,0.82,0.01
-1.30,0.96,0.01
-1.30,1.10,0.01
-1.30,1.24,0.01
-1.30,1.38,0.01
-1.30,1.53,0.01
-1.30,1.67,0.02
-1.30,1.81,0.02
-1.30,1.95,0.02
-1.30,2.09,0.03
-1.30,2.23,0.03
-1.30,2.37,0.04
-1.30,2.52,0.05
-1.30,2.66,0.05
-1.30,2.80,0.06
-1.30,2.94,0.07
-1.30,3.08,0.08
-1.30,3.22,0.09
-1.30,3.36,0.10
-1.30,3.51,0.12
-1.30,3.65,0.13
-1.30,3.79,0.13
-1.30,3.93,0.14
-1.30,4.07,0.15
-1.30,4.21,0.16
-1.30,4.35,0.16
-1.30,4.49,0.16
-1.30,4.64,0.16
-1.30,4.78,0.16
-1.30,4.92,0.15
-1.30,5.06,0.15
-1.30,5.20,0.14
-1.30,5.34,0.13
-1.30,5.48,0.12
-1.30,5.63,0.11
-1.30,5.77,0.10
-1.30,5.91,0.09
-1.30,6.05,0.08
-1.30,6.19,0.07
-1.30,6.33,0.06
-1.30,6.47,0.05
-1.30,6.62,0.04
-1.30,6.76,0.03
-1.30,6.90,0.03
-1.30,7.04,0.02
-1.30,7.18,0.02
-1.30,7.32,0.01
-1.30,7.46,0.01
-1.30,7.61,0.01
-1.30,7.75,0.01
-1.30,7.89,0.00
-1.30,8.03,0.00
-1.30,8.17,0.00
-1.30,8.31,0.00
-1.30,8.45,0.00
-1.30,8.60,0.00
-1.30,8.74,0.00
-1.30,8.88,0.00
-1.30,9.02,0.00
-1.30,9.16,0.00
-1.30,9.30,0.00
-1.30,9.44,0.00
-1.30,9.59,0.00
-1.30,9.73,0.00
-1.30,9.87,0.00
-1.30,10.01,0.00
-1.30,10.15,0.00
-1.30,10.29,0.00
-1.30,10.43,0.00
-1.30,10.58,0.00
-1.30,10.72,0.00
-1.30,10.86,0.00
-1.30,11.00,0.00
-1.16,-3.00,0.00
-1.16,-2.86,0.00
-1.16,-2.72,0.00
-1.16,-2.58,0.00
-1.16,-2.43,0.00
-1.16,-2.29,0.01
-1.16,-2.15,0.01
-1.16,-2.01,0.01
-1.16,-1.87,0.01
-1.16,-1.73,0.01
-1.16,-1.59,0.01
-1.16,-1.44,0.01
-1.16,-1.30,0.01
-1.16,-1.16,0.01
-1.16,-1.02,0.01
-1.16,-0.88,0.01
-1.16,-0.74,0.01
-1.16,-0.60,0.01
-1.16,-0.45,0.01
-1.16,-0.31,0.01
-1.16,-0.17,0.01
-1.16,-0.03,0.01
-1.16,0.11,0.01
-1.16,0.25,0.01
-1.16,0.39,0.01
-1.16,0.54,0.01
-1.16,0.68,0.01
-1.16,0.82,0.01
-1.16,0.96,0.01
-1.16,1.10,0.01
-1.16,1.24,0.01
-1.16,1.38,0.01
-1.16,1.53,0.02
-1.16,1.67,0.02
-1.16,1.81,0.02
-1.16,1.95,0.03
-1.16,2.09,0.03
-1.16,2.23,0.04
-1.16,2.37,0.05
-1.16,2.52,0.06
-1.16,2.66,0.07
-1.16,2.80,0.08
-1.16,2.94,0.09
-1.16,3.08,0.10
-1.16,3.22,0.11
-1.16,3.36,0.13
-1.16,3.51,0.14
-1.16,3.65,0.15
-1.16,3.79,0.16
-1.16,3.93,0.17
-1.16,4.07,0.18
-1.16,4.21,0.19
-1.16,4.35,0.19
-1.16,4.49,0.19
-1.16,4.64,0.19
-1.16,4.78,0.19
-1.16,4.92,0.18
-1.16,5.06,0.17
-1.16,5.20,0.16
-1.16,5.34,0.15
-1.16,5.48,0.14
-1.16,5.63,0.13
-1.16,5.77,0.12
-1.16,5.91,0.10
-1.16,6.05,0.09
-1.16,6.19,0.08
-1.16,6.33,0.07
-1.16,6.47,0.06
-1.16,6.62,0.05
-1.16,6.76,0.04
-1.16,6.90,0.03
-1.16,7.04,0.02
-1.16,7.18,0.02
-1.16,7.32,0.02
-1.16,7.46,0.01
-1.16,7.61,0.01
-1.16,7.75,0.01
-1.16,7.89,0.01
-1.16,8.03,0.00
-1.16,8.17,0.00
-1.16,8.31,0.00
-1.16,8.45,0.00
-1.16,8.60,0.00
-1.16,8.74,0.00
-1.16,8.88,0.00
-1.16,9.02,0.00
-1.16,9.16,0.00
-1.16,9.30,0.00
-1.16,9.44,0.00
-1.16,9.59,0.00
-1.16,9.73,0.00
-1.16,9.87,0.00
-1.16,10.01,0.00
-1.16,10.15,0.00
-1.16,10.29,0.00
-1.16,10.43,0.00
-1.16,10.58,0.00
-1.16,10.72,0.00
-1.16,10.86,0.00
-1.16,11.00,0.00
-1.02,-3.00,0.00
-1.02,-2.86,0.00
-1.02,-2.72,0.00
-1.02,-2.58,0.00
-1.02,-2.43,0.00
-1.02,-2.29,0.01
-1.02,-2.15,0.01
-1.02,-2.01,0.01
-1.02,-1.87,0.01
-1.02,-1.73,0.01
-1.02,-1.59,0.01
-1.02,-1.44,0.01
-1.02,-1.30,0.01
-1.02,-1.16,0.01
-1.02,-1.02,0.01
-1.02,-0.88,0.01
-1.02,-0.74,0.01
-1.02,-0.60,0.01
-1.02,-0.45,0.01
-1.02,-0.31,0.01
-1.02,-0.17,0.01
-1.02,-0.03,0.01
-1.02,0.11,0.01
-1.02,0.25,0.01
-1.02,0.39,0.01
-1.02,0.54,0.01
-1.02,0.68,0.01
-1.02,0.82,0.01
-1.02,0.96,0.01
-1.02,1.10,0.01
-1.02,1.24,0.01
-1.02,1.38,0.01
-1.02,1.53,0.02
-1.02,1.67,0.02
-1.02,1.81,0.03
-1.02,1.95,0.03
-1.02,2.09,0.04
-1.02,2.23,0.05
-1.02,2.37,0.06
-1.02,2.52,0.07
-1.02,2.66,0.08
-1.02,2.80,0.09
-1.02,2.94,0.11
-1.02,3.08,0.12
-1.02,3.22,0.14
-1.02,3.36,0.15
-1.02,3.51,0.17
-1.02,3.65,0.18
-1.02,3.79,0.19
-1.02,3.93,0.21
-1.02,4.07,0.21
-1.02,4.21,0.22
-1.02,4.35,0.23
-1.02,4.49,0.23
-1.02,4.64,0.23
-1.02,4.78,0.22
-1.02,4.92,0.22
-1.02,5.06,0.21
-1.02,5.20,0.19
-1.02,5.34,0.18
-1.02,5.48,0.17
-1.02,5.63,0.15
-1.02,5.77,0.14
-1.02,5.91,0.12
-1.02,6.05,0.10
-1.02,6.19,0.09
-1.02,6.33,0.08
-1.02,6.47,0.06
-1.02,6.62,0.05
-1.02,6.76,0.04
-1.02,6.90,0.04
-1.02,7.04,0.03
-1.02,7.18,0.02
-1.02,7.32,0.02
-1.02,7.46,0.01
-1.02,7.61,0.01
-1.02,7.75,0.01
-1.02,7.89,0.01
-1.02,8.03,0.00
-1.02,8.17,0.00
-1.02,8.31,0.00
-1.02,8.45,0.00
-1.02,8.60,0.00
-1.02,8.74,0.00
-1.02,8.88,0.00
-1.02,9.02,0.00
-1.02,9.16,0.00
-1.02,9.30,0.00
-1.02,9.44,0.00
-1.02,9.59,0.00
-1.02,9.73,0.00
-1.02,9.87,0.00
-1.02,10.01,0.00
-1.02,10.15,0.00
-1.02,10.29,0.00
-1.02,10.43,0.00
-1.02,10.58,0.00
-1.02,10.72,0.00
-1.02,10.86,0.00
-1.02,11.00,0.00
-0.88,-3.00,0.00
-0.88,-2.86,0.00
-0.88,-2.72,0.00
-0.88,-2.58,0.00
-0.88,-2.43,0.00
-0.88,-2.29,0.01
-0.88,-2.15,0.01
-0.88,-2.01,0.01
-0.88,-1.87,0.01
-0.88,-1.73,0.01
-0.88,-1.59,0.01
-0.88,-1.44,0.01
-0.88,-1.30,0.01
-0.88,-1.16,0.01
-0.88,-1.02,0.01
-0.88,-0.88,0.01
-0.88,-0.74,0.01
-0.88,-0.60,0.01
-0.88,-0.45,0.01
-0.88,-0.31,0.01
-0.88,-0.17,0.01
-0.88,-0.03,0.01
-0.88,0.11,0.01
-0.88,0.25,0.01
-0.88,0.39,0.01
-0.88,0.54,0.01
-0.88,0.68,0.01
-0.88,0.82,0.01
-0.88,0.96,0.01
-0.88,1.10,0.01
-0.88,1.24,0.01
-0.88,1.38,0.02
-0.88,1.53,0.02
-0.88,1.67,0.02
-0.88,1.81,0.03
-0.88,1.95,0.04
-0.88,2.09,0.04
-0.88,2.23,0.05
-0.88,2.37,0.07
-0.88,2.52,0.08
-0.88,2.66,0.09
-0.88,2.80,0.11
-0.88,2.94,0.12
-0.88,3.08,0.14
-0.88,3.22,0.16
-0.88,3.36,0.18
-0.88,3.51,0.20
-0.88,3.65,0.21
-0.88,3.79,0.23
-0.88,3.93,0.24
-0.88,4.07,0.25
-0.88,4.21,0.26
-0.88,4.35,0.27
-0.88,4.49,0.27
-0.88,4.64,0.27
-0.88,4.78,0.26
-0.88,4.92,0.25
-0.88,5.06,0.24
-0.88,5.20,0.23
-0.88,5.34,0.21
-0.88,5.48,0.19
-0.88,5.63,0.18
-0.88,5.77,0.16
-0.88,5.91,0.14
-0.88,6.05,0.12
-0.88,6.19,0.10
-0.88,6.33,0.09
-0.88,6.47,0.07
-0.88,6.62,0.06
-0.88,6.76,0.05
-0.88,6.90,0.04
-0.88,7.04,0.03
-0.88,7.18,0.03
-0.88,7.32,0.02
-0.88,7.46,0.02
-0.88,7.61,0.01
-0.88,7.75,0.01
-0.88,7.89,0.01
-0.88,8.03,0.01
-0.88,8.17,0.00
-0.88,8.31,0.00
-0.88,8.45,0.00
-0.88,8.60,0.00
-0.88,8.74,0.00
-0.88,8.88,0.00
-0.88,9.02,0.00
-0.88,9.16,0.00
-0.88,9.30,0.00
-0.88,9.44,0.00
-0.88,9.59,0.00
-0.88,9.73,0.00
-0.88,9.87,0.00
-0.88,10.01,0.00
-0.88,10.15,0.00
-0.88,10.29,0.00
-0.88,10.43,0.00
-0.88,10.58,0.00
-0.88,10.72,0.00
-0.88,10.86,0.00
-0.88,11.00,0.00
-0.74,-3.00,0.00
-0.74,-2.86,0.00
-0.74,-2.72,0.00
-0.74,-2.58,0.00
-0.74,-2.43,0.00
-0.74,-2.29,0.01
-0.74,-2.15,0.01
-0.74,-2.01,0.01
-0.74,-1.87,0.01
-0.74,-1.73,0.01
-0.74,-1.59,0.01
-0.74,-1.44,0.01
-0.74,-1.30,0.01
-0.74,-1.16,0.01
-0.74,-1.02,0.01
-0.74,-0.88,0.01
-0.74,-0.74,0.01
-0.74,-0.60,0.01
-0.74,-0.45,0.01
-0.74,-0.31,0.01
-0.74,-0.17,0.01
-0.74,-0.03,0.01
-0.74,0.11,0.01
-0.74,0.25,0.01
-0.74,0.39,0.01
-0.74,0.54,0.01
-0.74,0.68,0.01
-0.74,0.82,0.01
-0.74,0.96,0.01
-0.74,1.10,0.01
-0.74,1.24,0.02
-0.74,1.38,0.02
-0.74,1.53,0.02
-0.74,1.67,0.03
-0.74,1.81,0.03
-0.74,1.95,0.04
-0.74,2.09,0.05
-0.74,2.23,0.06
-0.74,2.37,0.08
-0.74,2.52,0.09
-0.74,2.66,0.11
-0.74,2.80,0.13
-0.74,2.94,0.15
-0.74,3.08,0.17
-0.74,3.22,0.19
-0.74,3.36,0.21
-0.74,3.51,0.23
-0.74,3.65,0.25
-0.74,3.79,0.27
-0.74,3.93,0.28
-0.74,4.07,0.29
-0.74,4.21,0.30
-0.74,4.35,0.31
-0.74,4.49,0.31
-0.74,4.64,0.31
-0.74,4.78,0.30
-0.74,4.92,0.29
-0.74,5.06,0.28
-0.74,5.20,0.26
-0.74,5.34,0.24
-0.74,5.48,0.22
-0.74,5.63,0.20
-0.74,5.77,0.18
-0.74,5.91,0.16
-0.74,6.05,0.14
-0.74,6.19,0.12
-0.74,6.33,0.10
-0.74,6.47,0.08
-0.74,6.62,0.07
-0.74,6.76,0.06
-0.74,6.90,0.05
-0.74,7.04,0.04
-0.74,7.18,0.03
-0.74,7.32,0.02
-0.74,7.46,0.02
-0.74,7.61,0.01
-0.74,7.75,0.01
-0.74,7.89,0.01
-0.74,8.03,0.01
-0.74,8.17,0.00
-0.74,8.31,0.00
-0.74,8.45,0.00
-0.74,8.60,0.00
-0.74,8.74,0.00
-0.74,8.88,0.00
-0.74,9.02,0.00
-0.74,9.16,0.00
-0.74,9.30,0.00
-0.74,9.44,0.00
-0.74,9.59,0.00
-0.74,9.73,0.00
-0.74,9.87,0.00
-0.74,10.01,0.00
-0.74,10.15,0.00
-0.74,10.29,0.00
-0.74,10.43,0.00
-0.74,10.58,0.00
-0.74,10.72,0.00
-0.74,10.86,0.00
-0.74,11.00,0.00
-0.60,-3.00,0.00
-0.60,-2.86,0.00
-0.60,-2.72,0.00
-0.60,-2.58,0.00
-0.60,-2.43,0.00
-0.60,-2.29,0.00
-0.60,-2.15,0.01
-0.60,-2.01,0.01
-0.60,-1.87,0.01
-0.60,-1.73,0.01
-0.60,-1.59,0.01
-0.60,-1.44,0.01
-0.60,-1.30,0.01
-0.60,-1.16,0.01
-0.60,-1.02,0.01
-0.60,-0.88,0.01
-0.60,-0.74,0.01
-0.60,-0.60,0.01
-0.60,-0.45,0.01
-0.60,-0.31,0.01
-0.60,-0.17,0.01
-0.60,-0.03,0.01
-0.60,0.11,0.01
-0.60,0.25,0.01
-0.60,0.39,0.01
-0.60,0.54,0.01
-0.60,0.68,0.01
-0.60,0.82,0.01
-0.60,0.96,0.01
-0.60,1.10,0.01
-0.60,1.24,0.02
-0.60,1.38,0.02
-0.60,1.53,0.03
-0.60,1.67,0.03
-0.60,1.81,0.04
-0.60,1.95,0.05
-0.60,2.09,0.06
-0.60,2.23,0.07
-0.60,2.37,0.09
-0.60,2.52,0.11
-0.60,2.66,0.13
-0.60,2.80,0.15
-0.60,2.94,0.17
-0.60,3.08,0.19
-0.60,3.22,0.22
-0.60,3.36,0.24
-0.60,3.51,0.27
-0.60,3.65,0.29
-0.60,3.79,0.31
-0.60,3.93,0.33
-0.60,4.07,0.34
-0.60,4.21,0.35
-0.60,4.35,0.36
-0.60,4.49,0.36
-0.60,4.64,0.35
-0.60,4.78,0.34
-0.60,4.92,0.33
-0.60,5.06,0.32
-0.60,5.20,0.30
-0.60,5.34,0.28
-0.60,5.48,0.25
-0.60,5.63,0.23
-0.60,5.77,0.20
-0.60,5.91,0.18
-0.60,6.05,0.16
-0.60,6.19,0.13
-0.60,6.33,0.11
-0.60,6.47,0.10
-0.60,6.62,0.08
-0.60,6.76,0.06
-0.60,6.90,0.05
-0.60,7.04,0.04
-0.60,7.18,0.03
-0.60,7.32,0.03
-0.60,7.46,0.02
-0.60,7.61,0.02
-0.60,7.75,0.01
-0.60,7.89,0.01
-0.60,8.03,0.01
-0.60,8.17,0.01
-0.60,8.31,0.00
-0.60,8.45,0.00
-0.60,8.60,0.00
-0.60,8.74,0.00
-0.60,8.88,0.00
-0.60,9.02,0.00
-0.60,9.16,0.00
-0.60,9.30,0.00
-0.60,9.44,0.00
-0.60,9.59,0.00
-0.60,9.73,0.00
-0.60,9.87,0.00
-0.60,10.01,0.00
-0.60,10.15,0.00
-0.60,10.29,0.00
-0.60,10.43,0.00
-0.60,10.58,0.00
-0.60,10.72,0.00
-0.60,10.86,0.00
-0.60,11.00,0.00
-0.45,-3.00,0.00
-0.45,-2.86,0.00
-0.45,-2.72,0.00
-0.45,-2.58,0.00
-0.45,-2.43,0.00
-0.45,-2.29,0.00
-0.45,-2.15,0.01
-0.45,-2.01,0.01
-0.45,-1.87,0.01
-0.45,-1.73,0.01
-0.45,-1.59,0.01
-0.45,-1.44,0.01
-0.45,-1.30,0.01
-0.45,-1.16,0.01
-0.45,-1.02,0.01
-0.45,-0.88,0.01
-0.45,-0.74,0.01
-0.45,-0.60,0.01
-0.45,-0.45,0.01
-0.45,-0.31,0.01
-0.45,-0.17,0.01
-0.45,-0.03,0.01
-0.45,0.11,0.01
-0.45,0.25,0.01
-0.45,0.39,0.01
-0.45,0.54,0.01
-0.45,0.68,0.01
-0.45,0.82,0.01
-0.45,0.96,0.01
-0.45,1.10,0.02
-0.45,1.24,0.02
-0.45,1.38,0.02
-0.45,1.53,0.03
-0.45,1.67,0.04
-0.45,1.81,0.05
-0.45,1.95,0.06
-0.45,2.09,0.07
-0.45,2.23,0.08
-0.45,2.37,0.10
-0.45,2.52,0.12
-0.45,2.66,0.14
-0.45,2.80,0.17
-0.45,2.94,0.20
-0.45,3.08,0.22
-0.45,3.22,0.25
-0.45,3.36,0.28
-0.45,3.51,0.30
-0.45,3.65,0.33
-0.45,3.79,0.35
-0.45,3.93,0.37
-0.45,4.07,0.39
-0.45,4.21,0.40
-0.45,4.35,0.40
-0.45,4.49,0.41
-0.45,4.64,0.40
-0.45,4.78,0.39
-0.45,4.92,0.38
-0.45,5.06,0.36
-0.45,5.20,0.34
-0.45,5.34,0.31
-0.45,5.48,0.29
-0.45,5.63,0.26
-0.45,5.77,0.23
-0.45,5.91,0.20
-0.45,6.05,0.18
-0.45,6.19,0.15
-0.45,6.33,0.13
-0.45,6.47,0.11
-0.45,6.62,0.09
-0.45,6.76,0.07
-0.45,6.90,0.06
-0.45,7.04,0.05
-0.45,7.18,0.04
-0.45,7.32,0.03
-0.45,7.46,0.02
-0.45,7.61,0.02
-0.45,7.75,0.01
-0.45,7.89,0.01
-0.45,8.03,0.01
-0.45,8.17,0.01
-0.45,8.31,0.00
-0.45,8.45,0.00
-0.45,8.60,0.00
-0.45,8.74,0.00
-0.45,8.88,0.00
-0.45,9.02,0.00
-0.45,9.16,0.00
-0.45,9.30,0.00
-0.45,9.44,0.00
-0.45,9.59,0.00
-0.45,9.73,0.00
-0.45,9.87,0.00
-0.45,10.01,0.00
-0.45,10.15,0.00
-0.45,10.29,0.00
-0.45,10.43,0.00
-0.45,10.58,0.00
-0.45,10.72,0.00
-0.45,10.86,0.00
-0.45,11.00,0.00
-0.31,-3.00,0.00
-0.31,-2.86,0.00
-0.31,-2.72,0.00
-0.31,-2.58,0.00
-0.31,-2.43,0.00
-0.31,-2.29,0.00
-0.31,-2.15,0.01
-0.31,-2.01,0.01
-0.31,-1.87,0.01
-0.31,-1.73,0.01
-0.31,-1.59,0.01
-0.31,-1.44,0.01
-0.31,-1.30,0.01
-0.31,-1.16,0.01
-0.31,-1.02,0.01
-0.31,-0.88,0.01
-0.31,-0.74,0.01
-0.31,-0.60,0.01
-0.31,-0.45,0.01
-0.31,-0.31,0.01
-0.31,-0.17,0.01
-0.31,-0.03,0.01
-0.31,0.11,0.01
-0.31,0.25,0.01
-0.31,0.39,0.01
-0.31,0.54,0.01
-0.31,0.68,0.01
-0.31,0.82,0.01
-0.31,0.96,0.01
-0.31,1.10,0.02
-0.31,1.24,0.02
-0.31,1.38,0.03
-0.31,1.53,0.03
-0.31,1.67,0.04
-0.31,1.81,0.05
-0.31,1.95,0.06
-0.31,2.09,0.08
-0.31,2.23,0.10
-0.31,2.37,0.12
-0.31,2.52,0.14
-0.31,2.66,0.17
-0.31,2.80,0.19
-0.31,2.94,0.22
-0.31,3.08,0.25
-0.31,3.22,0.28
-0.31,3.36,0.32
-0.31,3.51,0.35
-0.31,3.65,0.37
-0.31,3.79,0.40
-0.31,3.93,0.42
-0.31,4.07,0.44
-0.31,4.21,0.45
-0.31,4.35,0.46
-0.31,4.49,0.46
-0.31,4.64,0.45
-0.31,4.78,0.44
-0.31,4.92,0.42
-0.31,5.06,0.40
-0.31,5.20,0.38
-0.31,5.34,0.35
-0.31,5.48,0.32
-0.31,5.63,0.29
-0.31,5.77,0.26
-0.31,5.91,0.22
-0.31,6.05,0.19
-0.31,6.19,0.17
-0.31,6.33,0.14
-0.31,6.47,0.12
-0.31,6.62,0.10
-0.31,6.76,0.08
-0.31,6.90,0.06
-0.31,7.04,0.05
-0.31,7.18,0.04
-0.31,7.32,0.03
-0.31,7.46,0.02
-0.31,7.61,0.02
-0.31,7.75,0.01
-0.31,7.89,0.01
-0.31,8.03,0.01
-0.31,8.17,0.01
-0.31,8.31,0.01
-0.31,8.45,0.00
-0.31,8.60,0.00
-0.31,8.74,0.00
-0.31,8.88,0.00
-0.31,9.02,0.00
-0.31,9.16,0.00
-0.31,9.30,0.00
-0.31,9.44,0.00
-0.31,9.59,0.00
-0.31,9.73,0.00
-0.31,9.87,0.00
-0.31,10.01,0.00
-0.31,10.15,0.00
-0.31,10.29,0.00
-0.31,10.43,0.00
-0.31,10.58,0.00
-0.31,10.72,0.00
-0.31,10.86,0.00
-0.31,11.00,0.00
-0.17,-3.00,0.00
-0.17,-2.86,0.00
-0.17,-2.72,0.00
-0.17,-2.58,0.00
-0.17,-2.43,0.00
-0.17,-2.29,0.00
-0.17,-2.15,0.00
-0.17,-2.01,0.01
-0.17,-1.87,0.01
-0.17,-1.73,0.01
-0.17,-1.59,0.01
-0.17,-1.44,0.01
-0.17,-1.30,0.01
-0.17,-1.16,0.01
-0.17,-1.02,0.01
-0.17,-0.88,0.01
-0.17,-0.74,0.01
-0.17,-0.60,0.01
-0.17,-0.45,0.01
-0.17,-0.31,0.01
-0.17,-0.17,0.01
-0.17,-0.03,0.01
-0.17,0.11,0.01
-0.17,0.25,0.01
-0.17,0.39,0.01
-0.17,0.54,0.01
-0.17,0.68,0.01
-0.17,0.82,0.01
-0.17,0.96,0.01
-0.17,1.10,0.02
-0.17,1.24,0.02
-0.17,1.38,0.03
-0.17,1.53,0.04
-0.17,1.67,0.05
-0.17,1.81,0.06
-0.17,1.95,0.07
-0.17,2.09,0.09
-0.17,2.23,0.11
-0.17,2.37,0.13
-0.17,2.52,0.16
-0.17,2.66,0.19
-0.17,2.80,0.22
-0.17,2.94,0.25
-0.17,3.08,0.28
-0.17,3.22,0.32
-0.17,3.36,0.35
-0.17,3.51,0.39
-0.17,3.65,0.42
-0.17,3.79,0.45
-0.17,3.93,0.47
-0.17,4.07,0.49
-0.17,4.21,0.50
-0.17,4.35,0.51
-0.17,4.49,0.51
-0.17,4.64,0.50
-0.17,4.78,0.49
-0.17,4.92,0.47
-0.17,5.06,0.44
-0.17,5.20,0.41
-0.17,5.34,0.38
-0.17,5.48,0.35
-0.17,5.63,0.32
-0.17,5.77,0.28
-0.17,5.91,0.25
-0.17,6.05,0.21
-0.17,6.19,0.18
-0.17,6.33,0.15
-0.17,6.47,0.13
-0.17,6.62,0.11
-0.17,6.76,0.09
-0.17,6.90,0.07
-0.17,7.04,0.06
-0.17,7.18,0.04
-0.17,7.32,0.03
-0.17,7.46,0.03
-0.17,7.61,0.02
-0.17,7.75,0.02
-0.17,7.89,0.01
-0.17,8.03,0.01
-0.17,8.17,0.01
-0.17,8.31,0.01
-0.17,8.45,0.00
-0.17,8.60,0.00
-0.17,8.74,0.00
-0.17,8.88,0.00
-0.17,9.02,0.00
-0.17,9.16,0.00
-0.17,9.30,0.00
-0.17,9.44,0.00
-0.17,9.59,0.00
-0.17,9.73,0.00
-0.17,9.87,0.00
-0.17,10.01,0.00
-0.17,10.15,0.00
-0.17,10.29,0.00
-0.17,10.43,0.00
-0.17,10.58,0.00
-0.17,10.72,0.00
-0.17,10.86,0.00
-0.17,11.00,0.00
-0.03,-3.00,0.00
-0.03,-2.86,0.00
-0.03,-2.72,0.00
-0.03,-2.58,0.00
-0.03,-2.43,0.00
-0.03,-2.29,0.00
-0.03,-2.15,0.00
-0.03,-2.01,0.00
-0.03,-1.87,0.01
-0.03,-1.73,0.01
-0.03,-1.59,0.01
-0.03,-1.44,0.01
-0.03,-1.30,0.01
-0.03,-1.16,0.01
-0.03,-1.02,0.01
-0.03,-0.88,0.01
-0.03,-0.74,0.01
-0.03,-0.60,0.01
-0.03,-0.45,0.01
-0.03,-0.31,0.01
-0.03,-0.17,0.01
-0.03,-0.03,0.01
-0.03,0.11,0.01
-0.03,0.25,0.01
-0.03,0.39,0.01
-0.03,0.54,0.01
-0.03,0.68,0.01
-0.03,0.82,0.01
-0.03,0.96,0.02
-0.03,1.10,0.02
-0.03,1.24,0.02
-0.03,1.38,0.03
-0.03,1.53,0.04
-0.03,1.67,0.05
-0.03,1.81,0.06
-0.03,1.95,0.08
-0.03,2.09,0.10
-0.03,2.23,0.12
-0.03,2.37,0.15
-0.03,2.52,0.18
-0.03,2.66,0.21
-0.03,2.80,0.24
-0.03,2.94,0.28
-0.03,3.08,0.32
-0.03,3.22,0.36
-0.03,3.36,0.39
-0.03,3.51,0.43
-0.03,3.65,0.46
-0.03,3.79,0.49
-0.03,3.93,0.52
-0.03,4.07,0.54
-0.03,4.21,0.55
-0.03,4.35,0.56
-0.03,4.49,0.56
-0.03,4.64,0.55
-0.03,4.78,0.53
-0.03,4.92,0.51
-0.03,5.06,0.48
-0.03,5.20,0.45
-0.03,5.34,0.42
-0.03,5.48,0.38
-0.03,5.63,0.34
-0.03,5.77,0.30
-0.03,5.91,0.27
-0.03,6.05,0.23
-0.03,6.19,0.20
-0.03,6.33,0.17
-0.03,6.47,0.14
-0.03,6.62,0.12
-0.03,6.76,0.09
-0.03,6.90,0.08
-0.03,7.04,0.06
-0.03,7.18,0.05
-0.03,7.32,0.04
-0.03,7.46,0.03
-0.03,7.61,0.02
-0.03,7.75,0.02
-0.03,7.89,0.01
-0.03,8.03,0.01
-0.03,8.17,0.01
-0.03,8.31,0.01
-0.03,8.45,0.00
-0.03,8.60,0.00
-0.03,8.74,0.00
-0.03,8.88,0.00
-0.03,9.02,0.00
-0.03,9.16,0.00
-0.03,9.30,0.00
-0.03,9.44,0.00
-0.03,9.59,0.00
-0.03,9.73,0.00
-0.03,9.87,0.00
-0.03,10.01,0.00
-0.03,10.15,0.00
-0.03,10.29,0.00
-0.03,10.43,0.00
-0.03,10.58,0.00
-0.03,10.72,0.00
-0.03,10.86,0.00
-0.03,11.00,0.00
0.11,-3.00,0.00
0.11,-2.86,0.00
0.11,-2.72,0.00
0.11,-2.58,0.00
0.11,-2.43,0.00
0.11,-2.29,0.00
0.11,-2.15,0.00
0.11,-2.01,0.00
0.11,-1.87,0.00
0.11,-1.73,0.01
0.11,-1.59,0.01
0.11,-1.44,0.01
0.11,-1.30,0.01
0.11,-1.16,0.01
0.11,-1.02,0.01
0.11,-0.88,0.01
0.11,-0.74,0.01
0.11,-0.60,0.01
0.11,-0.45,0.01
0.11,-0.31,0.01
0.11,-0.17,0.01
0.11,-0.03,0.01
0.11,0.11,0.01
0.11,0.25,0.01
0.11,0.39,0.01
0.11,0.54,0.01
0.11,0.68,0.01
0.11,0.82,0.01
0.11,0.96,0.02
0.11,1.10,0.02
0.11,1.24,0.03
0.11,1.38,0.03
0.11,1.53,0.04
0.11,1.67,0.06
0.11,1.81,0.07
0.11,1.95,0.09
0.11,2.09,0.11
0.11,2.23,0.14
0.11,2.37,0.16
0.11,2.52,0.20
0.11,2.66,0.23
0.11,2.80,0.27
0.11,2.94,0.31
0.11,3.08,0.35
0.11,3.22,0.39
0.11,3.36,0.43
0.11,3.51,0.47
0.11,3.65,0.51
0.11,3.79,0.54
0.11,3.93,0.57
0.11,4.07,0.59
0.11,4.21,0.60
0.11,4.35,0.61
0.11,4.49,0.61
0.11,4.64,0.60
0.11,4.78,0.58
0.11,4.92,0.55
0.11,5.06,0.53
0.11,5.20,0.49
0.11,5.34,0.45
0.11,5.48,0.41
0.11,5.63,0.37
0.11,5.77,0.33
0.11,5.91,0.29
0.11,6.05,0.25
0.11,6.19,0.21
0.11,6.33,0.18
0.11,6.47,0.15
0.11,6.62,0.12
0.11,6.76,0.10
0.11,6.90,0.08
0.11,7.04,0.06
0.11,7.18,0.05
0.11,7.32,0.04
0.11,7.46,0.03
0.11,7.61,0.02
0.11,7.75,0.02
0.11,7.89,0.01
0.11,8.03,0.01
0.11,8.17,0.01
0.11,8.31,0.01
0.11,8.45,0.00
0.11,8.60,0.00
0.11,8.74,0.00
0.11,8.88,0.00
0.11,9.02,0.00
0.11,9.16,0.00
0.11,9.30,0.00
0.11,9.44,0.00
0.11,9.59,0.00
0.11,9.73,0.00
0.11,9.87,0.00
0.11,10.01,0.00
0.11,10.15,0.00
0.11,10.29,0.00
0.11,10.43,0.00
0.11,10.58,0.00
0.11,10.72,0.00
0.11,10.86,0.00
0.11,11.00,0.00
0.25,-3.00,0.00
0.25,-2.86,0.00
0.25,-2.72,0.00
0.25,-2.58,0.00
0.25,-2.43,0.00
0.25,-2.29,0.00
0.25,-2.15,0.00
0.25,-2.01,0.00
0.25,-1.87,0.00
0.25,-1.73,0.00
0.25,-1.59,0.01
0.25,-1.44,0.01
0.25,-1.30,0.01
0.25,-1.16,0.01
0.25,-1.02,0.01
0.25,-0.88,0.01
0.25,-0.74,0.01
0.25,-0.60,0.01
0.25,-0.45,0.01
0.25,-0.31,0.01
0.25,-0.17,0.01
0.25,-0.03,0.01
0.25,0.11,0.01
0.25,0.25,0.01
0.25,0.39,0.01
0.25,0.54,0.01
0.25,0.68,0.01
0.25,0.82,0.01
0.25,0.96,0.02
0.25,1.10,0.02
0.25,1.24,0.03
0.25,1.38,0.04
0.25,1.53,0.05
0.25,1.67,0.06
0.25,1.81,0.08
0.25,1.95,0.10
0.25,2.09,0.12
0.25,2.23,0.15
0.25,2.37,0.18
0.25,2.52,0.21
0.25,2.66,0.25
0.25,2.80,0.29
0.25,2.94,0.34
0.25,3.08,0.38
0.25,3.22,0.43
0.25,3.36,0.47
0.25,3.51,0.51
0.25,3.65,0.55
0.25,3.79,0.59
0.25,3.93,0.61
0.25,4.07,0.64
0.25,4.21,0.65
0.25,4.35,0.66
0.25,4.49,0.65
0.25,4.64,0.64
0.25,4.78,0.62
0.25,4.92,0.60
0.25,5.06,0.56
0.25,5.20,0.52
0.25,5.34,0.48
0.25,5.48,0.44
0.25,5.63,0.39
0.25,5.77,0.35
0.25,5.91,0.31
0.25,6.05,0.26
0.25,6.19,0.23
0.25,6.33,0.19
0.25,6.47,0.16
0.25,6.62,0.13
0.25,6.76,0.11
0.25,6.90,0.08
0.25,7.04,0.07
0.25,7.18,0.05
0.25,7.32,0.04
0.25,7.46,0.03
0.25,7.61,0.02
0.25,7.75,0.02
0.25,7.89,0.01
0.25,8.03,0.01
0.25,8.17,0.01
0.25,8.31,0.01
0.25,8.45,0.01
0.25,8.60,0.00
0.25,8.74,0.00
0.25,8.88,0.00
0.25,9.02,0.00
0.25,9.16,0.00
0.25,9.30,0.00
0.25,9.44,0.00
0.25,9.59,0.00
0.25,9.73,0.00
0.25,9.87,0.00
0.25,10.01,0.00
0.25,10.15,0.00
0.25,10.29,0.00
0.25,10.43,0.00
0.25,10.58,0.00
0.25,10.72,0.00
0.25,10.86,0.00
0.25,11.00,0.00
0.39,-3.00,0.00
0.39,-2.86,0.00
0.39,-2.72,0.00
0.39,-2.58,0.00
0.39,-2.43,0.00
0.39,-2.29,0.00
0.39,-2.15,0.00
0.39,-2.01,0.00
0.39,-1.87,0.00
0.39,-1.73,0.00
0.39,-1.59,0.00
0.39,-1.44,0.00
0.39,-1.30,0.00
0.39,-1.16,0.01
0.39,-1.02,0.01
0.39,-0.88,0.01
0.39,-0.74,0.01
0.39,-0.60,0.01
0.39,-0.45,0.01
0.39,-0.31,0.01
0.39,-0.17,0.01
0.39,-0.03,0.01
0.39,0.11,0.01
0.39,0.25,0.01
0.39,0.39,0.01
0.39,0.54,0.01
0.39,0.68,0.01
0.39,0.82,0.01
0.39,0.96,0.02
0.39,1.10,0.02
0.39,1.24,0.03
0.39,1.38,0.04
0.39,1.53,0.05
0.39,1.67,0.07
0.39,1.81,0.09
0.39,1.95,0.11
0.39,2.09,0.13
0.39,2.23,0.16
0.39,2.37,0.19
0.39,2.52,0.23
0.39,2.66,0.27
0.39,2.80,0.32
0.39,2.94,0.36
0.39,3.08,0.41
0.39,3.22,0.46
0.39,3.36,0.51
0.39,3.51,0.55
0.39,3.65,0.59
0.39,3.79,0.63
0.39,3.93,0.66
0.39,4.07,0.68
0.39,4.21,0.69
0.39,4.35,0.70
0.39,4.49,0.69
0.39,4.64,0.68
0.39,4.78,0.66
0.39,4.92,0.63
0.39,5.06,0.60
0.39,5.20,0.56
0.39,5.34,0.51
0.39,5.48,0.46
0.39,5.63,0.42
0.39,5.77,0.37
0.39,5.91,0.32
0.39,6.05,0.28
0.39,6.19,0.24
0.39,6.33,0.20
0.39,6.47,0.17
0.39,6.62,0.14
0.39,6.76,0.11
0.39,6.90,0.09
0.39,7.04,0.07
0.39,7.18,0.06
0.39,7.32,0.04
0.39,7.46,0.03
0.39,7.61,0.03
0.39,7.75,0.02
0.39,7.89,0.02
0.39,8.03,0.01
0.39,8.17,0.01
0.39,8.31,0.01
0.39,8.45,0.01
0.39,8.60,0.00
0.39,8.74,0.00
0.39,8.88,0.00
0.39,9.02,0.00
0.39,9.16,0.00
0.39,9.30,0.00
0.39,9.44,0.00
0.39,9.59,0.00
0.39,9.73,0.00
0.39,9.87,0.00
0.39,10.01,0.00
0.39,10.15,0.00
0.39,10.29,0.00
0.39,10.43,0.00
0.39,10.58,0.00
0.39,10.72,0.00
0.39,10.86,0.00
0.39,11.00,0.00
0.54,-3.00,0.00
0.54,-2.86,0.00
0.54,-2.72,0.00
0.54,-2.58,0.00
0.54,-2.43,0.00
0.54,-2.29,0.00
0.54,-2.15,0.00
0.54,-2.01,0.00
0.54,-1.87,0.00
0.54,-1.73,0.00
0.54,-1.59,0.00
0.54,-1.44,0.00
0.54,-1.30,0.00
0.54,-1.16,0.00
0.54,-1.02,0.00
0.54,-0.88,0.00
0.54,-0.74,0.00
0.54,-0.60,0.00
0.54,-0.45,0.00
0.54,-0.31,0.00
0.54,-0.17,0.01
0.54,-0.03,0.01
0.54,0.11,0.01
0.54,0.25,0.01
0.54,0.39,0.01
0.54,0.54,0.01
0.54,0.68,0.01
0.54,0.82,0.02
0.54,0.96,0.02
0.54,1.10,0.03
0.54,1.24,0.03
0.54,1.38,0.04
0.54,1.53,0.06
0.54,1.67,0.07
0.54,1.81,0.09
0.54,1.95,0.11
0.54,2.09,0.14
0.54,2.23,0.17
0.54,2.37,0.21
0.54,2.52,0.25
0.54,2.66,0.29
0.54,2.80,0.34
0.54,2.94,0.39
0.54,3.08,0.44
0.54,3.22,0.49
0.54,3.36,0.54
0.54,3.51,0.59
0.54,3.65,0.63
0.54,3.79,0.67
0.54,3.93,0.70
0.54,4.07,0.72
0.54,4.21,0.73
0.54,4.35,0.74
0.54,4.49,0.73
0.54,4.64,0.72
0.54,4.78,0.69
0.54,4.92,0.66
0.54,5.06,0.62
0.54,5.20,0.58
0.54,5.34,0.53
0.54,5.48,0.48
0.54,5.63,0.43
0.54,5.77,0.38
0.54,5.91,0.33
0.54,6.05,0.29
0.54,6.19,0.25
0.54,6.33,0.21
0.54,6.47,0.17
0.54,6.62,0.14
0.54,6.76,0.11
0.54,6.90,0.09
0.54,7.04,0.07
0.54,7.18,0.06
0.54,7.32,0.04
0.54,7.46,0.03
0.54,7.61,0.03
0.54,7.75,0.02
0.54,7.89,0.02
0.54,8.03,0.01
0.54,8.17,0.01
0.54,8.31,0.01
0.54,8.45,0.01
0.54,8.60,0.00
0.54,8.74,0.00
0.54,8.88,0.00
0.54,9.02,0.00
0.54,9.16,0.00
0.54,9.30,0.00
0.54,9.44,0.00
0.54,9.59,0.00
0.54,9.73,0.00
0.54,9.87,0.00
0.54,10.01,0.00
0.54,10.15,0.00
0.54,10.29,0.00
0.54,10.43,0.00
0.54,10.58,0.00
0.54,10.72,0.00
0.54,10.86,0.00
0.54,11.00,0.00
0.68,-3.00,0.00
0.68,-2.86,0.00
0.68,-2.72,0.00
0.68,-2.58,0.00
0.68,-2.43,0.00
0.68,-2.29,0.00
0.68,-2.15,0.00
0.68,-2.01,0.00
0.68,-1.87,0.00
0.68,-1.73,0.00
0.68,-1.59,0.00
0.68,-1.44,0.00
0.68,-1.30,0.00
0.68,-1.16,0.00
0.68,-1.02,0.00
0.68,-0.88,0.00
0.68,-0.74,0.00
0.68,-0.60,0.00
0.68,-0.45,0.00
0.68,-0.31,0.00
0.68,-0.17,0.00
0.68,-0.03,0.01
0.68,0.11,0.01
0.68,0.25,0.01
0.68,0.39,0.01
0.68,0.54,0.01
0.68,0.68,0.01
0.68,0.82,0.02
0.68,0.96,0.02
0.68,1.10,0.03
0.68,1.24,0.04
0.68,1.38,0.05
0.68,1.53,0.06
0.68,1.67,0.08
0.68,1.81,0.10
0.68,1.95,0.12
0.68,2.09,0.15
0.68,2.23,0.18
0.68,2.37,0.22
0.68,2.52,0.26
0.68,2.66,0.31
0.68,2.80,0.36
0.68,2.94,0.41
0.68,3.08,0.46
0.68,3.22,0.51
0.68,3.36,0.57
0.68,3.51,0.62
0.68,3.65,0.66
0.68,3.79,0.70
0.68,3.93,0.73
0.68,4.07,0.75
0.68,4.21,0.77
0.68,4.35,0.77
0.68,4.49,0.76
0.68,4.64,0.75
0.68,4.78,0.72
0.68,4.92,0.69
0.68,5.06,0.65
0.68,5.20,0.60
0.68,5.34,0.55
0.68,5.48,0.50
0.68,5.63,0.45
0.68,5.77,0.39
0.68,5.91,0.34
0.68,6.05,0.30
0.68,6.19,0.25
0.68,6.33,0.21
0.68,6.47,0.18
0.68,6.62,0.14
0.68,6.76,0.12
0.68,6.90,0.09
0.68,7.04,0.07
0.68,7.18,0.06
0.68,7.32,0.05
0.68,7.46,0.04
0.68,7.61,0.03
0.68,7.75,0.02
0.68,7.89,0.02
0.68,8.03,0.01
0.68,8.17,0.01
0.68,8.31,0.01
0.68,8.45,0.01
0.68,8.60,0.00
0.68,8.74,0.00
0.68,8.88,0.00
0.68,9.02,0.00
0.68,9.16,0.00
0.68,9.30,0.00
0.68,9.44,0.00
0.68,9.59,0.00
0.68,9.73,0.00
0.68,9.87,0.00
0.68,10.01,0.00
0.68,10.15,0.00
0.68,10.29,0.00
0.68,10.43,0.00
0.68,10.58,0.00
0.68,10.72,0.00
0.68,10.86,0.00
0.68,11.00,0.00
0.82,-3.00,0.00
0.82,-2.86,0.00
0.82,-2.72,0.00
0.82,-2.58,0.00
0.82,-2.43,0.00
0.82,-2.29,0.00
0.82,-2.15,0.00
0.82,-2.01,0.00
0.82,-1.87,0.00
0.82,-1.73,0.00
0.82,-1.59,0.00
0.82,-1.44,0.00
0.82,-1.30,0.00
0.82,-1.16,0.00
0.82,-1.02,0.00
0.82,-0.88,0.00
0.82,-0.74,0.00
0.82,-0.60,0.00
0.82,-0.45,0.00
0.82,-0.31,0.00
0.82,-0.17,0.00
0.82,-0.03,0.00
0.82,0.11,0.01
0.82,0.25,0.01
0.82,0.39,0.01
0.82,0.54,0.01
0.82,0.68,0.01
0.82,0.82,0.02
0.82,0.96,0.02
0.82,1.10,0.03
0.82,1.24,0.04
0.82,1.38,0.05
0.82,1.53,0.06
0.82,1.67,0.08
0.82,1.81,0.10
0.82,1.95,0.13
0.82,2.09,0.16
0.82,2.23,0.19
0.82,2.37,0.23
0.82,2.52,0.28
0.82,2.66,0.32
0.82,2.80,0.37
0.82,2.94,0.43
0.82,3.08,0.48
0.82,3.22,0.54
0.82,3.36,0.59
0.82,3.51,0.64
0.82,3.65,0.69
0.82,3.79,0.72
0.82,3.93,0.76
0.82,4.07,0.78
0.82,4.21,0.79
0.82,4.35,0.79
0.82,4.49,0.79
0.82,4.64,0.77
0.82,4.78,0.74
0.82,4.92,0.71
0.82,5.06,0.66
0.82,5.20,0.62
0.82,5.34,0.56
0.82,5.48,0.51
0.82,5.63,0.46
0.82,5.77,0.40
0.82,5.91,0.35
0.82,6.05,0.30
0.82,6.19,0.26
0.82,6.33,0.21
0.82,6.47,0.18
0.82,6.62,0.15
0.82,6.76,0.12
0.82,6.90,0.10
0.82,7.04,0.08
0.82,7.18,0.06
0.82,7.32,0.05
0.82,7.46,0.04
0.82,7.61,0.03
0.82,7.75,0.02
0.82,7.89,0.02
0.82,8.03,0.01
0.82,8.17,0.01
0.82,8.31,0.01
0.82,8.45,0.01
0.82,8.60,0.00
0.82,8.74,0.00
0.82,8.88,0.00
0.82,9.02,0.00
0.82,9.16,0.00
0.82,9.30,0.00
0.82,9.44,0.00
0.82,9.59,0.00
0.82,9.73,0.00
0.82,9.87,0.00
0.82,10.01,0.00
0.82,10.15,0.00
0.82,10.29,0.00
0.82,10.43,0.00
0.82,10.58,0.00
0.82,10.72,0.00
0.82,10.86,0.00
0.82,11.00,0.00
0.96,-3.00,0.00
0.96,-2.86,0.00
0.96,-2.72,0.00
0.96,-2.58,0.00
0.96,-2.43,0.00
0.96,-2.29,0.00
0.96,-2.15,0.00
0.96,-2.01,0.00
0.96,-1.87,0.00
0.96,-1.73,0.00
0.96,-1.59,0.00
0.96,-1.44,0.00
0.96,-1.30,0.00
0.96,-1.16,0.00
0.96,-1.02,0.00
0.96,-0.88,0.00
0.96,-0.74,0.00
0.96,-0.60,0.00
0.96,-0.45,0.00
0.96,-0.31,0.00
0.96,-0.17,0.00
0.96,-0.03,0.00
0.96,0.11,0.01
0.96,0.25,0.01
0.96,0.39,0.01
0.96,0.54,0.01
0.96,0.68,0.01
0.96,0.82,0.02
0.96,0.96,0.02
0.96,1.10,0.03
0.96,1.24,0.04
0.96,1.38,0.05
0.96,1.53,0.07
0.96,1.67,0.09
0.96,1.81,0.11
0.96,1.95,0.13
0.96,2.09,0.17
0.96,2.23,0.20
0.96,2.37,0.24
0.96,2.52,0.29
0.96,2.66,0.34
0.96,2.80,0.39
0.96,2.94,0.44
0.96,3.08,0.50
0.96,3.22,0.55
0.96,3.36,0.61
0.96,3.51,0.66
0.96,3.65,0.70
0.96,3.79,0.74
0.96,3.93,0.77
0.96,4.07,0.80
0.96,4.21,0.81
0.96,4.35,0.81
0.96,4.49,0.80
0.96,4.64,0.78
0.96,4.78,0.75
0.96,4.92,0.72
0.96,5.06,0.67
0.96,5.20,0.62
0.96,5.34,0.57
0.96,5.48,0.52
0.96,5.63,0.46
0.96,5.77,0.41
0.96,5.91,0.35
0.96,6.05,0.30
0.96,6.19,0.26
0.96,6.33,0.22
0.96,6.47,0.18
0.96,6.62,0.15
0.96,6.76,0.12
0.96,6.90,0.10
0.96,7.04,0.08
0.96,7.18,0.06
0.96,7.32,0.05
0.96,7.46,0.04
0.96,7.61,0.03
0.96,7.75,0.02
0.96,7.89,0.02
0.96,8.03,0.01
0.96,8.17,0.01
0.96,8.31,0.01
0.96,8.45,0.01
0.96,8.60,0.01
0.96,8.74,0.00
0.96,8.88,0.00
0.96,9.02,0.00
0.96,9.16,0.00
0.96,9.30,0.00
0.96,9.44,0.00
0.96,9.59,0.00
0.96,9.73,0.00
0.96,9.87,0.00
0.96,10.01,0.00
0.96,10.15,0.00
0.96,10.29,0.00
0.96,10.43,0.00
0.96,10.58,0.00
0.96,10.72,0.00
0.96,10.86,0.00
0.96,11.00,0.00
1.10,-3.00,0.00
1.10,-2.86,0.00
1.10,-2.72,0.00
1.10,-2.58,0.00
1.10,-2.43,0.00
1.10,-2.29,0.00
1.10,-2.15,0.00
1.10,-2.01,0.00
1.10,-1.87,0.00
1.10,-1.73,0.00
1.10,-1.59,0.00
1.10,-1.44,0.00
1.10,-1.30,0.00
1.10,-1.16,0.00
1.10,-1.02,0.00
1.10,-0.88,0.00
1.10,-0.74,0.00
1.10,-0.60,0.00
1.10,-0.45,0.00
1.10,-0.31,0.00
1.10,-0.17,0.00
1.10,-0.03,0.00
1.10,0.11,0.01
1.10,0.25,0.01
1.10,0.39,0.01
1.10,0.54,0.01
1.10,0.68,0.01
1.10,0.82,0.02
1.10,0.96,0.02
1.10,1.10,0.03
1.10,1.24,0.04
1.10,1.38,0.05
1.10,1.53,0.07
1.10,1.67,0.09
1.10,1.81,0.11
1.10,1.95,0.14
1.10,2.09,0.17
1.10,2.23,0.21
1.10,2.37,0.25
1.10,2.52,0.29
1.10,2.66,0.34
1.10,2.80,0.40
1.10,2.94,0.45
1.10,3.08,0.51
1.10,3.22,0.57
1.10,3.36,0.62
1.10,3.51,0.67
1.10,3.65,0.72
1.10,3.79,0.75
1.10,3.93,0.79
1.10,4.07,0.81
1.10,4.21,0.82
1.10,4.35,0.82
1.10,4.49,0.81
1.10,4.64,0.79
1.10,4.78,0.76
1.10,4.92,0.72
1.10,5.06,0.68
1.10,5.20,0.63
1.10,5.34,0.57
1.10,5.48,0.52
1.10,5.63,0.46
1.10,5.77,0.40
1.10,5.91,0.35
1.10,6.05,0.30
1.10,6.19,0.26
1.10,6.33,0.21
1.10,6.47,0.18
1.10,6.62,0.15
1.10,6.76,0.12
1.10,6.90,0.09
1.10,7.04,0.08
1.10,7.18,0.06
1.10,7.32,0.05
1.10,7.46,0.04
1.10,7.61,0.03
1.10,7.75,0.02
1.10,7.89,0.02
1.10,8.03,0.01
1.10,8.17,0.01
1.10,8.31,0.01
1.10,8.45,0.01
1.10,8.60,0.01
1.10,8.74,0.00
1.10,8.88,0.00
1.10,9.02,0.00
1.10,9.16,0.00
1.10,9.30,0.00
1.10,9.44,0.00
1.10,9.59,0.00
1.10,9.73,0.00
1.10,9.87,0.00
1.10,10.01,0.00
1.10,10.15,0.00
1.10,10.29,0.00
1.10,10.43,0.00
1.10,10.58,0.00
1.10,10.72,0.00
1.10,10.86,0.00
1.10,11.00,0.00
1.24,-3.00,0.00
1.24,-2.86,0.00
1.24,-2.72,0.00
1.24,-2.58,0.00
1.24,-2.43,0.00
1.24,-2.29,0.00
1.24,-2.15,0.00
1.24,-2.01,0.00
1.24,-1.87,0.00
1.24,-1.73,0.00
1.24,-1.59,0.00
1.24,-1.44,0.00
1.24,-1.30,0.00
1.24,-1.16,0.00
1.24,-1.02,0.00
1.24,-0.88,0.00
1.24,-0.74,0.00
1.24,-0.60,0.00
1.24,-0.45,0.00
1.24,-0.31,0.00
1.24,-0.17,0.00
1.24,-0.03,0.00
1.24,0.11,0.01
1.24,0.25,0.01
1.24,0.39,0.01
1.24,0.54,0.01
1.24,0.68,0.01
1.24,0.82,0.02
1.24,0.96,0.02
1.24,1.10,0.03
1.24,1.24,0.04
1.24,1.38,0.06
1.24,1.53,0.07
1.24,1.67,0.09
1.24,1.81,0.11
1.24,1.95,0.14
1.24,2.09,0.17
1.24,2.23,0.21
1.24,2.37,0.25
1.24,2.52,0.30
1.24,2.66,0.35
1.24,2.80,0.40
1.24,2.94,0.46
1.24,3.08,0.51
1.24,3.22,0.57
1.24,3.36,0.62
1.24,3.51,0.68
1.24,3.65,0.72
1.24,3.79,0.76
1.24,3.93,0.79
1.24,4.07,0.81
1.24,4.21,0.82
1.24,4.35,0.82
1.24,4.49,0.81
1.24,4.64,0.79
1.24,4.78,0.76
1.24,4.92,0.72
1.24,5.06,0.67
1.24,5.20,0.62
1.24,5.34,0.57
1.24,5.48,0.51
1.24,5.63,0.45
1.24,5.77,0.40
1.24,5.91,0.35
1.24,6.05,0.30
1.24,6.19,0.25
1.24,6.33,0.21
1.24,6.47,0.17
1.24,6.62,0.14
1.24,6.76,0.12
1.24,6.90,0.09
1.24,7.04,0.07
1.24,7.18,0.06
1.24,7.32,0.05
1.24,7.46,0.04
1.24,7.61,0.03
1.24,7.75,0.02
1.24,7.89,0.02
1.24,8.03,0.01
1.24,8.17,0.01
1.24,8.31,0.01
1.24,8.45,0.01
1.24,8.60,0.01
1.24,8.74,0.00
1.24,8.88,0.00
1.24,9.02,0.00
1.24,9.16,0.00
1.24,9.30,0.00
1.24,9.44,0.00
1.24,9.59,0.00
1.24,9.73,0.00
1.24,9.87,0.00
1.24,10.01,0.00
1.24,10.15,0.00
1.24,10.29,0.00
1.24,10.43,0.00
1.24,10.58,0.00
1.24,10.72,0.00
1.24,10.86,0.00
1.24,11.00,0.00
1.38,-3.00,0.00
1.38,-2.86,0.00
1.38,-2.72,0.00
1.38,-2.58,0.00
1.38,-2.43,0.00
1.38,-2.29,0.00
1.38,-2.15,0.00
1.38,-2.01,0.00
1.38,-1.87,0.00
1.38,-1.73,0.00
1.38,-1.59,0.00
1.38,-1.44,0.00
1.38,-1.30,0.00
1.38,-1.16,0.00
1.38,-1.02,0.00
1.38,-0.88,0.00
1.38,-0.74,0.00
1.38,-0.60,0.00
1.38,-0.45,0.00
1.38,-0.31,0.00
1.38,-0.17,0.00
1.38,-0.03,0.00
1.38,0.11,0.01
1.38,0.25,0.01
1.38,0.39,0.01
1.38,0.54,0.01
1.38,0.68,0.01
1.38,0.82,0.02
1.38,0.96,0.03
1.38,1.10,0.03
1.38,1.24,0.04
1.38,1.38,0.06
1.38,1.53,0.07
1.38,1.67,0.09
1.38,1.81,0.12
1.38,1.95,0.14
1.38,2.09,0.18
1.38,2.23,0.21
1.38,2.37,0.25
1.38,2.52,0.30
1.38,2.66,0.35
1.38,2.80,0.40
1.38,2.94,0.46
1.38,3.08,0.51
1.38,3.22,0.57
1.38,3.36,0.62
1.38,3.51,0.67
1.38,3.65,0.72
1.38,3.79,0.75
1.38,3.93,0.78
1.38,4.07,0.80
1.38,4.21,0.81
1.38,4.35,0.81
1.38,4.49,0.80
1.38,4.64,0.77
1.38,4.78,0.74
1.38,4.92,0.70
1.38,5.06,0.66
1.38,5.20,0.61
1.38,5.34,0.56
1.38,5.48,0.50
1.38,5.63,0.44
1.38,5.77,0.39
1.38,5.91,0.34
1.38,6.05,0.29
1.38,6.19,0.25
1.38,6.33,0.21
1.38,6.47,0.17
1.38,6.62,0.14
1.38,6.76,0.11
1.38,6.90,0.09
1.38,7.04,0.07
1.38,7.18,0.06
1.38,7.32,0.05
1.38,7.46,0.04
1.38,7.61,0.03
1.38,7.75,0.02
1.38,7.89,0.02
1.38,8.03,0.01
1.38,8.17,0.01
1.38,8.31,0.01
1.38,8.45,0.01
1.38,8.60,0.01
1.38,8.74,0.00
1.38,8.88,0.00
1.38,9.02,0.00
1.38,9.16,0.00
1.38,9.30,0.00
1.38,9.44,0.00
1.38,9.59,0.00
1.38,9.73,0.00
1.38,9.87,0.00
1.38,10.01,0.00
1.38,10.15,0.00
1.38,10.29,0.00
1.38,10.43,0.00
1.38,10.58,0.00
1.38,10.72,0.00
1.38,10.86,0.00
1.38,11.00,0.00
1.53,-3.00,0.00
1.53,-2.86,0.00
1.53,-2.72,0.00
1.53,-2.58,0.00
1.53,-2.43,0.00
1.53,-2.29,0.00
1.53,-2.15,0.00
1.53,-2.01,0.00
1.53,-1.87,0.00
1.53,-1.73,0.00
1.53,-1.59,0.00
1.53,-1.44,0.00
1.53,-1.30,0.00
1.53,-1.16,0.00
1.53,-1.02,0.00
1.53,-0.88,0.00
1.53,-0.74,0.00
1.53,-0.60,0.00
1.53,-0.45,0.00
1.53,-0.31,0.00
1.53,-0.17,0.00
1.53,-0.03,0.00
1.53,0.11,0.01
1.53,0.25,0.01
1.53,0.39,0.01
1.53,0.54,0.01
1.53,0.68,0.01
1.53,0.82,0.02
1.53,0.96,0.03
1.53,1.10,0.03
1.53,1.24,0.04
1.53,1.38,0.06
1.53,1.53,0.07
1.53,1.67,0.09
1.53,1.81,0.12
1.53,1.95,0.14
1.53,2.09,0.18
1.53,2.23,0.21
1.53,2.37,0.25
1.53,2.52,0.30
1.53,2.66,0.35
1.53,2.80,0.40
1.53,2.94,0.45
1.53,3.08,0.51
1.53,3.22,0.56
1.53,3.36,0.61
1.53,3.51,0.66
1.53,3.65,0.71
1.53,3.79,0.74
1.53,3.93,0.77
1.53,4.07,0.79
1.53,4.21,0.79
1.53,4.35,0.79
1.53,4.49,0.78
1.53,4.64,0.76
1.53,4.78,0.72
1.53,4.92,0.69
1.53,5.06,0.64
1.53,5.20,0.59
1.53,5.34,0.54
1.53,5.48,0.48
1.53,5.63,0.43
1.53,5.77,0.38
1.53,5.91,0.33
1.53,6.05,0.28
1.53,6.19,0.24
1.53,6.33,0.20
1.53,6.47,0.16
1.53,6.62,0.13
1.53,6.76,0.11
1.53,6.90,0.09
1.53,7.04,0.07
1.53,7.18,0.06
1.53,7.32,0.04
1.53,7.46,0.03
1.53,7.61,0.03
1.53,7.75,0.02
1.53,7.89,0.02
1.53,8.03,0.01
1.53,8.17,0.01
1.53,8.31,0.01
1.53,8.45,0.01
1.53,8.60,0.01
1.53,8.74,0.00
1.53,8.88,0.00
1.53,9.02,0.00
1.53,9.16,0.00
1.53,9.30,0.00
1.53,9.44,0.00
1.53,9.59,0.00
1.53,9.73,0.00
1.53,9.87,0.00
1.53,10.01,0.00
1.53,10.15,0.00
1.53,10.29,0.00
1.53,10.43,0.00
1.53,10.58,0.00
1.53,10.72,0.00
1.53,10.86,0.00
1.53,11.00,0.00
1.67,-3.00,0.00
1.67,-2.86,0.00
1.67,-2.72,0.00
1.67,-2.58,0.00
1.67,-2.43,0.00
1.67,-2.29,0.00
1.67,-2.15,0.00
1.67,-2.01,0.00
1.67,-1.87,0.00
1.67,-1.73,0.00
1.67,-1.59,0.00
1.67,-1.44,0.00
1.67,-1.30,0.00
1.67,-1.16,0.00
1.67,-1.02,0.00
1.67,-0.88,0.00
1.67,-0.74,0.00
1.67,-0.60,0.00
1.67,-0.45,0.00
1.67,-0.31,0.00
1.67,-0.17,0.00
1.67,-0.03,0.00
1.67,0.11,0.01
1.67,0.25,0.01
1.67,0.39,0.01
1.67,0.54,0.01
1.67,0.68,0.02
1.67,0.82,0.02
1.67,0.96,0.03
1.67,1.10,0.03
1.67,1.24,0.04
1.67,1.38,0.06
1.67,1.53,0.07
1.67,1.67,0.09
1.67,1.81,0.11
1.67,1.95,0.14
1.67,2.09,0.17
1.67,2.23,0.21
1.67,2.37,0.25
1.67,2.52,0.29
1.67,2.66,0.34
1.67,2.80,0.39
1.67,2.94,0.45
1.67,3.08,0.50
1.67,3.22,0.55
1.67,3.36,0.60
1.67,3.51,0.65
1.67,3.65,0.69
1.67,3.79,0.72
1.67,3.93,0.75
1.67,4.07,0.76
1.67,4.21,0.77
1.67,4.35,0.76
1.67,4.49,0.75
1.67,4.64,0.73
1.67,4.78,0.70
1.67,4.92,0.66
1.67,5.06,0.62
1.67,5.20,0.57
1.67,5.34,0.52
1.67,5.48,0.46
1.67,5.63,0.41
1.67,5.77,0.36
1.67,5.91,0.31
1.67,6.05,0.27
1.67,6.19,0.23
1.67,6.33,0.19
1.67,6.47,0.16
1.67,6.62,0.13
1.67,6.76,0.10
1.67,6.90,0.08
1.67,7.04,0.07
1.67,7.18,0.05
1.67,7.32,0.04
1.67,7.46,0.03
1.67,7.61,0.03
1.67,7.75,0.02
1.67,7.89,0.02
1.67,8.03,0.01
1.67,8.17,0.01
1.67,8.31,0.01
1.67,8.45,0.01
1.67,8.60,0.01
1.67,8.74,0.01
1.67,8.88,0.00
1.67,9.02,0.00
1.67,9.16,0.00
1.67,9.30,0.00
1.67,9.44,0.00
1.67,9.59,0.00
1.67,9.73,0.00
1.67,9.87,0.00
1.67,10.01,0.00
1.67,10.15,0.00
1.67,10.29,0.00
1.67,10.43,0.00
1.67,10.58,0.00
1.67,10.72,0.00
1.67,10.86,0.00
1.67,11.00,0.00
1.81,-3.00,0.00
1.81,-2.86,0.00
1.81,-2.72,0.00
1.81,-2.58,0.00
1.81,-2.43,0.00
1.81,-2.29,0.00
1.81,-2.15,0.00
1.81,-2.01,0.00
1.81,-1.87,0.00
1.81,-1.73,0.00
1.81,-1.59,0.00
1.81,-1.44,0.00
1.81,-1.30,0.00
1.81,-1.16,0.00
1.81,-1.02,0.00
1.81,-0.88,0.00
1.81,-0.74,0.00
1.81,-0.60,0.00
1.81,-0.45,0.00
1.81,-0.31,0.00
1.81,-0.17,0.00
1.81,-0.03,0.00
1.81,0.11,0.01
1.81,0.25,0.01
1.81,0.39,0.01
1.81,0.54,0.01
1.81,0.68,0.02
1.81,0.82,0.02
1.81,0.96,0.03
1.81,1.10,0.03
1.81,1.24,0.04
1.81,1.38,0.06
1.81,1.53,0.07
1.81,1.67,0.09
1.81,1.81,0.11
1.81,1.95,0.14
1.81,2.09,0.17
1.81,2.23,0.20
1.81,2.37,0.24
1.81,2.52,0.29
1.81,2.66,0.33
1.81,2.80,0.38
1.81,2.94,0.43
1.81,3.08,0.48
1.81,3.22,0.53
1.81,3.36,0.58
1.81,3.51,0.62
1.81,3.65,0.66
1.81,3.79,0.69
1.81,3.93,0.72
1.81,4.07,0.73
1.81,4.21,0.74
1.81,4.35,0.73
1.81,4.49,0.72
1.81,4.64,0.70
1.81,4.78,0.67
1.81,4.92,0.63
1.81,5.06,0.59
1.81,5.20,0.54
1.81,5.34,0.49
1.81,5.48,0.44
1.81,5.63,0.39
1.81,5.77,0.34
1.81,5.91,0.30
1.81,6.05,0.25
1.81,6.19,0.21
1.81,6.33,0.18
1.81,6.47,0.15
1.81,6.62,0.12
1.81,6.76,0.10
1.81,6.90,0.08
1.81,7.04,0.06
1.81,7.18,0.05
1.81,7.32,0.04
1.81,7.46,0.03
1.81,7.61,0.03
1.81,7.75,0.02
1.81,7.89,0.02
1.81,8.03,0.01
1.81,8.17,0.01
1.81,8.31,0.01
1.81,8.45,0.01
1.81,8.60,0.01
1.81,8.74,0.01
1.81,8.88,0.00
1.81,9.02,0.00
1.81,9.16,0.00
1.81,9.30,0.00
1.81,9.44,0.00
1.81,9.59,0.00
1.81,9.73,0.00
1.81,9.87,0.00
1.81,10.01,0.00
1.81,10.15,0.00
1.81,10.29,0.00
1.81,10.43,0.00
1.81,10.58,0.00
1.81,10.72,0.00
1.81,10.86,0.00
1.81,11.00,0.00
1.95,-3.00,0.00
1.95,-2.86,0.00
1.95,-2.72,0.00
1.95,-2.58,0.00
1.95,-2.43,0.00
1.95,-2.29,0.00
1.95,-2.15,0.00
1.95,-2.01,0.00
1.95,-1.87,0.00
1.95,-1.73,0.00
1.95,-1.59,0.00
1.95,-1.44,0.00
1.95,-1.30,0.00
1.95,-1.16,0.00
1.95,-1.02,0.00
1.95,-0.88,0.00
1.95,-0.74,0.00
1.95,-0.60,0.00
1.95,-0.45,0.00
1.95,-0.31,0.00
1.95,-0.17,0.00
1.95,-0.03,0.00
1.95,0.11,0.01
1.95,0.25,0.01
1.95,0.39,0.01
1.95,0.54,0.01
1.95,0.68,0.02
1.95,0.82,0.02
1.95,0.96,0.03
1.95,1.10,0.03
1.95,1.24,0.04
1.95,1.38,0.06
1.95,1.53,0.07
1.95,1.67,0.09
1.95,1.81,0.11
1.95,1.95,0.14
1.95,2.09,0.16
1.95,2.23,0.20
1.95,2.37,0.24
1.95,2.52,0.28
1.95,2.66,0.32
1.95,2.80,0.37
1.95,2.94,0.41
1.95,3.08,0.46
1.95,3.22,0.51
1.95,3.36,0.55
1.95,3.51,0.59
1.95,3.65,0.63
1.95,3.79,0.66
1.95,3.93,0.68
1.95,4.07,0.69
1.95,4.21,0.70
1.95,4.35,0.69
1.95,4.49,0.68
1.95,4.64,0.66
1.95,4.78,0.63
1.95,4.92,0.59
1.95,5.06,0.55
1.95,5.20,0.51
1.95,5.34,0.46
1.95,5.48,0.41
1.95,5.63,0.37
1.95,5.77,0.32
1.95,5.91,0.28
1.95,6.05,0.24
1.95,6.19,0.20
1.95,6.33,0.17
1.95,6.47,0.14
1.95,6.62,0.11
1.95,6.76,0.09
1.95,6.90,0.08
1.95,7.04,0.06
1.95,7.18,0.05
1.95,7.32,0.04
1.95,7.46,0.03
1.95,7.61,0.03
1.95,7.75,0.02
1.95,7.89,0.02
1.95,8.03,0.01
1.95,8.17,0.01
1.95,8.31,0.01
1.95,8.45,0.01
1.95,8.60,0.01
1.95,8.74,0.01
1.95,8.88,0.00
1.95,9.02,0.00
1.95,9.16,0.00
1.95,9.30,0.00
1.95,9.44,0.00
1.95,9.59,0.00
1.95,9.73,0.00
1.95,9.87,0.00
1.95,10.01,0.00
1.95,10.15,0.00
1.95,10.29,0.00
1.95,10.43,0.00
1.95,10.58,0.00
1.95,10.72,0.00
1.95,10.86,0.00
1.95,11.00,0.00
2.09,-3.00,0.00
2.09,-2.86,0.00
2.09,-2.72,0.00
2.09,-2.58,0.00
2.09,-2.43,0.00
2.09,-2.29,0.00
2.09,-2.15,0.00
2.09,-2.01,0.00
2.09,-1.87,0.00
2.09,-1.73,0.00
2.09,-1.59,0.00
2.09,-1.44,0.00
2.09,-1.30,0.00
2.09,-1.16,0.00
2.09,-1.02,0.00
2.09,-0.88,0.00
2.09,-0.74,0.00
2.09,-0.60,0.00
2.09,-0.45,0.00
2.09,-0.31,0.00
2.09,-0.17,0.00
2.09,-0.03,0.01
2.09,0.11,0.01
2.09,0.25,0.01
2.09,0.39,0.01
2.09,0.54,0.01
2.09,0.68,0.02
2.09,0.82,0.02
2.09,0.96,0.03
2.09,1.10,0.03
2.09,1.24,0.04
2.09,1.38,0.05
2.09,1.53,0.07
2.09,1.67,0.09
2.09,1.81,0.11
2.09,1.95,0.13
2.09,2.09,0.16
2.09,2.23,0.19
2.09,2.37,0.23
2.09,2.52,0.26
2.09,2.66,0.31
2.09,2.80,0.35
2.09,2.94,0.39
2.09,3.08,0.44
2.09,3.22,0.48
2.09,3.36,0.52
2.09,3.51,0.56
2.09,3.65,0.59
2.09,3.79,0.62
2.09,3.93,0.64
2.09,4.07,0.65
2.09,4.21,0.65
2.09,4.35,0.65
2.09,4.49,0.64
2.09,4.64,0.61
2.09,4.78,0.59
2.09,4.92,0.55
2.09,5.06,0.51
2.09,5.20,0.47
2.09,5.34,0.43
2.09,5.48,0.38
2.09,5.63,0.34
2.09,5.77,0.30
2.09,5.91,0.26
2.09,6.05,0.22
2.09,6.19,0.19
2.09,6.33,0.16
2.09,6.47,0.13
2.09,6.62,0.11
2.09,6.76,0.09
2.09,6.90,0.07
2.09,7.04,0.06
2.09,7.18,0.05
2.09,7.32,0.04
2.09,7.46,0.03
2.09,7.61,0.03
2.09,7.75,0.02
2.09,7.89,0.02
2.09,8.03,0.01
2.09,8.17,0.01
2.09,8.31,0.01
2.09,8.45,0.01
2.09,8.60,0.01
2.09,8.74,0.01
2.09,8.88,0.01
2.09,9.02,0.00
2.09,9.16,0.00
2.09,9.30,0.00
2.09,9.44,0.00
2.09,9.59,0.00
2.09,9.73,0.00
2.09,9.87,0.00
2.09,10.01,0.00
2.09,10.15,0.00
2.09,10.29,0.00
2.09,10.43,0.00
2.09,10.58,0.00
2.09,10.72,0.00
2.09,10.86,0.00
2.09,11.00,0.00
2.23,-3.00,0.00
2.23,-2.86,0.00
2.23,-2.72,0.00
2.23,-2.58,0.00
2.23,-2.43,0.00
2.23,-2.29,0.00
2.23,-2.15,0.00
2.23,-2.01,0.00
2.23,-1.87,0.00
2.23,-1.73,0.00
2.23,-1.59,0.00
2.23,-1.44,0.00
2.23,-1.30,0.00
2.23,-1.16,0.00
2.23,-1.02,0.00
2.23,-0.88,0.00
2.23,-0.74,0.00
2.23,-0.60,0.00
2.23,-0.45,0.00
2.23,-0.31,0.00
2.23,-0.17,0.00
2.23,-0.03,0.01
2.23,0.11,0.01
2.23,0.25,0.01
2.23,0.39,0.01
2.23,0.54,0.01
2.23,0.68,0.02
2.23,0.82,0.02
2.23,0.96,0.03
2.23,1.10,0.03
2.23,1.24,0.04
2.23,1.38,0.05
2.23,1.53,0.07
2.23,1.67,0.08
2.23,1.81,0.10
2.23,1.95,0.12
2.23,2.09,0.15
2.23,2.23,0.18
2.23,2.37,0.21
2.23,2.52,0.25
2.23,2.66,0.29
2.23,2.80,0.33
2.23,2.94,0.37
2.23,3.08,0.41
2.23,3.22,0.45
2.23,3.36,0.49
2.23,3.51,0.52
2.23,3.65,0.55
2.23,3.79,0.58
2.23,3.93,0.60
2.23,4.07,0.61
2.23,4.21,0.61
2.23,4.35,0.60
2.23,4.49,0.59
2.23,4.64,0.57
2.23,4.78,0.54
2.23,4.92,0.51
2.23,5.06,0.47
2.23,5.20,0.44
2.23,5.34,0.39
2.23,5.48,0.35
2.23,5.63,0.31
2.23,5.77,0.27
2.23,5.91,0.24
2.23,6.05,0.20
2.23,6.19,0.17
2.23,6.33,0.14
2.23,6.47,0.12
2.23,6.62,0.10
2.23,6.76,0.08
2.23,6.90,0.07
2.23,7.04,0.06
2.23,7.18,0.05
2.23,7.32,0.04
2.23,7.46,0.03
2.23,7.61,0.03
2.23,7.75,0.02
2.23,7.89,0.02
2.23,8.03,0.02
2.23,8.17,0.01
2.23,8.31,0.01
2.23,8.45,0.01
2.23,8.60,0.01
2.23,8.74,0.01
2.23,8.88,0.01
2.23,9.02,0.01
2.23,9.16,0.00
2.23,9.30,0.00
2.23,9.44,0.00
2.23,9.59,0.00
2.23,9.73,0.00
2.23,9.87,0.00
2.23,10.01,0.00
2.23,10.15,0.00
2.23,10.29,0.00
2.23,10.43,0.00
2.23,10.58,0.00
2.23,10.72,0.00
2.23,10.86,0.00
2.23,11.00,0.00
2.37,-3.00,0.00
2.37,-2.86,0.00
2.37,-2.72,0.00
2.37,-2.58,0.00
2.37,-2.43,0.00
2.37,-2.29,0.00
2.37,-2.15,0.00
2.37,-2.01,0.00
2.37,-1.87,0.00
2.37,-1.73,0.00
2.37,-1.59,0.00
2.37,-1.44,0.00
2.37,-1.30,0.00
2.37,-1.16,0.00
2.37,-1.02,0.00
2.37,-0.88,0.00
2.37,-0.74,0.00
2.37,-0.60,0.00
2.37,-0.45,0.00
2.37,-0.31,0.00
2.37,-0.17,0.01
2.37,-0.03,0.01
2.37,0.11,0.01
2.37,0.25,0.01
2.37,0.39,0.01
2.37,0.54,0.01
2.37,0.68,0.02
2.37,0.82,0.02
2.37,0.96,0.03
2.37,1.10,0.03
2.37,1.24,0.04
2.37,1.38,0.05
2.37,1.53,0.06
2.37,1.67,0.08
2.37,1.81,0.10
2.37,1.95,0.12
2.37,2.09,0.14
2.37,2.23,0.17
2.37,2.37,0.20
2.37,2.52,0.23
2.37,2.66,0.27
2.37,2.80,0.31
2.37,2.94,0.34
2.37,3.08,0.38
2.37,3.22,0.42
2.37,3.36,0.45
2.37,3.51,0.49
2.37,3.65,0.51
2.37,3.79,0.53
2.37,3.93,0.55
2.37,4.07,0.56
2.37,4.21,0.56
2.37,4.35,0.55
2.37,4.49,0.54
2.37,4.64,0.52
2.37,4.78,0.50
2.37,4.92,0.47
2.37,5.06,0.43
2.37,5.20,0.40
2.37,5.34,0.36
2.37,5.48,0.32
2.37,5.63,0.29
2.37,5.77,0.25
2.37,5.91,0.22
2.37,6.05,0.19
2.37,6.19,0.16
2.37,6.33,0.13
2.37,6.47,0.11
2.37,6.62,0.09
2.37,6.76,0.08
2.37,6.90,0.06
2.37,7.04,0.05
2.37,7.18,0.04
2.37,7.32,0.04
2.37,7.46,0.03
2.37,7.61,0.03
2.37,7.75,0.02
2.37,7.89,0.02
2.37,8.03,0.02
2.37,8.17,0.01
2.37,8.31,0.01
2.37,8.45,0.01
2.37,8.60,0.01
2.37,8.74,0.01
2.37,8.88,0.01
2.37,9.02,0.01
2.37,9.16,0.00
2.37,9.30,0.00
2.37,9.44,0.00
2.37,9.59,0.00
2.37,9.73,0.00
2.37,9.87,0.00
2.37,10.01,0.00
2.37,10.15,0.00
2.37,10.29,0.00
2.37,10.43,0.00
2.37,10.58,0.00
2.37,10.72,0.00
2.37,10.86,0.00
2.37,11.00,0.00
2.52,-3.00,0.00
2.52,-2.86,0.00
2.52,-2.72,0.00
2.52,-2.58,0.00
2.52,-2.43,0.00
2.52,-2.29,0.00
2.52,-2.15,0.00
2.52,-2.01,0.00
2.52,-1.87,0.00
2.52,-1.73,0.00
2.52,-1.59,0.00
2.52,-1.44,0.00
2.52,-1.30,0.00
2.52,-1.16,0.00
2.52,-1.02,0.00
2.52,-0.88,0.00
2.52,-0.74,0.00
2.52,-0.60,0.00
2.52,-0.45,0.00
2.52,-0.31,0.01
2.52,-0.17,0.01
2.52,-0.03,0.01
2.52,0.11,0.01
2.52,0.25,0.01
2.52,0.39,0.01
2.52,0.54,0.01
2.52,0.68,0.02
2.52,0.82,0.02
2.52,0.96,0.03
2.52,1.10,0.03
2.52,1.24,0.04
2.52,1.38,0.05
2.52,1.53,0.06
2.52,1.67,0.08
2.52,1.81,0.09
2.52,1.95,0.11
2.52,2.09,0.13
2.52,2.23,0.16
2.52,2.37,0.19
2.52,2.52,0.22
2.52,2.66,0.25
2.52,2.80,0.28
2.52,2.94,0.32
2.52,3.08,0.35
2.52,3.22,0.39
2.52,3.36,0.42
2.52,3.51,0.44
2.52,3.65,0.47
2.52,3.79,0.49
2.52,3.93,0.50
2.52,4.07,0.51
2.52,4.21,0.51
2.52,4.35,0.50
2.52,4.49,0.49
2.52,4.64,0.47
2.52,4.78,0.45
2.52,4.92,0.42
2.52,5.06,0.39
2.52,5.20,0.36
2.52,5.34,0.33
2.52,5.48,0.29
2.52,5.63,0.26
2.52,5.77,0.23
2.52,5.91,0.20
2.52,6.05,0.17
2.52,6.19,0.14
2.52,6.33,0.12
2.52,6.47,0.10
2.52,6.62,0.09
2.52,6.76,0.07
2.52,6.90,0.06
2.52,7.04,0.05
2.52,7.18,0.04
2.52,7.32,0.04
2.52,7.46,0.03
2.52,7.61,0.03
2.52,7.75,0.02
2.52,7.89,0.02
2.52,8.03,0.02
2.52,8.17,0.02
2.52,8.31,0.01
2.52,8.45,0.01
2.52,8.60,0.01
2.52,8.74,0.01
2.52,8.88,0.01
2.52,9.02,0.01
2.52,9.16,0.01
2.52,9.30,0.00
2.52,9.44,0.00
2.52,9.59,0.00
2.52,9.73,0.00
2.52,9.87,0.00
2.52,10.01,0.00
2.52,10.15,0.00
2.52,10.29,0.00
2.52,10.43,0.00
2.52,10.58,0.00
2.52,10.72,0.00
2.52,10.86,0.00
2.52,11.00,0.00
2.66,-3.00,0.00
2.66,-2.86,0.00
2.66,-2.72,0.00
2.66,-2.58,0.00
2.66,-2.43,0.00
2.66,-2.29,0.00
2.66,-2.15,0.00
2.66,-2.01,0.00
2.66,-1.87,0.00
2.66,-1.73,0.00
2.66,-1.59,0.00
2.66,-1.44,0.00
2.66,-1.30,0.00
2.66,-1.16,0.00
2.66,-1.02,0.00
2.66,-0.88,0.00
2.66,-0.74,0.00
2.66,-0.60,0.00
2.66,-0.45,0.01
2.66,-0.31,0.01
2.66,-0.17,0.01
2.66,-0.03,0.01
2.66,0.11,0.01
2.66,0.25,0.01
2.66,0.39,0.01
2.66,0.54,0.01
2.66,0.68,0.02
2.66,0.82,0.02
2.66,0.96,0.03
2.66,1.10,0.03
2.66,1.24,0.04
2.66,1.38,0.05
2.66,1.53,0.06
2.66,1.67,0.07
2.66,1.81,0.09
2.66,1.95,0.10
2.66,2.09,0.13
2.66,2.23,0.15
2.66,2.37,0.17
2.66,2.52,0.20
2.66,2.66,0.23
2.66,2.80,0.26
2.66,2.94,0.29
2.66,3.08,0.32
2.66,3.22,0.35
2.66,3.36,0.38
2.66,3.51,0.40
2.66,3.65,0.42
2.66,3.79,0.44
2.66,3.93,0.45
2.66,4.07,0.46
2.66,4.21,0.46
2.66,4.35,0.45
2.66,4.49,0.44
2.66,4.64,0.42
2.66,4.78,0.40
2.66,4.92,0.38
2.66,5.06,0.35
2.66,5.20,0.32
2.66,5.34,0.29
2.66,5.48,0.26
2.66,5.63,0.23
2.66,5.77,0.20
2.66,5.91,0.18
2.66,6.05,0.15
2.66,6.19,0.13
2.66,6.33,0.11
2.66,6.47,0.09
2.66,6.62,0.08
2.66,6.76,0.07
2.66,6.90,0.06
2.66,7.04,0.05
2.66,7.18,0.04
2.66,7.32,0.04
2.66,7.46,0.03
2.66,7.61,0.03
2.66,7.75,0.02
2.66,7.89,0.02
2.66,8.03,0.02
2.66,8.17,0.02
2.66,8.31,0.01
2.66,8.45,0.01
2.66,8.60,0.01
2.66,8.74,0.01
2.66,8.88,0.01
2.66,9.02,0.01
2.66,9.16,0.01
2.66,9.30,0.01
2.66,9.44,0.00
2.66,9.59,0.00
2.66,9.73,0.00
2.66,9.87,0.00
2.66,10.01,0.00
2.66,10.15,0.00
2.66,10.29,0.00
2.66,10.43,0.00
2.66,10.58,0.00
2.66,10.72,0.00
2.66,10.86,0.00
2.66,11.00,0.00
2.80,-3.00,0.00
2.80,-2.86,0.00
2.80,-2.72,0.00
2.80,-2.58,0.00
2.80,-2.43,0.00
2.80,-2.29,0.00
2.80,-2.15,0.00
2.80,-2.01,0.00
2.80,-1.87,0.00
2.80,-1.73,0.00
2.80,-1.59,0.00
2.80,-1.44,0.00
2.80,-1.30,0.00
2.80,-1.16,0.00
2.80,-1.02,0.00
2.80,-0.88,0.00
2.80,-0.74,0.00
2.80,-0.60,0.01
2.80,-0.45,0.01
2.80,-0.31,0.01
2.80,-0.17,0.01
2.80,-0.03,0.01
2.80,0.11,0.01
2.80,0.25,0.01
2.80,0.39,0.01
2.80,0.54,0.02
2.80,0.68,0.02
2.80,0.82,0.02
2.80,0.96,0.03
2.80,1.10,0.03
2.80,1.24,0.04
2.80,1.38,0.05
2.80,1.53,0.06
2.80,1.67,0.07
2.80,1.81,0.08
2.80,1.95,0.10
2.80,2.09,0.12
2.80,2.23,0.14
2.80,2.37,0.16
2.80,2.52,0.18
2.80,2.66,0.21
2.80,2.80,0.24
2.80,2.94,0.26
2.80,3.08,0.29
2.80,3.22,0.32
2.80,3.36,0.34
2.80,3.51,0.36
2.80,3.65,0.38
2.80,3.79,0.39
2.80,3.93,0.40
2.80,4.07,0.41
2.80,4.21,0.41
2.80,4.35,0.40
2.80,4.49,0.39
2.80,4.64,0.38
2.80,4.78,0.36
2.80,4.92,0.34
2.80,5.06,0.31
2.80,5.20,0.29
2.80,5.34,0.26
2.80,5.48,0.23
2.80,5.63,0.21
2.80,5.77,0.18
2.80,5.91,0.16
2.80,6.05,0.14
2.80,6.19,0.12
2.80,6.33,0.10
2.80,6.47,0.09
2.80,6.62,0.08
2.80,6.76,0.06
2.80,6.90,0.06
2.80,7.04,0.05
2.80,7.18,0.04
2.80,7.32,0.04
2.80,7.46,0.03
2.80,7.61,0.03
2.80,7.75,0.03
2.80,7.89,0.02
2.80,8.03,0.02
2.80,8.17,0.02
2.80,8.31,0.02
2.80,8.45,0.01
2.80,8.60,0.01
2.80,8.74,0.01
2.80,8.88,0.01
2.80,9.02,0.01
2.80,9.16,0.01
2.80,9.30,0.01
2.80,9.44,0.01
2.80,9.59,0.00
2.80,9.73,0.00
2.80,9.87,0.00
2.80,10.01,0.00
2.80,10.15,0.00
2.80,10.29,0.00
2.80,10.43,0.00
2.80,10.58,0.00
2.80,10.72,0.00
2.80,10.86,0.00
2.80,11.00,0.00
2.94,-3.00,0.00
2.94,-2.86,0.00
2.94,-2.72,0.00
2.94,-2.58,0.00
2.94,-2.43,0.00
2.94,-2.29,0.00
2.94,-2.15,0.00
2.94,-2.01,0.00
2.94,-1.87,0.00
2.94,-1.73,0.00
2.94,-1.59,0.00
2.94,-1.44,0.00
2.94,-1.30,0.00
2.94,-1.16,0.00
2.94,-1.02,0.00
2.94,-0.88,0.00
2.94,-0.74,0.01
2.94,-0.60,0.01
2.94,-0.45,0.01
2.94,-0.31,0.01
2.94,-0.17,0.01
2.94,-0.03,0.01
2.94,0.11,0.01
2.94,0.25,0.01
2.94,0.39,0.02
2.94,0.54,0.02
2.94,0.68,0.02
2.94,0.82,0.03
2.94,0.96,0.03
2.94,1.10,0.03
2.94,1.24,0.04
2.94,1.38,0.05
2.94,1.53,0.06
2.94,1.67,0.07
2.94,1.81,0.08
2.94,1.95,0.09
2.94,2.09,0.11
2.94,2.23,0.13
2.94,2.37,0.15
2.94,2.52,0.17
2.94,2.66,0.19
2.94,2.80,0.21
2.94,2.94,0.24
2.94,3.08,0.26
2.94,3.22,0.28
2.94,3.36,0.30
2.94,3.51,0.32
2.94,3.65,0.34
2.94,3.79,0.35
2.94,3.93,0.36
2.94,4.07,0.36
2.94,4.21,0.36
2.94,4.35,0.35
2.94,4.49,0.34
2.94,4.64,0.33
2.94,4.78,0.31
2.94,4.92,0.29
2.94,5.06,0.27
2.94,5.20,0.25
2.94,5.34,0.23
2.94,5.48,0.21
2.94,5.63,0.18
2.94,5.77,0.16
2.94,5.91,0.14
2.94,6.05,0.12
2.94,6.19,0.11
2.94,6.33,0.09
2.94,6.47,0.08
2.94,6.62,0.07
2.94,6.76,0.06
2.94,6.90,0.05
2.94,7.04,0.05
2.94,7.18,0.04
2.94,7.32,0.04
2.94,7.46,0.04
2.94,7.61,0.03
2.94,7.75,0.03
2.94,7.89,0.03
2.94,8.03,0.02
2.94,8.17,0.02
2.94,8.31,0.02
2.94,8.45,0.02
2.94,8.60,0.02
2.94,8.74,0.01
2.94,8.88,0.01
2.94,9.02,0.01
2.94,9.16,0.01
2.94,9.30,0.01
2.94,9.44,0.01
2.94,9.59,0.01
2.94,9.73,0.00
2.94,9.87,0.00
2.94,10.01,0.00
2.94,10.15,0.00
2.94,10.29,0.00
2.94,10.43,0.00
2.94,10.58,0.00
2.94,10.72,0.00
2.94,10.86,0.00
2.94,11.00,0.00
3.08,-3.00,0.00
3.08,-2.86,0.00
3.08,-2.72,0.00
3.08,-2.58,0.00
3.08,-2.43,0.00
3.08,-2.29,0.00
3.08,-2.15,0.00
3.08,-2.01,0.00
3.08,-1.87,0.00
3.08,-1.73,0.00
3.08,-1.59,0.00
3.08,-1.44,0.00
3.08,-1.30,0.00
3.08,-1.16,0.00
3.08,-1.02,0.01
3.08,-0.88,0.01
3.08,-0.74,0.01
3.08,-0.60,0.01
3.08,-0.45,0.01
3.08,-0.31,0.01
3.08,-0.17,0.01
3.08,-0.03,0.01
3.08,0.11,0.02
3.08,0.25,0.02
3.08,0.39,0.02
3.08,0.54,0.02
3.08,0.68,0.03
3.08,0.82,0.03
3.08,0.96,0.03
3.08,1.10,0.04
3.08,1.24,0.04
3.08,1.38,0.05
3.08,1.53,0.06
3.08,1.67,0.07
3.08,1.81,0.08
3.08,1.95,0.09
3.08,2.09,0.10
3.08,2.23,0.12
3.08,2.37,0.14
3.08,2.52,0.15
3.08,2.66,0.17
3.08,2.80,0.19
3.08,2.94,0.21
3.08,3.08,0.23
3.08,3.22,0.25
3.08,3.36,0.27
3.08,3.51,0.28
3.08,3.65,0.30
3.08,3.79,0.31
3.08,3.93,0.31
3.08,4.07,0.32
3.08,4.21,0.31
3.08,4.35,0.31
3.08,4.49,0.30
3.08,4.64,0.29
3.08,4.78,0.27
3.08,4.92,0.26
3.08,5.06,0.24
3.08,5.20,0.22
3.08,5.34,0.20
3.08,5.48,0.18
3.08,5.63,0.16
3.08,5.77,0.14
3.08,5.91,0.13
3.08,6.05,0.11
3.08,6.19,0.10
3.08,6.33,0.09
3.08,6.47,0.08
3.08,6.62,0.07
3.08,6.76,0.06
3.08,6.90,0.06
3.08,7.04,0.05
3.08,7.18,0.05
3.08,7.32,0.04
3.08,7.46,0.04
3.08,7.61,0.04
3.08,7.75,0.03
3.08,7.89,0.03
3.08,8.03,0.03
3.08,8.17,0.02
3.08,8.31,0.02
3.08,8.45,0.02
3.08,8.60,0.02
3.08,8.74,0.02
3.08,8.88,0.01
3.08,9.02,0.01
3.08,9.16,0.01
3.08,9.30,0.01
3.08,9.44,0.01
3.08,9.59,0.01
3.08,9.73,0.00
3.08,9.87,0.00
3.08,10.01,0.00
3.08,10.15,0.00
3.08,10.29,0.00
3.08,10.43,0.00
3.08,10.58,0.00
3.08,10.72,0.00
3.08,10.86,0.00
3.08,11.00,0.00
3.22,-3.00,0.00
3.22,-2.86,0.00
3.22,-2.72,0.00
3.22,-2.58,0.00
3.22,-2.43,0.00
3.22,-2.29,0.00
3.22,-2.15,0.00
3.22,-2.01,0.00
3.22,-1.87,0.00
3.22,-1.73,0.00
3.22,-1.59,0.00
3.22,-1.44,0.00
3.22,-1.30,0.00
3.22,-1.16,0.01
3.22,-1.02,0.01
3.22,-0.88,0.01
3.22,-0.74,0.01
3.22,-0.60,0.01
3.22,-0.45,0.01
3.22,-0.31,0.01
3.22,-0.17,0.01
3.22,-0.03,0.02
3.22,0.11,0.02
3.22,0.25,0.02
3.22,0.39,0.02
3.22,0.54,0.03
3.22,0.68,0.03
3.22,0.82,0.03
3.22,0.96,0.04
3.22,1.10,0.04
3.22,1.24,0.05
3.22,1.38,0.05
3.22,1.53,0.06
3.22,1.67,0.07
3.22,1.81,0.08
3.22,1.95,0.09
3.22,2.09,0.10
3.22,2.23,0.11
3.22,2.37,0.13
3.22,2.52,0.14
3.22,2.66,0.16
3.22,2.80,0.17
3.22,2.94,0.19
3.22,3.08,0.21
3.22,3.22,0.22
3.22,3.36,0.24
3.22,3.51,0.25
3.22,3.65,0.26
3.22,3.79,0.27
3.22,3.93,0.27
3.22,4.07,0.27
3.22,4.21,0.27
3.22,4.35,0.27
3.22,4.49,0.26
3.22,4.64,0.25
3.22,4.78,0.24
3.22,4.92,0.22
3.22,5.06,0.21
3.22,5.20,0.19
3.22,5.34,0.17
3.22,5.48,0.16
3.22,5.63,0.14
3.22,5.77,0.13
3.22,5.91,0.11
3.22,6.05,0.10
3.22,6.19,0.09
3.22,6.33,0.08
3.22,6.47,0.07
3.22,6.62,0.07
3.22,6.76,0.06
3.22,6.90,0.06
3.22,7.04,0.05
3.22,7.18,0.05
3.22,7.32,0.05
3.22,7.46,0.04
3.22,7.61,0.04
3.22,7.75,0.04
3.22,7.89,0.03
3.22,8.03,0.03
3.22,8.17,0.03
3.22,8.31,0.03
3.22,8.45,0.02
3.22,8.60,0.02
3.22,8.74,0.02
3.22,8.88,0.02
3.22,9.02,0.01
3.22,9.16,0.01
3.22,9.30,0.01
3.22,9.44,0.01
3.22,9.59,0.01
3.22,9.73,0.01
3.22,9.87,0.00
3.22,10.01,0.00
3.22,10.15,0.00
3.22,10.29,0.00
3.22,10.43,0.00
3.22,10.58,0.00
3.22,10.72,0.00
3.22,10.86,0.00
3.22,11.00,0.00
3.36,-3.00,0.00
3.36,-2.86,0.00
3.36,-2.72,0.00
3.36,-2.58,0.00
3.36,-2.43,0.00
3.36,-2.29,0.00
3.36,-2.15,0.00
3.36,-2.01,0.00
3.36,-1.87,0.00
3.36,-1.73,0.00
3.36,-1.59,0.00
3.36,-1.44,0.00
3.36,-1.30,0.01
3.36,-1.16,0.01
3.36,-1.02,0.01
3.36,-0.88,0.01
3.36,-0.74,0.01
3.36,-0.60,0.01
3.36,-0.45,0.01
3.36,-0.31,0.02
3.36,-0.17,0.02
3.36,-0.03,0.02
3.36,0.11,0.02
3.36,0.25,0.03
3.36,0.39,0.03
3.36,0.54,0.03
3.36,0.68,0.04
3.36,0.82,0.04
3.36,0.96,0.04
3.36,1.10,0.05
3.36,1.24,0.05
3.36,1.38,0.06
3.36,1.53,0.06
3.36,1.67,0.07
3.36,1.81,0.08
3.36,1.95,0.09
3.36,2.09,0.10
3.36,2.23,0.11
3.36,2.37,0.12
3.36,2.52,0.13
3.36,2.66,0.14
3.36,2.80,0.16
3.36,2.94,0.17
3.36,3.08,0.18
3.36,3.22,0.20
3.36,3.36,0.21
3.36,3.51,0.22
3.36,3.65,0.23
3.36,3.79,0.23
3.36,3.93,0.24
3.36,4.07,0.24
3.36,4.21,0.23
3.36,4.35,0.23
3.36,4.49,0.22
3.36,4.64,0.22
3.36,4.78,0.20
3.36,4.92,0.19
3.36,5.06,0.18
3.36,5.20,0.17
3.36,5.34,0.15
3.36,5.48,0.14
3.36,5.63,0.13
3.36,5.77,0.12
3.36,5.91,0.10
3.36,6.05,0.10
3.36,6.19,0.09
3.36,6.33,0.08
3.36,6.47,0.07
3.36,6.62,0.07
3.36,6.76,0.06
3.36,6.90,0.06
3.36,7.04,0.06
3.36,7.18,0.05
3.36,7.32,0.05
3.36,7.46,0.05
3.36,7.61,0.05
3.36,7.75,0.04
3.36,7.89,0.04
3.36,8.03,0.04
3.36,8.17,0.03
3.36,8.31,0.03
3.36,8.45,0.03
3.36,8.60,0.02
3.36,8.74,0.02
3.36,8.88,0.02
3.36,9.02,0.02
3.36,9.16,0.01
3.36,9.30,0.01
3.36,9.44,0.01
3.36,9.59,0.01
3.36,9.73,0.01
3.36,9.87,0.01
3.36,10.01,0.00
3.36,10.15,0.00
3.36,10.29,0.00
3.36,10.43,0.00
3.36,10.58,0.00
3.36,10.72,0.00
3.36,10.86,0.00
3.36,11.00,0.00
3.51,-3.00,0.00
3.51,-2.86,0.00
3.51,-2.72,0.00
3.51,-2.58,0.00
3.51,-2.43,0.00
3.51,-2.29,0.00
3.51,-2.15,0.00
3.51,-2.01,0.00
3.51,-1.87,0.00
3.51,-1.73,0.00
3.51,-1.59,0.00
3.51,-1.44,0.01
3.51,-1.30,0.01
3.51,-1.16,0.01
3.51,-1.02,0.01
3.51,-0.88,0.01
3.51,-0.74,0.01
3.51,-0.60,0.02
3.51,-0.45,0.02
3.51,-0.31,0.02
3.51,-0.17,0.02
3.51,-0.03,0.03
3.51,0.11,0.03
3.51,0.25,0.03
3.51,0.39,0.04
3.51,0.54,0.04
3.51,0.68,0.04
3.51,0.82,0.05
3.51,0.96,0.05
3.51,1.10,0.06
3.51,1.24,0.06
3.51,1.38,0.06
3.51,1.53,0.07
3.51,1.67,0.08
3.51,1.81,0.08
3.51,1.95,0.09
3.51,2.09,0.10
3.51,2.23,0.10
3.51,2.37,0.11
3.51,2.52,0.12
3.51,2.66,0.13
3.51,2.80,0.14
3.51,2.94,0.15
3.51,3.08,0.16
3.51,3.22,0.17
3.51,3.36,0.18
3.51,3.51,0.19
3.51,3.65,0.20
3.51,3.79,0.20
3.51,3.93,0.20
3.51,4.07,0.20
3.51,4.21,0.20
3.51,4.35,0.20
3.51,4.49,0.19
3.51,4.64,0.18
3.51,4.78,0.18
3.51,4.92,0.17
3.51,5.06,0.16
3.51,5.20,0.14
3.51,5.34,0.13
3.51,5.48,0.12
3.51,5.63,0.11
3.51,5.77,0.11
3.51,5.91,0.10
3.51,6.05,0.09
3.51,6.19,0.08
3.51,6.33,0.08
3.51,6.47,0.07
3.51,6.62,0.07
3.51,6.76,0.07
3.51,6.90,0.06
3.51,7.04,0.06
3.51,7.18,0.06
3.51,7.32,0.06
3.51,7.46,0.05
3.51,7.61,0.05
3.51,7.75,0.05
3.51,7.89,0.05
3.51,8.03,0.04
3.51,8.17,0.04
3.51,8.31,0.04
3.51,8.45,0.03
3.51,8.60,0.03
3.51,8.74,0.03
3.51,8.88,0.02
3.51,9.02,0.02
3.51,9.16,0.02
3.51,9.30,0.01
3.51,9.44,0.01
3.51,9.59,0.01
3.51,9.73,0.01
3.51,9.87,0.01
3.51,10.01,0.01
3.51,10.15,0.00
3.51,10.29,0.00
3.51,10.43,0.00
3.51,10.58,0.00
3.51,10.72,0.00
3.51,10.86,0.00
3.51,11.00,0.00
3.65,-3.00,0.00
3.65,-2.86,0.00
3.65,-2.72,0.00
3.65,-2.58,0.00
3.65,-2.43,0.00
3.65,-2.29,0.00
3.65,-2.15,0.00
3.65,-2.01,0.00
3.65,-1.87,0.00
3.65,-1.73,0.00
3.65,-1.59,0.01
3.65,-1.44,0.01
3.65,-1.30,0.01
3.65,-1.16,0.01
3.65,-1.02,0.01
3.65,-0.88,0.01
3.65,-0.74,0.02
3.65,-0.60,0.02
3.65,-0.45,0.02
3.65,-0.31,0.03
3.65,-0.17,0.03
3.65,-0.03,0.03
3.65,0.11,0.04
3.65,0.25,0.04
3.65,0.39,0.05
3.65,0.54,0.05
3.65,0.68,0.05
3.65,0.82,0.06
3.65,0.96,0.06
3.65,1.10,0.07
3.65,1.24,0.07
3.65,1.38,0.07
3.65,1.53,0.08
3.65,1.67,0.08
3.65,1.81,0.09
3.65,1.95,0.09
3.65,2.09,0.10
3.65,2.23,0.10
3.65,2.37,0.11
3.65,2.52,0.12
3.65,2.66,0.12
3.65,2.80,0.13
3.65,2.94,0.14
3.65,3.08,0.15
3.65,3.22,0.15
3.65,3.36,0.16
3.65,3.51,0.17
3.65,3.65,0.17
3.65,3.79,0.17
3.65,3.93,0.17
3.65,4.07,0.17
3.65,4.21,0.17
3.65,4.35,0.17
3.65,4.49,0.16
3.65,4.64,0.16
3.65,4.78,0.15
3.65,4.92,0.14
3.65,5.06,0.13
3.65,5.20,0.13
3.65,5.34,0.12
3.65,5.48,0.11
3.65,5.63,0.10
3.65,5.77,0.10
3.65,5.91,0.09
3.65,6.05,0.09
3.65,6.19,0.08
3.65,6.33,0.08
3.65,6.47,0.08
3.65,6.62,0.08
3.65,6.76,0.07
3.65,6.90,0.07
3.65,7.04,0.07
3.65,7.18,0.07
3.65,7.32,0.07
3.65,7.46,0.06
3.65,7.61,0.06
3.65,7.75,0.06
3.65,7.89,0.05
3.65,8.03,0.05
3.65,8.17,0.05
3.65,8.31,0.04
3.65,8.45,0.04
3.65,8.60,0.04
3.65,8.74,0.03
3.65,8.88,0.03
3.65,9.02,0.02
3.65,9.16,0.02
3.65,9.30,0.02
3.65,9.44,0.01
3.65,9.59,0.01
3.65,9.73,0.01
3.65,9.87,0.01
3.65,10.01,0.01
3.65,10.15,0.01
3.65,10.29,0.00
3.65,10.43,0.00
3.65,10.58,0.00
3.65,10.72,0.00
3.65,10.86,0.00
3.65,11.00,0.00
3.79,-3.00,0.00
3.79,-2.86,0.00
3.79,-2.72,0.00
3.79,-2.58,0.00
3.79,-2.43,0.00
3.79,-2.29,0.00
3.79,-2.15,0.00
3.79,-2.01,0.00
3.79,-1.87,0.00
3.79,-1.73,0.01
3.79,-1.59,0.01
3.79,-1.44,0.01
3.79,-1.30,0.01
3.79,-1.16,0.01
3.79,-1.02,0.01
3.79,-0.88,0.02
3.79,-0.74,0.02
3.79,-0.60,0.02
3.79,-0.45,0.03
3.79,-0.31,0.03
3.79,-0.17,0.04
3.79,-0.03,0.04
3.79,0.11,0.05
3.79,0.25,0.05
3.79,0.39,0.06
3.79,0.54,0.06
3.79,0.68,0.07
3.79,0.82,0.07
3.79,0.96,0.08
3.79,1.10,0.08
3.79,1.24,0.08
3.79,1.38,0.09
3.79,1.53,0.09
3.79,1.67,0.09
3.79,1.81,0.10
3.79,1.95,0.10
3.79,2.09,0.10
3.79,2.23,0.11
3.79,2.37,0.11
3.79,2.52,0.12
3.79,2.66,0.12
3.79,2.80,0.13
3.79,2.94,0.13
3.79,3.08,0.13
3.79,3.22,0.14
3.79,3.36,0.14
3.79,3.51,0.15
3.79,3.65,0.15
3.79,3.79,0.15
3.79,3.93,0.15
3.79,4.07,0.15
3.79,4.21,0.15
3.79,4.35,0.14
3.79,4.49,0.14
3.79,4.64,0.14
3.79,4.78,0.13
3.79,4.92,0.12
3.79,5.06,0.12
3.79,5.20,0.11
3.79,5.34,0.11
3.79,5.48,0.10
3.79,5.63,0.10
3.79,5.77,0.09
3.79,5.91,0.09
3.79,6.05,0.09
3.79,6.19,0.09
3.79,6.33,0.08
3.79,6.47,0.08
3.79,6.62,0.08
3.79,6.76,0.08
3.79,6.90,0.08
3.79,7.04,0.08
3.79,7.18,0.08
3.79,7.32,0.08
3.79,7.46,0.07
3.79,7.61,0.07
3.79,7.75,0.07
3.79,7.89,0.06
3.79,8.03,0.06
3.79,8.17,0.06
3.79,8.31,0.05
3.79,8.45,0.05
3.79,8.60,0.04
3.79,8.74,0.04
3.79,8.88,0.03
3.79,9.02,0.03
3.79,9.16,0.02
3.79,9.30,0.02
3.79,9.44,0.02
3.79,9.59,0.01
3.79,9.73,0.01
3.79,9.87,0.01
3.79,10.01,0.01
3.79,10.15,0.01
3.79,10.29,0.01
3.79,10.43,0.00
3.79,10.58,0.00
3.79,10.72,0.00
3.79,10.86,0.00
3.79,11.00,0.00
3.93,-3.00,0.00
3.93,-2.86,0.00
3.93,-2.72,0.00
3.93,-2.58,0.00
3.93,-2.43,0.00
3.93,-2.29,0.00
3.93,-2.15,0.00
3.93,-2.01,0.00
3.93,-1.87,0.01
3.93,-1.73,0.01
3.93,-1.59,0.01
3.93,-1.44,0.01
3.93,-1.30,0.01
3.93,-1.16,0.02
3.93,-1.02,0.02
3.93,-0.88,0.02
3.93,-0.74,0.03
3.93,-0.60,0.03
3.93,-0.45,0.04
3.93,-0.31,0.04
3.93,-0.17,0.05
3.93,-0.03,0.05
3.93,0.11,0.06
3.93,0.25,0.06
3.93,0.39,0.07
3.93,0.54,0.08
3.93,0.68,0.08
3.93,0.82,0.09
3.93,0.96,0.09
3.93,1.10,0.10
3.93,1.24,0.10
3.93,1.38,0.10
3.93,1.53,0.11
3.93,1.67,0.11
3.93,1.81,0.11
3.93,1.95,0.11
3.93,2.09,0.11
3.93,2.23,0.11
3.93,2.37,0.12
3.93,2.52,0.12
3.93,2.66,0.12
3.93,2.80,0.12
3.93,2.94,0.12
3.93,3.08,0.13
3.93,3.22,0.13
3.93,3.36,0.13
3.93,3.51,0.13
3.93,3.65,0.13
3.93,3.79,0.13
3.93,3.93,0.13
3.93,4.07,0.13
3.93,4.21,0.13
3.93,4.35,0.12
3.93,4.49,0.12
3.93,4.64,0.12
3.93,4.78,0.11
3.93,4.92,0.11
3.93,5.06,0.10
3.93,5.20,0.10
3.93,5.34,0.10
3.93,5.48,0.09
3.93,5.63,0.09
3.93,5.77,0.09
3.93,5.91,0.09
3.93,6.05,0.09
3.93,6.19,0.09
3.93,6.33,0.09
3.93,6.47,0.09
3.93,6.62,0.09
3.93,6.76,0.09
3.93,6.90,0.09
3.93,7.04,0.09
3.93,7.18,0.09
3.93,7.32,0.09
3.93,7.46,0.09
3.93,7.61,0.08
3.93,7.75,0.08
3.93,7.89,0.08
3.93,8.03,0.07
3.93,8.17,0.07
3.93,8.31,0.06
3.93,8.45,0.05
3.93,8.60,0.05
3.93,8.74,0.04
3.93,8.88,0.04
3.93,9.02,0.03
3.93,9.16,0.03
3.93,9.30,0.02
3.93,9.44,0.02
3.93,9.59,0.02
3.93,9.73,0.01
3.93,9.87,0.01
3.93,10.01,0.01
3.93,10.15,0.01
3.93,10.29,0.01
3.93,10.43,0.00
3.93,10.58,0.00
3.93,10.72,0.00
3.93,10.86,0.00
3.93,11.00,0.00
4.07,-3.00,0.00
4.07,-2.86,0.00
4.07,-2.72,0.00
4.07,-2.58,0.00
4.07,-2.43,0.00
4.07,-2.29,0.00
4.07,-2.15,0.00
4.07,-2.01,0.01
4.07,-1.87,0.01
4.07,-1.73,0.01
4.07,-1.59,0.01
4.07,-1.44,0.01
4.07,-1.30,0.02
4.07,-1.16,0.02
4.07,-1.02,0.02
4.07,-0.88,0.03
4.07,-0.74,0.03
4.07,-0.60,0.04
4.07,-0.45,0.04
4.07,-0.31,0.05
4.07,-0.17,0.06
4.07,-0.03,0.07
4.07,0.11,0.07
4.07,0.25,0.08
4.07,0.39,0.09
4.07,0.54,0.10
4.07,0.68,0.10
4.07,0.82,0.11
4.07,0.96,0.11
4.07,1.10,0.12
4.07,1.24,0.12
4.07,1.38,0.12
4.07,1.53,0.13
4.07,1.67,0.13
4.07,1.81,0.13
4.07,1.95,0.13
4.07,2.09,0.13
4.07,2.23,0.13
4.07,2.37,0.12
4.07,2.52,0.12
4.07,2.66,0.12
4.07,2.80,0.12
4.07,2.94,0.12
4.07,3.08,0.12
4.07,3.22,0.12
4.07,3.36,0.12
4.07,3.51,0.12
4.07,3.65,0.12
4.07,3.79,0.12
4.07,3.93,0.11
4.07,4.07,0.11
4.07,4.21,0.11
4.07,4.35,0.11
4.07,4.49,0.10
4.07,4.64,0.10
4.07,4.78,0.10
4.07,4.92,0.10
4.07,5.06,0.09
4.07,5.20,0.09
4.07,5.34,0.09
4.07,5.48,0.09
4.07,5.63,0.09
4.07,5.77,0.09
4.07,5.91,0.09
4.07,6.05,0.10
4.07,6.19,0.10
4.07,6.33,0.10
4.07,6.47,0.10
4.07,6.62,0.10
4.07,6.76,0.10
4.07,6.90,0.11
4.07,7.04,0.11
4.07,7.18,0.11
4.07,7.32,0.10
4.07,7.46,0.10
4.07,7.61,0.10
4.07,7.75,0.09
4.07,7.89,0.09
4.07,8.03,0.08
4.07,8.17,0.08
4.07,8.31,0.07
4.07,8.45,0.06
4.07,8.60,0.06
4.07,8.74,0.05
4.07,8.88,0.05
4.07,9.02,0.04
4.07,9.16,0.03
4.07,9.30,0.03
4.07,9.44,0.02
4.07,9.59,0.02
4.07,9.73,0.02
4.07,9.87,0.01
4.07,10.01,0.01
4.07,10.15,0.01
4.07,10.29,0.01
4.07,10.43,0.01
4.07,10.58,0.00
4.07,10.72,0.00
4.07,10.86,0.00
4.07,11.00,0.00
4.21,-3.00,0.00
4.21,-2.86,0.00
4.21,-2.72,0.00
4.21,-2.58,0.00
4.21,-2.43,0.00
4.21,-2.29,0.00
4.21,-2.15,0.00
4.21,-2.01,0.01
4.21,-1.87,0.01
4.21,-1.73,0.01
4.21,-1.59,0.01
4.21,-1.44,0.02
4.21,-1.30,0.02
4.21,-1.16,0.02
4.21,-1.02,0.03
4.21,-0.88,0.03
4.21,-0.74,0.04
4.21,-0.60,0.05
4.21,-0.45,0.05
4.21,-0.31,0.06
4.21,-0.17,0.07
4.21,-0.03,0.08
4.21,0.11,0.09
4.21,0.25,0.10
4.21,0.39,0.11
4.21,0.54,0.12
4.21,0.68,0.12
4.21,0.82,0.13
4.21,0.96,0.14
4.21,1.10,0.14
4.21,1.24,0.15
4.21,1.38,0.15
4.21,1.53,0.15
4.21,1.67,0.15
4.21,1.81,0.15
4.21,1.95,0.15
4.21,2.09,0.14
4.21,2.23,0.14
4.21,2.37,0.14
4.21,2.52,0.13
4.21,2.66,0.13
4.21,2.80,0.12
4.21,2.94,0.12
4.21,3.08,0.12
4.21,3.22,0.11
4.21,3.36,0.11
4.21,3.51,0.11
4.21,3.65,0.11
4.21,3.79,0.10
4.21,3.93,0.10
4.21,4.07,0.10
4.21,4.21,0.10
4.21,4.35,0.09
4.21,4.49,0.09
4.21,4.64,0.09
4.21,4.78,0.09
4.21,4.92,0.09
4.21,5.06,0.09
4.21,5.20,0.09
4.21,5.34,0.09
4.21,5.48,0.09
4.21,5.63,0.09
4.21,5.77,0.10
4.21,5.91,0.10
4.21,6.05,0.10
4.21,6.19,0.11
4.21,6.33,0.11
4.21,6.47,0.11
4.21,6.62,0.12
4.21,6.76,0.12
4.21,6.90,0.12
4.21,7.04,0.12
4.21,7.18,0.12
4.21,7.32,0.12
4.21,7.46,0.12
4.21,7.61,0.11
4.21,7.75,0.11
4.21,7.89,0.10
4.21,8.03,0.10
4.21,8.17,0.09
4.21,8.31,0.08
4.21,8.45,0.08
4.21,8.60,0.07
4.21,8.74,0.06
4.21,8.88,0.05
4.21,9.02,0.05
4.21,9.16,0.04
4.21,9.30,0.03
4.21,9.44,0.03
4.21,9.59,0.02
4.21,9.73,0.02
4.21,9.87,0.02
4.21,10.01,0.01
4.21,10.15,0.01
4.21,10.29,0.01
4.21,10.43,0.01
4.21,10.58,0.01
4.21,10.72,0.00
4.21,10.86,0.00
4.21,11.00,0.00
4.35,-3.00,0.00
4.35,-2.86,0.00
4.35,-2.72,0.00
4.35,-2.58,0.00
4.35,-2.43,0.00
4.35,-2.29,0.00
4.35,-2.15,0.01
4.35,-2.01,0.01
4.35,-1.87,0.01
4.35,-1.73,0.01
4.35,-1.59,0.01
4.35,-1.44,0.02
4.35,-1.30,0.02
4.35,-1.16,0.03
4.35,-1.02,0.03
4.35,-0.88,0.04
4.35,-0.74,0.05
4.35,-0.60,0.06
4.35,-0.45,0.07
4.35,-0.31,0.08
4.35,-0.17,0.09
4.35,-0.03,0.10
4.35,0.11,0.11
4.35,0.25,0.12
4.35,0.39,0.13
4.35,0.54,0.14
4.35,0.68,0.15
4.35,0.82,0.16
4.35,0.96,0.17
4.35,1.10,0.17
4.35,1.24,0.17
4.35,1.38,0.18
4.35,1.53,0.18
4.35,1.67,0.18
4.35,1.81,0.17
4.35,1.95,0.17
4.35,2.09,0.16
4.35,2.23,0.16
4.35,2.37,0.15
4.35,2.52,0.15
4.35,2.66,0.14
4.35,2.80,0.13
4.35,2.94,0.13
4.35,3.08,0.12
4.35,3.22,0.11
4.35,3.36,0.11
4.35,3.51,0.10
4.35,3.65,0.10
4.35,3.79,0.10
4.35,3.93,0.09
4.35,4.07,0.09
4.35,4.21,0.09
4.35,4.35,0.09
4.35,4.49,0.08
4.35,4.64,0.08
4.35,4.78,0.08
4.35,4.92,0.08
4.35,5.06,0.08
4.35,5.20,0.09
4.35,5.34,0.09
4.35,5.48,0.09
4.35,5.63,0.10
4.35,5.77,0.10
4.35,5.91,0.11
4.35,6.05,0.11
4.35,6.19,0.12
4.35,6.33,0.13
4.35,6.47,0.13
4.35,6.62,0.14
4.35,6.76,0.14
4.35,6.90,0.14
4.35,7.04,0.14
4.35,7.18,0.14
4.35,7.32,0.14
4.35,7.46,0.14
4.35,7.61,0.13
4.35,7.75,0.13
4.35,7.89,0.12
4.35,8.03,0.11
4.35,8.17,0.11
4.35,8.31,0.10
4.35,8.45,0.09
4.35,8.60,0.08
4.35,8.74,0.07
4.35,8.88,0.06
4.35,9.02,0.05
4.35,9.16,0.05
4.35,9.30,0.04
4.35,9.44,0.03
4.35,9.59,0.03
4.35,9.73,0.02
4.35,9.87,0.02
4.35,10.01,0.02
4.35,10.15,0.01
4.35,10.29,0.01
4.35,10.43,0.01
4.35,10.58,0.01
4.35,10.72,0.00
4.35,10.86,0.00
4.35,11.00,0.00
4.49,-3.00,0.00
4.49,-2.86,0.00
4.49,-2.72,0.00
4.49,-2.58,0.00
4.49,-2.43,0.00
4.49,-2.29,0.01
4.49,-2.15,0.01
4.49,-2.01,0.01
4.49,-1.87,0.01
4.49,-1.73,0.01
4.49,-1.59,0.02
4.49,-1.44,0.02
4.49,-1.30,0.03
4.49,-1.16,0.03
4.49,-1.02,0.04
4.49,-0.88,0.05
4.49,-0.74,0.06
4.49,-0.60,0.07
4.49,-0.45,0.08
4.49,-0.31,0.09
4.49,-0.17,0.11
4.49,-0.03,0.12
4.49,0.11,0.13
4.49,0.25,0.15
4.49,0.39,0.16
4.49,0.54,0.17
4.49,0.68,0.18
4.49,0.82,0.19
4.49,0.96,0.20
4.49,1.10,0.20
4.49,1.24,0.21
4.49,1.38,0.21
4.49,1.53,0.21
4.49,1.67,0.21
4.49,1.81,0.20
4.49,1.95,0.20
4.49,2.09,0.19
4.49,2.23,0.18
4.49,2.37,0.17
4.49,2.52,0.16
4.49,2.66,0.15
4.49,2.80,0.14
4.49,2.94,0.13
4.49,3.08,0.12
4.49,3.22,0.12
4.49,3.36,0.11
4.49,3.51,0.10
4.49,3.65,0.10
4.49,3.79,0.09
4.49,3.93,0.09
4.49,4.07,0.08
4.49,4.21,0.08
4.49,4.35,0.08
4.49,4.49,0.08
4.49,4.64,0.08
4.49,4.78,0.08
4.49,4.92,0.08
4.49,5.06,0.08
4.49,5.20,0.09
4.49,5.34,0.09
4.49,5.48,0.10
4.49,5.63,0.11
4.49,5.77,0.11
4.49,5.91,0.12
4.49,6.05,0.13
4.49,6.19,0.14
4.49,6.33,0.14
4.49,6.47,0.15
4.49,6.62,0.16
4.49,6.76,0.16
4.49,6.90,0.16
4.49,7.04,0.17
4.49,7.18,0.17
4.49,7.32,0.16
4.49,7.46,0.16
4.49,7.61,0.16
4.49,7.75,0.15
4.49,7.89,0.14
4.49,8.03,0.13
4.49,8.17,0.12
4.49,8.31,0.11
4.49,8.45,0.10
4.49,8.60,0.09
4.49,8.74,0.08
4.49,8.88,0.07
4.49,9.02,0.06
4.49,9.16,0.05
4.49,9.30,0.05
4.49,9.44,0.04
4.49,9.59,0.03
4.49,9.73,0.03
4.49,9.87,0.02
4.49,10.01,0.02
4.49,10.15,0.01
4.49,10.29,0.01
4.49,10.43,0.01
4.49,10.58,0.01
4.49,10.72,0.01
4.49,10.86,0.00
4.49,11.00,0.00
4.64,-3.00,0.00
4.64,-2.86,0.00
4.64,-2.72,0.00
4.64,-2.58,0.00
4.64,-2.43,0.00
4.64,-2.29,0.01
4.64,-2.15,0.01
4.64,-2.01,0.01
4.64,-1.87,0.01
4.64,-1.73,0.02
4.64,-1.59,0.02
4.64,-1.44,0.03
4.64,-1.30,0.03
4.64,-1.16,0.04
4.64,-1.02,0.05
4.64,-0.88,0.06
4.64,-0.74,0.07
4.64,-0.60,0.08
4.64,-0.45,0.10
4.64,-0.31,0.11
4.64,-0.17,0.13
4.64,-0.03,0.14
4.64,0.11,0.16
4.64,0.25,0.18
4.64,0.39,0.19
4.64,0.54,0.21
4.64,0.68,0.22
4.64,0.82,0.23
4.64,0.96,0.24
4.64,1.10,0.24
4.64,1.24,0.25
4.64,1.38,0.25
4.64,1.53,0.25
4.64,1.67,0.24
4.64,1.81,0.24
4.64,1.95,0.23
4.64,2.09,0.22
4.64,2.23,0.21
4.64,2.37,0.19
4.64,2.52,0.18
4.64,2.66,0.17
4.64,2.80,0.16
4.64,2.94,0.14
4.64,3.08,0.13
4.64,3.22,0.12
4.64,3.36,0.11
4.64,3.51,0.10
4.64,3.65,0.10
4.64,3.79,0.09
4.64,3.93,0.08
4.64,4.07,0.08
4.64,4.21,0.08
4.64,4.35,0.08
4.64,4.49,0.08
4.64,4.64,0.08
4.64,4.78,0.08
4.64,4.92,0.08
4.64,5.06,0.09
4.64,5.20,0.09
4.64,5.34,0.10
4.64,5.48,0.11
4.64,5.63,0.12
4.64,5.77,0.12
4.64,5.91,0.13
4.64,6.05,0.14
4.64,6.19,0.15
4.64,6.33,0.16
4.64,6.47,0.17
4.64,6.62,0.18
4.64,6.76,0.18
4.64,6.90,0.19
4.64,7.04,0.19
4.64,7.18,0.19
4.64,7.32,0.19
4.64,7.46,0.19
4.64,7.61,0.18
4.64,7.75,0.17
4.64,7.89,0.16
4.64,8.03,0.15
4.64,8.17,0.14
4.64,8.31,0.13
4.64,8.45,0.12
4.64,8.60,0.11
4.64,8.74,0.10
4.64,8.88,0.08
4.64,9.02,0.07
4.64,9.16,0.06
4.64,9.30,0.05
4.64,9.44,0.04
4.64,9.59,0.04
4.64,9.73,0.03
4.64,9.87,0.03
4.64,10.01,0.02
4.64,10.15,0.02
4.64,10.29,0.01
4.64,10.43,0.01
4.64,10.58,0.01
4.64,10.72,0.01
4.64,10.86,0.00
4.64,11.00,0.00
4.78,-3.00,0.00
4.78,-2.86,0.00
4.78,-2.72,0.00
4.78,-2.58,0.00
4.78,-2.43,0.01
4.78,-2.29,0.01
4.78,-2.15,0.01
4.78,-2.01,0.01
4.78,-1.87,0.02
4.78,-1.73,0.02
4.78,-1.59,0.03
4.78,-1.44,0.03
4.78,-1.30,0.04
4.78,-1.16,0.05
4.78,-1.02,0.06
4.78,-0.88,0.07
4.78,-0.74,0.09
4.78,-0.60,0.10
4.78,-0.45,0.12
4.78,-0.31,0.13
4.78,-0.17,0.15
4.78,-0.03,0.17
4.78,0.11,0.19
4.78,0.25,0.21
4.78,0.39,0.23
4.78,0.54,0.24
4.78,0.68,0.26
4.78,0.82,0.27
4.78,0.96,0.28
4.78,1.10,0.29
4.78,1.24,0.29
4.78,1.38,0.29
4.78,1.53,0.29
4.78,1.67,0.28
4.78,1.81,0.27
4.78,1.95,0.26
4.78,2.09,0.25
4.78,2.23,0.24
4.78,2.37,0.22
4.78,2.52,0.21
4.78,2.66,0.19
4.78,2.80,0.17
4.78,2.94,0.16
4.78,3.08,0.14
4.78,3.22,0.13
4.78,3.36,0.12
4.78,3.51,0.11
4.78,3.65,0.10
4.78,3.79,0.09
4.78,3.93,0.08
4.78,4.07,0.08
4.78,4.21,0.08
4.78,4.35,0.08
4.78,4.49,0.08
4.78,4.64,0.08
4.78,4.78,0.08
4.78,4.92,0.08
4.78,5.06,0.09
4.78,5.20,0.10
4.78,5.34,0.11
4.78,5.48,0.12
4.78,5.63,0.13
4.78,5.77,0.14
4.78,5.91,0.15
4.78,6.05,0.16
4.78,6.19,0.18
4.78,6.33,0.19
4.78,6.47,0.20
4.78,6.62,0.21
4.78,6.76,0.21
4.78,6.90,0.22
4.78,7.04,0.22
4.78,7.18,0.22
4.78,7.32,0.22
4.78,7.46,0.21
4.78,7.61,0.21
4.78,7.75,0.20
4.78,7.89,0.19
4.78,8.03,0.18
4.78,8.17,0.16
4.78,8.31,0.15
4.78,8.45,0.14
4.78,8.60,0.12
4.78,8.74,0.11
4.78,8.88,0.10
4.78,9.02,0.08
4.78,9.16,0.07
4.78,9.30,0.06
4.78,9.44,0.05
4.78,9.59,0.04
4.78,9.73,0.04
4.78,9.87,0.03
4.78,10.01,0.02
4.78,10.15,0.02
4.78,10.29,0.01
4.78,10.43,0.01
4.78,10.58,0.01
4.78,10.72,0.01
4.78,10.86,0.01
4.78,11.00,0.00
4.92,-3.00,0.00
4.92,-2.86,0.00
4.92,-2.72,0.00
4.92,-2.58,0.00
4.92,-2.43,0.01
4.92,-2.29,0.01
4.92,-2.15,0.01
4.92,-2.01,0.01
4.92,-1.87,0.02
4.92,-1.73,0.02
4.92,-1.59,0.03
4.92,-1.44,0.04
4.92,-1.30,0.05
4.92,-1.16,0.06
4.92,-1.02,0.07
4.92,-0.88,0.09
4.92,-0.74,0.10
4.92,-0.60,0.12
4.92,-0.45,0.14
4.92,-0.31,0.16
4.92,-0.17,0.18
4.92,-0.03,0.20
4.92,0.11,0.22
4.92,0.25,0.25
4.92,0.39,0.27
4.92,0.54,0.29
4.92,0.68,0.30
4.92,0.82,0.32
4.92,0.96,0.33
4.92,1.10,0.33
4.92,1.24,0.34
4.92,1.38,0.34
4.92,1.53,0.33
4.92,1.67,0.33
4.92,1.81,0.32
4.92,1.95,0.30
4.92,2.09,0.29
4.92,2.23,0.27
4.92,2.37,0.25
4.92,2.52,0.23
4.92,2.66,0.21
4.92,2.80,0.19
4.92,2.94,0.17
4.92,3.08,0.16
4.92,3.22,0.14
4.92,3.36,0.13
4.92,3.51,0.11
4.92,3.65,0.10
4.92,3.79,0.09
4.92,3.93,0.09
4.92,4.07,0.08
4.92,4.21,0.08
4.92,4.35,0.08
4.92,4.49,0.08
4.92,4.64,0.08
4.92,4.78,0.08
4.92,4.92,0.09
4.92,5.06,0.10
4.92,5.20,0.11
4.92,5.34,0.12
4.92,5.48,0.13
4.92,5.63,0.14
4.92,5.77,0.16
4.92,5.91,0.17
4.92,6.05,0.19
4.92,6.19,0.20
4.92,6.33,0.21
4.92,6.47,0.22
4.92,6.62,0.23
4.92,6.76,0.24
4.92,6.90,0.25
4.92,7.04,0.25
4.92,7.18,0.25
4.92,7.32,0.25
4.92,7.46,0.24
4.92,7.61,0.24
4.92,7.75,0.23
4.92,7.89,0.22
4.92,8.03,0.20
4.92,8.17,0.19
4.92,8.31,0.17
4.92,8.45,0.16
4.92,8.60,0.14
4.92,8.74,0.12
4.92,8.88,0.11
4.92,9.02,0.09
4.92,9.16,0.08
4.92,9.30,0.07
4.92,9.44,0.06
4.92,9.59,0.05
4.92,9.73,0.04
4.92,9.87,0.03
4.92,10.01,0.03
4.92,10.15,0.02
4.92,10.29,0.02
4.92,10.43,0.01
4.92,10.58,0.01
4.92,10.72,0.01
4.92,10.86,0.01
4.92,11.00,0.00
5.06,-3.00,0.00
5.06,-2.86,0.00
5.06,-2.72,0.00
5.06,-2.58,0.01
5.06,-2.43,0.01
5.06,-2.29,0.01
5.06,-2.15,0.01
5.06,-2.01,0.02
5.06,-1.87,0.02
5.06,-1.73,0.03
5.06,-1.59,0.04
5.06,-1.44,0.05
5.06,-1.30,0.06
5.06,-1.16,0.07
5.06,-1.02,0.08
5.06,-0.88,0.10
5.06,-0.74,0.12
5.06,-0.60,0.14
5.06,-0.45,0.16
5.06,-0.31,0.19
5.06,-0.17,0.21
5.06,-0.03,0.24
5.06,0.11,0.26
5.06,0.25,0.29
5.06,0.39,0.31
5.06,0.54,0.33
5.06,0.68,0.35
5.06,0.82,0.37
5.06,0.96,0.38
5.06,1.10,0.39
5.06,1.24,0.39
5.06,1.38,0.39
5.06,1.53,0.38
5.06,1.67,0.38
5.06,1.81,0.36
5.06,1.95,0.35
5.06,2.09,0.33
5.06,2.23,0.31
5.06,2.37,0.28
5.06,2.52,0.26
5.06,2.66,0.24
5.06,2.80,0.22
5.06,2.94,0.19
5.06,3.08,0.17
5.06,3.22,0.15
5.06,3.36,0.14
5.06,3.51,0.12
5.06,3.65,0.11
5.06,3.79,0.10
5.06,3.93,0.09
5.06,4.07,0.08
5.06,4.21,0.08
5.06,4.35,0.08
5.06,4.49,0.08
5.06,4.64,0.08
5.06,4.78,0.09
5.06,4.92,0.10
5.06,5.06,0.11
5.06,5.20,0.12
5.06,5.34,0.13
5.06,5.48,0.14
5.06,5.63,0.16
5.06,5.77,0.18
5.06,5.91,0.19
5.06,6.05,0.21
5.06,6.19,0.23
5.06,6.33,0.24
5.06,6.47,0.25
5.06,6.62,0.27
5.06,6.76,0.28
5.06,6.90,0.28
5.06,7.04,0.29
5.06,7.18,0.29
5.06,7.32,0.28
5.06,7.46,0.28
5.06,7.61,0.27
5.06,7.75,0.26
5.06,7.89,0.24
5.06,8.03,0.23
5.06,8.17,0.21
5.06,8.31,0.19
5.06,8.45,0.18
5.06,8.60,0.16
5.06,8.74,0.14
5.06,8.88,0.12
5.06,9.02,0.11
5.06,9.16,0.09
5.06,9.30,0.08
5.06,9.44,0.06
5.06,9.59,0.05
5.06,9.73,0.04
5.06,9.87,0.04
5.06,10.01,0.03
5.06,10.15,0.02
5.06,10.29,0.02
5.06,10.43,0.01
5.06,10.58,0.01
5.06,10.72,0.01
5.06,10.86,0.01
5.06,11.00,0.01
5.20,-3.00,0.00
5.20,-2.86,0.00
5.20,-2.72,0.00
5.20,-2.58,0.01
5.20,-2.43,0.01
5.20,-2.29,0.01
5.20,-2.15,0.02
5.20,-2.01,0.02
5.20,-1.87,0.03
5.20,-1.73,0.03
5.20,-1.59,0.04
5.20,-1.44,0.05
5.20,-1.30,0.07
5.20,-1.16,0.08
5.20,-1.02,0.10
5.20,-0.88,0.12
5.20,-0.74,0.14
5.20,-0.60,0.16
5.20,-0.45,0.19
5.20,-0.31,0.22
5.20,-0.17,0.24
5.20,-0.03,0.27
5.20,0.11,0.30
5.20,0.25,0.33
5.20,0.39,0.36
5.20,0.54,0.38
5.20,0.68,0.40
5.20,0.82,0.42
5.20,0.96,0.43
5.20,1.10,0.44
5.20,1.24,0.45
5.20,1.38,0.45
5.20,1.53,0.44
5.20,1.67,0.43
5.20,1.81,0.41
5.20,1.95,0.39
5.20,2.09,0.37
5.20,2.23,0.35
5.20,2.37,0.32
5.20,2.52,0.29
5.20,2.66,0.27
5.20,2.80,0.24
5.20,2.94,0.21
5.20,3.08,0.19
5.20,3.22,0.17
5.20,3.36,0.15
5.20,3.51,0.13
5.20,3.65,0.12
5.20,3.79,0.10
5.20,3.93,0.10
5.20,4.07,0.09
5.20,4.21,0.08
5.20,4.35,0.08
5.20,4.49,0.09
5.20,4.64,0.09
5.20,4.78,0.10
5.20,4.92,0.10
5.20,5.06,0.12
5.20,5.20,0.13
5.20,5.34,0.14
5.20,5.48,0.16
5.20,5.63,0.18
5.20,5.77,0.20
5.20,5.91,0.22
5.20,6.05,0.24
5.20,6.19,0.25
5.20,6.33,0.27
5.20,6.47,0.29
5.20,6.62,0.30
5.20,6.76,0.31
5.20,6.90,0.32
5.20,7.04,0.32
5.20,7.18,0.32
5.20,7.32,0.32
5.20,7.46,0.31
5.20,7.61,0.30
5.20,7.75,0.29
5.20,7.89,0.27
5.20,8.03,0.26
5.20,8.17,0.24
5.20,8.31,0.22
5.20,8.45,0.20
5.20,8.60,0.18
5.20,8.74,0.16
5.20,8.88,0.14
5.20,9.02,0.12
5.20,9.16,0.10
5.20,9.30,0.09
5.20,9.44,0.07
5.20,9.59,0.06
5.20,9.73,0.05
5.20,9.87,0.04
5.20,10.01,0.03
5.20,10.15,0.03
5.20,10.29,0.02
5.20,10.43,0.02
5.20,10.58,0.01
5.20,10.72,0.01
5.20,10.86,0.01
5.20,11.00,0.01
5.34,-3.00,0.00
5.34,-2.86,0.00
5.34,-2.72,0.01
5.34,-2.58,0.01
5.34,-2.43,0.01
5.34,-2.29,0.01
5.34,-2.15,0.02
5.34,-2.01,0.02
5.34,-1.87,0.03
5.34,-1.73,0.04
5.34,-1.59,0.05
5.34,-1.44,0.06
5.34,-1.30,0.08
5.34,-1.16,0.09
5.34,-1.02,0.11
5.34,-0.88,0.13
5.34,-0.74,0.16
5.34,-0.60,0.19
5.34,-0.45,0.22
5.34,-0.31,0.25
5.34,-0.17,0.28
5.34,-0.03,0.31
5.34,0.11,0.35
5.34,0.25,0.38
5.34,0.39,0.41
5.34,0.54,0.44
5.34,0.68,0.46
5.34,0.82,0.48
5.34,0.96,0.49
5.34,1.10,0.50
5.34,1.24,0.51
5.34,1.38,0.50
5.34,1.53,0.50
5.34,1.67,0.48
5.34,1.81,0.46
5.34,1.95,0.44
5.34,2.09,0.42
5.34,2.23,0.39
5.34,2.37,0.36
5.34,2.52,0.33
5.34,2.66,0.30
5.34,2.80,0.26
5.34,2.94,0.24
5.34,3.08,0.21
5.34,3.22,0.18
5.34,3.36,0.16
5.34,3.51,0.14
5.34,3.65,0.13
5.34,3.79,0.11
5.34,3.93,0.10
5.34,4.07,0.09
5.34,4.21,0.09
5.34,4.35,0.09
5.34,4.49,0.09
5.34,4.64,0.10
5.34,4.78,0.10
5.34,4.92,0.11
5.34,5.06,0.13
5.34,5.20,0.14
5.34,5.34,0.16
5.34,5.48,0.18
5.34,5.63,0.20
5.34,5.77,0.22
5.34,5.91,0.24
5.34,6.05,0.26
5.34,6.19,0.28
5.34,6.33,0.30
5.34,6.47,0.32
5.34,6.62,0.34
5.34,6.76,0.35
5.34,6.90,0.36
5.34,7.04,0.36
5.34,7.18,0.36
5.34,7.32,0.36
5.34,7.46,0.35
5.34,7.61,0.34
5.34,7.75,0.32
5.34,7.89,0.30
5.34,8.03,0.28
5.34,8.17,0.26
5.34,8.31,0.24
5.34,8.45,0.22
5.34,8.60,0.19
5.34,8.74,0.17
5.34,8.88,0.15
5.34,9.02,0.13
5.34,9.16,0.11
5.34,9.30,0.09
5.34,9.44,0.08
5.34,9.59,0.07
5.34,9.73,0.05
5.34,9.87,0.04
5.34,10.01,0.04
5.34,10.15,0.03
5.34,10.29,0.02
5.34,10.43,0.02
5.34,10.58,0.01
5.34,10.72,0.01
5.34,10.86,0.01
5.34,11.00,0.01
5.48,-3.00,0.00
5.48,-2.86,0.00
5.48,-2.72,0.01
5.48,-2.58,0.01
5.48,-2.43,0.01
5.48,-2.29,0.02
5.48,-2.15,0.02
5.48,-2.01,0.03
5.48,-1.87,0.03
5.48,-1.73,0.04
5.48,-1.59,0.06
5.48,-1.44,0.07
5.48,-1.30,0.09
5.48,-1.16,0.11
5.48,-1.02,0.13
5.48,-0.88,0.15
5.48,-0.74,0.18
5.48,-0.60,0.21
5.48,-0.45,0.25
5.48,-0.31,0.28
5.48,-0.17,0.32
5.48,-0.03,0.36
5.48,0.11,0.39
5.48,0.25,0.43
5.48,0.39,0.46
5.48,0.54,0.49
5.48,0.68,0.52
5.48,0.82,0.54
5.48,0.96,0.55
5.48,1.10,0.56
5.48,1.24,0.57
5.48,1.38,0.56
5.48,1.53,0.55
5.48,1.67,0.54
5.48,1.81,0.52
5.48,1.95,0.49
5.48,2.09,0.46
5.48,2.23,0.43
5.48,2.37,0.40
5.48,2.52,0.36
5.48,2.66,0.33
5.48,2.80,0.29
5.48,2.94,0.26
5.48,3.08,0.23
5.48,3.22,0.20
5.48,3.36,0.17
5.48,3.51,0.15
5.48,3.65,0.13
5.48,3.79,0.12
5.48,3.93,0.11
5.48,4.07,0.10
5.48,4.21,0.10
5.48,4.35,0.10
5.48,4.49,0.10
5.48,4.64,0.10
5.48,4.78,0.11
5.48,4.92,0.13
5.48,5.06,0.14
5.48,5.20,0.16
5.48,5.34,0.18
5.48,5.48,0.20
5.48,5.63,0.22
5.48,5.77,0.25
5.48,5.91,0.27
5.48,6.05,0.29
5.48,6.19,0.32
5.48,6.33,0.34
5.48,6.47,0.36
5.48,6.62,0.37
5.48,6.76,0.39
5.48,6.90,0.39
5.48,7.04,0.40
5.48,7.18,0.40
5.48,7.32,0.39
5.48,7.46,0.38
5.48,7.61,0.37
5.48,7.75,0.36
5.48,7.89,0.34
5.48,8.03,0.31
5.48,8.17,0.29
5.48,8.31,0.27
5.48,8.45,0.24
5.48,8.60,0.21
5.48,8.74,0.19
5.48,8.88,0.17
5.48,9.02,0.14
5.48,9.16,0.12
5.48,9.30,0.10
5.48,9.44,0.09
5.48,9.59,0.07
5.48,9.73,0.06
5.48,9.87,0.05
5.48,10.01,0.04
5.48,10.15,0.03
5.48,10.29,0.02
5.48,10.43,0.02
5.48,10.58,0.01
5.48,10.72,0.01
5.48,10.86,0.01
5.48,11.00,0.01
5.63,-3.00,0.00
5.63,-2.86,0.00
5.63,-2.72,0.01
5.63,-2.58,0.01
5.63,-2.43,0.01
5.63,-2.29,0.02
5.63,-2.15,0.02
5.63,-2.01,0.03
5.63,-1.87,0.04
5.63,-1.73,0.05
5.63,-1.59,0.06
5.63,-1.44,0.08
5.63,-1.30,0.10
5.63,-1.16,0.12
5.63,-1.02,0.15
5.63,-0.88,0.17
5.63,-0.74,0.21
5.63,-0.60,0.24
5.63,-0.45,0.28
5.63,-0.31,0.32
5.63,-0.17,0.36
5.63,-0.03,0.40
5.63,0.11,0.44
5.63,0.25,0.48
5.63,0.39,0.52
5.63,0.54,0.55
5.63,0.68,0.58
5.63,0.82,0.60
5.63,0.96,0.62
5.63,1.10,0.63
5.63,1.24,0.63
5.63,1.38,0.62
5.63,1.53,0.61
5.63,1.67,0.59
5.63,1.81,0.57
5.63,1.95,0.54
5.63,2.09,0.51
5.63,2.23,0.47
5.63,2.37,0.43
5.63,2.52,0.39
5.63,2.66,0.35
5.63,2.80,0.32
5.63,2.94,0.28
5.63,3.08,0.25
5.63,3.22,0.22
5.63,3.36,0.19
5.63,3.51,0.16
5.63,3.65,0.14
5.63,3.79,0.13
5.63,3.93,0.12
5.63,4.07,0.11
5.63,4.21,0.10
5.63,4.35,0.10
5.63,4.49,0.11
5.63,4.64,0.11
5.63,4.78,0.12
5.63,4.92,0.14
5.63,5.06,0.15
5.63,5.20,0.17
5.63,5.34,0.19
5.63,5.48,0.22
5.63,5.63,0.24
5.63,5.77,0.27
5.63,5.91,0.30
5.63,6.05,0.32
5.63,6.19,0.35
5.63,6.33,0.37
5.63,6.47,0.39
5.63,6.62,0.41
5.63,6.76,0.42
5.63,6.90,0.43
5.63,7.04,0.44
5.63,7.18,0.44
5.63,7.32,0.43
5.63,7.46,0.42
5.63,7.61,0.41
5.63,7.75,0.39
5.63,7.89,0.37
5.63,8.03,0.34
5.63,8.17,0.32
5.63,8.31,0.29
5.63,8.45,0.26
5.63,8.60,0.23
5.63,8.74,0.21
5.63,8.88,0.18
5.63,9.02,0.16
5.63,9.16,0.13
5.63,9.30,0.11
5.63,9.44,0.09
5.63,9.59,0.08
5.63,9.73,0.06
5.63,9.87,0.05
5.63,10.01,0.04
5.63,10.15,0.03
5.63,10.29,0.03
5.63,10.43,0.02
5.63,10.58,0.02
5.63,10.72,0.01
5.63,10.86,0.01
5.63,11.00,0.01
5.77,-3.00,0.00
5.77,-2.86,0.01
5.77,-2.72,0.01
5.77,-2.58,0.01
5.77,-2.43,0.01
5.77,-2.29,0.02
5.77,-2.15,0.03
5.77,-2.01,0.03
5.77,-1.87,0.04
5.77,-1.73,0.06
5.77,-1.59,0.07
5.77,-1.44,0.09
5.77,-1.30,0.11
5.77,-1.16,0.13
5.77,-1.02,0.16
5.77,-0.88,0.19
5.77,-0.74,0.23
5.77,-0.60,0.27
5.77,-0.45,0.31
5.77,-0.31,0.35
5.77,-0.17,0.40
5.77,-0.03,0.44
5.77,0.11,0.49
5.77,0.25,0.53
5.77,0.39,0.57
5.77,0.54,0.61
5.77,0.68,0.64
5.77,0.82,0.66
5.77,0.96,0.68
5.77,1.10,0.69
5.77,1.24,0.69
5.77,1.38,0.68
5.77,1.53,0.67
5.77,1.67,0.65
5.77,1.81,0.62
5.77,1.95,0.59
5.77,2.09,0.55
5.77,2.23,0.51
5.77,2.37,0.47
5.77,2.52,0.43
5.77,2.66,0.38
5.77,2.80,0.34
5.77,2.94,0.30
5.77,3.08,0.27
5.77,3.22,0.23
5.77,3.36,0.20
5.77,3.51,0.18
5.77,3.65,0.15
5.77,3.79,0.14
5.77,3.93,0.12
5.77,4.07,0.12
5.77,4.21,0.11
5.77,4.35,0.11
5.77,4.49,0.11
5.77,4.64,0.12
5.77,4.78,0.13
5.77,4.92,0.15
5.77,5.06,0.17
5.77,5.20,0.19
5.77,5.34,0.21
5.77,5.48,0.24
5.77,5.63,0.27
5.77,5.77,0.30
5.77,5.91,0.33
5.77,6.05,0.35
5.77,6.19,0.38
5.77,6.33,0.41
5.77,6.47,0.43
5.77,6.62,0.45
5.77,6.76,0.46
5.77,6.90,0.47
5.77,7.04,0.48
5.77,7.18,0.48
5.77,7.32,0.47
5.77,7.46,0.46
5.77,7.61,0.44
5.77,7.75,0.42
5.77,7.89,0.40
5.77,8.03,0.37
5.77,8.17,0.34
5.77,8.31,0.31
5.77,8.45,0.28
5.77,8.60,0.25
5.77,8.74,0.22
5.77,8.88,0.19
5.77,9.02,0.17
5.77,9.16,0.14
5.77,9.30,0.12
5.77,9.44,0.10
5.77,9.59,0.08
5.77,9.73,0.07
5.77,9.87,0.06
5.77,10.01,0.04
5.77,10.15,0.04
5.77,10.29,0.03
5.77,10.43,0.02
5.77,10.58,0.02
5.77,10.72,0.01
5.77,10.86,0.01
5.77,11.00,0.01
5.91,-3.00,0.00
5.91,-2.86,0.01
5.91,-2.72,0.01
5.91,-2.58,0.01
5.91,-2.43,0.02
5.91,-2.29,0.02
5.91,-2.15,0.03
5.91,-2.01,0.04
5.91,-1.87,0.05
5.91,-1.73,0.06
5.91,-1.59,0.08
5.91,-1.44,0.10
5.91,-1.30,0.12
5.91,-1.16,0.15
5.91,-1.02,0.18
5.91,-0.88,0.21
5.91,-0.74,0.25
5.91,-0.60,0.29
5.91,-0.45,0.34
5.91,-0.31,0.39
5.91,-0.17,0.44
5.91,-0.03,0.49
5.91,0.11,0.53
5.91,0.25,0.58
5.91,0.39,0.62
5.91,0.54,0.66
5.91,0.68,0.69
5.91,0.82,0.72
5.91,0.96,0.74
5.91,1.10,0.75
5.91,1.24,0.75
5.91,1.38,0.74
5.91,1.53,0.73
5.91,1.67,0.70
5.91,1.81,0.67
5.91,1.95,0.64
5.91,2.09,0.60
5.91,2.23,0.55
5.91,2.37,0.50
5.91,2.52,0.46
5.91,2.66,0.41
5.91,2.80,0.37
5.91,2.94,0.32
5.91,3.08,0.28
5.91,3.22,0.25
5.91,3.36,0.21
5.91,3.51,0.19
5.91,3.65,0.16
5.91,3.79,0.15
5.91,3.93,0.13
5.91,4.07,0.12
5.91,4.21,0.12
5.91,4.35,0.12
5.91,4.49,0.12
5.91,4.64,0.13
5.91,4.78,0.14
5.91,4.92,0.16
5.91,5.06,0.18
5.91,5.20,0.20
5.91,5.34,0.23
5.91,5.48,0.26
5.91,5.63,0.29
5.91,5.77,0.32
5.91,5.91,0.35
5.91,6.05,0.38
5.91,6.19,0.41
5.91,6.33,0.44
5.91,6.47,0.47
5.91,6.62,0.49
5.91,6.76,0.50
5.91,6.90,0.51
5.91,7.04,0.51
5.91,7.18,0.51
5.91,7.32,0.51
5.91,7.46,0.49
5.91,7.61,0.48
5.91,7.75,0.45
5.91,7.89,0.43
5.91,8.03,0.40
5.91,8.17,0.37
5.91,8.31,0.33
5.91,8.45,0.30
5.91,8.60,0.27
5.91,8.74,0.24
5.91,8.88,0.21
5.91,9.02,0.18
5.91,9.16,0.15
5.91,9.30,0.13
5.91,9.44,0.11
5.91,9.59,0.09
5.91,9.73,0.07
5.91,9.87,0.06
5.91,10.01,0.05
5.91,10.15,0.04
5.91,10.29,0.03
5.91,10.43,0.02
5.91,10.58,0.02
5.91,10.72,0.01
5.91,10.86,0.01
5.91,11.00,0.01
6.05,-3.00,0.00
6.05,-2.86,0.01
6.05,-2.72,0.01
6.05,-2.58,0.01
6.05,-2.43,0.02
6.05,-2.29,0.02
6.05,-2.15,0.03
6.05,-2.01,0.04
6.05,-1.87,0.05
6.05,-1.73,0.07
6.05,-1.59,0.09
6.05,-1.44,0.11
6.05,-1.30,0.13
6.05,-1.16,0.16
6.05,-1.02,0.20
6.05,-0.88,0.23
6.05,-0.74,0.28
6.05,-0.60,0.32
6.05,-0.45,0.37
6.05,-0.31,0.42
6.05,-0.17,0.47
6.05,-0.03,0.53
6.05,0.11,0.58
6.05,0.25,0.63
6.05,0.39,0.67
6.05,0.54,0.72
6.05,0.68,0.75
6.05,0.82,0.78
6.05,0.96,0.80
6.05,1.10,0.80
6.05,1.24,0.81
6.05,1.38,0.80
6.05,1.53,0.78
6.05,1.67,0.75
6.05,1.81,0.72
6.05,1.95,0.68
6.05,2.09,0.63
6.05,2.23,0.59
6.05,2.37,0.54
6.05,2.52,0.49
6.05,2.66,0.44
6.05,2.80,0.39
6.05,2.94,0.34
6.05,3.08,0.30
6.05,3.22,0.26
6.05,3.36,0.23
6.05,3.51,0.20
6.05,3.65,0.17
6.05,3.79,0.15
6.05,3.93,0.14
6.05,4.07,0.13
6.05,4.21,0.12
6.05,4.35,0.13
6.05,4.49,0.13
6.05,4.64,0.14
6.05,4.78,0.15
6.05,4.92,0.17
6.05,5.06,0.19
6.05,5.20,0.22
6.05,5.34,0.25
6.05,5.48,0.28
6.05,5.63,0.31
6.05,5.77,0.35
6.05,5.91,0.38
6.05,6.05,0.41
6.05,6.19,0.44
6.05,6.33,0.47
6.05,6.47,0.50
6.05,6.62,0.52
6.05,6.76,0.54
6.05,6.90,0.55
6.05,7.04,0.55
6.05,7.18,0.55
6.05,7.32,0.54
6.05,7.46,0.53
6.05,7.61,0.51
6.05,7.75,0.48
6.05,7.89,0.45
6.05,8.03,0.42
6.05,8.17,0.39
6.05,8.31,0.35
6.05,8.45,0.32
6.05,8.60,0.28
6.05,8.74,0.25
6.05,8.88,0.22
6.05,9.02,0.19
6.05,9.16,0.16
6.05,9.30,0.14
6.05,9.44,0.11
6.05,9.59,0.09
6.05,9.73,0.08
6.05,9.87,0.06
6.05,10.01,0.05
6.05,10.15,0.04
6.05,10.29,0.03
6.05,10.43,0.02
6.05,10.58,0.02
6.05,10.72,0.01
6.05,10.86,0.01
6.05,11.00,0.01
6.19,-3.00,0.01
6.19,-2.86,0.01
6.19,-2.72,0.01
6.19,-2.58,0.01
6.19,-2.43,0.02
6.19,-2.29,0.03
6.19,-2.15,0.03
6.19,-2.01,0.04
6.19,-1.87,0.06
6.19,-1.73,0.07
6.19,-1.59,0.09
6.19,-1.44,0.12
6.19,-1.30,0.14
6.19,-1.16,0.18
6.19,-1.02,0.21
6.19,-0.88,0.25
6.19,-0.74,0.30
6.19,-0.60,0.35
6.19,-0.45,0.40
6.19,-0.31,0.45
6.19,-0.17,0.51
6.19,-0.03,0.57
6.19,0.11,0.62
6.19,0.25,0.67
6.19,0.39,0.72
6.19,0.54,0.77
6.19,0.68,0.80
6.19,0.82,0.83
6.19,0.96,0.85
6.19,1.10,0.86
6.19,1.24,0.86
6.19,1.38,0.85
6.19,1.53,0.83
6.19,1.67,0.80
6.19,1.81,0.76
6.19,1.95,0.72
6.19,2.09,0.67
6.19,2.23,0.62
6.19,2.37,0.57
6.19,2.52,0.51
6.19,2.66,0.46
6.19,2.80,0.41
6.19,2.94,0.36
6.19,3.08,0.31
6.19,3.22,0.27
6.19,3.36,0.24
6.19,3.51,0.21
6.19,3.65,0.18
6.19,3.79,0.16
6.19,3.93,0.14
6.19,4.07,0.14
6.19,4.21,0.13
6.19,4.35,0.13
6.19,4.49,0.14
6.19,4.64,0.15
6.19,4.78,0.16
6.19,4.92,0.18
6.19,5.06,0.21
6.19,5.20,0.23
6.19,5.34,0.27
6.19,5.48,0.30
6.19,5.63,0.33
6.19,5.77,0.37
6.19,5.91,0.41
6.19,6.05,0.44
6.19,6.19,0.47
6.19,6.33,0.50
6.19,6.47,0.53
6.19,6.62,0.55
6.19,6.76,0.57
6.19,6.90,0.58
6.19,7.04,0.58
6.19,7.18,0.58
6.19,7.32,0.57
6.19,7.46,0.56
6.19,7.61,0.54
6.19,7.75,0.51
6.19,7.89,0.48
6.19,8.03,0.45
6.19,8.17,0.41
6.19,8.31,0.37
6.19,8.45,0.33
6.19,8.60,0.30
6.19,8.74,0.26
6.19,8.88,0.23
6.19,9.02,0.20
6.19,9.16,0.17
6.19,9.30,0.14
6.19,9.44,0.12
6.19,9.59,0.10
6.19,9.73,0.08
6.19,9.87,0.06
6.19,10.01,0.05
6.19,10.15,0.04
6.19,10.29,0.03
6.19,10.43,0.02
6.19,10.58,0.02
6.19,10.72,0.01
6.19,10.86,0.01
6.19,11.00,0.01
6.33,-3.00,0.01
6.33,-2.86,0.01
6.33,-2.72,0.01
6.33,-2.58,0.02
6.33,-2.43,0.02
6.33,-2.29,0.03
6.33,-2.15,0.04
6.33,-2.01,0.05
6.33,-1.87,0.06
6.33,-1.73,0.08
6.33,-1.59,0.10
6.33,-1.44,0.13
6.33,-1.30,0.16
6.33,-1.16,0.19
6.33,-1.02,0.23
6.33,-0.88,0.27
6.33,-0.74,0.32
6.33,-0.60,0.37
6.33,-0.45,0.43
6.33,-0.31,0.48
6.33,-0.17,0.54
6.33,-0.03,0.60
6.33,0.11,0.66
6.33,0.25,0.72
6.33,0.39,0.77
6.33,0.54,0.81
6.33,0.68,0.85
6.33,0.82,0.88
6.33,0.96,0.89
6.33,1.10,0.90
6.33,1.24,0.90
6.33,1.38,0.89
6.33,1.53,0.87
6.33,1.67,0.84
6.33,1.81,0.80
6.33,1.95,0.75
6.33,2.09,0.70
6.33,2.23,0.65
6.33,2.37,0.59
6.33,2.52,0.53
6.33,2.66,0.48
6.33,2.80,0.42
6.33,2.94,0.37
6.33,3.08,0.32
6.33,3.22,0.28
6.33,3.36,0.24
6.33,3.51,0.21
6.33,3.65,0.19
6.33,3.79,0.16
6.33,3.93,0.15
6.33,4.07,0.14
6.33,4.21,0.14
6.33,4.35,0.14
6.33,4.49,0.14
6.33,4.64,0.16
6.33,4.78,0.17
6.33,4.92,0.19
6.33,5.06,0.22
6.33,5.20,0.25
6.33,5.34,0.28
6.33,5.48,0.32
6.33,5.63,0.35
6.33,5.77,0.39
6.33,5.91,0.43
6.33,6.05,0.47
6.33,6.19,0.50
6.33,6.33,0.53
6.33,6.47,0.56
6.33,6.62,0.58
6.33,6.76,0.60
6.33,6.90,0.61
6.33,7.04,0.61
6.33,7.18,0.61
6.33,7.32,0.60
6.33,7.46,0.58
6.33,7.61,0.56
6.33,7.75,0.53
6.33,7.89,0.50
6.33,8.03,0.46
6.33,8.17,0.43
6.33,8.31,0.39
6.33,8.45,0.35
6.33,8.60,0.31
6.33,8.74,0.27
6.33,8.88,0.24
6.33,9.02,0.20
6.33,9.16,0.17
6.33,9.30,0.15
6.33,9.44,0.12
6.33,9.59,0.10
6.33,9.73,0.08
6.33,9.87,0.07
6.33,10.01,0.05
6.33,10.15,0.04
6.33,10.29,0.03
6.33,10.43,0.03
6.33,10.58,0.02
6.33,10.72,0.02
6.33,10.86,0.01
6.33,11.00,0.01
6.47,-3.00,0.01
6.47,-2.86,0.01
6.47,-2.72,0.01
6.47,-2.58,0.02
6.47,-2.43,0.02
6.47,-2.29,0.03
6.47,-2.15,0.04
6.47,-2.01,0.05
6.47,-1.87,0.07
6.47,-1.73,0.09
6.47,-1.59,0.11
6.47,-1.44,0.13
6.47,-1.30,0.17
6.47,-1.16,0.20
6.47,-1.02,0.24
6.47,-0.88,0.29
6.47,-0.74,0.34
6.47,-0.60,0.39
6.47,-0.45,0.45
6.47,-0.31,0.51
6.47,-0.17,0.57
6.47,-0.03,0.63
6.47,0.11,0.69
6.47,0.25,0.75
6.47,0.39,0.80
6.47,0.54,0.85
6.47,0.68,0.89
6.47,0.82,0.92
6.47,0.96,0.93
6.47,1.10,0.94
6.47,1.24,0.94
6.47,1.38,0.92
6.47,1.53,0.90
6.47,1.67,0.87
6.47,1.81,0.83
6.47,1.95,0.78
6.47,2.09,0.72
6.47,2.23,0.67
6.47,2.37,0.61
6.47,2.52,0.55
6.47,2.66,0.49
6.47,2.80,0.43
6.47,2.94,0.38
6.47,3.08,0.33
6.47,3.22,0.29
6.47,3.36,0.25
6.47,3.51,0.22
6.47,3.65,0.19
6.47,3.79,0.17
6.47,3.93,0.15
6.47,4.07,0.14
6.47,4.21,0.14
6.47,4.35,0.14
6.47,4.49,0.15
6.47,4.64,0.16
6.47,4.78,0.18
6.47,4.92,0.20
6.47,5.06,0.23
6.47,5.20,0.26
6.47,5.34,0.29
6.47,5.48,0.33
6.47,5.63,0.37
6.47,5.77,0.41
6.47,5.91,0.45
6.47,6.05,0.49
6.47,6.19,0.52
6.47,6.33,0.56
6.47,6.47,0.58
6.47,6.62,0.61
6.47,6.76,0.62
6.47,6.90,0.63
6.47,7.04,0.64
6.47,7.18,0.63
6.47,7.32,0.62
6.47,7.46,0.60
6.47,7.61,0.58
6.47,7.75,0.55
6.47,7.89,0.52
6.47,8.03,0.48
6.47,8.17,0.44
6.47,8.31,0.40
6.47,8.45,0.36
6.47,8.60,0.32
6.47,8.74,0.28
6.47,8.88,0.24
6.47,9.02,0.21
6.47,9.16,0.18
6.47,9.30,0.15
6.47,9.44,0.12
6.47,9.59,0.10
6.47,9.73,0.08
6.47,9.87,0.07
6.47,10.01,0.05
6.47,10.15,0.04
6.47,10.29,0.03
6.47,10.43,0.03
6.47,10.58,0.02
6.47,10.72,0.02
6.47,10.86,0.01
6.47,11.00,0.01
6.62,-3.00,0.01
6.62,-2.86,0.01
6.62,-2.72,0.01
6.62,-2.58,0.02
6.62,-2.43,0.02
6.62,-2.29,0.03
6.62,-2.15,0.04
6.62,-2.01,0.05
6.62,-1.87,0.07
6.62,-1.73,0.09
6.62,-1.59,0.11
6.62,-1.44,0.14
6.62,-1.30,0.17
6.62,-1.16,0.21
6.62,-1.02,0.25
6.62,-0.88,0.30
6.62,-0.74,0.35
6.62,-0.60,0.41
6.62,-0.45,0.47
6.62,-0.31,0.53
6.62,-0.17,0.60
6.62,-0.03,0.66
6.62,0.11,0.72
6.62,0.25,0.78
6.62,0.39,0.83
6.62,0.54,0.88
6.62,0.68,0.92
6.62,0.82,0.95
6.62,0.96,0.96
6.62,1.10,0.97
6.62,1.24,0.97
6.62,1.38,0.95
6.62,1.53,0.93
6.62,1.67,0.89
6.62,1.81,0.85
6.62,1.95,0.80
6.62,2.09,0.74
6.62,2.23,0.68
6.62,2.37,0.62
6.62,2.52,0.56
6.62,2.66,0.50
6.62,2.80,0.44
6.62,2.94,0.39
6.62,3.08,0.34
6.62,3.22,0.29
6.62,3.36,0.25
6.62,3.51,0.22
6.62,3.65,0.19
6.62,3.79,0.17
6.62,3.93,0.16
6.62,4.07,0.15
6.62,4.21,0.14
6.62,4.35,0.15
6.62,4.49,0.16
6.62,4.64,0.17
6.62,4.78,0.19
6.62,4.92,0.21
6.62,5.06,0.24
6.62,5.20,0.27
6.62,5.34,0.31
6.62,5.48,0.34
6.62,5.63,0.38
6.62,5.77,0.42
6.62,5.91,0.47
6.62,6.05,0.50
6.62,6.19,0.54
6.62,6.33,0.57
6.62,6.47,0.60
6.62,6.62,0.63
6.62,6.76,0.64
6.62,6.90,0.65
6.62,7.04,0.66
6.62,7.18,0.65
6.62,7.32,0.64
6.62,7.46,0.62
6.62,7.61,0.59
6.62,7.75,0.56
6.62,7.89,0.53
6.62,8.03,0.49
6.62,8.17,0.45
6.62,8.31,0.41
6.62,8.45,0.37
6.62,8.60,0.32
6.62,8.74,0.28
6.62,8.88,0.25
6.62,9.02,0.21
6.62,9.16,0.18
6.62,9.30,0.15
6.62,9.44,0.13
6.62,9.59,0.10
6.62,9.73,0.08
6.62,9.87,0.07
6.62,10.01,0.05
6.62,10.15,0.04
6.62,10.29,0.03
6.62,10.43,0.03
6.62,10.58,0.02
6.62,10.72,0.02
6.62,10.86,0.01
6.62,11.00,0.01
6.76,-3.00,0.01
6.76,-2.86,0.01
6.76,-2.72,0.01
6.76,-2.58,0.02
6.76,-2.43,0.03
6.76,-2.29,0.03
6.76,-2.15,0.04
6.76,-2.01,0.06
6.76,-1.87,0.07
6.76,-1.73,0.09
6.76,-1.59,0.12
6.76,-1.44,0.15
6.76,-1.30,0.18
6.76,-1.16,0.22
6.76,-1.02,0.26
6.76,-0.88,0.31
6.76,-0.74,0.37
6.76,-0.60,0.42
6.76,-0.45,0.49
6.76,-0.31,0.55
6.76,-0.17,0.62
6.76,-0.03,0.68
6.76,0.11,0.74
6.76,0.25,0.80
6.76,0.39,0.86
6.76,0.54,0.90
6.76,0.68,0.94
6.76,0.82,0.97
6.76,0.96,0.98
6.76,1.10,0.99
6.76,1.24,0.98
6.76,1.38,0.97
6.76,1.53,0.94
6.76,1.67,0.90
6.76,1.81,0.86
6.76,1.95,0.81
6.76,2.09,0.75
6.76,2.23,0.69
6.76,2.37,0.63
6.76,2.52,0.56
6.76,2.66,0.50
6.76,2.80,0.44
6.76,2.94,0.39
6.76,3.08,0.34
6.76,3.22,0.29
6.76,3.36,0.25
6.76,3.51,0.22
6.76,3.65,0.19
6.76,3.79,0.17
6.76,3.93,0.16
6.76,4.07,0.15
6.76,4.21,0.15
6.76,4.35,0.15
6.76,4.49,0.16
6.76,4.64,0.17
6.76,4.78,0.19
6.76,4.92,0.22
6.76,5.06,0.25
6.76,5.20,0.28
6.76,5.34,0.32
6.76,5.48,0.35
6.76,5.63,0.40
6.76,5.77,0.44
6.76,5.91,0.48
6.76,6.05,0.52
6.76,6.19,0.56
6.76,6.33,0.59
6.76,6.47,0.62
6.76,6.62,0.64
6.76,6.76,0.66
6.76,6.90,0.67
6.76,7.04,0.67
6.76,7.18,0.66
6.76,7.32,0.65
6.76,7.46,0.63
6.76,7.61,0.60
6.76,7.75,0.57
6.76,7.89,0.54
6.76,8.03,0.50
6.76,8.17,0.45
6.76,8.31,0.41
6.76,8.45,0.37
6.76,8.60,0.33
6.76,8.74,0.29
6.76,8.88,0.25
6.76,9.02,0.21
6.76,9.16,0.18
6.76,9.30,0.15
6.76,9.44,0.13
6.76,9.59,0.10
6.76,9.73,0.08
6.76,9.87,0.07
6.76,10.01,0.05
6.76,10.15,0.04
6.76,10.29,0.03
6.76,10.43,0.03
6.76,10.58,0.02
6.76,10.72,0.02
6.76,10.86,0.01
6.76,11.00,0.01
6.90,-3.00,0.01
6.90,-2.86,0.01
6.90,-2.72,0.01
6.90,-2.58,0.02
6.90,-2.43,0.03
6.90,-2.29,0.03
6.90,-2.15,0.05
6.90,-2.01,0.06
6.90,-1.87,0.08
6.90,-1.73,0.10
6.90,-1.59,0.12
6.90,-1.44,0.15
6.90,-1.30,0.19
6.90,-1.16,0.23
6.90,-1.02,0.27
6.90,-0.88,0.32
6.90,-0.74,0.38
6.90,-0.60,0.44
6.90,-0.45,0.50
6.90,-0.31,0.56
6.90,-0.17,0.63
6.90,-0.03,0.69
6.90,0.11,0.76
6.90,0.25,0.82
6.90,0.39,0.87
6.90,0.54,0.91
6.90,0.68,0.95
6.90,0.82,0.98
6.90,0.96,1.00
6.90,1.10,1.00
6.90,1.24,0.99
6.90,1.38,0.97
6.90,1.53,0.95
6.90,1.67,0.91
6.90,1.81,0.86
6.90,1.95,0.81
6.90,2.09,0.75
6.90,2.23,0.69
6.90,2.37,0.62
6.90,2.52,0.56
6.90,2.66,0.50
6.90,2.80,0.44
6.90,2.94,0.39
6.90,3.08,0.34
6.90,3.22,0.29
6.90,3.36,0.25
6.90,3.51,0.22
6.90,3.65,0.19
6.90,3.79,0.17
6.90,3.93,0.16
6.90,4.07,0.15
6.90,4.21,0.15
6.90,4.35,0.15
6.90,4.49,0.16
6.90,4.64,0.18
6.90,4.78,0.20
6.90,4.92,0.22
6.90,5.06,0.25
6.90,5.20,0.29
6.90,5.34,0.32
6.90,5.48,0.36
6.90,5.63,0.40
6.90,5.77,0.44
6.90,5.91,0.49
6.90,6.05,0.53
6.90,6.19,0.56
6.90,6.33,0.60
6.90,6.47,0.63
6.90,6.62,0.65
6.90,6.76,0.66
6.90,6.90,0.67
6.90,7.04,0.67
6.90,7.18,0.67
6.90,7.32,0.65
6.90,7.46,0.63
6.90,7.61,0.61
6.90,7.75,0.57
6.90,7.89,0.54
6.90,8.03,0.50
6.90,8.17,0.45
6.90,8.31,0.41
6.90,8.45,0.37
6.90,8.60,0.33
6.90,8.74,0.29
6.90,8.88,0.25
6.90,9.02,0.21
6.90,9.16,0.18
6.90,9.30,0.15
6.90,9.44,0.12
6.90,9.59,0.10
6.90,9.73,0.08
6.90,9.87,0.07
6.90,10.01,0.05
6.90,10.15,0.04
6.90,10.29,0.03
6.90,10.43,0.03
6.90,10.58,0.02
6.90,10.72,0.01
6.90,10.86,0.01
6.90,11.00,0.01
7.04,-3.00,0.01
7.04,-2.86,0.01
7.04,-2.72,0.01
7.04,-2.58,0.02
7.04,-2.43,0.03
7.04,-2.29,0.04
7.04,-2.15,0.05
7.04,-2.01,0.06
7.04,-1.87,0.08
7.04,-1.73,0.10
7.04,-1.59,0.12
7.04,-1.44,0.15
7.04,-1.30,0.19
7.04,-1.16,0.23
7.04,-1.02,0.28
7.04,-0.88,0.33
7.04,-0.74,0.38
7.04,-0.60,0.44
7.04,-0.45,0.50
7.04,-0.31,0.57
7.04,-0.17,0.63
7.04,-0.03,0.70
7.04,0.11,0.76
7.04,0.25,0.82
7.04,0.39,0.87
7.04,0.54,0.92
7.04,0.68,0.95
7.04,0.82,0.98
7.04,0.96,1.00
7.04,1.10,1.00
7.04,1.24,0.99
7.04,1.38,0.97
7.04,1.53,0.94
7.04,1.67,0.90
7.04,1.81,0.85
7.04,1.95,0.80
7.04,2.09,0.74
7.04,2.23,0.68
7.04,2.37,0.62
7.04,2.52,0.55
7.04,2.66,0.49
7.04,2.80,0.43
7.04,2.94,0.38
7.04,3.08,0.33
7.04,3.22,0.29
7.04,3.36,0.25
7.04,3.51,0.22
7.04,3.65,0.19
7.04,3.79,0.17
7.04,3.93,0.16
7.04,4.07,0.15
7.04,4.21,0.15
7.04,4.35,0.15
7.04,4.49,0.16
7.04,4.64,0.18
7.04,4.78,0.20
7.04,4.92,0.22
7.04,5.06,0.25
7.04,5.20,0.29
7.04,5.34,0.33
7.04,5.48,0.37
7.04,5.63,0.41
7.04,5.77,0.45
7.04,5.91,0.49
7.04,6.05,0.53
7.04,6.19,0.57
7.04,6.33,0.60
7.04,6.47,0.63
7.04,6.62,0.65
7.04,6.76,0.67
7.04,6.90,0.67
7.04,7.04,0.67
7.04,7.18,0.67
7.04,7.32,0.65
7.04,7.46,0.63
7.04,7.61,0.60
7.04,7.75,0.57
7.04,7.89,0.53
7.04,8.03,0.49
7.04,8.17,0.45
7.04,8.31,0.41
7.04,8.45,0.36
7.04,8.60,0.32
7.04,8.74,0.28
7.04,8.88,0.24
7.04,9.02,0.21
7.04,9.16,0.18
7.04,9.30,0.15
7.04,9.44,0.12
7.04,9.59,0.10
7.04,9.73,0.08
7.04,9.87,0.07
7.04,10.01,0.05
7.04,10.15,0.04
7.04,10.29,0.03
7.04,10.43,0.02
7.04,10.58,0.02
7.04,10.72,0.01
7.04,10.86,0.01
7.04,11.00,0.01
7.18,-3.00,0.01
7.18,-2.86,0.01
7.18,-2.72,0.01
7.18,-2.58,0.02
7.18,-2.43,0.03
7.18,-2.29,0.04
7.18,-2.15,0.05
7.18,-2.01,0.06
7.18,-1.87,0.08
7.18,-1.73,0.10
7.18,-1.59,0.13
7.18,-1.44,0.16
7.18,-1.30,0.19
7.18,-1.16,0.23
7.18,-1.02,0.28
7.18,-0.88,0.33
7.18,-0.74,0.38
7.18,-0.60,0.44
7.18,-0.45,0.50
7.18,-0.31,0.57
7.18,-0.17,0.63
7.18,-0.03,0.70
7.18,0.11,0.76
7.18,0.25,0.82
7.18,0.39,0.87
7.18,0.54,0.91
7.18,0.68,0.95
7.18,0.82,0.97
7.18,0.96,0.98
7.18,1.10,0.99
7.18,1.24,0.98
7.18,1.38,0.96
7.18,1.53,0.93
7.18,1.67,0.89
7.18,1.81,0.84
7.18,1.95,0.79
7.18,2.09,0.73
7.18,2.23,0.67
7.18,2.37,0.60
7.18,2.52,0.54
7.18,2.66,0.48
7.18,2.80,0.42
7.18,2.94,0.37
7.18,3.08,0.32
7.18,3.22,0.28
7.18,3.36,0.24
7.18,3.51,0.21
7.18,3.65,0.19
7.18,3.79,0.17
7.18,3.93,0.15
7.18,4.07,0.15
7.18,4.21,0.15
7.18,4.35,0.15
7.18,4.49,0.16
7.18,4.64,0.18
7.18,4.78,0.20
7.18,4.92,0.22
7.18,5.06,0.25
7.18,5.20,0.29
7.18,5.34,0.33
7.18,5.48,0.37
7.18,5.63,0.41
7.18,5.77,0.45
7.18,5.91,0.49
7.18,6.05,0.53
7.18,6.19,0.57
7.18,6.33,0.60
7.18,6.47,0.62
7.18,6.62,0.65
7.18,6.76,0.66
7.18,6.90,0.67
7.18,7.04,0.67
7.18,7.18,0.66
7.18,7.32,0.65
7.18,7.46,0.62
7.18,7.61,0.60
7.18,7.75,0.56
7.18,7.89,0.53
7.18,8.03,0.48
7.18,8.17,0.44
7.18,8.31,0.40
7.18,8.45,0.36
7.18,8.60,0.32
7.18,8.74,0.28
7.18,8.88,0.24
7.18,9.02,0.20
7.18,9.16,0.17
7.18,9.30,0.14
7.18,9.44,0.12
7.18,9.59,0.10
7.18,9.73,0.08
7.18,9.87,0.06
7.18,10.01,0.05
7.18,10.15,0.04
7.18,10.29,0.03
7.18,10.43,0.02
7.18,10.58,0.02
7.18,10.72,0.01
7.18,10.86,0.01
7.18,11.00,0.01
7.32,-3.00,0.01
7.32,-2.86,0.01
7.32,-2.72,0.02
7.32,-2.58,0.02
7.32,-2.43,0.03
7.32,-2.29,0.04
7.32,-2.15,0.05
7.32,-2.01,0.06
7.32,-1.87,0.08
7.32,-1.73,0.10
7.32,-1.59,0.13
7.32,-1.44,0.16
7.32,-1.30,0.19
7.32,-1.16,0.23
7.32,-1.02,0.28
7.32,-0.88,0.33
7.32,-0.74,0.38
7.32,-0.60,0.44
7.32,-0.45,0.50
7.32,-0.31,0.56
7.32,-0.17,0.63
7.32,-0.03,0.69
7.32,0.11,0.75
7.32,0.25,0.80
7.32,0.39,0.85
7.32,0.54,0.90
7.32,0.68,0.93
7.32,0.82,0.95
7.32,0.96,0.96
7.32,1.10,0.96
7.32,1.24,0.95
7.32,1.38,0.93
7.32,1.53,0.90
7.32,1.67,0.86
7.32,1.81,0.82
7.32,1.95,0.76
7.32,2.09,0.71
7.32,2.23,0.65
7.32,2.37,0.58
7.32,2.52,0.52
7.32,2.66,0.46
7.32,2.80,0.41
7.32,2.94,0.36
7.32,3.08,0.31
7.32,3.22,0.27
7.32,3.36,0.23
7.32,3.51,0.20
7.32,3.65,0.18
7.32,3.79,0.16
7.32,3.93,0.15
7.32,4.07,0.14
7.32,4.21,0.14
7.32,4.35,0.15
7.32,4.49,0.16
7.32,4.64,0.18
7.32,4.78,0.20
7.32,4.92,0.22
7.32,5.06,0.25
7.32,5.20,0.29
7.32,5.34,0.32
7.32,5.48,0.36
7.32,5.63,0.40
7.32,5.77,0.44
7.32,5.91,0.48
7.32,6.05,0.52
7.32,6.19,0.56
7.32,6.33,0.59
7.32,6.47,0.62
7.32,6.62,0.64
7.32,6.76,0.65
7.32,6.90,0.66
7.32,7.04,0.65
7.32,7.18,0.65
7.32,7.32,0.63
7.32,7.46,0.61
7.32,7.61,0.58
7.32,7.75,0.55
7.32,7.89,0.51
7.32,8.03,0.47
7.32,8.17,0.43
7.32,8.31,0.39
7.32,8.45,0.35
7.32,8.60,0.31
7.32,8.74,0.27
7.32,8.88,0.23
7.32,9.02,0.20
7.32,9.16,0.17
7.32,9.30,0.14
7.32,9.44,0.12
7.32,9.59,0.09
7.32,9.73,0.08
7.32,9.87,0.06
7.32,10.01,0.05
7.32,10.15,0.04
7.32,10.29,0.03
7.32,10.43,0.02
7.32,10.58,0.02
7.32,10.72,0.01
7.32,10.86,0.01
7.32,11.00,0.01
7.46,-3.00,0.01
7.46,-2.86,0.01
7.46,-2.72,0.02
7.46,-2.58,0.02
7.46,-2.43,0.03
7.46,-2.29,0.04
7.46,-2.15,0.05
7.46,-2.01,0.06
7.46,-1.87,0.08
7.46,-1.73,0.10
7.46,-1.59,0.12
7.46,-1.44,0.15
7.46,-1.30,0.19
7.46,-1.16,0.23
7.46,-1.02,0.27
7.46,-0.88,0.32
7.46,-0.74,0.37
7.46,-0.60,0.43
7.46,-0.45,0.49
7.46,-0.31,0.55
7.46,-0.17,0.61
7.46,-0.03,0.67
7.46,0.11,0.73
7.46,0.25,0.78
7.46,0.39,0.83
7.46,0.54,0.87
7.46,0.68,0.90
7.46,0.82,0.92
7.46,0.96,0.93
7.46,1.10,0.93
7.46,1.24,0.92
7.46,1.38,0.90
7.46,1.53,0.87
7.46,1.67,0.83
7.46,1.81,0.79
7.46,1.95,0.73
7.46,2.09,0.68
7.46,2.23,0.62
7.46,2.37,0.56
7.46,2.52,0.50
7.46,2.66,0.44
7.46,2.80,0.39
7.46,2.94,0.34
7.46,3.08,0.30
7.46,3.22,0.26
7.46,3.36,0.22
7.46,3.51,0.19
7.46,3.65,0.17
7.46,3.79,0.15
7.46,3.93,0.14
7.46,4.07,0.14
7.46,4.21,0.14
7.46,4.35,0.14
7.46,4.49,0.16
7.46,4.64,0.17
7.46,4.78,0.19
7.46,4.92,0.22
7.46,5.06,0.25
7.46,5.20,0.28
7.46,5.34,0.32
7.46,5.48,0.36
7.46,5.63,0.39
7.46,5.77,0.43
7.46,5.91,0.47
7.46,6.05,0.51
7.46,6.19,0.54
7.46,6.33,0.57
7.46,6.47,0.60
7.46,6.62,0.62
7.46,6.76,0.63
7.46,6.90,0.64
7.46,7.04,0.64
7.46,7.18,0.63
7.46,7.32,0.61
7.46,7.46,0.59
7.46,7.61,0.56
7.46,7.75,0.53
7.46,7.89,0.49
7.46,8.03,0.45
7.46,8.17,0.41
7.46,8.31,0.37
7.46,8.45,0.33
7.46,8.60,0.29
7.46,8.74,0.26
7.46,8.88,0.22
7.46,9.02,0.19
7.46,9.16,0.16
7.46,9.30,0.13
7.46,9.44,0.11
7.46,9.59,0.09
7.46,9.73,0.07
7.46,9.87,0.06
7.46,10.01,0.05
7.46,10.15,0.04
7.46,10.29,0.03
7.46,10.43,0.02
7.46,10.58,0.02
7.46,10.72,0.01
7.46,10.86,0.01
7.46,11.00,0.01
7.61,-3.00,0.01
7.61,-2.86,0.01
7.61,-2.72,0.01
7.61,-2.58,0.02
7.61,-2.43,0.03
7.61,-2.29,0.04
7.61,-2.15,0.05
7.61,-2.01,0.06
7.61,-1.87,0.08
7.61,-1.73,0.10
7.61,-1.59,0.12
7.61,-1.44,0.15
7.61,-1.30,0.18
7.61,-1.16,0.22
7.61,-1.02,0.26
7.61,-0.88,0.31
7.61,-0.74,0.36
7.61,-0.60,0.42
7.61,-0.45,0.47
7.61,-0.31,0.53
7.61,-0.17,0.59
7.61,-0.03,0.65
7.61,0.11,0.70
7.61,0.25,0.76
7.61,0.39,0.80
7.61,0.54,0.84
7.61,0.68,0.87
7.61,0.82,0.89
7.61,0.96,0.89
7.61,1.10,0.89
7.61,1.24,0.88
7.61,1.38,0.86
7.61,1.53,0.83
7.61,1.67,0.79
7.61,1.81,0.75
7.61,1.95,0.70
7.61,2.09,0.64
7.61,2.23,0.59
7.61,2.37,0.53
7.61,2.52,0.47
7.61,2.66,0.42
7.61,2.80,0.37
7.61,2.94,0.32
7.61,3.08,0.28
7.61,3.22,0.24
7.61,3.36,0.21
7.61,3.51,0.18
7.61,3.65,0.16
7.61,3.79,0.15
7.61,3.93,0.14
7.61,4.07,0.13
7.61,4.21,0.13
7.61,4.35,0.14
7.61,4.49,0.15
7.61,4.64,0.17
7.61,4.78,0.19
7.61,4.92,0.21
7.61,5.06,0.24
7.61,5.20,0.27
7.61,5.34,0.31
7.61,5.48,0.35
7.61,5.63,0.38
7.61,5.77,0.42
7.61,5.91,0.46
7.61,6.05,0.49
7.61,6.19,0.53
7.61,6.33,0.56
7.61,6.47,0.58
7.61,6.62,0.60
7.61,6.76,0.61
7.61,6.90,0.61
7.61,7.04,0.61
7.61,7.18,0.60
7.61,7.32,0.59
7.61,7.46,0.56
7.61,7.61,0.54
7.61,7.75,0.51
7.61,7.89,0.47
7.61,8.03,0.43
7.61,8.17,0.40
7.61,8.31,0.36
7.61,8.45,0.32
7.61,8.60,0.28
7.61,8.74,0.24
7.61,8.88,0.21
7.61,9.02,0.18
7.61,9.16,0.15
7.61,9.30,0.13
7.61,9.44,0.10
7.61,9.59,0.08
7.61,9.73,0.07
7.61,9.87,0.06
7.61,10.01,0.04
7.61,10.15,0.03
7.61,10.29,0.03
7.61,10.43,0.02
7.61,10.58,0.02
7.61,10.72,0.01
7.61,10.86,0.01
7.61,11.00,0.01
7.75,-3.00,0.01
7.75,-2.86,0.01
7.75,-2.72,0.01
7.75,-2.58,0.02
7.75,-2.43,0.03
7.75,-2.29,0.03
7.75,-2.15,0.05
7.75,-2.01,0.06
7.75,-1.87,0.08
7.75,-1.73,0.09
7.75,-1.59,0.12
7.75,-1.44,0.15
7.75,-1.30,0.18
7.75,-1.16,0.21
7.75,-1.02,0.26
7.75,-0.88,0.30
7.75,-0.74,0.35
7.75,-0.60,0.40
7.75,-0.45,0.46
7.75,-0.31,0.51
7.75,-0.17,0.57
7.75,-0.03,0.62
7.75,0.11,0.67
7.75,0.25,0.72
7.75,0.39,0.76
7.75,0.54,0.80
7.75,0.68,0.82
7.75,0.82,0.84
7.75,0.96,0.85
7.75,1.10,0.85
7.75,1.24,0.83
7.75,1.38,0.81
7.75,1.53,0.78
7.75,1.67,0.75
7.75,1.81,0.70
7.75,1.95,0.66
7.75,2.09,0.60
7.75,2.23,0.55
7.75,2.37,0.50
7.75,2.52,0.44
7.75,2.66,0.39
7.75,2.80,0.34
7.75,2.94,0.30
7.75,3.08,0.26
7.75,3.22,0.23
7.75,3.36,0.20
7.75,3.51,0.17
7.75,3.65,0.15
7.75,3.79,0.14
7.75,3.93,0.13
7.75,4.07,0.13
7.75,4.21,0.13
7.75,4.35,0.13
7.75,4.49,0.14
7.75,4.64,0.16
7.75,4.78,0.18
7.75,4.92,0.20
7.75,5.06,0.23
7.75,5.20,0.26
7.75,5.34,0.30
7.75,5.48,0.33
7.75,5.63,0.37
7.75,5.77,0.40
7.75,5.91,0.44
7.75,6.05,0.47
7.75,6.19,0.50
7.75,6.33,0.53
7.75,6.47,0.55
7.75,6.62,0.57
7.75,6.76,0.58
7.75,6.90,0.58
7.75,7.04,0.58
7.75,7.18,0.57
7.75,7.32,0.56
7.75,7.46,0.54
7.75,7.61,0.51
7.75,7.75,0.48
7.75,7.89,0.45
7.75,8.03,0.41
7.75,8.17,0.37
7.75,8.31,0.34
7.75,8.45,0.30
7.75,8.60,0.26
7.75,8.74,0.23
7.75,8.88,0.20
7.75,9.02,0.17
7.75,9.16,0.14
7.75,9.30,0.12
7.75,9.44,0.10
7.75,9.59,0.08
7.75,9.73,0.06
7.75,9.87,0.05
7.75,10.01,0.04
7.75,10.15,0.03
7.75,10.29,0.02
7.75,10.43,0.02
7.75,10.58,0.01
7.75,10.72,0.01
7.75,10.86,0.01
7.75,11.00,0.01
7.89,-3.00,0.01
7.89,-2.86,0.01
7.89,-2.72,0.01
7.89,-2.58,0.02
7.89,-2.43,0.03
7.89,-2.29,0.03
7.89,-2.15,0.04
7.89,-2.01,0.06
7.89,-1.87,0.07
7.89,-1.73,0.09
7.89,-1.59,0.11
7.89,-1.44,0.14
7.89,-1.30,0.17
7.89,-1.16,0.20
7.89,-1.02,0.24
7.89,-0.88,0.29
7.89,-0.74,0.33
7.89,-0.60,0.38
7.89,-0.45,0.43
7.89,-0.31,0.48
7.89,-0.17,0.54
7.89,-0.03,0.59
7.89,0.11,0.64
7.89,0.25,0.68
7.89,0.39,0.72
7.89,0.54,0.75
7.89,0.68,0.77
7.89,0.82,0.79
7.89,0.96,0.80
7.89,1.10,0.79
7.89,1.24,0.78
7.89,1.38,0.76
7.89,1.53,0.73
7.89,1.67,0.70
7.89,1.81,0.65
7.89,1.95,0.61
7.89,2.09,0.56
7.89,2.23,0.51
7.89,2.37,0.46
7.89,2.52,0.41
7.89,2.66,0.36
7.89,2.80,0.32
7.89,2.94,0.28
7.89,3.08,0.24
7.89,3.22,0.21
7.89,3.36,0.18
7.89,3.51,0.16
7.89,3.65,0.14
7.89,3.79,0.13
7.89,3.93,0.12
7.89,4.07,0.12
7.89,4.21,0.12
7.89,4.35,0.13
7.89,4.49,0.14
7.89,4.64,0.15
7.89,4.78,0.17
7.89,4.92,0.20
7.89,5.06,0.22
7.89,5.20,0.25
7.89,5.34,0.28
7.89,5.48,0.32
7.89,5.63,0.35
7.89,5.77,0.39
7.89,5.91,0.42
7.89,6.05,0.45
7.89,6.19,0.48
7.89,6.33,0.50
7.89,6.47,0.52
7.89,6.62,0.54
7.89,6.76,0.55
7.89,6.90,0.55
7.89,7.04,0.55
7.89,7.18,0.54
7.89,7.32,0.52
7.89,7.46,0.50
7.89,7.61,0.48
7.89,7.75,0.45
7.89,7.89,0.42
7.89,8.03,0.38
7.89,8.17,0.35
7.89,8.31,0.31
7.89,8.45,0.28
7.89,8.60,0.24
7.89,8.74,0.21
7.89,8.88,0.18
7.89,9.02,0.16
7.89,9.16,0.13
7.89,9.30,0.11
7.89,9.44,0.09
7.89,9.59,0.07
7.89,9.73,0.06
7.89,9.87,0.05
7.89,10.01,0.04
7.89,10.15,0.03
7.89,10.29,0.02
7.89,10.43,0.02
7.89,10.58,0.01
7.89,10.72,0.01
7.89,10.86,0.01
7.89,11.00,0.01
8.03,-3.00,0.01
8.03,-2.86,0.01
8.03,-2.72,0.01
8.03,-2.58,0.02
8.03,-2.43,0.02
8.03,-2.29,0.03
8.03,-2.15,0.04
8.03,-2.01,0.05
8.03,-1.87,0.07
8.03,-1.73,0.09
8.03,-1.59,0.11
8.03,-1.44,0.13
8.03,-1.30,0.16
8.03,-1.16,0.19
8.03,-1.02,0.23
8.03,-0.88,0.27
8.03,-0.74,0.31
8.03,-0.60,0.36
8.03,-0.45,0.41
8.03,-0.31,0.45
8.03,-0.17,0.50
8.03,-0.03,0.55
8.03,0.11,0.59
8.03,0.25,0.63
8.03,0.39,0.67
8.03,0.54,0.70
8.03,0.68,0.72
8.03,0.82,0.73
8.03,0.96,0.74
8.03,1.10,0.73
8.03,1.24,0.72
8.03,1.38,0.70
8.03,1.53,0.68
8.03,1.67,0.64
8.03,1.81,0.60
8.03,1.95,0.56
8.03,2.09,0.52
8.03,2.23,0.47
8.03,2.37,0.42
8.03,2.52,0.38
8.03,2.66,0.33
8.03,2.80,0.29
8.03,2.94,0.25
8.03,3.08,0.22
8.03,3.22,0.19
8.03,3.36,0.17
8.03,3.51,0.15
8.03,3.65,0.13
8.03,3.79,0.12
8.03,3.93,0.11
8.03,4.07,0.11
8.03,4.21,0.11
8.03,4.35,0.12
8.03,4.49,0.13
8.03,4.64,0.14
8.03,4.78,0.16
8.03,4.92,0.18
8.03,5.06,0.21
8.03,5.20,0.24
8.03,5.34,0.27
8.03,5.48,0.30
8.03,5.63,0.33
8.03,5.77,0.36
8.03,5.91,0.39
8.03,6.05,0.42
8.03,6.19,0.45
8.03,6.33,0.47
8.03,6.47,0.49
8.03,6.62,0.50
8.03,6.76,0.51
8.03,6.90,0.52
8.03,7.04,0.51
8.03,7.18,0.50
8.03,7.32,0.49
8.03,7.46,0.47
8.03,7.61,0.44
8.03,7.75,0.42
8.03,7.89,0.39
8.03,8.03,0.36
8.03,8.17,0.32
8.03,8.31,0.29
8.03,8.45,0.26
8.03,8.60,0.23
8.03,8.74,0.20
8.03,8.88,0.17
8.03,9.02,0.14
8.03,9.16,0.12
8.03,9.30,0.10
8.03,9.44,0.08
8.03,9.59,0.07
8.03,9.73,0.05
8.03,9.87,0.04
8.03,10.01,0.03
8.03,10.15,0.03
8.03,10.29,0.02
8.03,10.43,0.02
8.03,10.58,0.01
8.03,10.72,0.01
8.03,10.86,0.01
8.03,11.00,0.01
8.17,-3.00,0.01
8.17,-2.86,0.01
8.17,-2.72,0.01
8.17,-2.58,0.02
8.17,-2.43,0.02
8.17,-2.29,0.03
8.17,-2.15,0.04
8.17,-2.01,0.05
8.17,-1.87,0.06
8.17,-1.73,0.08
8.17,-1.59,0.10
8.17,-1.44,0.12
8.17,-1.30,0.15
8.17,-1.16,0.18
8.17,-1.02,0.21
8.17,-0.88,0.25
8.17,-0.74,0.29
8.17,-0.60,0.33
8.17,-0.45,0.38
8.17,-0.31,0.42
8.17,-0.17,0.47
8.17,-0.03,0.51
8.17,0.11,0.55
8.17,0.25,0.59
8.17,0.39,0.62
8.17,0.54,0.64
8.17,0.68,0.66
8.17,0.82,0.67
8.17,0.96,0.68
8.17,1.10,0.67
8.17,1.24,0.66
8.17,1.38,0.64
8.17,1.53,0.62
8.17,1.67,0.59
8.17,1.81,0.55
8.17,1.95,0.51
8.17,2.09,0.47
8.17,2.23,0.43
8.17,2.37,0.38
8.17,2.52,0.34
8.17,2.66,0.30
8.17,2.80,0.26
8.17,2.94,0.23
8.17,3.08,0.20
8.17,3.22,0.17
8.17,3.36,0.15
8.17,3.51,0.13
8.17,3.65,0.12
8.17,3.79,0.11
8.17,3.93,0.10
8.17,4.07,0.10
8.17,4.21,0.10
8.17,4.35,0.11
8.17,4.49,0.12
8.17,4.64,0.13
8.17,4.78,0.15
8.17,4.92,0.17
8.17,5.06,0.20
8.17,5.20,0.22
8.17,5.34,0.25
8.17,5.48,0.28
8.17,5.63,0.31
8.17,5.77,0.34
8.17,5.91,0.37
8.17,6.05,0.39
8.17,6.19,0.42
8.17,6.33,0.44
8.17,6.47,0.46
8.17,6.62,0.47
8.17,6.76,0.47
8.17,6.90,0.48
8.17,7.04,0.47
8.17,7.18,0.46
8.17,7.32,0.45
8.17,7.46,0.43
8.17,7.61,0.41
8.17,7.75,0.38
8.17,7.89,0.36
8.17,8.03,0.33
8.17,8.17,0.30
8.17,8.31,0.27
8.17,8.45,0.24
8.17,8.60,0.21
8.17,8.74,0.18
8.17,8.88,0.15
8.17,9.02,0.13
8.17,9.16,0.11
8.17,9.30,0.09
8.17,9.44,0.08
8.17,9.59,0.06
8.17,9.73,0.05
8.17,9.87,0.04
8.17,10.01,0.03
8.17,10.15,0.02
8.17,10.29,0.02
8.17,10.43,0.01
8.17,10.58,0.01
8.17,10.72,0.01
8.17,10.86,0.01
8.17,11.00,0.00
8.31,-3.00,0.01
8.31,-2.86,0.01
8.31,-2.72,0.01
8.31,-2.58,0.02
8.31,-2.43,0.02
8.31,-2.29,0.03
8.31,-2.15,0.04
8.31,-2.01,0.05
8.31,-1.87,0.06
8.31,-1.73,0.08
8.31,-1.59,0.09
8.31,-1.44,0.11
8.31,-1.30,0.14
8.31,-1.16,0.17
8.31,-1.02,0.20
8.31,-0.88,0.23
8.31,-0.74,0.27
8.31,-0.60,0.31
8.31,-0.45,0.35
8.31,-0.31,0.39
8.31,-0.17,0.43
8.31,-0.03,0.47
8.31,0.11,0.50
8.31,0.25,0.53
8.31,0.39,0.56
8.31,0.54,0.59
8.31,0.68,0.60
8.31,0.82,0.61
8.31,0.96,0.61
8.31,1.10,0.61
8.31,1.24,0.60
8.31,1.38,0.58
8.31,1.53,0.56
8.31,1.67,0.53
8.31,1.81,0.50
8.31,1.95,0.46
8.31,2.09,0.42
8.31,2.23,0.38
8.31,2.37,0.34
8.31,2.52,0.31
8.31,2.66,0.27
8.31,2.80,0.24
8.31,2.94,0.21
8.31,3.08,0.18
8.31,3.22,0.16
8.31,3.36,0.13
8.31,3.51,0.12
8.31,3.65,0.11
8.31,3.79,0.10
8.31,3.93,0.09
8.31,4.07,0.09
8.31,4.21,0.10
8.31,4.35,0.10
8.31,4.49,0.11
8.31,4.64,0.12
8.31,4.78,0.14
8.31,4.92,0.16
8.31,5.06,0.18
8.31,5.20,0.21
8.31,5.34,0.23
8.31,5.48,0.26
8.31,5.63,0.29
8.31,5.77,0.31
8.31,5.91,0.34
8.31,6.05,0.36
8.31,6.19,0.38
8.31,6.33,0.40
8.31,6.47,0.42
8.31,6.62,0.43
8.31,6.76,0.44
8.31,6.90,0.44
8.31,7.04,0.43
8.31,7.18,0.42
8.31,7.32,0.41
8.31,7.46,0.39
8.31,7.61,0.37
8.31,7.75,0.35
8.31,7.89,0.32
8.31,8.03,0.30
8.31,8.17,0.27
8.31,8.31,0.24
8.31,8.45,0.21
8.31,8.60,0.19
8.31,8.74,0.16
8.31,8.88,0.14
8.31,9.02,0.12
8.31,9.16,0.10
8.31,9.30,0.08
8.31,9.44,0.07
8.31,9.59,0.06
8.31,9.73,0.04
8.31,9.87,0.04
8.31,10.01,0.03
8.31,10.15,0.02
8.31,10.29,0.02
8.31,10.43,0.01
8.31,10.58,0.01
8.31,10.72,0.01
8.31,10.86,0.01
8.31,11.00,0.00
8.45,-3.00,0.01
8.45,-2.86,0.01
8.45,-2.72,0.01
8.45,-2.58,0.01
8.45,-2.43,0.02
8.45,-2.29,0.03
8.45,-2.15,0.03
8.45,-2.01,0.04
8.45,-1.87,0.06
8.45,-1.73,0.07
8.45,-1.59,0.09
8.45,-1.44,0.11
8.45,-1.30,0.13
8.45,-1.16,0.15
8.45,-1.02,0.18
8.45,-0.88,0.21
8.45,-0.74,0.24
8.45,-0.60,0.28
8.45,-0.45,0.32
8.45,-0.31,0.35
8.45,-0.17,0.39
8.45,-0.03,0.42
8.45,0.11,0.45
8.45,0.25,0.48
8.45,0.39,0.51
8.45,0.54,0.53
8.45,0.68,0.54
8.45,0.82,0.55
8.45,0.96,0.55
8.45,1.10,0.55
8.45,1.24,0.54
8.45,1.38,0.52
8.45,1.53,0.50
8.45,1.67,0.47
8.45,1.81,0.44
8.45,1.95,0.41
8.45,2.09,0.38
8.45,2.23,0.34
8.45,2.37,0.31
8.45,2.52,0.27
8.45,2.66,0.24
8.45,2.80,0.21
8.45,2.94,0.18
8.45,3.08,0.16
8.45,3.22,0.14
8.45,3.36,0.12
8.45,3.51,0.11
8.45,3.65,0.09
8.45,3.79,0.09
8.45,3.93,0.08
8.45,4.07,0.08
8.45,4.21,0.09
8.45,4.35,0.09
8.45,4.49,0.10
8.45,4.64,0.11
8.45,4.78,0.13
8.45,4.92,0.15
8.45,5.06,0.17
8.45,5.20,0.19
8.45,5.34,0.21
8.45,5.48,0.24
8.45,5.63,0.26
8.45,5.77,0.29
8.45,5.91,0.31
8.45,6.05,0.33
8.45,6.19,0.35
8.45,6.33,0.37
8.45,6.47,0.38
8.45,6.62,0.39
8.45,6.76,0.40
8.45,6.90,0.40
8.45,7.04,0.39
8.45,7.18,0.38
8.45,7.32,0.37
8.45,7.46,0.36
8.45,7.61,0.34
8.45,7.75,0.32
8.45,7.89,0.29
8.45,8.03,0.27
8.45,8.17,0.24
8.45,8.31,0.22
8.45,8.45,0.19
8.45,8.60,0.17
8.45,8.74,0.15
8.45,8.88,0.12
8.45,9.02,0.11
8.45,9.16,0.09
8.45,9.30,0.07
8.45,9.44,0.06
8.45,9.59,0.05
8.45,9.73,0.04
8.45,9.87,0.03
8.45,10.01,0.03
8.45,10.15,0.02
8.45,10.29,0.02
8.45,10.43,0.01
8.45,10.58,0.01
8.45,10.72,0.01
8.45,10.86,0.01
8.45,11.00,0.00
8.60,-3.00,0.01
8.60,-2.86,0.01
8.60,-2.72,0.01
8.60,-2.58,0.01
8.60,-2.43,0.02
8.60,-2.29,0.02
8.60,-2.15,0.03
8.60,-2.01,0.04
8.60,-1.87,0.05
8.60,-1.73,0.06
8.60,-1.59,0.08
8.60,-1.44,0.10
8.60,-1.30,0.12
8.60,-1.16,0.14
8.60,-1.02,0.16
8.60,-0.88,0.19
8.60,-0.74,0.22
8.60,-0.60,0.25
8.60,-0.45,0.28
8.60,-0.31,0.32
8.60,-0.17,0.35
8.60,-0.03,0.38
8.60,0.11,0.41
8.60,0.25,0.43
8.60,0.39,0.45
8.60,0.54,0.47
8.60,0.68,0.48
8.60,0.82,0.49
8.60,0.96,0.49
8.60,1.10,0.49
8.60,1.24,0.48
8.60,1.38,0.46
8.60,1.53,0.44
8.60,1.67,0.42
8.60,1.81,0.39
8.60,1.95,0.36
8.60,2.09,0.33
8.60,2.23,0.30
8.60,2.37,0.27
8.60,2.52,0.24
8.60,2.66,0.21
8.60,2.80,0.18
8.60,2.94,0.16
8.60,3.08,0.14
8.60,3.22,0.12
8.60,3.36,0.11
8.60,3.51,0.09
8.60,3.65,0.08
8.60,3.79,0.08
8.60,3.93,0.07
8.60,4.07,0.07
8.60,4.21,0.08
8.60,4.35,0.08
8.60,4.49,0.09
8.60,4.64,0.10
8.60,4.78,0.12
8.60,4.92,0.13
8.60,5.06,0.15
8.60,5.20,0.17
8.60,5.34,0.19
8.60,5.48,0.21
8.60,5.63,0.24
8.60,5.77,0.26
8.60,5.91,0.28
8.60,6.05,0.30
8.60,6.19,0.32
8.60,6.33,0.33
8.60,6.47,0.34
8.60,6.62,0.35
8.60,6.76,0.36
8.60,6.90,0.36
8.60,7.04,0.35
8.60,7.18,0.34
8.60,7.32,0.33
8.60,7.46,0.32
8.60,7.61,0.30
8.60,7.75,0.28
8.60,7.89,0.26
8.60,8.03,0.24
8.60,8.17,0.22
8.60,8.31,0.19
8.60,8.45,0.17
8.60,8.60,0.15
8.60,8.74,0.13
8.60,8.88,0.11
8.60,9.02,0.09
8.60,9.16,0.08
8.60,9.30,0.07
8.60,9.44,0.05
8.60,9.59,0.04
8.60,9.73,0.04
8.60,9.87,0.03
8.60,10.01,0.02
8.60,10.15,0.02
8.60,10.29,0.01
8.60,10.43,0.01
8.60,10.58,0.01
8.60,10.72,0.01
8.60,10.86,0.00
8.60,11.00,0.00
8.74,-3.00,0.00
8.74,-2.86,0.01
8.74,-2.72,0.01
8.74,-2.58,0.01
8.74,-2.43,0.02
8.74,-2.29,0.02
8.74,-2.15,0.03
8.74,-2.01,0.04
8.74,-1.87,0.05
8.74,-1.73,0.06
8.74,-1.59,0.07
8.74,-1.44,0.09
8.74,-1.30,0.10
8.74,-1.16,0.12
8.74,-1.02,0.15
8.74,-0.88,0.17
8.74,-0.74,0.20
8.74,-0.60,0.22
8.74,-0.45,0.25
8.74,-0.31,0.28
8.74,-0.17,0.31
8.74,-0.03,0.34
8.74,0.11,0.36
8.74,0.25,0.38
8.74,0.39,0.40
8.74,0.54,0.42
8.74,0.68,0.43
8.74,0.82,0.43
8.74,0.96,0.43
8.74,1.10,0.43
8.74,1.24,0.42
8.74,1.38,0.40
8.74,1.53,0.39
8.74,1.67,0.37
8.74,1.81,0.34
8.74,1.95,0.32
8.74,2.09,0.29
8.74,2.23,0.26
8.74,2.37,0.23
8.74,2.52,0.21
8.74,2.66,0.18
8.74,2.80,0.16
8.74,2.94,0.14
8.74,3.08,0.12
8.74,3.22,0.11
8.74,3.36,0.09
8.74,3.51,0.08
8.74,3.65,0.07
8.74,3.79,0.07
8.74,3.93,0.07
8.74,4.07,0.07
8.74,4.21,0.07
8.74,4.35,0.08
8.74,4.49,0.08
8.74,4.64,0.09
8.74,4.78,0.11
8.74,4.92,0.12
8.74,5.06,0.14
8.74,5.20,0.15
8.74,5.34,0.17
8.74,5.48,0.19
8.74,5.63,0.21
8.74,5.77,0.23
8.74,5.91,0.25
8.74,6.05,0.27
8.74,6.19,0.28
8.74,6.33,0.30
8.74,6.47,0.31
8.74,6.62,0.31
8.74,6.76,0.32
8.74,6.90,0.32
8.74,7.04,0.31
8.74,7.18,0.31
8.74,7.32,0.30
8.74,7.46,0.28
8.74,7.61,0.27
8.74,7.75,0.25
8.74,7.89,0.23
8.74,8.03,0.21
8.74,8.17,0.19
8.74,8.31,0.17
8.74,8.45,0.15
8.74,8.60,0.13
8.74,8.74,0.11
8.74,8.88,0.10
8.74,9.02,0.08
8.74,9.16,0.07
8.74,9.30,0.06
8.74,9.44,0.05
8.74,9.59,0.04
8.74,9.73,0.03
8.74,9.87,0.02
8.74,10.01,0.02
8.74,10.15,0.02
8.74,10.29,0.01
8.74,10.43,0.01
8.74,10.58,0.01
8.74,10.72,0.01
8.74,10.86,0.00
8.74,11.00,0.00
8.88,-3.00,0.00
8.88,-2.86,0.01
8.88,-2.72,0.01
8.88,-2.58,0.01
8.88,-2.43,0.01
8.88,-2.29,0.02
8.88,-2.15,0.03
8.88,-2.01,0.03
8.88,-1.87,0.04
8.88,-1.73,0.05
8.88,-1.59,0.06
8.88,-1.44,0.08
8.88,-1.30,0.09
8.88,-1.16,0.11
8.88,-1.02,0.13
8.88,-0.88,0.15
8.88,-0.74,0.17
8.88,-0.60,0.20
8.88,-0.45,0.22
8.88,-0.31,0.25
8.88,-0.17,0.27
8.88,-0.03,0.29
8.88,0.11,0.32
8.88,0.25,0.33
8.88,0.39,0.35
8.88,0.54,0.36
8.88,0.68,0.37
8.88,0.82,0.38
8.88,0.96,0.38
8.88,1.10,0.37
8.88,1.24,0.36
8.88,1.38,0.35
8.88,1.53,0.33
8.88,1.67,0.32
8.88,1.81,0.30
8.88,1.95,0.27
8.88,2.09,0.25
8.88,2.23,0.23
8.88,2.37,0.20
8.88,2.52,0.18
8.88,2.66,0.16
8.88,2.80,0.14
8.88,2.94,0.12
8.88,3.08,0.10
8.88,3.22,0.09
8.88,3.36,0.08
8.88,3.51,0.07
8.88,3.65,0.06
8.88,3.79,0.06
8.88,3.93,0.06
8.88,4.07,0.06
8.88,4.21,0.06
8.88,4.35,0.07
8.88,4.49,0.07
8.88,4.64,0.08
8.88,4.78,0.09
8.88,4.92,0.11
8.88,5.06,0.12
8.88,5.20,0.14
8.88,5.34,0.15
8.88,5.48,0.17
8.88,5.63,0.19
8.88,5.77,0.21
8.88,5.91,0.22
8.88,6.05,0.24
8.88,6.19,0.25
8.88,6.33,0.26
8.88,6.47,0.27
8.88,6.62,0.28
8.88,6.76,0.28
8.88,6.90,0.28
8.88,7.04,0.28
8.88,7.18,0.27
8.88,7.32,0.26
8.88,7.46,0.25
8.88,7.61,0.23
8.88,7.75,0.22
8.88,7.89,0.20
8.88,8.03,0.18
8.88,8.17,0.17
8.88,8.31,0.15
8.88,8.45,0.13
8.88,8.60,0.11
8.88,8.74,0.10
8.88,8.88,0.08
8.88,9.02,0.07
8.88,9.16,0.06
8.88,9.30,0.05
8.88,9.44,0.04
8.88,9.59,0.03
8.88,9.73,0.03
8.88,9.87,0.02
8.88,10.01,0.02
8.88,10.15,0.01
8.88,10.29,0.01
8.88,10.43,0.01
8.88,10.58,0.01
8.88,10.72,0.00
8.88,10.86,0.00
8.88,11.00,0.00
9.02,-3.00,0.00
9.02,-2.86,0.01
9.02,-2.72,0.01
9.02,-2.58,0.01
9.02,-2.43,0.01
9.02,-2.29,0.02
9.02,-2.15,0.02
9.02,-2.01,0.03
9.02,-1.87,0.04
9.02,-1.73,0.04
9.02,-1.59,0.06
9.02,-1.44,0.07
9.02,-1.30,0.08
9.02,-1.16,0.10
9.02,-1.02,0.11
9.02,-0.88,0.13
9.02,-0.74,0.15
9.02,-0.60,0.17
9.02,-0.45,0.19
9.02,-0.31,0.21
9.02,-0.17,0.24
9.02,-0.03,0.26
9.02,0.11,0.27
9.02,0.25,0.29
9.02,0.39,0.30
9.02,0.54,0.31
9.02,0.68,0.32
9.02,0.82,0.32
9.02,0.96,0.32
9.02,1.10,0.32
9.02,1.24,0.31
9.02,1.38,0.30
9.02,1.53,0.29
9.02,1.67,0.27
9.02,1.81,0.25
9.02,1.95,0.23
9.02,2.09,0.21
9.02,2.23,0.19
9.02,2.37,0.17
9.02,2.52,0.15
9.02,2.66,0.13
9.02,2.80,0.12
9.02,2.94,0.10
9.02,3.08,0.09
9.02,3.22,0.08
9.02,3.36,0.07
9.02,3.51,0.06
9.02,3.65,0.05
9.02,3.79,0.05
9.02,3.93,0.05
9.02,4.07,0.05
9.02,4.21,0.05
9.02,4.35,0.06
9.02,4.49,0.07
9.02,4.64,0.07
9.02,4.78,0.08
9.02,4.92,0.10
9.02,5.06,0.11
9.02,5.20,0.12
9.02,5.34,0.14
9.02,5.48,0.15
9.02,5.63,0.17
9.02,5.77,0.18
9.02,5.91,0.20
9.02,6.05,0.21
9.02,6.19,0.22
9.02,6.33,0.23
9.02,6.47,0.24
9.02,6.62,0.24
9.02,6.76,0.24
9.02,6.90,0.24
9.02,7.04,0.24
9.02,7.18,0.24
9.02,7.32,0.23
9.02,7.46,0.22
9.02,7.61,0.20
9.02,7.75,0.19
9.02,7.89,0.18
9.02,8.03,0.16
9.02,8.17,0.14
9.02,8.31,0.13
9.02,8.45,0.11
9.02,8.60,0.10
9.02,8.74,0.09
9.02,8.88,0.07
9.02,9.02,0.06
9.02,9.16,0.05
9.02,9.30,0.04
9.02,9.44,0.04
9.02,9.59,0.03
9.02,9.73,0.02
9.02,9.87,0.02
9.02,10.01,0.01
9.02,10.15,0.01
9.02,10.29,0.01
9.02,10.43,0.01
9.02,10.58,0.01
9.02,10.72,0.00
9.02,10.86,0.00
9.02,11.00,0.00
9.16,-3.00,0.00
9.16,-2.86,0.00
9.16,-2.72,0.01
9.16,-2.58,0.01
9.16,-2.43,0.01
9.16,-2.29,0.02
9.16,-2.15,0.02
9.16,-2.01,0.02
9.16,-1.87,0.03
9.16,-1.73,0.04
9.16,-1.59,0.05
9.16,-1.44,0.06
9.16,-1.30,0.07
9.16,-1.16,0.08
9.16,-1.02,0.10
9.16,-0.88,0.11
9.16,-0.74,0.13
9.16,-0.60,0.15
9.16,-0.45,0.17
9.16,-0.31,0.18
9.16,-0.17,0.20
9.16,-0.03,0.22
9.16,0.11,0.23
9.16,0.25,0.25
9.16,0.39,0.26
9.16,0.54,0.27
9.16,0.68,0.27
9.16,0.82,0.28
9.16,0.96,0.28
9.16,1.10,0.27
9.16,1.24,0.26
9.16,1.38,0.26
9.16,1.53,0.24
9.16,1.67,0.23
9.16,1.81,0.21
9.16,1.95,0.20
9.16,2.09,0.18
9.16,2.23,0.16
9.16,2.37,0.15
9.16,2.52,0.13
9.16,2.66,0.11
9.16,2.80,0.10
9.16,2.94,0.09
9.16,3.08,0.07
9.16,3.22,0.07
9.16,3.36,0.06
9.16,3.51,0.05
9.16,3.65,0.05
9.16,3.79,0.04
9.16,3.93,0.04
9.16,4.07,0.04
9.16,4.21,0.05
9.16,4.35,0.05
9.16,4.49,0.06
9.16,4.64,0.06
9.16,4.78,0.07
9.16,4.92,0.08
9.16,5.06,0.09
9.16,5.20,0.11
9.16,5.34,0.12
9.16,5.48,0.13
9.16,5.63,0.15
9.16,5.77,0.16
9.16,5.91,0.17
9.16,6.05,0.18
9.16,6.19,0.19
9.16,6.33,0.20
9.16,6.47,0.21
9.16,6.62,0.21
9.16,6.76,0.21
9.16,6.90,0.21
9.16,7.04,0.21
9.16,7.18,0.20
9.16,7.32,0.20
9.16,7.46,0.19
9.16,7.61,0.18
9.16,7.75,0.16
9.16,7.89,0.15
9.16,8.03,0.14
9.16,8.17,0.12
9.16,8.31,0.11
9.16,8.45,0.10
9.16,8.60,0.08
9.16,8.74,0.07
9.16,8.88,0.06
9.16,9.02,0.05
9.16,9.16,0.04
9.16,9.30,0.04
9.16,9.44,0.03
9.16,9.59,0.02
9.16,9.73,0.02
9.16,9.87,0.02
9.16,10.01,0.01
9.16,10.15,0.01
9.16,10.29,0.01
9.16,10.43,0.01
9.16,10.58,0.00
9.16,10.72,0.00
9.16,10.86,0.00
9.16,11.00,0.00
9.30,-3.00,0.00
9.30,-2.86,0.00
9.30,-2.72,0.01
9.30,-2.58,0.01
9.30,-2.43,0.01
9.30,-2.29,0.01
9.30,-2.15,0.02
9.30,-2.01,0.02
9.30,-1.87,0.03
9.30,-1.73,0.03
9.30,-1.59,0.04
9.30,-1.44,0.05
9.30,-1.30,0.06
9.30,-1.16,0.07
9.30,-1.02,0.08
9.30,-0.88,0.10
9.30,-0.74,0.11
9.30,-0.60,0.13
9.30,-0.45,0.14
9.30,-0.31,0.16
9.30,-0.17,0.17
9.30,-0.03,0.19
9.30,0.11,0.20
9.30,0.25,0.21
9.30,0.39,0.22
9.30,0.54,0.23
9.30,0.68,0.23
9.30,0.82,0.23
9.30,0.96,0.23
9.30,1.10,0.23
9.30,1.24,0.22
9.30,1.38,0.21
9.30,1.53,0.20
9.30,1.67,0.19
9.30,1.81,0.18
9.30,1.95,0.17
9.30,2.09,0.15
9.30,2.23,0.14
9.30,2.37,0.12
9.30,2.52,0.11
9.30,2.66,0.09
9.30,2.80,0.08
9.30,2.94,0.07
9.30,3.08,0.06
9.30,3.22,0.05
9.30,3.36,0.05
9.30,3.51,0.04
9.30,3.65,0.04
9.30,3.79,0.04
9.30,3.93,0.04
9.30,4.07,0.04
9.30,4.21,0.04
9.30,4.35,0.04
9.30,4.49,0.05
9.30,4.64,0.06
9.30,4.78,0.06
9.30,4.92,0.07
9.30,5.06,0.08
9.30,5.20,0.09
9.30,5.34,0.10
9.30,5.48,0.11
9.30,5.63,0.13
9.30,5.77,0.14
9.30,5.91,0.15
9.30,6.05,0.16
9.30,6.19,0.17
9.30,6.33,0.17
9.30,6.47,0.18
9.30,6.62,0.18
9.30,6.76,0.18
9.30,6.90,0.18
9.30,7.04,0.18
9.30,7.18,0.17
9.30,7.32,0.17
9.30,7.46,0.16
9.30,7.61,0.15
9.30,7.75,0.14
9.30,7.89,0.13
9.30,8.03,0.12
9.30,8.17,0.11
9.30,8.31,0.09
9.30,8.45,0.08
9.30,8.60,0.07
9.30,8.74,0.06
9.30,8.88,0.05
9.30,9.02,0.04
9.30,9.16,0.04
9.30,9.30,0.03
9.30,9.44,0.03
9.30,9.59,0.02
9.30,9.73,0.02
9.30,9.87,0.01
9.30,10.01,0.01
9.30,10.15,0.01
9.30,10.29,0.01
9.30,10.43,0.00
9.30,10.58,0.00
9.30,10.72,0.00
9.30,10.86,0.00
9.30,11.00,0.00
9.44,-3.00,0.00
9.44,-2.86,0.00
9.44,-2.72,0.00
9.44,-2.58,0.01
9.44,-2.43,0.01
9.44,-2.29,0.01
9.44,-2.15,0.01
9.44,-2.01,0.02
9.44,-1.87,0.02
9.44,-1.73,0.03
9.44,-1.59,0.04
9.44,-1.44,0.04
9.44,-1.30,0.05
9.44,-1.16,0.06
9.44,-1.02,0.07
9.44,-0.88,0.08
9.44,-0.74,0.09
9.44,-0.60,0.11
9.44,-0.45,0.12
9.44,-0.31,0.13
9.44,-0.17,0.15
9.44,-0.03,0.16
9.44,0.11,0.17
9.44,0.25,0.18
9.44,0.39,0.18
9.44,0.54,0.19
9.44,0.68,0.19
9.44,0.82,0.19
9.44,0.96,0.19
9.44,1.10,0.19
9.44,1.24,0.19
9.44,1.38,0.18
9.44,1.53,0.17
9.44,1.67,0.16
9.44,1.81,0.15
9.44,1.95,0.14
9.44,2.09,0.12
9.44,2.23,0.11
9.44,2.37,0.10
9.44,2.52,0.09
9.44,2.66,0.08
9.44,2.80,0.07
9.44,2.94,0.06
9.44,3.08,0.05
9.44,3.22,0.05
9.44,3.36,0.04
9.44,3.51,0.04
9.44,3.65,0.03
9.44,3.79,0.03
9.44,3.93,0.03
9.44,4.07,0.03
9.44,4.21,0.03
9.44,4.35,0.04
9.44,4.49,0.04
9.44,4.64,0.05
9.44,4.78,0.05
9.44,4.92,0.06
9.44,5.06,0.07
9.44,5.20,0.08
9.44,5.34,0.09
9.44,5.48,0.10
9.44,5.63,0.11
9.44,5.77,0.12
9.44,5.91,0.13
9.44,6.05,0.13
9.44,6.19,0.14
9.44,6.33,0.15
9.44,6.47,0.15
9.44,6.62,0.15
9.44,6.76,0.15
9.44,6.90,0.15
9.44,7.04,0.15
9.44,7.18,0.15
9.44,7.32,0.14
9.44,7.46,0.13
9.44,7.61,0.13
9.44,7.75,0.12
9.44,7.89,0.11
9.44,8.03,0.10
9.44,8.17,0.09
9.44,8.31,0.08
9.44,8.45,0.07
9.44,8.60,0.06
9.44,8.74,0.05
9.44,8.88,0.04
9.44,9.02,0.04
9.44,9.16,0.03
9.44,9.30,0.03
9.44,9.44,0.02
9.44,9.59,0.02
9.44,9.73,0.01
9.44,9.87,0.01
9.44,10.01,0.01
9.44,10.15,0.01
9.44,10.29,0.01
9.44,10.43,0.00
9.44,10.58,0.00
9.44,10.72,0.00
9.44,10.86,0.00
9.44,11.00,0.00
9.59,-3.00,0.00
9.59,-2.86,0.00
9.59,-2.72,0.00
9.59,-2.58,0.01
9.59,-2.43,0.01
9.59,-2.29,0.01
9.59,-2.15,0.01
9.59,-2.01,0.02
9.59,-1.87,0.02
9.59,-1.73,0.02
9.59,-1.59,0.03
9.59,-1.44,0.04
9.59,-1.30,0.04
9.59,-1.16,0.05
9.59,-1.02,0.06
9.59,-0.88,0.07
9.59,-0.74,0.08
9.59,-0.60,0.09
9.59,-0.45,0.10
9.59,-0.31,0.11
9.59,-0.17,0.12
9.59,-0.03,0.13
9.59,0.11,0.14
9.59,0.25,0.15
9.59,0.39,0.15
9.59,0.54,0.16
9.59,0.68,0.16
9.59,0.82,0.16
9.59,0.96,0.16
9.59,1.10,0.16
9.59,1.24,0.15
9.59,1.38,0.15
9.59,1.53,0.14
9.59,1.67,0.13
9.59,1.81,0.12
9.59,1.95,0.11
9.59,2.09,0.10
9.59,2.23,0.09
9.59,2.37,0.08
9.59,2.52,0.07
9.59,2.66,0.06
9.59,2.80,0.06
9.59,2.94,0.05
9.59,3.08,0.04
9.59,3.22,0.04
9.59,3.36,0.03
9.59,3.51,0.03
9.59,3.65,0.03
9.59,3.79,0.03
9.59,3.93,0.03
9.59,4.07,0.03
9.59,4.21,0.03
9.59,4.35,0.03
9.59,4.49,0.04
9.59,4.64,0.04
9.59,4.78,0.05
9.59,4.92,0.05
9.59,5.06,0.06
9.59,5.20,0.07
9.59,5.34,0.08
9.59,5.48,0.08
9.59,5.63,0.09
9.59,5.77,0.10
9.59,5.91,0.11
9.59,6.05,0.11
9.59,6.19,0.12
9.59,6.33,0.12
9.59,6.47,0.13
9.59,6.62,0.13
9.59,6.76,0.13
9.59,6.90,0.13
9.59,7.04,0.13
9.59,7.18,0.12
9.59,7.32,0.12
9.59,7.46,0.11
9.59,7.61,0.11
9.59,7.75,0.10
9.59,7.89,0.09
9.59,8.03,0.08
9.59,8.17,0.07
9.59,8.31,0.07
9.59,8.45,0.06
9.59,8.60,0.05
9.59,8.74,0.04
9.59,8.88,0.04
9.59,9.02,0.03
9.59,9.16,0.03
9.59,9.30,0.02
9.59,9.44,0.02
9.59,9.59,0.01
9.59,9.73,0.01
9.59,9.87,0.01
9.59,10.01,0.01
9.59,10.15,0.01
9.59,10.29,0.00
9.59,10.43,0.00
9.59,10.58,0.00
9.59,10.72,0.00
9.59,10.86,0.00
9.59,11.00,0.00
9.73,-3.00,0.00
9.73,-2.86,0.00
9.73,-2.72,0.00
9.73,-2.58,0.00
9.73,-2.43,0.01
9.73,-2.29,0.01
9.73,-2.15,0.01
9.73,-2.01,0.01
9.73,-1.87,0.02
9.73,-1.73,0.02
9.73,-1.59,0.02
9.73,-1.44,0.03
9.73,-1.30,0.04
9.73,-1.16,0.04
9.73,-1.02,0.05
9.73,-0.88,0.06
9.73,-0.74,0.07
9.73,-0.60,0.07
9.73,-0.45,0.08
9.73,-0.31,0.09
9.73,-0.17,0.10
9.73,-0.03,0.11
9.73,0.11,0.11
9.73,0.25,0.12
9.73,0.39,0.12
9.73,0.54,0.13
9.73,0.68,0.13
9.73,0.82,0.13
9.73,0.96,0.13
9.73,1.10,0.13
9.73,1.24,0.12
9.73,1.38,0.12
9.73,1.53,0.11
9.73,1.67,0.11
9.73,1.81,0.10
9.73,1.95,0.09
9.73,2.09,0.08
9.73,2.23,0.07
9.73,2.37,0.07
9.73,2.52,0.06
9.73,2.66,0.05
9.73,2.80,0.04
9.73,2.94,0.04
9.73,3.08,0.03
9.73,3.22,0.03
9.73,3.36,0.03
9.73,3.51,0.02
9.73,3.65,0.02
9.73,3.79,0.02
9.73,3.93,0.02
9.73,4.07,0.02
9.73,4.21,0.02
9.73,4.35,0.03
9.73,4.49,0.03
9.73,4.64,0.03
9.73,4.78,0.04
9.73,4.92,0.04
9.73,5.06,0.05
9.73,5.20,0.06
9.73,5.34,0.06
9.73,5.48,0.07
9.73,5.63,0.08
9.73,5.77,0.08
9.73,5.91,0.09
9.73,6.05,0.10
9.73,6.19,0.10
9.73,6.33,0.10
9.73,6.47,0.11
9.73,6.62,0.11
9.73,6.76,0.11
9.73,6.90,0.11
9.73,7.04,0.11
9.73,7.18,0.10
9.73,7.32,0.10
9.73,7.46,0.09
9.73,7.61,0.09
9.73,7.75,0.08
9.73,7.89,0.08
9.73,8.03,0.07
9.73,8.17,0.06
9.73,8.31,0.05
9.73,8.45,0.05
9.73,8.60,0.04
9.73,8.74,0.04
9.73,8.88,0.03
9.73,9.02,0.03
9.73,9.16,0.02
9.73,9.30,0.02
9.73,9.44,0.01
9.73,9.59,0.01
9.73,9.73,0.01
9.73,9.87,0.01
9.73,10.01,0.01
9.73,10.15,0.00
9.73,10.29,0.00
9.73,10.43,0.00
9.73,10.58,0.00
9.73,10.72,0.00
9.73,10.86,0.00
9.73,11.00,0.00
9.87,-3.00,0.00
9.87,-2.86,0.00
9.87,-2.72,0.00
9.87,-2.58,0.00
9.87,-2.43,0.01
9.87,-2.29,0.01
9.87,-2.15,0.01
9.87,-2.01,0.01
9.87,-1.87,0.01
9.87,-1.73,0.02
9.87,-1.59,0.02
9.87,-1.44,0.02
9.87,-1.30,0.03
9.87,-1.16,0.03
9.87,-1.02,0.04
9.87,-0.88,0.05
9.87,-0.74,0.05
9.87,-0.60,0.06
9.87,-0.45,0.07
9.87,-0.31,0.07
9.87,-0.17,0.08
9.87,-0.03,0.09
9.87,0.11,0.09
9.87,0.25,0.10
9.87,0.39,0.10
9.87,0.54,0.10
9.87,0.68,0.11
9.87,0.82,0.11
9.87,0.96,0.11
9.87,1.10,0.10
9.87,1.24,0.10
9.87,1.38,0.10
9.87,1.53,0.09
9.87,1.67,0.09
9.87,1.81,0.08
9.87,1.95,0.07
9.87,2.09,0.07
9.87,2.23,0.06
9.87,2.37,0.05
9.87,2.52,0.05
9.87,2.66,0.04
9.87,2.80,0.04
9.87,2.94,0.03
9.87,3.08,0.03
9.87,3.22,0.02
9.87,3.36,0.02
9.87,3.51,0.02
9.87,3.65,0.02
9.87,3.79,0.02
9.87,3.93,0.02
9.87,4.07,0.02
9.87,4.21,0.02
9.87,4.35,0.02
9.87,4.49,0.03
9.87,4.64,0.03
9.87,4.78,0.03
9.87,4.92,0.04
9.87,5.06,0.04
9.87,5.20,0.05
9.87,5.34,0.05
9.87,5.48,0.06
9.87,5.63,0.06
9.87,5.77,0.07
9.87,5.91,0.08
9.87,6.05,0.08
9.87,6.19,0.08
9.87,6.33,0.09
9.87,6.47,0.09
9.87,6.62,0.09
9.87,6.76,0.09
9.87,6.90,0.09
9.87,7.04,0.09
9.87,7.18,0.09
9.87,7.32,0.08
9.87,7.46,0.08
9.87,7.61,0.07
9.87,7.75,0.07
9.87,7.89,0.06
9.87,8.03,0.06
9.87,8.17,0.05
9.87,8.31,0.04
9.87,8.45,0.04
9.87,8.60,0.03
9.87,8.74,0.03
9.87,8.88,0.03
9.87,9.02,0.02
9.87,9.16,0.02
9.87,9.30,0.01
9.87,9.44,0.01
9.87,9.59,0.01
9.87,9.73,0.01
9.87,9.87,0.01
9.87,10.01,0.00
9.87,10.15,0.00
9.87,10.29,0.00
9.87,10.43,0.00
9.87,10.58,0.00
9.87,10.72,0.00
9.87,10.86,0.00
9.87,11.00,0.00
10.01,-3.00,0.00
10.01,-2.86,0.00
10.01,-2.72,0.00
10.01,-2.58,0.00
10.01,-2.43,0.00
10.01,-2.29,0.01
10.01,-2.15,0.01
10.01,-2.01,0.01
10.01,-1.87,0.01
10.01,-1.73,0.01
10.01,-1.59,0.02
10.01,-1.44,0.02
10.01,-1.30,0.02
10.01,-1.16,0.03
10.01,-1.02,0.03
10.01,-0.88,0.04
10.01,-0.74,0.04
10.01,-0.60,0.05
10.01,-0.45,0.05
10.01,-0.31,0.06
10.01,-0.17,0.07
10.01,-0.03,0.07
10.01,0.11,0.07
10.01,0.25,0.08
10.01,0.39,0.08
10.01,0.54,0.08
10.01,0.68,0.08
10.01,0.82,0.08
10.01,0.96,0.08
10.01,1.10,0.08
10.01,1.24,0.08
10.01,1.38,0.08
10.01,1.53,0.07
10.01,1.67,0.07
10.01,1.81,0.06
10.01,1.95,0.06
10.01,2.09,0.05
10.01,2.23,0.05
10.01,2.37,0.04
10.01,2.52,0.04
10.01,2.66,0.03
10.01,2.80,0.03
10.01,2.94,0.02
10.01,3.08,0.02
10.01,3.22,0.02
10.01,3.36,0.02
10.01,3.51,0.02
10.01,3.65,0.01
10.01,3.79,0.01
10.01,3.93,0.01
10.01,4.07,0.02
10.01,4.21,0.02
10.01,4.35,0.02
10.01,4.49,0.02
10.01,4.64,0.02
10.01,4.78,0.03
10.01,4.92,0.03
10.01,5.06,0.04
10.01,5.20,0.04
10.01,5.34,0.04
10.01,5.48,0.05
10.01,5.63,0.05
10.01,5.77,0.06
10.01,5.91,0.06
10.01,6.05,0.07
10.01,6.19,0.07
10.01,6.33,0.07
10.01,6.47,0.07
10.01,6.62,0.07
10.01,6.76,0.07
10.01,6.90,0.07
10.01,7.04,0.07
10.01,7.18,0.07
10.01,7.32,0.07
10.01,7.46,0.06
10.01,7.61,0.06
10.01,7.75,0.06
10.01,7.89,0.05
10.01,8.03,0.05
10.01,8.17,0.04
10.01,8.31,0.04
10.01,8.45,0.03
10.01,8.60,0.03
10.01,8.74,0.02
10.01,8.88,0.02
10.01,9.02,0.02
10.01,9.16,0.01
10.01,9.30,0.01
10.01,9.44,0.01
10.01,9.59,0.01
10.01,9.73,0.01
10.01,9.87,0.01
10.01,10.01,0.00
10.01,10.15,0.00
10.01,10.29,0.00
10.01,10.43,0.00
10.01,10.58,0.00
10.01,10.72,0.00
10.01,10.86,0.00
10.01,11.00,0.00
10.15,-3.00,0.00
10.15,-2.86,0.00
10.15,-2.72,0.00
10.15,-2.58,0.00
10.15,-2.43,0.00
10.15,-2.29,0.00
10.15,-2.15,0.01
10.15,-2.01,0.01
10.15,-1.87,0.01
10.15,-1.73,0.01
10.15,-1.59,0.01
10.15,-1.44,0.02
10.15,-1.30,0.02
10.15,-1.16,0.02
10.15,-1.02,0.03
10.15,-0.88,0.03
10.15,-0.74,0.03
10.15,-0.60,0.04
10.15,-0.45,0.04
10.15,-0.31,0.05
10.15,-0.17,0.05
10.15,-0.03,0.06
10.15,0.11,0.06
10.15,0.25,0.06
10.15,0.39,0.06
10.15,0.54,0.07
10.15,0.68,0.07
10.15,0.82,0.07
10.15,0.96,0.07
10.15,1.10,0.07
10.15,1.24,0.06
10.15,1.38,0.06
10.15,1.53,0.06
10.15,1.67,0.05
10.15,1.81,0.05
10.15,1.95,0.05
10.15,2.09,0.04
10.15,2.23,0.04
10.15,2.37,0.03
10.15,2.52,0.03
10.15,2.66,0.03
10.15,2.80,0.02
10.15,2.94,0.02
10.15,3.08,0.02
10.15,3.22,0.02
10.15,3.36,0.01
10.15,3.51,0.01
10.15,3.65,0.01
10.15,3.79,0.01
10.15,3.93,0.01
10.15,4.07,0.01
10.15,4.21,0.01
10.15,4.35,0.02
10.15,4.49,0.02
10.15,4.64,0.02
10.15,4.78,0.02
10.15,4.92,0.03
10.15,5.06,0.03
10.15,5.20,0.03
10.15,5.34,0.04
10.15,5.48,0.04
10.15,5.63,0.04
10.15,5.77,0.05
10.15,5.91,0.05
10.15,6.05,0.05
10.15,6.19,0.06
10.15,6.33,0.06
10.15,6.47,0.06
10.15,6.62,0.06
10.15,6.76,0.06
10.15,6.90,0.06
10.15,7.04,0.06
10.15,7.18,0.06
10.15,7.32,0.05
10.15,7.46,0.05
10.15,7.61,0.05
10.15,7.75,0.04
10.15,7.89,0.04
10.15,8.03,0.04
10.15,8.17,0.03
10.15,8.31,0.03
10.15,8.45,0.03
10.15,8.60,0.02
10.15,8.74,0.02
10.15,8.88,0.02
10.15,9.02,0.01
10.15,9.16,0.01
10.15,9.30,0.01
10.15,9.44,0.01
10.15,9.59,0.01
10.15,9.73,0.01
10.15,9.87,0.00
10.15,10.01,0.00
10.15,10.15,0.00
10.15,10.29,0.00
10.15,10.43,0.00
10.15,10.58,0.00
10.15,10.72,0.00
10.15,10.86,0.00
10.15,11.00,0.00
10.29,-3.00,0.00
10.29,-2.86,0.00
10.29,-2.72,0.00
10.29,-2.58,0.00
10.29,-2.43,0.00
10.29,-2.29,0.00
10.29,-2.15,0.00
10.29,-2.01,0.01
10.29,-1.87,0.01
10.29,-1.73,0.01
10.29,-1.59,0.01
10.29,-1.44,0.01
10.29,-1.30,0.02
10.29,-1.16,0.02
10.29,-1.02,0.02
10.29,-0.88,0.02
10.29,-0.74,0.03
10.29,-0.60,0.03
10.29,-0.45,0.03
10.29,-0.31,0.04
10.29,-0.17,0.04
10.29,-0.03,0.04
10.29,0.11,0.05
10.29,0.25,0.05
10.29,0.39,0.05
10.29,0.54,0.05
10.29,0.68,0.05
10.29,0.82,0.05
10.29,0.96,0.05
10.29,1.10,0.05
10.29,1.24,0.05
10.29,1.38,0.05
10.29,1.53,0.04
10.29,1.67,0.04
10.29,1.81,0.04
10.29,1.95,0.04
10.29,2.09,0.03
10.29,2.23,0.03
10.29,2.37,0.03
10.29,2.52,0.02
10.29,2.66,0.02
10.29,2.80,0.02
10.29,2.94,0.02
10.29,3.08,0.01
10.29,3.22,0.01
10.29,3.36,0.01
10.29,3.51,0.01
10.29,3.65,0.01
10.29,3.79,0.01
10.29,3.93,0.01
10.29,4.07,0.01
10.29,4.21,0.01
10.29,4.35,0.01
10.29,4.49,0.01
10.29,4.64,0.02
10.29,4.78,0.02
10.29,4.92,0.02
10.29,5.06,0.02
10.29,5.20,0.03
10.29,5.34,0.03
10.29,5.48,0.03
10.29,5.63,0.04
10.29,5.77,0.04
10.29,5.91,0.04
10.29,6.05,0.04
10.29,6.19,0.05
10.29,6.33,0.05
10.29,6.47,0.05
10.29,6.62,0.05
10.29,6.76,0.05
10.29,6.90,0.05
10.29,7.04,0.05
10.29,7.18,0.05
10.29,7.32,0.04
10.29,7.46,0.04
10.29,7.61,0.04
10.29,7.75,0.04
10.29,7.89,0.03
10.29,8.03,0.03
10.29,8.17,0.03
10.29,8.31,0.02
10.29,8.45,0.02
10.29,8.60,0.02
10.29,8.74,0.02
10.29,8.88,0.01
10.29,9.02,0.01
10.29,9.16,0.01
10.29,9.30,0.01
10.29,9.44,0.01
10.29,9.59,0.01
10.29,9.73,0.00
10.29,9.87,0.00
10.29,10.01,0.00
10.29,10.15,0.00
10.29,10.29,0.00
10.29,10.43,0.00
10.29,10.58,0.00
10.29,10.72,0.00
10.29,10.86,0.00
10.29,11.00,0.00
10.43,-3.00,0.00
10.43,-2.86,0.00
10.43,-2.72,0.00
10.43,-2.58,0.00
10.43,-2.43,0.00
10.43,-2.29,0.00
10.43,-2.15,0.00
10.43,-2.01,0.00
10.43,-1.87,0.01
10.43,-1.73,0.01
10.43,-1.59,0.01
10.43,-1.44,0.01
10.43,-1.30,0.01
10.43,-1.16,0.01
10.43,-1.02,0.02
10.43,-0.88,0.02
10.43,-0.74,0.02
10.43,-0.60,0.02
10.43,-0.45,0.03
10.43,-0.31,0.03
10.43,-0.17,0.03
10.43,-0.03,0.03
10.43,0.11,0.04
10.43,0.25,0.04
10.43,0.39,0.04
10.43,0.54,0.04
10.43,0.68,0.04
10.43,0.82,0.04
10.43,0.96,0.04
10.43,1.10,0.04
10.43,1.24,0.04
10.43,1.38,0.04
10.43,1.53,0.03
10.43,1.67,0.03
10.43,1.81,0.03
10.43,1.95,0.03
10.43,2.09,0.02
10.43,2.23,0.02
10.43,2.37,0.02
10.43,2.52,0.02
10.43,2.66,0.02
10.43,2.80,0.01
10.43,2.94,0.01
10.43,3.08,0.01
10.43,3.22,0.01
10.43,3.36,0.01
10.43,3.51,0.01
10.43,3.65,0.01
10.43,3.79,0.01
10.43,3.93,0.01
10.43,4.07,0.01
10.43,4.21,0.01
10.43,4.35,0.01
10.43,4.49,0.01
10.43,4.64,0.01
10.43,4.78,0.01
10.43,4.92,0.02
10.43,5.06,0.02
10.43,5.20,0.02
10.43,5.34,0.02
10.43,5.48,0.03
10.43,5.63,0.03
10.43,5.77,0.03
10.43,5.91,0.03
10.43,6.05,0.04
10.43,6.19,0.04
10.43,6.33,0.04
10.43,6.47,0.04
10.43,6.62,0.04
10.43,6.76,0.04
10.43,6.90,0.04
10.43,7.04,0.04
10.43,7.18,0.04
10.43,7.32,0.03
10.43,7.46,0.03
10.43,7.61,0.03
10.43,7.75,0.03
10.43,7.89,0.03
10.43,8.03,0.02
10.43,8.17,0.02
10.43,8.31,0.02
10.43,8.45,0.02
10.43,8.60,0.01
10.43,8.74,0.01
10.43,8.88,0.01
10.43,9.02,0.01
10.43,9.16,0.01
10.43,9.30,0.01
10.43,9.44,0.00
10.43,9.59,0.00
10.43,9.73,0.00
10.43,9.87,0.00
10.43,10.01,0.00
10.43,10.15,0.00
10.43,10.29,0.00
10.43,10.43,0.00
10.43,10.58,0.00
10.43,10.72,0.00
10.43,10.86,0.00
10.43,11.00,0.00
10.58,-3.00,0.00
10.58,-2.86,0.00
10.58,-2.72,0.00
10.58,-2.58,0.00
10.58,-2.43,0.00
10.58,-2.29,0.00
10.58,-2.15,0.00
10.58,-2.01,0.00
10.58,-1.87,0.00
10.58,-1.73,0.01
10.58,-1.59,0.01
10.58,-1.44,0.01
10.58,-1.30,0.01
10.58,-1.16,0.01
10.58,-1.02,0.01
10.58,-0.88,0.01
10.58,-0.74,0.02
10.58,-0.60,0.02
10.58,-0.45,0.02
10.58,-0.31,0.02
10.58,-0.17,0.02
10.58,-0.03,0.03
10.58,0.11,0.03
10.58,0.25,0.03
10.58,0.39,0.03
10.58,0.54,0.03
10.58,0.68,0.03
10.58,0.82,0.03
10.58,0.96,0.03
10.58,1.10,0.03
10.58,1.24,0.03
10.58,1.38,0.03
10.58,1.53,0.03
10.58,1.67,0.02
10.58,1.81,0.02
10.58,1.95,0.02
10.58,2.09,0.02
10.58,2.23,0.02
10.58,2.37,0.01
10.58,2.52,0.01
10.58,2.66,0.01
10.58,2.80,0.01
10.58,2.94,0.01
10.58,3.08,0.01
10.58,3.22,0.01
10.58,3.36,0.01
10.58,3.51,0.01
10.58,3.65,0.01
10.58,3.79,0.01
10.58,3.93,0.01
10.58,4.07,0.01
10.58,4.21,0.01
10.58,4.35,0.01
10.58,4.49,0.01
10.58,4.64,0.01
10.58,4.78,0.01
10.58,4.92,0.01
10.58,5.06,0.02
10.58,5.20,0.02
10.58,5.34,0.02
10.58,5.48,0.02
10.58,5.63,0.02
10.58,5.77,0.02
10.58,5.91,0.03
10.58,6.05,0.03
10.58,6.19,0.03
10.58,6.33,0.03
10.58,6.47,0.03
10.58,6.62,0.03
10.58,6.76,0.03
10.58,6.90,0.03
10.58,7.04,0.03
10.58,7.18,0.03
10.58,7.32,0.03
10.58,7.46,0.03
10.58,7.61,0.02
10.58,7.75,0.02
10.58,7.89,0.02
10.58,8.03,0.02
10.58,8.17,0.02
10.58,8.31,0.01
10.58,8.45,0.01
10.58,8.60,0.01
10.58,8.74,0.01
10.58,8.88,0.01
10.58,9.02,0.01
10.58,9.16,0.01
10.58,9.30,0.00
10.58,9.44,0.00
10.58,9.59,0.00
10.58,9.73,0.00
10.58,9.87,0.00
10.58,10.01,0.00
10.58,10.15,0.00
10.58,10.29,0.00
10.58,10.43,0.00
10.58,10.58,0.00
10.58,10.72,0.00
10.58,10.86,0.00
10.58,11.00,0.00
10.72,-3.00,0.00
10.72,-2.86,0.00
10.72,-2.72,0.00
10.72,-2.58,0.00
10.72,-2.43,0.00
10.72,-2.29,0.00
10.72,-2.15,0.00
10.72,-2.01,0.00
10.72,-1.87,0.00
10.72,-1.73,0.00
10.72,-1.59,0.01
10.72,-1.44,0.01
10.72,-1.30,0.01
10.72,-1.16,0.01
10.72,-1.02,0.01
10.72,-0.88,0.01
10.72,-0.74,0.01
10.72,-0.60,0.01
10.72,-0.45,0.02
10.72,-0.31,0.02
10.72,-0.17,0.02
10.72,-0.03,0.02
10.72,0.11,0.02
10.72,0.25,0.02
10.72,0.39,0.02
10.72,0.54,0.02
10.72,0.68,0.02
10.72,0.82,0.02
10.72,0.96,0.02
10.72,1.10,0.02
10.72,1.24,0.02
10.72,1.38,0.02
10.72,1.53,0.02
10.72,1.67,0.02
10.72,1.81,0.02
10.72,1.95,0.02
10.72,2.09,0.01
10.72,2.23,0.01
10.72,2.37,0.01
10.72,2.52,0.01
10.72,2.66,0.01
10.72,2.80,0.01
10.72,2.94,0.01
10.72,3.08,0.01
10.72,3.22,0.01
10.72,3.36,0.00
10.72,3.51,0.00
10.72,3.65,0.00
10.72,3.79,0.00
10.72,3.93,0.00
10.72,4.07,0.01
10.72,4.21,0.01
10.72,4.35,0.01
10.72,4.49,0.01
10.72,4.64,0.01
10.72,4.78,0.01
10.72,4.92,0.01
10.72,5.06,0.01
10.72,5.20,0.01
10.72,5.34,0.02
10.72,5.48,0.02
10.72,5.63,0.02
10.72,5.77,0.02
10.72,5.91,0.02
10.72,6.05,0.02
10.72,6.19,0.02
10.72,6.33,0.02
10.72,6.47,0.02
10.72,6.62,0.02
10.72,6.76,0.02
10.72,6.90,0.02
10.72,7.04,0.02
10.72,7.18,0.02
10.72,7.32,0.02
10.72,7.46,0.02
10.72,7.61,0.02
10.72,7.75,0.02
10.72,7.89,0.02
10.72,8.03,0.01
10.72,8.17,0.01
10.72,8.31,0.01
10.72,8.45,0.01
10.72,8.60,0.01
10.72,8.74,0.01
10.72,8.88,0.01
10.72,9.02,0.01
10.72,9.16,0.00
10.72,9.30,0.00
10.72,9.44,0.00
10.72,9.59,0.00
10.72,9.73,0.00
10.72,9.87,0.00
10.72,10.01,0.00
10.72,10.15,0.00
10.72,10.29,0.00
10.72,10.43,0.00
10.72,10.58,0.00
10.72,10.72,0.00
10.72,10.86,0.00
10.72,11.00,0.00
10.86,-3.00,0.00
10.86,-2.86,0.00
10.86,-2.72,0.00
10.86,-2.58,0.00
10.86,-2.43,0.00
10.86,-2.29,0.00
10.86,-2.15,0.00
10.86,-2.01,0.00
10.86,-1.87,0.00
10.86,-1.73,0.00
10.86,-1.59,0.00
10.86,-1.44,0.00
10.86,-1.30,0.01
10.86,-1.16,0.01
10.86,-1.02,0.01
10.86,-0.88,0.01
10.86,-0.74,0.01
10.86,-0.60,0.01
10.86,-0.45,0.01
10.86,-0.31,0.01
10.86,-0.17,0.01
10.86,-0.03,0.02
10.86,0.11,0.02
10.86,0.25,0.02
10.86,0.39,0.02
10.86,0.54,0.02
10.86,0.68,0.02
10.86,0.82,0.02
10.86,0.96,0.02
10.86,1.10,0.02
10.86,1.24,0.02
10.86,1.38,0.02
10.86,1.53,0.01
10.86,1.67,0.01
10.86,1.81,0.01
10.86,1.95,0.01
10.86,2.09,0.01
10.86,2.23,0.01
10.86,2.37,0.01
10.86,2.52,0.01
10.86,2.66,0.01
10.86,2.80,0.01
10.86,2.94,0.01
10.86,3.08,0.00
10.86,3.22,0.00
10.86,3.36,0.00
10.86,3.51,0.00
10.86,3.65,0.00
10.86,3.79,0.00
10.86,3.93,0.00
10.86,4.07,0.00
10.86,4.21,0.00
10.86,4.35,0.01
10.86,4.49,0.01
10.86,4.64,0.01
10.86,4.78,0.01
10.86,4.92,0.01
10.86,5.06,0.01
10.86,5.20,0.01
10.86,5.34,0.01
10.86,5.48,0.01
10.86,5.63,0.01
10.86,5.77,0.02
10.86,5.91,0.02
10.86,6.05,0.02
10.86,6.19,0.02
10.86,6.33,0.02
10.86,6.47,0.02
10.86,6.62,0.02
10.86,6.76,0.02
10.86,6.90,0.02
10.86,7.04,0.02
10.86,7.18,0.02
10.86,7.32,0.02
10.86,7.46,0.02
10.86,7.61,0.01
10.86,7.75,0.01
10.86,7.89,0.01
10.86,8.03,0.01
10.86,8.17,0.01
10.86,8.31,0.01
10.86,8.45,0.01
10.86,8.60,0.01
10.86,8.74,0.01
10.86,8.88,0.00
10.86,9.02,0.00
10.86,9.16,0.00
10.86,9.30,0.00
10.86,9.44,0.00
10.86,9.59,0.00
10.86,9.73,0.00
10.86,9.87,0.00
10.86,10.01,0.00
10.86,10.15,0.00
10.86,10.29,0.00
10.86,10.43,0.00
10.86,10.58,0.00
10.86,10.72,0.00
10.86,10.86,0.00
10.86,11.00,0.00
11.00,-3.00,0.00
11.00,-2.86,0.00
11.00,-2.72,0.00
11.00,-2.58,0.00
11.00,-2.43,0.00
11.00,-2.29,0.00
11.00,-2.15,0.00
11.00,-2.01,0.00
11.00,-1.87,0.00
11.00,-1.73,0.00
11.00,-1.59,0.00
11.00,-1.44,0.00
11.00,-1.30,0.00
11.00,-1.16,0.00
11.00,-1.02,0.01
11.00,-0.88,0.01
11.00,-0.74,0.01
11.00,-0.60,0.01
11.00,-0.45,0.01
11.00,-0.31,0.01
11.00,-0.17,0.01
11.00,-0.03,0.01
11.00,0.11,0.01
11.00,0.25,0.01
11.00,0.39,0.01
11.00,0.54,0.01
11.00,0.68,0.01
11.00,0.82,0.01
11.00,0.96,0.01
11.00,1.10,0.01
11.00,1.24,0.01
11.00,1.38,0.01
11.00,1.53,0.01
11.00,1.67,0.01
11.00,1.81,0.01
11.00,1.95,0.01
11.00,2.09,0.01
11.00,2.23,0.01
11.00,2.37,0.01
11.00,2.52,0.01
11.00,2.66,0.00
11.00,2.80,0.00
11.00,2.94,0.00
11.00,3.08,0.00
11.00,3.22,0.00
11.00,3.36,0.00
11.00,3.51,0.00
11.00,3.65,0.00
11.00,3.79,0.00
11.00,3.93,0.00
11.00,4.07,0.00
11.00,4.21,0.00
11.00,4.35,0.00
11.00,4.49,0.00
11.00,4.64,0.01
11.00,4.78,0.01
11.00,4.92,0.01
11.00,5.06,0.01
11.00,5.20,0.01
11.00,5.34,0.01
11.00,5.48,0.01
11.00,5.63,0.01
11.00,5.77,0.01
11.00,5.91,0.01
11.00,6.05,0.01
11.00,6.19,0.01
11.00,6.33,0.01
11.00,6.47,0.01
11.00,6.62,0.01
11.00,6.76,0.01
11.00,6.90,0.01
11.00,7.04,0.01
11.00,7.18,0.01
11.00,7.32,0.01
11.00,7.46,0.01
11.00,7.61,0.01
11.00,7.75,0.01
11.00,7.89,0.01
11.00,8.03,0.01
11.00,8.17,0.01
11.00,8.31,0.01
11.00,8.45,0.01
11.00,8.60,0.01
11.00,8.74,0.00
11.00,8.88,0.00
11.00,9.02,0.00
11.00,9.16,0.00
11.00,9.30,0.00
11.00,9.44,0.00
11.00,9.59,0.00
11.00,9.73,0.00
11.00,9.87,0.00
11.00,10.01,0.00
11.00,10.15,0.00
11.00,10.29,0.00
11.00,10.43,0.00
11.00,10.58,0.00
11.00,10.72,0.00
11.00,10.86,0.00
11.00,11.00,0.00


==> PlotCode/PlotData/GD_Filtered_Run_42_part_1.csv <==
x,y,dx,dy,meta
3.55,1.78,0.0,0.0,1.0
4.8,1.82,1.25,0.04,0.99
6.19,1.11,1.39,-0.71,0.99
8.27,1.01,2.08,-0.1,0.98
5.41,1.21,-2.86,0.2,0.98
7.63,1.01,2.22,-0.2,0.97
5.61,1.21,-2.02,0.2,0.97
7.89,0.96,2.28,-0.25,0.96
5.43,1.29,-2.46,0.33,0.96
7.54,0.95,2.11,-0.34,0.95


==> PlotCode/PlotData/GD_Filtered_Run_42_part_2.csv <==
run,x,y,dx,dy,meta
42.0,5.81,1.33,-1.73,0.38,0.95
42.0,7.98,0.78,2.17,-0.55,0.94
42.0,5.54,1.53,-2.44,0.75,0.94
42.0,7.54,0.76,2.0,-0.77,0.94
42.0,5.92,1.68,-1.62,0.92,0.93
42.0,7.78,0.45,1.86,-1.23,0.93
42.0,5.85,1.99,-1.93,1.54,0.92
42.0,7.46,0.49,1.61,-1.5,0.92
42.0,6.16,2.08,-1.3,1.59,0.91
42.0,7.48,0.29,1.32,-1.79,0.91
42.0,6.25,2.22,-1.23,1.93,0.9
42.0,7.35,0.36,1.1,-1.86,0.9
42.0,6.39,2.19,-0.96,1.83,0.89
42.0,7.34,0.27,0.95,-1.92,0.89
42.0,6.46,2.22,-0.88,1.95,0.88
42.0,7.28,0.3,0.82,-1.92,0.88
42.0,6.54,2.19,-0.74,1.89,0.87
42.0,7.25,0.27,0.71,-1.92,0.86
42.0,6.6,2.18,-0.65,1.91,0.86
42.0,7.21,0.28,0.61,-1.9,0.85
42.0,6.65,2.14,-0.56,1.86,0.85
42.0,7.19,0.28,0.54,-1.86,0.84
42.0,6.69,2.11,-0.5,1.83,0.84
42.0,7.16,0.28,0.47,-1.83,0.83
42.0,6.73,2.08,-0.43,1.8,0.83
42.0,7.13,0.29,0.4,-1.79,0.82
42.0,6.77,2.04,-0.36,1.75,0.82
42.0,7.11,0.31,0.34,-1.73,0.81
42.0,6.8,2.0,-0.31,1.69,0.81
42.0,7.09,0.32,0.29,-1.68,0.8
42.0,6.83,1.96,-0.26,1.64,0.8
42.0,7.07,0.34,0.24,-1.62,0.79
42.0,6.85,1.92,-0.22,1.58,0.79
42.0,7.05,0.37,0.2,-1.55,0.79
42.0,6.87,1.88,-0.18,1.51,0.78
42.0,7.04,0.39,0.17,-1.49,0.78
42.0,6.89,1.83,-0.15,1.44,0.77
42.0,7.02,0.42,0.13,-1.41,0.77
42.0,6.9,1.78,-0.12,1.36,0.76
42.0,7.01,0.46,0.11,-1.32,0.76


==> PlotCode/PlotData/GD_Filtered_Run_42_part_3.csv <==
run,x,y,dx,dy,meta
42.0,6.91,1.73,-0.1,1.27,0.75
42.0,7.0,0.49,0.09,-1.24,0.74
42.0,6.92,1.68,-0.08,1.19,0.74
42.0,6.99,0.54,0.07,-1.14,0.73
42.0,6.93,1.63,-0.06,1.09,0.73
42.0,6.99,0.58,0.06,-1.05,0.72
42.0,6.94,1.57,-0.05,0.99,0.72
42.0,6.98,0.63,0.04,-0.94,0.71
42.0,6.94,1.51,-0.04,0.88,0.71
42.0,6.97,0.68,0.03,-0.83,0.71
42.0,6.95,1.45,-0.02,0.77,0.7
42.0,6.97,0.73,0.02,-0.72,0.7
42.0,6.95,1.39,-0.02,0.66,0.69
42.0,6.97,0.78,0.02,-0.61,0.69
42.0,6.95,1.33,-0.02,0.55,0.68
42.0,6.97,0.84,0.02,-0.49,0.68
42.0,6.96,1.27,-0.01,0.43,0.67
42.0,6.96,0.89,0.0,-0.38,0.67
42.0,6.96,1.22,0.0,0.33,0.66
42.0,6.96,0.94,0.0,-0.28,0.66
42.0,6.96,1.17,0.0,0.23,0.65
42.0,6.96,0.98,0.0,-0.19,0.65
42.0,6.96,1.13,0.0,0.15,0.64
42.0,6.96,1.01,0.0,-0.12,0.64
42.0,6.96,1.11,0.0,0.1,0.63
42.0,6.96,1.04,0.0,-0.07,0.62
42.0,6.96,1.09,0.0,0.05,0.62
42.0,6.96,1.05,0.0,-0.04,0.61
42.0,6.96,1.08,0.0,0.03,0.61
42.0,6.96,1.06,0.0,-0.02,0.6
42.0,6.96,1.07,0.0,0.01,0.6
42.0,6.96,1.06,0.0,-0.01,0.59
42.0,6.96,1.07,0.0,0.01,0.59
42.0,6.96,1.07,0.0,0.0,0.58
42.0,6.96,1.07,0.0,0.0,0.58
42.0,6.96,1.07,0.0,0.0,0.57
42.0,6.96,1.07,0.0,0.0,0.57
42.0,6.96,1.07,0.0,0.0,0.56
42.0,6.96,1.07,0.0,0.0,0.56
42.0,6.96,1.07,0.0,0.0,0.55


==> PlotCode/PlotData/GD_Filtered_Run_42_part_4.csv <==
run,x,y,dx,dy,meta
42.0,6.96,1.07,0.0,0.0,0.55
42.0,6.96,1.07,0.0,0.0,0.54
42.0,6.96,1.07,0.0,0.0,0.54
42.0,6.96,1.07,0.0,0.0,0.53
42.0,6.96,1.07,0.0,0.0,0.53
42.0,6.96,1.07,0.0,0.0,0.52
42.0,6.96,1.07,0.0,0.0,0.52
42.0,6.96,1.07,0.0,0.0,0.52
42.0,6.96,1.07,0.0,0.0,0.51
42.0,6.96,1.07,0.0,0.0,0.51
42.0,6.96,1.07,0.0,0.0,0.5
42.0,6.96,1.07,0.0,0.0,0.49
42.0,6.96,1.07,0.0,0.0,0.49
42.0,6.96,1.07,0.0,0.0,0.48
42.0,6.96,1.07,0.0,0.0,0.48
42.0,6.96,1.07,0.0,0.0,0.47
42.0,6.96,1.07,0.0,0.0,0.47
42.0,6.96,1.07,0.0,0.0,0.46
42.0,6.96,1.07,0.0,0.0,0.46
42.0,6.96,1.07,0.0,0.0,0.45
42.0,6.96,1.07,0.0,0.0,0.45
42.0,6.96,1.07,0.0,0.0,0.44
42.0,6.96,1.07,0.0,0.0,0.44
42.0,6.96,1.07,0.0,0.0,0.43
42.0,6.96,1.07,0.0,0.0,0.43
42.0,6.96,1.07,0.0,0.0,0.42
42.0,6.96,1.07,0.0,0.0,0.42
42.0,6.96,1.07,0.0,0.0,0.42
42.0,6.96,1.07,0.0,0.0,0.41
42.0,6.96,1.07,0.0,0.0,0.41
42.0,6.96,1.07,0.0,0.0,0.4
42.0,6.96,1.07,0.0,0.0,0.4
42.0,6.96,1.07,0.0,0.0,0.39
42.0,6.96,1.07,0.0,0.0,0.39
42.0,6.96,1.07,0.0,0.0,0.38
42.0,6.96,1.07,0.0,0.0,0.38
42.0,6.96,1.07,0.0,0.0,0.37
42.0,6.96,1.07,0.0,0.0,0.36
42.0,6.96,1.07,0.0,0.0,0.36
42.0,6.96,1.07,0.0,0.0,0.35


==> PlotCode/PlotData/GD_Filtered_Run_42_part_5.csv <==
run,x,y,dx,dy,meta
42.0,6.96,1.07,0.0,0.0,0.35
42.0,6.96,1.07,0.0,0.0,0.34
42.0,6.96,1.07,0.0,0.0,0.34
42.0,6.96,1.07,0.0,0.0,0.33
42.0,6.96,1.07,0.0,0.0,0.33
42.0,6.96,1.07,0.0,0.0,0.32
42.0,6.96,1.07,0.0,0.0,0.32
42.0,6.96,1.07,0.0,0.0,0.31
42.0,6.96,1.07,0.0,0.0,0.31
42.0,6.96,1.07,0.0,0.0,0.3
42.0,6.96,1.07,0.0,0.0,0.3
42.0,6.96,1.07,0.0,0.0,0.3
42.0,6.96,1.07,0.0,0.0,0.29
42.0,6.96,1.07,0.0,0.0,0.29
42.0,6.96,1.07,0.0,0.0,0.28
42.0,6.96,1.07,0.0,0.0,0.28
42.0,6.96,1.07,0.0,0.0,0.27
42.0,6.96,1.07,0.0,0.0,0.27
42.0,6.96,1.07,0.0,0.0,0.26
42.0,6.96,1.07,0.0,0.0,0.26
42.0,6.96,1.07,0.0,0.0,0.25
42.0,6.96,1.07,0.0,0.0,0.24
42.0,6.96,1.07,0.0,0.0,0.24
42.0,6.96,1.07,0.0,0.0,0.23
42.0,6.96,1.07,0.0,0.0,0.23
42.0,6.96,1.07,0.0,0.0,0.22
42.0,6.96,1.07,0.0,0.0,0.22
42.0,6.96,1.07,0.0,0.0,0.21
42.0,6.96,1.07,0.0,0.0,0.21
42.0,6.96,1.07,0.0,0.0,0.2
42.0,6.96,1.07,0.0,0.0,0.2
42.0,6.96,1.07,0.0,0.0,0.19
42.0,6.96,1.07,0.0,0.0,0.19
42.0,6.96,1.07,0.0,0.0,0.18
42.0,6.96,1.07,0.0,0.0,0.18
42.0,6.96,1.07,0.0,0.0,0.17
42.0,6.96,1.07,0.0,0.0,0.17
42.0,6.96,1.07,0.0,0.0,0.17
42.0,6.96,1.07,0.0,0.0,0.16
42.0,6.96,1.07,0.0,0.0,0.16
42.0,6.96,1.07,0.0,0.0,0.15
42.0,6.96,1.07,0.0,0.0,0.15
42.0,6.96,1.07,0.0,0.0,0.14
42.0,6.96,1.07,0.0,0.0,0.14
42.0,6.96,1.07,0.0,0.0,0.13
42.0,6.96,1.07,0.0,0.0,0.12
42.0,6.96,1.07,0.0,0.0,0.12
42.0,6.96,1.07,0.0,0.0,0.11
42.0,6.96,1.07,0.0,0.0,0.11
42.0,6.96,1.07,0.0,0.0,0.1
42.0,6.96,1.07,0.0,0.0,0.1
42.0,6.96,1.07,0.0,0.0,0.09
42.0,6.96,1.07,0.0,0.0,0.09
42.0,6.96,1.07,0.0,0.0,0.08
42.0,6.96,1.07,0.0,0.0,0.08
42.0,6.96,1.07,0.0,0.0,0.07
42.0,6.96,1.07,0.0,0.0,0.07
42.0,6.96,1.07,0.0,0.0,0.06
42.0,6.96,1.07,0.0,0.0,0.06
42.0,6.96,1.07,0.0,0.0,0.05
42.0,6.96,1.07,0.0,0.0,0.05
42.0,6.96,1.07,0.0,0.0,0.04
42.0,6.96,1.07,0.0,0.0,0.04
42.0,6.96,1.07,0.0,0.0,0.04
42.0,6.96,1.07,0.0,0.0,0.03
42.0,6.96,1.07,0.0,0.0,0.03
42.0,6.96,1.07,0.0,0.0,0.02
42.0,6.96,1.07,0.0,0.0,0.02
42.0,6.96,1.07,0.0,0.0,0.01
42.0,6.96,1.07,0.0,0.0,0.01
42.0,6.96,1.07,0.0,0.0,0.0


==> PlotCode/PlotData/GN_transformed.csv <==
-3.00,-3.00,2.39
-3.00,-2.86,2.38
-3.00,-2.72,2.37
-3.00,-2.58,2.35
-3.00,-2.43,2.33
-3.00,-2.29,2.30
-3.00,-2.15,2.27
-3.00,-2.01,2.24
-3.00,-1.87,2.20
-3.00,-1.73,2.17
-3.00,-1.59,2.13
-3.00,-1.44,2.08
-3.00,-1.30,2.04
-3.00,-1.16,1.99
-3.00,-1.02,1.94
-3.00,-0.88,1.89
-3.00,-0.74,1.84
-3.00,-0.60,1.79
-3.00,-0.45,1.74
-3.00,-0.31,1.69
-3.00,-0.17,1.65
-3.00,-0.03,1.61
-3.00,0.11,1.58
-3.00,0.25,1.56
-3.00,0.39,1.54
-3.00,0.54,1.53
-3.00,0.68,1.52
-3.00,0.82,1.53
-3.00,0.96,1.53
-3.00,1.10,1.55
-3.00,1.24,1.57
-3.00,1.38,1.59
-3.00,1.53,1.62
-3.00,1.67,1.65
-3.00,1.81,1.69
-3.00,1.95,1.73
-3.00,2.09,1.77
-3.00,2.23,1.82
-3.00,2.37,1.86
-3.00,2.52,1.91
-3.00,2.66,1.95
-3.00,2.80,2.00
-3.00,2.94,2.04
-3.00,3.08,2.07
-3.00,3.22,2.11
-3.00,3.36,2.14
-3.00,3.51,2.16
-3.00,3.65,2.18
-3.00,3.79,2.19
-3.00,3.93,2.20
-3.00,4.07,2.20
-3.00,4.21,2.19
-3.00,4.35,2.18
-3.00,4.49,2.17
-3.00,4.64,2.15
-3.00,4.78,2.12
-3.00,4.92,2.10
-3.00,5.06,2.07
-3.00,5.20,2.04
-3.00,5.34,2.01
-3.00,5.48,1.97
-3.00,5.63,1.94
-3.00,5.77,1.91
-3.00,5.91,1.89
-3.00,6.05,1.86
-3.00,6.19,1.84
-3.00,6.33,1.82
-3.00,6.47,1.80
-3.00,6.62,1.78
-3.00,6.76,1.77
-3.00,6.90,1.75
-3.00,7.04,1.74
-3.00,7.18,1.74
-3.00,7.32,1.73
-3.00,7.46,1.73
-3.00,7.61,1.72
-3.00,7.75,1.72
-3.00,7.89,1.72
-3.00,8.03,1.72
-3.00,8.17,1.72
-3.00,8.31,1.72
-3.00,8.45,1.73
-3.00,8.60,1.73
-3.00,8.74,1.73
-3.00,8.88,1.74
-3.00,9.02,1.74
-3.00,9.16,1.75
-3.00,9.30,1.75
-3.00,9.44,1.76
-3.00,9.59,1.76
-3.00,9.73,1.77
-3.00,9.87,1.78
-3.00,10.01,1.78
-3.00,10.15,1.79
-3.00,10.29,1.80
-3.00,10.43,1.80
-3.00,10.58,1.81
-3.00,10.72,1.82
-3.00,10.86,1.82
-3.00,11.00,1.82
-2.86,-3.00,2.38
-2.86,-2.86,2.37
-2.86,-2.72,2.36
-2.86,-2.58,2.34
-2.86,-2.43,2.32
-2.86,-2.29,2.29
-2.86,-2.15,2.26
-2.86,-2.01,2.23
-2.86,-1.87,2.19
-2.86,-1.73,2.15
-2.86,-1.59,2.11
-2.86,-1.44,2.06
-2.86,-1.30,2.01
-2.86,-1.16,1.96
-2.86,-1.02,1.91
-2.86,-0.88,1.86
-2.86,-0.74,1.80
-2.86,-0.60,1.75
-2.86,-0.45,1.70
-2.86,-0.31,1.66
-2.86,-0.17,1.61
-2.86,-0.03,1.58
-2.86,0.11,1.55
-2.86,0.25,1.53
-2.86,0.39,1.51
-2.86,0.54,1.50
-2.86,0.68,1.50
-2.86,0.82,1.50
-2.86,0.96,1.51
-2.86,1.10,1.53
-2.86,1.24,1.55
-2.86,1.38,1.58
-2.86,1.53,1.61
-2.86,1.67,1.65
-2.86,1.81,1.69
-2.86,1.95,1.73
-2.86,2.09,1.77
-2.86,2.23,1.82
-2.86,2.37,1.87
-2.86,2.52,1.92
-2.86,2.66,1.96
-2.86,2.80,2.01
-2.86,2.94,2.05
-2.86,3.08,2.09
-2.86,3.22,2.13
-2.86,3.36,2.16
-2.86,3.51,2.19
-2.86,3.65,2.21
-2.86,3.79,2.22
-2.86,3.93,2.23
-2.86,4.07,2.23
-2.86,4.21,2.23
-2.86,4.35,2.21
-2.86,4.49,2.20
-2.86,4.64,2.18
-2.86,4.78,2.15
-2.86,4.92,2.12
-2.86,5.06,2.09
-2.86,5.20,2.06
-2.86,5.34,2.02
-2.86,5.48,1.99
-2.86,5.63,1.96
-2.86,5.77,1.93
-2.86,5.91,1.90
-2.86,6.05,1.87
-2.86,6.19,1.84
-2.86,6.33,1.82
-2.86,6.47,1.80
-2.86,6.62,1.78
-2.86,6.76,1.77
-2.86,6.90,1.75
-2.86,7.04,1.74
-2.86,7.18,1.73
-2.86,7.32,1.73
-2.86,7.46,1.72
-2.86,7.61,1.72
-2.86,7.75,1.72
-2.86,7.89,1.71
-2.86,8.03,1.71
-2.86,8.17,1.72
-2.86,8.31,1.72
-2.86,8.45,1.72
-2.86,8.60,1.72
-2.86,8.74,1.73
-2.86,8.88,1.73
-2.86,9.02,1.73
-2.86,9.16,1.74
-2.86,9.30,1.74
-2.86,9.44,1.75
-2.86,9.59,1.76
-2.86,9.73,1.76
-2.86,9.87,1.77
-2.86,10.01,1.78
-2.86,10.15,1.78
-2.86,10.29,1.79
-2.86,10.43,1.80
-2.86,10.58,1.81
-2.86,10.72,1.81
-2.86,10.86,1.82
-2.86,11.00,1.82
-2.72,-3.00,2.37
-2.72,-2.86,2.36
-2.72,-2.72,2.35
-2.72,-2.58,2.33
-2.72,-2.43,2.30
-2.72,-2.29,2.27
-2.72,-2.15,2.24
-2.72,-2.01,2.20
-2.72,-1.87,2.16
-2.72,-1.73,2.12
-2.72,-1.59,2.07
-2.72,-1.44,2.02
-2.72,-1.30,1.97
-2.72,-1.16,1.91
-2.72,-1.02,1.85
-2.72,-0.88,1.79
-2.72,-0.74,1.74
-2.72,-0.60,1.68
-2.72,-0.45,1.63
-2.72,-0.31,1.58
-2.72,-0.17,1.54
-2.72,-0.03,1.51
-2.72,0.11,1.48
-2.72,0.25,1.47
-2.72,0.39,1.46
-2.72,0.54,1.45
-2.72,0.68,1.46
-2.72,0.82,1.47
-2.72,0.96,1.48
-2.72,1.10,1.51
-2.72,1.24,1.53
-2.72,1.38,1.57
-2.72,1.53,1.60
-2.72,1.67,1.64
-2.72,1.81,1.68
-2.72,1.95,1.73
-2.72,2.09,1.78
-2.72,2.23,1.83
-2.72,2.37,1.88
-2.72,2.52,1.94
-2.72,2.66,1.99
-2.72,2.80,2.04
-2.72,2.94,2.09
-2.72,3.08,2.14
-2.72,3.22,2.18
-2.72,3.36,2.21
-2.72,3.51,2.24
-2.72,3.65,2.27
-2.72,3.79,2.28
-2.72,3.93,2.29
-2.72,4.07,2.30
-2.72,4.21,2.29
-2.72,4.35,2.28
-2.72,4.49,2.26
-2.72,4.64,2.24
-2.72,4.78,2.21
-2.72,4.92,2.17
-2.72,5.06,2.14
-2.72,5.20,2.10
-2.72,5.34,2.06
-2.72,5.48,2.03
-2.72,5.63,1.99
-2.72,5.77,1.95
-2.72,5.91,1.92
-2.72,6.05,1.88
-2.72,6.19,1.85
-2.72,6.33,1.83
-2.72,6.47,1.80
-2.72,6.62,1.78
-2.72,6.76,1.76
-2.72,6.90,1.75
-2.72,7.04,1.74
-2.72,7.18,1.73
-2.72,7.32,1.72
-2.72,7.46,1.71
-2.72,7.61,1.71
-2.72,7.75,1.71
-2.72,7.89,1.70
-2.72,8.03,1.70
-2.72,8.17,1.70
-2.72,8.31,1.71
-2.72,8.45,1.71
-2.72,8.60,1.71
-2.72,8.74,1.71
-2.72,8.88,1.72
-2.72,9.02,1.72
-2.72,9.16,1.73
-2.72,9.30,1.73
-2.72,9.44,1.74
-2.72,9.59,1.74
-2.72,9.73,1.75
-2.72,9.87,1.76
-2.72,10.01,1.77
-2.72,10.15,1.77
-2.72,10.29,1.78
-2.72,10.43,1.79
-2.72,10.58,1.79
-2.72,10.72,1.80
-2.72,10.86,1.80
-2.72,11.00,1.81
-2.58,-3.00,2.35
-2.58,-2.86,2.34
-2.58,-2.72,2.33
-2.58,-2.58,2.30
-2.58,-2.43,2.28
-2.58,-2.29,2.24
-2.58,-2.15,2.21
-2.58,-2.01,2.16
-2.58,-1.87,2.12
-2.58,-1.73,2.07
-2.58,-1.59,2.02
-2.58,-1.44,1.96
-2.58,-1.30,1.90
-2.58,-1.16,1.83
-2.58,-1.02,1.77
-2.58,-0.88,1.71
-2.58,-0.74,1.64
-2.58,-0.60,1.59
-2.58,-0.45,1.54
-2.58,-0.31,1.49
-2.58,-0.17,1.45
-2.58,-0.03,1.43
-2.58,0.11,1.41
-2.58,0.25,1.40
-2.58,0.39,1.40
-2.58,0.54,1.40
-2.58,0.68,1.41
-2.58,0.82,1.43
-2.58,0.96,1.46
-2.58,1.10,1.49
-2.58,1.24,1.52
-2.58,1.38,1.56
-2.58,1.53,1.60
-2.58,1.67,1.64
-2.58,1.81,1.69
-2.58,1.95,1.74
-2.58,2.09,1.80
-2.58,2.23,1.85
-2.58,2.37,1.91
-2.58,2.52,1.97
-2.58,2.66,2.03
-2.58,2.80,2.09
-2.58,2.94,2.15
-2.58,3.08,2.20
-2.58,3.22,2.25
-2.58,3.36,2.29
-2.58,3.51,2.33
-2.58,3.65,2.36
-2.58,3.79,2.38
-2.58,3.93,2.39
-2.58,4.07,2.39
-2.58,4.21,2.39
-2.58,4.35,2.37
-2.58,4.49,2.35
-2.58,4.64,2.32
-2.58,4.78,2.29
-2.58,4.92,2.25
-2.58,5.06,2.21
-2.58,5.20,2.17
-2.58,5.34,2.12
-2.58,5.48,2.08
-2.58,5.63,2.03
-2.58,5.77,1.99
-2.58,5.91,1.95
-2.58,6.05,1.91
-2.58,6.19,1.87
-2.58,6.33,1.84
-2.58,6.47,1.81
-2.58,6.62,1.79
-2.58,6.76,1.76
-2.58,6.90,1.75
-2.58,7.04,1.73
-2.58,7.18,1.72
-2.58,7.32,1.71
-2.58,7.46,1.70
-2.58,7.61,1.70
-2.58,7.75,1.69
-2.58,7.89,1.69
-2.58,8.03,1.69
-2.58,8.17,1.69
-2.58,8.31,1.69
-2.58,8.45,1.69
-2.58,8.60,1.69
-2.58,8.74,1.70
-2.58,8.88,1.70
-2.58,9.02,1.71
-2.58,9.16,1.71
-2.58,9.30,1.72
-2.58,9.44,1.72
-2.58,9.59,1.73
-2.58,9.73,1.74
-2.58,9.87,1.74
-2.58,10.01,1.75
-2.58,10.15,1.76
-2.58,10.29,1.76
-2.58,10.43,1.77
-2.58,10.58,1.78
-2.58,10.72,1.78
-2.58,10.86,1.79
-2.58,11.00,1.79
-2.43,-3.00,2.33
-2.43,-2.86,2.32
-2.43,-2.72,2.30
-2.43,-2.58,2.28
-2.43,-2.43,2.24
-2.43,-2.29,2.21
-2.43,-2.15,2.17
-2.43,-2.01,2.12
-2.43,-1.87,2.07
-2.43,-1.73,2.01
-2.43,-1.59,1.95
-2.43,-1.44,1.88
-2.43,-1.30,1.81
-2.43,-1.16,1.74
-2.43,-1.02,1.67
-2.43,-0.88,1.60
-2.43,-0.74,1.53
-2.43,-0.60,1.47
-2.43,-0.45,1.42
-2.43,-0.31,1.39
-2.43,-0.17,1.36
-2.43,-0.03,1.34
-2.43,0.11,1.33
-2.43,0.25,1.33
-2.43,0.39,1.35
-2.43,0.54,1.37
-2.43,0.68,1.39
-2.43,0.82,1.42
-2.43,0.96,1.46
-2.43,1.10,1.50
-2.43,1.24,1.54
-2.43,1.38,1.58
-2.43,1.53,1.62
-2.43,1.67,1.67
-2.43,1.81,1.72
-2.43,1.95,1.78
-2.43,2.09,1.84
-2.43,2.23,1.90
-2.43,2.37,1.96
-2.43,2.52,2.03
-2.43,2.66,2.10
-2.43,2.80,2.16
-2.43,2.94,2.23
-2.43,3.08,2.29
-2.43,3.22,2.35
-2.43,3.36,2.40
-2.43,3.51,2.44
-2.43,3.65,2.48
-2.43,3.79,2.50
-2.43,3.93,2.52
-2.43,4.07,2.52
-2.43,4.21,2.52
-2.43,4.35,2.50
-2.43,4.49,2.48
-2.43,4.64,2.44
-2.43,4.78,2.41
-2.43,4.92,2.36
-2.43,5.06,2.31
-2.43,5.20,2.26
-2.43,5.34,2.20
-2.43,5.48,2.15
-2.43,5.63,2.09
-2.43,5.77,2.04
-2.43,5.91,1.99
-2.43,6.05,1.94
-2.43,6.19,1.90
-2.43,6.33,1.86
-2.43,6.47,1.82
-2.43,6.62,1.79
-2.43,6.76,1.77
-2.43,6.90,1.74
-2.43,7.04,1.73
-2.43,7.18,1.71
-2.43,7.32,1.70
-2.43,7.46,1.69
-2.43,7.61,1.68
-2.43,7.75,1.68
-2.43,7.89,1.67
-2.43,8.03,1.67
-2.43,8.17,1.67
-2.43,8.31,1.67
-2.43,8.45,1.67
-2.43,8.60,1.68
-2.43,8.74,1.68
-2.43,8.88,1.68
-2.43,9.02,1.69
-2.43,9.16,1.69
-2.43,9.30,1.70
-2.43,9.44,1.70
-2.43,9.59,1.71
-2.43,9.73,1.72
-2.43,9.87,1.72
-2.43,10.01,1.73
-2.43,10.15,1.74
-2.43,10.29,1.75
-2.43,10.43,1.75
-2.43,10.58,1.76
-2.43,10.72,1.77
-2.43,10.86,1.77
-2.43,11.00,1.77
-2.29,-3.00,2.30
-2.29,-2.86,2.29
-2.29,-2.72,2.27
-2.29,-2.58,2.24
-2.29,-2.43,2.21
-2.29,-2.29,2.17
-2.29,-2.15,2.12
-2.29,-2.01,2.06
-2.29,-1.87,2.00
-2.29,-1.73,1.93
-2.29,-1.59,1.86
-2.29,-1.44,1.78
-2.29,-1.30,1.70
-2.29,-1.16,1.63
-2.29,-1.02,1.55
-2.29,-0.88,1.47
-2.29,-0.74,1.41
-2.29,-0.60,1.36
-2.29,-0.45,1.31
-2.29,-0.31,1.29
-2.29,-0.17,1.27
-2.29,-0.03,1.27
-2.29,0.11,1.28
-2.29,0.25,1.30
-2.29,0.39,1.33
-2.29,0.54,1.37
-2.29,0.68,1.41
-2.29,0.82,1.46
-2.29,0.96,1.50
-2.29,1.10,1.55
-2.29,1.24,1.60
-2.29,1.38,1.64
-2.29,1.53,1.69
-2.29,1.67,1.74
-2.29,1.81,1.80
-2.29,1.95,1.85
-2.29,2.09,1.91
-2.29,2.23,1.98
-2.29,2.37,2.05
-2.29,2.52,2.12
-2.29,2.66,2.19
-2.29,2.80,2.27
-2.29,2.94,2.34
-2.29,3.08,2.41
-2.29,3.22,2.48
-2.29,3.36,2.54
-2.29,3.51,2.59
-2.29,3.65,2.63
-2.29,3.79,2.66
-2.29,3.93,2.68
-2.29,4.07,2.68
-2.29,4.21,2.68
-2.29,4.35,2.66
-2.29,4.49,2.63
-2.29,4.64,2.59
-2.29,4.78,2.55
-2.29,4.92,2.49
-2.29,5.06,2.43
-2.29,5.20,2.37
-2.29,5.34,2.31
-2.29,5.48,2.24
-2.29,5.63,2.17
-2.29,5.77,2.11
-2.29,5.91,2.05
-2.29,6.05,1.99
-2.29,6.19,1.94
-2.29,6.33,1.89
-2.29,6.47,1.84
-2.29,6.62,1.81
-2.29,6.76,1.77
-2.29,6.90,1.75
-2.29,7.04,1.72
-2.29,7.18,1.70
-2.29,7.32,1.69
-2.29,7.46,1.68
-2.29,7.61,1.67
-2.29,7.75,1.66
-2.29,7.89,1.65
-2.29,8.03,1.65
-2.29,8.17,1.65
-2.29,8.31,1.65
-2.29,8.45,1.65
-2.29,8.60,1.65
-2.29,8.74,1.66
-2.29,8.88,1.66
-2.29,9.02,1.67
-2.29,9.16,1.67
-2.29,9.30,1.68
-2.29,9.44,1.68
-2.29,9.59,1.69
-2.29,9.73,1.69
-2.29,9.87,1.70
-2.29,10.01,1.71
-2.29,10.15,1.72
-2.29,10.29,1.72
-2.29,10.43,1.73
-2.29,10.58,1.74
-2.29,10.72,1.74
-2.29,10.86,1.75
-2.29,11.00,1.75
-2.15,-3.00,2.27
-2.15,-2.86,2.26
-2.15,-2.72,2.24
-2.15,-2.58,2.21
-2.15,-2.43,2.17
-2.15,-2.29,2.12
-2.15,-2.15,2.06
-2.15,-2.01,2.00
-2.15,-1.87,1.92
-2.15,-1.73,1.85
-2.15,-1.59,1.76
-2.15,-1.44,1.68
-2.15,-1.30,1.59
-2.15,-1.16,1.50
-2.15,-1.02,1.42
-2.15,-0.88,1.35
-2.15,-0.74,1.29
-2.15,-0.60,1.25
-2.15,-0.45,1.22
-2.15,-0.31,1.21
-2.15,-0.17,1.22
-2.15,-0.03,1.24
-2.15,0.11,1.28
-2.15,0.25,1.33
-2.15,0.39,1.38
-2.15,0.54,1.44
-2.15,0.68,1.50
-2.15,0.82,1.55
-2.15,0.96,1.61
-2.15,1.10,1.67
-2.15,1.24,1.72
-2.15,1.38,1.77
-2.15,1.53,1.82
-2.15,1.67,1.87
-2.15,1.81,1.92
-2.15,1.95,1.98
-2.15,2.09,2.04
-2.15,2.23,2.11
-2.15,2.37,2.18
-2.15,2.52,2.25
-2.15,2.66,2.33
-2.15,2.80,2.41
-2.15,2.94,2.49
-2.15,3.08,2.57
-2.15,3.22,2.64
-2.15,3.36,2.71
-2.15,3.51,2.77
-2.15,3.65,2.81
-2.15,3.79,2.85
-2.15,3.93,2.87
-2.15,4.07,2.88
-2.15,4.21,2.87
-2.15,4.35,2.85
-2.15,4.49,2.82
-2.15,4.64,2.77
-2.15,4.78,2.72
-2.15,4.92,2.66
-2.15,5.06,2.59
-2.15,5.20,2.51
-2.15,5.34,2.43
-2.15,5.48,2.35
-2.15,5.63,2.27
-2.15,5.77,2.19
-2.15,5.91,2.12
-2.15,6.05,2.05
-2.15,6.19,1.98
-2.15,6.33,1.92
-2.15,6.47,1.87
-2.15,6.62,1.82
-2.15,6.76,1.78
-2.15,6.90,1.75
-2.15,7.04,1.72
-2.15,7.18,1.70
-2.15,7.32,1.68
-2.15,7.46,1.66
-2.15,7.61,1.65
-2.15,7.75,1.64
-2.15,7.89,1.64
-2.15,8.03,1.63
-2.15,8.17,1.63
-2.15,8.31,1.63
-2.15,8.45,1.63
-2.15,8.60,1.63
-2.15,8.74,1.64
-2.15,8.88,1.64
-2.15,9.02,1.64
-2.15,9.16,1.65
-2.15,9.30,1.65
-2.15,9.44,1.66
-2.15,9.59,1.67
-2.15,9.73,1.67
-2.15,9.87,1.68
-2.15,10.01,1.69
-2.15,10.15,1.69
-2.15,10.29,1.70
-2.15,10.43,1.71
-2.15,10.58,1.72
-2.15,10.72,1.72
-2.15,10.86,1.73
-2.15,11.00,1.73
-2.01,-3.00,2.24
-2.01,-2.86,2.23
-2.01,-2.72,2.20
-2.01,-2.58,2.16
-2.01,-2.43,2.12
-2.01,-2.29,2.06
-2.01,-2.15,2.00
-2.01,-2.01,1.92
-2.01,-1.87,1.84
-2.01,-1.73,1.75
-2.01,-1.59,1.66
-2.01,-1.44,1.56
-2.01,-1.30,1.46
-2.01,-1.16,1.38
-2.01,-1.02,1.30
-2.01,-0.88,1.23
-2.01,-0.74,1.19
-2.01,-0.60,1.17
-2.01,-0.45,1.16
-2.01,-0.31,1.18
-2.01,-0.17,1.22
-2.01,-0.03,1.28
-2.01,0.11,1.34
-2.01,0.25,1.42
-2.01,0.39,1.50
-2.01,0.54,1.58
-2.01,0.68,1.66
-2.01,0.82,1.73
-2.01,0.96,1.80
-2.01,1.10,1.86
-2.01,1.24,1.92
-2.01,1.38,1.97
-2.01,1.53,2.02
-2.01,1.67,2.07
-2.01,1.81,2.12
-2.01,1.95,2.17
-2.01,2.09,2.22
-2.01,2.23,2.29
-2.01,2.37,2.35
-2.01,2.52,2.43
-2.01,2.66,2.51
-2.01,2.80,2.59
-2.01,2.94,2.68
-2.01,3.08,2.76
-2.01,3.22,2.84
-2.01,3.36,2.92
-2.01,3.51,2.98
-2.01,3.65,3.03
-2.01,3.79,3.07
-2.01,3.93,3.10
-2.01,4.07,3.10
-2.01,4.21,3.10
-2.01,4.35,3.07
-2.01,4.49,3.04
-2.01,4.64,2.98
-2.01,4.78,2.92
-2.01,4.92,2.85
-2.01,5.06,2.76
-2.01,5.20,2.67
-2.01,5.34,2.58
-2.01,5.48,2.48
-2.01,5.63,2.39
-2.01,5.77,2.29
-2.01,5.91,2.20
-2.01,6.05,2.12
-2.01,6.19,2.04
-2.01,6.33,1.97
-2.01,6.47,1.91
-2.01,6.62,1.85
-2.01,6.76,1.80
-2.01,6.90,1.76
-2.01,7.04,1.72
-2.01,7.18,1.69
-2.01,7.32,1.67
-2.01,7.46,1.65
-2.01,7.61,1.64
-2.01,7.75,1.63
-2.01,7.89,1.62
-2.01,8.03,1.61
-2.01,8.17,1.61
-2.01,8.31,1.61
-2.01,8.45,1.61
-2.01,8.60,1.61
-2.01,8.74,1.61
-2.01,8.88,1.62
-2.01,9.02,1.62
-2.01,9.16,1.62
-2.01,9.30,1.63
-2.01,9.44,1.64
-2.01,9.59,1.64
-2.01,9.73,1.65
-2.01,9.87,1.66
-2.01,10.01,1.66
-2.01,10.15,1.67
-2.01,10.29,1.68
-2.01,10.43,1.69
-2.01,10.58,1.69
-2.01,10.72,1.70
-2.01,10.86,1.70
-2.01,11.00,1.71
-1.87,-3.00,2.20
-1.87,-2.86,2.19
-1.87,-2.72,2.16
-1.87,-2.58,2.12
-1.87,-2.43,2.07
-1.87,-2.29,2.00
-1.87,-2.15,1.92
-1.87,-2.01,1.84
-1.87,-1.87,1.75
-1.87,-1.73,1.65
-1.87,-1.59,1.54
-1.87,-1.44,1.44
-1.87,-1.30,1.34
-1.87,-1.16,1.25
-1.87,-1.02,1.19
-1.87,-0.88,1.14
-1.87,-0.74,1.12
-1.87,-0.60,1.13
-1.87,-0.45,1.16
-1.87,-0.31,1.22
-1.87,-0.17,1.30
-1.87,-0.03,1.39
-1.87,0.11,1.49
-1.87,0.25,1.60
-1.87,0.39,1.71
-1.87,0.54,1.81
-1.87,0.68,1.91
-1.87,0.82,2.00
-1.87,0.96,2.08
-1.87,1.10,2.15
-1.87,1.24,2.21
-1.87,1.38,2.26
-1.87,1.53,2.30
-1.87,1.67,2.34
-1.87,1.81,2.38
-1.87,1.95,2.43
-1.87,2.09,2.48
-1.87,2.23,2.53
-1.87,2.37,2.59
-1.87,2.52,2.66
-1.87,2.66,2.74
-1.87,2.80,2.82
-1.87,2.94,2.91
-1.87,3.08,3.00
-1.87,3.22,3.08
-1.87,3.36,3.16
-1.87,3.51,3.23
-1.87,3.65,3.29
-1.87,3.79,3.33
-1.87,3.93,3.35
-1.87,4.07,3.36
-1.87,4.21,3.36
-1.87,4.35,3.33
-1.87,4.49,3.28
-1.87,4.64,3.23
-1.87,4.78,3.15
-1.87,4.92,3.06
-1.87,5.06,2.97
-1.87,5.20,2.86
-1.87,5.34,2.75
-1.87,5.48,2.64
-1.87,5.63,2.53
-1.87,5.77,2.42
-1.87,5.91,2.31
-1.87,6.05,2.21
-1.87,6.19,2.11
-1.87,6.33,2.03
-1.87,6.47,1.95
-1.87,6.62,1.88
-1.87,6.76,1.82
-1.87,6.90,1.77
-1.87,7.04,1.73
-1.87,7.18,1.69
-1.87,7.32,1.66
-1.87,7.46,1.64
-1.87,7.61,1.62
-1.87,7.75,1.61
-1.87,7.89,1.60
-1.87,8.03,1.59
-1.87,8.17,1.59
-1.87,8.31,1.59
-1.87,8.45,1.59
-1.87,8.60,1.59
-1.87,8.74,1.59
-1.87,8.88,1.59
-1.87,9.02,1.60
-1.87,9.16,1.60
-1.87,9.30,1.61
-1.87,9.44,1.61
-1.87,9.59,1.62
-1.87,9.73,1.63
-1.87,9.87,1.63
-1.87,10.01,1.64
-1.87,10.15,1.65
-1.87,10.29,1.66
-1.87,10.43,1.66
-1.87,10.58,1.67
-1.87,10.72,1.68
-1.87,10.86,1.68
-1.87,11.00,1.68
-1.73,-3.00,2.17
-1.73,-2.86,2.15
-1.73,-2.72,2.12
-1.73,-2.58,2.07
-1.73,-2.43,2.01
-1.73,-2.29,1.93
-1.73,-2.15,1.85
-1.73,-2.01,1.75
-1.73,-1.87,1.65
-1.73,-1.73,1.53
-1.73,-1.59,1.42
-1.73,-1.44,1.32
-1.73,-1.30,1.22
-1.73,-1.16,1.15
-1.73,-1.02,1.10
-1.73,-0.88,1.09
-1.73,-0.74,1.10
-1.73,-0.60,1.15
-1.73,-0.45,1.23
-1.73,-0.31,1.33
-1.73,-0.17,1.45
-1.73,-0.03,1.59
-1.73,0.11,1.73
-1.73,0.25,1.87
-1.73,0.39,2.01
-1.73,0.54,2.13
-1.73,0.68,2.25
-1.73,0.82,2.35
-1.73,0.96,2.44
-1.73,1.10,2.51
-1.73,1.24,2.57
-1.73,1.38,2.62
-1.73,1.53,2.66
-1.73,1.67,2.70
-1.73,1.81,2.73
-1.73,1.95,2.76
-1.73,2.09,2.80
-1.73,2.23,2.85
-1.73,2.37,2.90
-1.73,2.52,2.96
-1.73,2.66,3.03
-1.73,2.80,3.11
-1.73,2.94,3.19
-1.73,3.08,3.28
-1.73,3.22,3.36
-1.73,3.36,3.44
-1.73,3.51,3.51
-1.73,3.65,3.57
-1.73,3.79,3.62
-1.73,3.93,3.64
-1.73,4.07,3.65
-1.73,4.21,3.64
-1.73,4.35,3.61
-1.73,4.49,3.56
-1.73,4.64,3.49
-1.73,4.78,3.41
-1.73,4.92,3.31
-1.73,5.06,3.20
-1.73,5.20,3.08
-1.73,5.34,2.95
-1.73,5.48,2.82
-1.73,5.63,2.68
-1.73,5.77,2.55
-1.73,5.91,2.43
-1.73,6.05,2.31
-1.73,6.19,2.20
-1.73,6.33,2.10
-1.73,6.47,2.00
-1.73,6.62,1.92
-1.73,6.76,1.85
-1.73,6.90,1.79
-1.73,7.04,1.74
-1.73,7.18,1.70
-1.73,7.32,1.66
-1.73,7.46,1.63
-1.73,7.61,1.61
-1.73,7.75,1.60
-1.73,7.89,1.58
-1.73,8.03,1.57
-1.73,8.17,1.57
-1.73,8.31,1.57
-1.73,8.45,1.56
-1.73,8.60,1.56
-1.73,8.74,1.57
-1.73,8.88,1.57
-1.73,9.02,1.57
-1.73,9.16,1.58
-1.73,9.30,1.58
-1.73,9.44,1.59
-1.73,9.59,1.60
-1.73,9.73,1.60
-1.73,9.87,1.61
-1.73,10.01,1.62
-1.73,10.15,1.63
-1.73,10.29,1.63
-1.73,10.43,1.64
-1.73,10.58,1.65
-1.73,10.72,1.65
-1.73,10.86,1.66
-1.73,11.00,1.66
-1.59,-3.00,2.13
-1.59,-2.86,2.11
-1.59,-2.72,2.07
-1.59,-2.58,2.01
-1.59,-2.43,1.94
-1.59,-2.29,1.86
-1.59,-2.15,1.76
-1.59,-2.01,1.66
-1.59,-1.87,1.54
-1.59,-1.73,1.42
-1.59,-1.59,1.31
-1.59,-1.44,1.21
-1.59,-1.30,1.13
-1.59,-1.16,1.08
-1.59,-1.02,1.06
-1.59,-0.88,1.09
-1.59,-0.74,1.15
-1.59,-0.60,1.24
-1.59,-0.45,1.37
-1.59,-0.31,1.53
-1.59,-0.17,1.70
-1.59,-0.03,1.87
-1.59,0.11,2.05
-1.59,0.25,2.23
-1.59,0.39,2.39
-1.59,0.54,2.54
-1.59,0.68,2.67
-1.59,0.82,2.79
-1.59,0.96,2.88
-1.59,1.10,2.96
-1.59,1.24,3.02
-1.59,1.38,3.07
-1.59,1.53,3.10
-1.59,1.67,3.13
-1.59,1.81,3.15
-1.59,1.95,3.17
-1.59,2.09,3.20
-1.59,2.23,3.23
-1.59,2.37,3.27
-1.59,2.52,3.32
-1.59,2.66,3.39
-1.59,2.80,3.46
-1.59,2.94,3.53
-1.59,3.08,3.61
-1.59,3.22,3.69
-1.59,3.36,3.77
-1.59,3.51,3.84
-1.59,3.65,3.89
-1.59,3.79,3.94
-1.59,3.93,3.96
-1.59,4.07,3.97
-1.59,4.21,3.95
-1.59,4.35,3.92
-1.59,4.49,3.86
-1.59,4.64,3.78
-1.59,4.78,3.69
-1.59,4.92,3.58
-1.59,5.06,3.45
-1.59,5.20,3.31
-1.59,5.34,3.17
-1.59,5.48,3.01
-1.59,5.63,2.86
-1.59,5.77,2.71
-1.59,5.91,2.56
-1.59,6.05,2.43
-1.59,6.19,2.30
-1.59,6.33,2.18
-1.59,6.47,2.07
-1.59,6.62,1.97
-1.59,6.76,1.89
-1.59,6.90,1.81
-1.59,7.04,1.75
-1.59,7.18,1.70
-1.59,7.32,1.66
-1.59,7.46,1.63
-1.59,7.61,1.60
-1.59,7.75,1.58
-1.59,7.89,1.57
-1.59,8.03,1.56
-1.59,8.17,1.55
-1.59,8.31,1.55
-1.59,8.45,1.54
-1.59,8.60,1.54
-1.59,8.74,1.54
-1.59,8.88,1.55
-1.59,9.02,1.55
-1.59,9.16,1.55
-1.59,9.30,1.56
-1.59,9.44,1.57
-1.59,9.59,1.57
-1.59,9.73,1.58
-1.59,9.87,1.59
-1.59,10.01,1.59
-1.59,10.15,1.60
-1.59,10.29,1.61
-1.59,10.43,1.62
-1.59,10.58,1.63
-1.59,10.72,1.63
-1.59,10.86,1.64
-1.59,11.00,1.64
-1.44,-3.00,2.08
-1.44,-2.86,2.06
-1.44,-2.72,2.02
-1.44,-2.58,1.96
-1.44,-2.43,1.88
-1.44,-2.29,1.78
-1.44,-2.15,1.68
-1.44,-2.01,1.56
-1.44,-1.87,1.44
-1.44,-1.73,1.32
-1.44,-1.59,1.21
-1.44,-1.44,1.12
-1.44,-1.30,1.07
-1.44,-1.16,1.05
-1.44,-1.02,1.08
-1.44,-0.88,1.15
-1.44,-0.74,1.26
-1.44,-0.60,1.42
-1.44,-0.45,1.60
-1.44,-0.31,1.80
-1.44,-0.17,2.02
-1.44,-0.03,2.24
-1.44,0.11,2.45
-1.44,0.25,2.65
-1.44,0.39,2.84
-1.44,0.54,3.01
-1.44,0.68,3.16
-1.44,0.82,3.28
-1.44,0.96,3.38
-1.44,1.10,3.47
-1.44,1.24,3.53
-1.44,1.38,3.57
-1.44,1.53,3.61
-1.44,1.67,3.63
-1.44,1.81,3.64
-1.44,1.95,3.66
-1.44,2.09,3.67
-1.44,2.23,3.69
-1.44,2.37,3.72
-1.44,2.52,3.76
-1.44,2.66,3.80
-1.44,2.80,3.86
-1.44,2.94,3.92
-1.44,3.08,3.99
-1.44,3.22,4.06
-1.44,3.36,4.13
-1.44,3.51,4.19
-1.44,3.65,4.24
-1.44,3.79,4.28
-1.44,3.93,4.30
-1.44,4.07,4.30
-1.44,4.21,4.28
-1.44,4.35,4.24
-1.44,4.49,4.18
-1.44,4.64,4.09
-1.44,4.78,3.99
-1.44,4.92,3.86
-1.44,5.06,3.72
-1.44,5.20,3.57
-1.44,5.34,3.40
-1.44,5.48,3.23
-1.44,5.63,3.06
-1.44,5.77,2.89
-1.44,5.91,2.72
-1.44,6.05,2.56
-1.44,6.19,2.41
-1.44,6.33,2.27
-1.44,6.47,2.14
-1.44,6.62,2.03
-1.44,6.76,1.93
-1.44,6.90,1.84
-1.44,7.04,1.77
-1.44,7.18,1.71
-1.44,7.32,1.66
-1.44,7.46,1.63
-1.44,7.61,1.59
-1.44,7.75,1.57
-1.44,7.89,1.55
-1.44,8.03,1.54
-1.44,8.17,1.53
-1.44,8.31,1.53
-1.44,8.45,1.52
-1.44,8.60,1.52
-1.44,8.74,1.52
-1.44,8.88,1.52
-1.44,9.02,1.53
-1.44,9.16,1.53
-1.44,9.30,1.54
-1.44,9.44,1.54
-1.44,9.59,1.55
-1.44,9.73,1.56
-1.44,9.87,1.56
-1.44,10.01,1.57
-1.44,10.15,1.58
-1.44,10.29,1.59
-1.44,10.43,1.60
-1.44,10.58,1.60
-1.44,10.72,1.61
-1.44,10.86,1.61
-1.44,11.00,1.62
-1.30,-3.00,2.04
-1.30,-2.86,2.01
-1.30,-2.72,1.96
-1.30,-2.58,1.90
-1.30,-2.43,1.81
-1.30,-2.29,1.70
-1.30,-2.15,1.59
-1.30,-2.01,1.46
-1.30,-1.87,1.34
-1.30,-1.73,1.22
-1.30,-1.59,1.13
-1.30,-1.44,1.07
-1.30,-1.30,1.04
-1.30,-1.16,1.07
-1.30,-1.02,1.15
-1.30,-0.88,1.28
-1.30,-0.74,1.45
-1.30,-0.60,1.66
-1.30,-0.45,1.90
-1.30,-0.31,2.16
-1.30,-0.17,2.41
-1.30,-0.03,2.67
-1.30,0.11,2.91
-1.30,0.25,3.14
-1.30,0.39,3.35
-1.30,0.54,3.53
-1.30,0.68,3.69
-1.30,0.82,3.82
-1.30,0.96,3.93
-1.30,1.10,4.02
-1.30,1.24,4.08
-1.30,1.38,4.13
-1.30,1.53,4.16
-1.30,1.67,4.18
-1.30,1.81,4.20
-1.30,1.95,4.20
-1.30,2.09,4.21
-1.30,2.23,4.22
-1.30,2.37,4.23
-1.30,2.52,4.26
-1.30,2.66,4.29
-1.30,2.80,4.32
-1.30,2.94,4.37
-1.30,3.08,4.42
-1.30,3.22,4.47
-1.30,3.36,4.53
-1.30,3.51,4.57
-1.30,3.65,4.61
-1.30,3.79,4.64
-1.30,3.93,4.66
-1.30,4.07,4.65
-1.30,4.21,4.62
-1.30,4.35,4.58
-1.30,4.49,4.51
-1.30,4.64,4.41
-1.30,4.78,4.30
-1.30,4.92,4.16
-1.30,5.06,4.01
-1.30,5.20,3.83
-1.30,5.34,3.65
-1.30,5.48,3.46
-1.30,5.63,3.27
-1.30,5.77,3.07
-1.30,5.91,2.88
-1.30,6.05,2.70
-1.30,6.19,2.53
-1.30,6.33,2.37
-1.30,6.47,2.22
-1.30,6.62,2.09
-1.30,6.76,1.98
-1.30,6.90,1.88
-1.30,7.04,1.80
-1.30,7.18,1.73
-1.30,7.32,1.67
-1.30,7.46,1.62
-1.30,7.61,1.59
-1.30,7.75,1.56
-1.30,7.89,1.54
-1.30,8.03,1.52
-1.30,8.17,1.51
-1.30,8.31,1.51
-1.30,8.45,1.50
-1.30,8.60,1.50
-1.30,8.74,1.50
-1.30,8.88,1.50
-1.30,9.02,1.50
-1.30,9.16,1.51
-1.30,9.30,1.51
-1.30,9.44,1.52
-1.30,9.59,1.53
-1.30,9.73,1.53
-1.30,9.87,1.54
-1.30,10.01,1.55
-1.30,10.15,1.56
-1.30,10.29,1.56
-1.30,10.43,1.57
-1.30,10.58,1.58
-1.30,10.72,1.59
-1.30,10.86,1.59
-1.30,11.00,1.59
-1.16,-3.00,1.99
-1.16,-2.86,1.96
-1.16,-2.72,1.91
-1.16,-2.58,1.83
-1.16,-2.43,1.74
-1.16,-2.29,1.62
-1.16,-2.15,1.50
-1.16,-2.01,1.37
-1.16,-1.87,1.25
-1.16,-1.73,1.15
-1.16,-1.59,1.08
-1.16,-1.44,1.05
-1.16,-1.30,1.07
-1.16,-1.16,1.15
-1.16,-1.02,1.29
-1.16,-0.88,1.48
-1.16,-0.74,1.71
-1.16,-0.60,1.98
-1.16,-0.45,2.27
-1.16,-0.31,2.56
-1.16,-0.17,2.86
-1.16,-0.03,3.14
-1.16,0.11,3.41
-1.16,0.25,3.66
-1.16,0.39,3.88
-1.16,0.54,4.07
-1.16,0.68,4.24
-1.16,0.82,4.38
-1.16,0.96,4.50
-1.16,1.10,4.59
-1.16,1.24,4.67
-1.16,1.38,4.72
-1.16,1.53,4.76
-1.16,1.67,4.79
-1.16,1.81,4.80
-1.16,1.95,4.81
-1.16,2.09,4.81
-1.16,2.23,4.81
-1.16,2.37,4.81
-1.16,2.52,4.82
-1.16,2.66,4.83
-1.16,2.80,4.85
-1.16,2.94,4.87
-1.16,3.08,4.90
-1.16,3.22,4.93
-1.16,3.36,4.96
-1.16,3.51,4.98
-1.16,3.65,5.00
-1.16,3.79,5.02
-1.16,3.93,5.02
-1.16,4.07,5.00
-1.16,4.21,4.97
-1.16,4.35,4.91
-1.16,4.49,4.83
-1.16,4.64,4.73
-1.16,4.78,4.61
-1.16,4.92,4.46
-1.16,5.06,4.30
-1.16,5.20,4.11
-1.16,5.34,3.91
-1.16,5.48,3.70
-1.16,5.63,3.49
-1.16,5.77,3.27
-1.16,5.91,3.06
-1.16,6.05,2.85
-1.16,6.19,2.66
-1.16,6.33,2.48
-1.16,6.47,2.31
-1.16,6.62,2.16
-1.16,6.76,2.03
-1.16,6.90,1.92
-1.16,7.04,1.82
-1.16,7.18,1.74
-1.16,7.32,1.68
-1.16,7.46,1.63
-1.16,7.61,1.58
-1.16,7.75,1.55
-1.16,7.89,1.53
-1.16,8.03,1.51
-1.16,8.17,1.50
-1.16,8.31,1.49
-1.16,8.45,1.48
-1.16,8.60,1.48
-1.16,8.74,1.48
-1.16,8.88,1.48
-1.16,9.02,1.48
-1.16,9.16,1.49
-1.16,9.30,1.49
-1.16,9.44,1.50
-1.16,9.59,1.50
-1.16,9.73,1.51
-1.16,9.87,1.52
-1.16,10.01,1.53
-1.16,10.15,1.53
-1.16,10.29,1.54
-1.16,10.43,1.55
-1.16,10.58,1.56
-1.16,10.72,1.56
-1.16,10.86,1.57
-1.16,11.00,1.57
-1.02,-3.00,1.94
-1.02,-2.86,1.91
-1.02,-2.72,1.85
-1.02,-2.58,1.77
-1.02,-2.43,1.67
-1.02,-2.29,1.55
-1.02,-2.15,1.42
-1.02,-2.01,1.30
-1.02,-1.87,1.19
-1.02,-1.73,1.10
-1.02,-1.59,1.06
-1.02,-1.44,1.08
-1.02,-1.30,1.15
-1.02,-1.16,1.29
-1.02,-1.02,1.49
-1.02,-0.88,1.74
-1.02,-0.74,2.03
-1.02,-0.60,2.35
-1.02,-0.45,2.68
-1.02,-0.31,3.01
-1.02,-0.17,3.33
-1.02,-0.03,3.64
-1.02,0.11,3.92
-1.02,0.25,4.18
-1.02,0.39,4.41
-1.02,0.54,4.61
-1.02,0.68,4.78
-1.02,0.82,4.93
-1.02,0.96,5.06
-1.02,1.10,5.16
-1.02,1.24,5.25
-1.02,1.38,5.32
-1.02,1.53,5.37
-1.02,1.67,5.41
-1.02,1.81,5.44
-1.02,1.95,5.46
-1.02,2.09,5.46
-1.02,2.23,5.46
-1.02,2.37,5.45
-1.02,2.52,5.44
-1.02,2.66,5.43
-1.02,2.80,5.42
-1.02,2.94,5.42
-1.02,3.08,5.41
-1.02,3.22,5.41
-1.02,3.36,5.41
-1.02,3.51,5.41
-1.02,3.65,5.40
-1.02,3.79,5.39
-1.02,3.93,5.37
-1.02,4.07,5.34
-1.02,4.21,5.30
-1.02,4.35,5.23
-1.02,4.49,5.15
-1.02,4.64,5.04
-1.02,4.78,4.91
-1.02,4.92,4.76
-1.02,5.06,4.58
-1.02,5.20,4.39
-1.02,5.34,4.17
-1.02,5.48,3.95
-1.02,5.63,3.72
-1.02,5.77,3.48
-1.02,5.91,3.24
-1.02,6.05,3.02
-1.02,6.19,2.80
-1.02,6.33,2.59
-1.02,6.47,2.41
-1.02,6.62,2.24
-1.02,6.76,2.09
-1.02,6.90,1.96
-1.02,7.04,1.85
-1.02,7.18,1.76
-1.02,7.32,1.69
-1.02,7.46,1.63
-1.02,7.61,1.58
-1.02,7.75,1.54
-1.02,7.89,1.51
-1.02,8.03,1.49
-1.02,8.17,1.48
-1.02,8.31,1.47
-1.02,8.45,1.46
-1.02,8.60,1.46
-1.02,8.74,1.46
-1.02,8.88,1.46
-1.02,9.02,1.46
-1.02,9.16,1.46
-1.02,9.30,1.47
-1.02,9.44,1.47
-1.02,9.59,1.48
-1.02,9.73,1.49
-1.02,9.87,1.49
-1.02,10.01,1.50
-1.02,10.15,1.51
-1.02,10.29,1.52
-1.02,10.43,1.53
-1.02,10.58,1.53
-1.02,10.72,1.54
-1.02,10.86,1.55
-1.02,11.00,1.55
-0.88,-3.00,1.89
-0.88,-2.86,1.86
-0.88,-2.72,1.79
-0.88,-2.58,1.70
-0.88,-2.43,1.60
-0.88,-2.29,1.47
-0.88,-2.15,1.35
-0.88,-2.01,1.23
-0.88,-1.87,1.14
-0.88,-1.73,1.09
-0.88,-1.59,1.09
-0.88,-1.44,1.15
-0.88,-1.30,1.28
-0.88,-1.16,1.48
-0.88,-1.02,1.74
-0.88,-0.88,2.05
-0.88,-0.74,2.39
-0.88,-0.60,2.75
-0.88,-0.45,3.12
-0.88,-0.31,3.48
-0.88,-0.17,3.82
-0.88,-0.03,4.14
-0.88,0.11,4.43
-0.88,0.25,4.69
-0.88,0.39,4.92
-0.88,0.54,5.12
-0.88,0.68,5.29
-0.88,0.82,5.45
-0.88,0.96,5.59
-0.88,1.10,5.71
-0.88,1.24,5.82
-0.88,1.38,5.91
-0.88,1.53,5.99
-0.88,1.67,6.05
-0.88,1.81,6.10
-0.88,1.95,6.13
-0.88,2.09,6.15
-0.88,2.23,6.15
-0.88,2.37,6.14
-0.88,2.52,6.12
-0.88,2.66,6.09
-0.88,2.80,6.05
-0.88,2.94,6.01
-0.88,3.08,5.97
-0.88,3.22,5.92
-0.88,3.36,5.88
-0.88,3.51,5.84
-0.88,3.65,5.80
-0.88,3.79,5.76
-0.88,3.93,5.71
-0.88,4.07,5.66
-0.88,4.21,5.60
-0.88,4.35,5.53
-0.88,4.49,5.44
-0.88,4.64,5.33
-0.88,4.78,5.20
-0.88,4.92,5.04
-0.88,5.06,4.86
-0.88,5.20,4.66
-0.88,5.34,4.43
-0.88,5.48,4.19
-0.88,5.63,3.94
-0.88,5.77,3.69
-0.88,5.91,3.43
-0.88,6.05,3.18
-0.88,6.19,2.94
-0.88,6.33,2.72
-0.88,6.47,2.51
-0.88,6.62,2.32
-0.88,6.76,2.16
-0.88,6.90,2.01
-0.88,7.04,1.89
-0.88,7.18,1.79
-0.88,7.32,1.70
-0.88,7.46,1.63
-0.88,7.61,1.58
-0.88,7.75,1.54
-0.88,7.89,1.50
-0.88,8.03,1.48
-0.88,8.17,1.46
-0.88,8.31,1.45
-0.88,8.45,1.44
-0.88,8.60,1.44
-0.88,8.74,1.44
-0.88,8.88,1.44
-0.88,9.02,1.44
-0.88,9.16,1.44
-0.88,9.30,1.45
-0.88,9.44,1.45
-0.88,9.59,1.46
-0.88,9.73,1.46
-0.88,9.87,1.47
-0.88,10.01,1.48
-0.88,10.15,1.49
-0.88,10.29,1.50
-0.88,10.43,1.50
-0.88,10.58,1.51
-0.88,10.72,1.52
-0.88,10.86,1.52
-0.88,11.00,1.53
-0.74,-3.00,1.84
-0.74,-2.86,1.80
-0.74,-2.72,1.74
-0.74,-2.58,1.64
-0.74,-2.43,1.53
-0.74,-2.29,1.41
-0.74,-2.15,1.29
-0.74,-2.01,1.19
-0.74,-1.87,1.12
-0.74,-1.73,1.10
-0.74,-1.59,1.15
-0.74,-1.44,1.27
-0.74,-1.30,1.46
-0.74,-1.16,1.72
-0.74,-1.02,2.03
-0.74,-0.88,2.39
-0.74,-0.74,2.78
-0.74,-0.60,3.17
-0.74,-0.45,3.57
-0.74,-0.31,3.94
-0.74,-0.17,4.29
-0.74,-0.03,4.61
-0.74,0.11,4.90
-0.74,0.25,5.15
-0.74,0.39,5.38
-0.74,0.54,5.57
-0.74,0.68,5.75
-0.74,0.82,5.91
-0.74,0.96,6.06
-0.74,1.10,6.20
-0.74,1.24,6.34
-0.74,1.38,6.46
-0.74,1.53,6.58
-0.74,1.67,6.68
-0.74,1.81,6.76
-0.74,1.95,6.83
-0.74,2.09,6.86
-0.74,2.23,6.88
-0.74,2.37,6.87
-0.74,2.52,6.84
-0.74,2.66,6.78
-0.74,2.80,6.71
-0.74,2.94,6.63
-0.74,3.08,6.54
-0.74,3.22,6.45
-0.74,3.36,6.36
-0.74,3.51,6.27
-0.74,3.65,6.18
-0.74,3.79,6.10
-0.74,3.93,6.03
-0.74,4.07,5.95
-0.74,4.21,5.87
-0.74,4.35,5.79
-0.74,4.49,5.70
-0.74,4.64,5.58
-0.74,4.78,5.45
-0.74,4.92,5.29
-0.74,5.06,5.11
-0.74,5.20,4.91
-0.74,5.34,4.68
-0.74,5.48,4.43
-0.74,5.63,4.16
-0.74,5.77,3.89
-0.74,5.91,3.62
-0.74,6.05,3.35
-0.74,6.19,3.09
-0.74,6.33,2.84
-0.74,6.47,2.61
-0.74,6.62,2.41
-0.74,6.76,2.22
-0.74,6.90,2.06
-0.74,7.04,1.93
-0.74,7.18,1.81
-0.74,7.32,1.72
-0.74,7.46,1.64
-0.74,7.61,1.58
-0.74,7.75,1.53
-0.74,7.89,1.49
-0.74,8.03,1.47
-0.74,8.17,1.45
-0.74,8.31,1.43
-0.74,8.45,1.42
-0.74,8.60,1.42
-0.74,8.74,1.42
-0.74,8.88,1.42
-0.74,9.02,1.42
-0.74,9.16,1.42
-0.74,9.30,1.42
-0.74,9.44,1.43
-0.74,9.59,1.43
-0.74,9.73,1.44
-0.74,9.87,1.45
-0.74,10.01,1.46
-0.74,10.15,1.47
-0.74,10.29,1.47
-0.74,10.43,1.48
-0.74,10.58,1.49
-0.74,10.72,1.50
-0.74,10.86,1.50
-0.74,11.00,1.50
-0.60,-3.00,1.79
-0.60,-2.86,1.75
-0.60,-2.72,1.68
-0.60,-2.58,1.59
-0.60,-2.43,1.47
-0.60,-2.29,1.35
-0.60,-2.15,1.25
-0.60,-2.01,1.16
-0.60,-1.87,1.13
-0.60,-1.73,1.15
-0.60,-1.59,1.25
-0.60,-1.44,1.42
-0.60,-1.30,1.67
-0.60,-1.16,1.99
-0.60,-1.02,2.35
-0.60,-0.88,2.76
-0.60,-0.74,3.18
-0.60,-0.60,3.60
-0.60,-0.45,4.01
-0.60,-0.31,4.39
-0.60,-0.17,4.74
-0.60,-0.03,5.05
-0.60,0.11,5.32
-0.60,0.25,5.56
-0.60,0.39,5.76
-0.60,0.54,5.95
-0.60,0.68,6.12
-0.60,0.82,6.29
-0.60,0.96,6.45
-0.60,1.10,6.62
-0.60,1.24,6.79
-0.60,1.38,6.97
-0.60,1.53,7.13
-0.60,1.67,7.28
-0.60,1.81,7.42
-0.60,1.95,7.52
-0.60,2.09,7.59
-0.60,2.23,7.62
-0.60,2.37,7.62
-0.60,2.52,7.58
-0.60,2.66,7.51
-0.60,2.80,7.41
-0.60,2.94,7.28
-0.60,3.08,7.14
-0.60,3.22,6.99
-0.60,3.36,6.84
-0.60,3.51,6.69
-0.60,3.65,6.54
-0.60,3.79,6.41
-0.60,3.93,6.30
-0.60,4.07,6.19
-0.60,4.21,6.09
-0.60,4.35,6.00
-0.60,4.49,5.90
-0.60,4.64,5.79
-0.60,4.78,5.66
-0.60,4.92,5.51
-0.60,5.06,5.33
-0.60,5.20,5.13
-0.60,5.34,4.90
-0.60,5.48,4.65
-0.60,5.63,4.37
-0.60,5.77,4.09
-0.60,5.91,3.80
-0.60,6.05,3.51
-0.60,6.19,3.23
-0.60,6.33,2.97
-0.60,6.47,2.72
-0.60,6.62,2.49
-0.60,6.76,2.29
-0.60,6.90,2.12
-0.60,7.04,1.96
-0.60,7.18,1.84
-0.60,7.32,1.73
-0.60,7.46,1.65
-0.60,7.61,1.58
-0.60,7.75,1.53
-0.60,7.89,1.49
-0.60,8.03,1.46
-0.60,8.17,1.43
-0.60,8.31,1.42
-0.60,8.45,1.41
-0.60,8.60,1.40
-0.60,8.74,1.40
-0.60,8.88,1.40
-0.60,9.02,1.40
-0.60,9.16,1.40
-0.60,9.30,1.40
-0.60,9.44,1.41
-0.60,9.59,1.41
-0.60,9.73,1.42
-0.60,9.87,1.43
-0.60,10.01,1.43
-0.60,10.15,1.44
-0.60,10.29,1.45
-0.60,10.43,1.46
-0.60,10.58,1.47
-0.60,10.72,1.47
-0.60,10.86,1.48
-0.60,11.00,1.48
-0.45,-3.00,1.74
-0.45,-2.86,1.70
-0.45,-2.72,1.63
-0.45,-2.58,1.53
-0.45,-2.43,1.42
-0.45,-2.29,1.31
-0.45,-2.15,1.22
-0.45,-2.01,1.16
-0.45,-1.87,1.16
-0.45,-1.73,1.23
-0.45,-1.59,1.38
-0.45,-1.44,1.61
-0.45,-1.30,1.91
-0.45,-1.16,2.28
-0.45,-1.02,2.69
-0.45,-0.88,3.13
-0.45,-0.74,3.57
-0.45,-0.60,4.01
-0.45,-0.45,4.42
-0.45,-0.31,4.80
-0.45,-0.17,5.14
-0.45,-0.03,5.43
-0.45,0.11,5.67
-0.45,0.25,5.88
-0.45,0.39,6.06
-0.45,0.54,6.23
-0.45,0.68,6.39
-0.45,0.82,6.56
-0.45,0.96,6.74
-0.45,1.10,6.95
-0.45,1.24,7.17
-0.45,1.38,7.40
-0.45,1.53,7.63
-0.45,1.67,7.85
-0.45,1.81,8.04
-0.45,1.95,8.20
-0.45,2.09,8.31
-0.45,2.23,8.37
-0.45,2.37,8.39
-0.45,2.52,8.34
-0.45,2.66,8.25
-0.45,2.80,8.11
-0.45,2.94,7.94
-0.45,3.08,7.74
-0.45,3.22,7.52
-0.45,3.36,7.30
-0.45,3.51,7.08
-0.45,3.65,6.87
-0.45,3.79,6.68
-0.45,3.93,6.51
-0.45,4.07,6.37
-0.45,4.21,6.25
-0.45,4.35,6.14
-0.45,4.49,6.04
-0.45,4.64,5.93
-0.45,4.78,5.82
-0.45,4.92,5.68
-0.45,5.06,5.51
-0.45,5.20,5.32
-0.45,5.34,5.09
-0.45,5.48,4.84
-0.45,5.63,4.56
-0.45,5.77,4.27
-0.45,5.91,3.97
-0.45,6.05,3.67
-0.45,6.19,3.37
-0.45,6.33,3.09
-0.45,6.47,2.82
-0.45,6.62,2.58
-0.45,6.76,2.36
-0.45,6.90,2.17
-0.45,7.04,2.00
-0.45,7.18,1.86
-0.45,7.32,1.75
-0.45,7.46,1.66
-0.45,7.61,1.58
-0.45,7.75,1.52
-0.45,7.89,1.48
-0.45,8.03,1.45
-0.45,8.17,1.42
-0.45,8.31,1.40
-0.45,8.45,1.39
-0.45,8.60,1.38
-0.45,8.74,1.38
-0.45,8.88,1.38
-0.45,9.02,1.38
-0.45,9.16,1.38
-0.45,9.30,1.38
-0.45,9.44,1.39
-0.45,9.59,1.39
-0.45,9.73,1.40
-0.45,9.87,1.41
-0.45,10.01,1.41
-0.45,10.15,1.42
-0.45,10.29,1.43
-0.45,10.43,1.44
-0.45,10.58,1.45
-0.45,10.72,1.45
-0.45,10.86,1.46
-0.45,11.00,1.46
-0.31,-3.00,1.69
-0.31,-2.86,1.65
-0.31,-2.72,1.58
-0.31,-2.58,1.49
-0.31,-2.43,1.38
-0.31,-2.29,1.28
-0.31,-2.15,1.21
-0.31,-2.01,1.18
-0.31,-1.87,1.22
-0.31,-1.73,1.33
-0.31,-1.59,1.53
-0.31,-1.44,1.81
-0.31,-1.30,2.17
-0.31,-1.16,2.58
-0.31,-1.02,3.02
-0.31,-0.88,3.49
-0.31,-0.74,3.95
-0.31,-0.60,4.40
-0.31,-0.45,4.81
-0.31,-0.31,5.17
-0.31,-0.17,5.48
-0.31,-0.03,5.74
-0.31,0.11,5.95
-0.31,0.25,6.12
-0.31,0.39,6.26
-0.31,0.54,6.39
-0.31,0.68,6.54
-0.31,0.82,6.71
-0.31,0.96,6.92
-0.31,1.10,7.16
-0.31,1.24,7.44
-0.31,1.38,7.74
-0.31,1.53,8.05
-0.31,1.67,8.35
-0.31,1.81,8.62
-0.31,1.95,8.84
-0.31,2.09,9.01
-0.31,2.23,9.11
-0.31,2.37,9.15
-0.31,2.52,9.10
-0.31,2.66,8.99
-0.31,2.80,8.82
-0.31,2.94,8.60
-0.31,3.08,8.33
-0.31,3.22,8.04
-0.31,3.36,7.74
-0.31,3.51,7.44
-0.31,3.65,7.15
-0.31,3.79,6.89
-0.31,3.93,6.67
-0.31,4.07,6.48
-0.31,4.21,6.33
-0.31,4.35,6.21
-0.31,4.49,6.10
-0.31,4.64,6.01
-0.31,4.78,5.91
-0.31,4.92,5.79
-0.31,5.06,5.64
-0.31,5.20,5.46
-0.31,5.34,5.25
-0.31,5.48,5.00
-0.31,5.63,4.73
-0.31,5.77,4.44
-0.31,5.91,4.13
-0.31,6.05,3.81
-0.31,6.19,3.50
-0.31,6.33,3.20
-0.31,6.47,2.92
-0.31,6.62,2.66
-0.31,6.76,2.43
-0.31,6.90,2.22
-0.31,7.04,2.04
-0.31,7.18,1.89
-0.31,7.32,1.77
-0.31,7.46,1.66
-0.31,7.61,1.58
-0.31,7.75,1.52
-0.31,7.89,1.47
-0.31,8.03,1.44
-0.31,8.17,1.41
-0.31,8.31,1.39
-0.31,8.45,1.38
-0.31,8.60,1.37
-0.31,8.74,1.36
-0.31,8.88,1.36
-0.31,9.02,1.36
-0.31,9.16,1.36
-0.31,9.30,1.36
-0.31,9.44,1.37
-0.31,9.59,1.37
-0.31,9.73,1.38
-0.31,9.87,1.38
-0.31,10.01,1.39
-0.31,10.15,1.40
-0.31,10.29,1.41
-0.31,10.43,1.42
-0.31,10.58,1.42
-0.31,10.72,1.43
-0.31,10.86,1.44
-0.31,11.00,1.44
-0.17,-3.00,1.65
-0.17,-2.86,1.61
-0.17,-2.72,1.54
-0.17,-2.58,1.45
-0.17,-2.43,1.35
-0.17,-2.29,1.27
-0.17,-2.15,1.22
-0.17,-2.01,1.22
-0.17,-1.87,1.30
-0.17,-1.73,1.46
-0.17,-1.59,1.70
-0.17,-1.44,2.03
-0.17,-1.30,2.43
-0.17,-1.16,2.88
-0.17,-1.02,3.35
-0.17,-0.88,3.84
-0.17,-0.74,4.31
-0.17,-0.60,4.75
-0.17,-0.45,5.15
-0.17,-0.31,5.49
-0.17,-0.17,5.76
-0.17,-0.03,5.98
-0.17,0.11,6.13
-0.17,0.25,6.25
-0.17,0.39,6.34
-0.17,0.54,6.44
-0.17,0.68,6.56
-0.17,0.82,6.74
-0.17,0.96,6.97
-0.17,1.10,7.26
-0.17,1.24,7.61
-0.17,1.38,7.99
-0.17,1.53,8.40
-0.17,1.67,8.79
-0.17,1.81,9.15
-0.17,1.95,9.45
-0.17,2.09,9.68
-0.17,2.23,9.83
-0.17,2.37,9.89
-0.17,2.52,9.85
-0.17,2.66,9.72
-0.17,2.80,9.52
-0.17,2.94,9.24
-0.17,3.08,8.90
-0.17,3.22,8.53
-0.17,3.36,8.14
-0.17,3.51,7.75
-0.17,3.65,7.38
-0.17,3.79,7.04
-0.17,3.93,6.75
-0.17,4.07,6.51
-0.17,4.21,6.33
-0.17,4.35,6.19
-0.17,4.49,6.09
-0.17,4.64,6.01
-0.17,4.78,5.93
-0.17,4.92,5.83
-0.17,5.06,5.71
-0.17,5.20,5.56
-0.17,5.34,5.37
-0.17,5.48,5.13
-0.17,5.63,4.87
-0.17,5.77,4.57
-0.17,5.91,4.26
-0.17,6.05,3.94
-0.17,6.19,3.62
-0.17,6.33,3.31
-0.17,6.47,3.01
-0.17,6.62,2.73
-0.17,6.76,2.49
-0.17,6.90,2.27
-0.17,7.04,2.08
-0.17,7.18,1.92
-0.17,7.32,1.78
-0.17,7.46,1.67
-0.17,7.61,1.59
-0.17,7.75,1.52
-0.17,7.89,1.47
-0.17,8.03,1.43
-0.17,8.17,1.40
-0.17,8.31,1.38
-0.17,8.45,1.36
-0.17,8.60,1.35
-0.17,8.74,1.34
-0.17,8.88,1.34
-0.17,9.02,1.34
-0.17,9.16,1.34
-0.17,9.30,1.34
-0.17,9.44,1.35
-0.17,9.59,1.35
-0.17,9.73,1.36
-0.17,9.87,1.36
-0.17,10.01,1.37
-0.17,10.15,1.38
-0.17,10.29,1.39
-0.17,10.43,1.39
-0.17,10.58,1.40
-0.17,10.72,1.41
-0.17,10.86,1.41
-0.17,11.00,1.42
-0.03,-3.00,1.61
-0.03,-2.86,1.57
-0.03,-2.72,1.51
-0.03,-2.58,1.42
-0.03,-2.43,1.33
-0.03,-2.29,1.27
-0.03,-2.15,1.24
-0.03,-2.01,1.28
-0.03,-1.87,1.39
-0.03,-1.73,1.59
-0.03,-1.59,1.88
-0.03,-1.44,2.25
-0.03,-1.30,2.69
-0.03,-1.16,3.16
-0.03,-1.02,3.66
-0.03,-0.88,4.16
-0.03,-0.74,4.64
-0.03,-0.60,5.07
-0.03,-0.45,5.45
-0.03,-0.31,5.75
-0.03,-0.17,5.98
-0.03,-0.03,6.14
-0.03,0.11,6.23
-0.03,0.25,6.29
-0.03,0.39,6.32
-0.03,0.54,6.37
-0.03,0.68,6.47
-0.03,0.82,6.64
-0.03,0.96,6.89
-0.03,1.10,7.24
-0.03,1.24,7.67
-0.03,1.38,8.15
-0.03,1.53,8.66
-0.03,1.67,9.16
-0.03,1.81,9.61
-0.03,1.95,10.00
-0.03,2.09,10.31
-0.03,2.23,10.51
-0.03,2.37,10.59
-0.03,2.52,10.56
-0.03,2.66,10.42
-0.03,2.80,10.18
-0.03,2.94,9.85
-0.03,3.08,9.44
-0.03,3.22,8.98
-0.03,3.36,8.50
-0.03,3.51,8.01
-0.03,3.65,7.54
-0.03,3.79,7.11
-0.03,3.93,6.75
-0.03,4.07,6.46
-0.03,4.21,6.24
-0.03,4.35,6.08
-0.03,4.49,5.99
-0.03,4.64,5.92
-0.03,4.78,5.87
-0.03,4.92,5.81
-0.03,5.06,5.73
-0.03,5.20,5.60
-0.03,5.34,5.44
-0.03,5.48,5.23
-0.03,5.63,4.97
-0.03,5.77,4.69
-0.03,5.91,4.38
-0.03,6.05,4.05
-0.03,6.19,3.72
-0.03,6.33,3.40
-0.03,6.47,3.09
-0.03,6.62,2.80
-0.03,6.76,2.54
-0.03,6.90,2.31
-0.03,7.04,2.11
-0.03,7.18,1.94
-0.03,7.32,1.80
-0.03,7.46,1.69
-0.03,7.61,1.59
-0.03,7.75,1.52
-0.03,7.89,1.47
-0.03,8.03,1.42
-0.03,8.17,1.39
-0.03,8.31,1.37
-0.03,8.45,1.35
-0.03,8.60,1.34
-0.03,8.74,1.33
-0.03,8.88,1.33
-0.03,9.02,1.32
-0.03,9.16,1.32
-0.03,9.30,1.32
-0.03,9.44,1.33
-0.03,9.59,1.33
-0.03,9.73,1.34
-0.03,9.87,1.34
-0.03,10.01,1.35
-0.03,10.15,1.36
-0.03,10.29,1.37
-0.03,10.43,1.37
-0.03,10.58,1.38
-0.03,10.72,1.39
-0.03,10.86,1.39
-0.03,11.00,1.40
0.11,-3.00,1.58
0.11,-2.86,1.54
0.11,-2.72,1.48
0.11,-2.58,1.40
0.11,-2.43,1.33
0.11,-2.29,1.28
0.11,-2.15,1.28
0.11,-2.01,1.34
0.11,-1.87,1.50
0.11,-1.73,1.74
0.11,-1.59,2.07
0.11,-1.44,2.47
0.11,-1.30,2.94
0.11,-1.16,3.44
0.11,-1.02,3.95
0.11,-0.88,4.46
0.11,-0.74,4.93
0.11,-0.60,5.35
0.11,-0.45,5.70
0.11,-0.31,5.97
0.11,-0.17,6.14
0.11,-0.03,6.24
0.11,0.11,6.26
0.11,0.25,6.24
0.11,0.39,6.20
0.11,0.54,6.20
0.11,0.68,6.26
0.11,0.82,6.43
0.11,0.96,6.72
0.11,1.10,7.13
0.11,1.24,7.64
0.11,1.38,8.23
0.11,1.53,8.84
0.11,1.67,9.45
0.11,1.81,10.02
0.11,1.95,10.50
0.11,2.09,10.87
0.11,2.23,11.13
0.11,2.37,11.25
0.11,2.52,11.23
0.11,2.66,11.07
0.11,2.80,10.79
0.11,2.94,10.41
0.11,3.08,9.93
0.11,3.22,9.38
0.11,3.36,8.80
0.11,3.51,8.21
0.11,3.65,7.64
0.11,3.79,7.12
0.11,3.93,6.68
0.11,4.07,6.32
0.11,4.21,6.06
0.11,4.35,5.90
0.11,4.49,5.80
0.11,4.64,5.76
0.11,4.78,5.75
0.11,4.92,5.73
0.11,5.06,5.68
0.11,5.20,5.60
0.11,5.34,5.46
0.11,5.48,5.28
0.11,5.63,5.04
0.11,5.77,4.77
0.11,5.91,4.46
0.11,6.05,4.14
0.11,6.19,3.80
0.11,6.33,3.47
0.11,6.47,3.16
0.11,6.62,2.86
0.11,6.76,2.59
0.11,6.90,2.35
0.11,7.04,2.14
0.11,7.18,1.96
0.11,7.32,1.82
0.11,7.46,1.70
0.11,7.61,1.60
0.11,7.75,1.52
0.11,7.89,1.47
0.11,8.03,1.42
0.11,8.17,1.39
0.11,8.31,1.36
0.11,8.45,1.34
0.11,8.60,1.33
0.11,8.74,1.32
0.11,8.88,1.31
0.11,9.02,1.31
0.11,9.16,1.31
0.11,9.30,1.31
0.11,9.44,1.31
0.11,9.59,1.31
0.11,9.73,1.32
0.11,9.87,1.32
0.11,10.01,1.33
0.11,10.15,1.34
0.11,10.29,1.34
0.11,10.43,1.35
0.11,10.58,1.36
0.11,10.72,1.37
0.11,10.86,1.37
0.11,11.00,1.37
0.25,-3.00,1.55
0.25,-2.86,1.52
0.25,-2.72,1.46
0.25,-2.58,1.39
0.25,-2.43,1.33
0.25,-2.29,1.30
0.25,-2.15,1.32
0.25,-2.01,1.42
0.25,-1.87,1.60
0.25,-1.73,1.88
0.25,-1.59,2.24
0.25,-1.44,2.68
0.25,-1.30,3.17
0.25,-1.16,3.69
0.25,-1.02,4.22
0.25,-0.88,4.73
0.25,-0.74,5.19
0.25,-0.60,5.59
0.25,-0.45,5.91
0.25,-0.31,6.14
0.25,-0.17,6.26
0.25,-0.03,6.29
0.25,0.11,6.23
0.25,0.25,6.13
0.25,0.39,6.03
0.25,0.54,5.96
0.25,0.68,5.99
0.25,0.82,6.16
0.25,0.96,6.47
0.25,1.10,6.94
0.25,1.24,7.54
0.25,1.38,8.23
0.25,1.53,8.97
0.25,1.67,9.69
0.25,1.81,10.36
0.25,1.95,10.93
0.25,2.09,11.38
0.25,2.23,11.68
0.25,2.37,11.83
0.25,2.52,11.82
0.25,2.66,11.66
0.25,2.80,11.35
0.25,2.94,10.91
0.25,3.08,10.36
0.25,3.22,9.73
0.25,3.36,9.05
0.25,3.51,8.35
0.25,3.65,7.68
0.25,3.79,7.06
0.25,3.93,6.53
0.25,4.07,6.11
0.25,4.21,5.81
0.25,4.35,5.63
0.25,4.49,5.54
0.25,4.64,5.53
0.25,4.78,5.55
0.25,4.92,5.58
0.25,5.06,5.58
0.25,5.20,5.54
0.25,5.34,5.44
0.25,5.48,5.29
0.25,5.63,5.08
0.25,5.77,4.82
0.25,5.91,4.52
0.25,6.05,4.20
0.25,6.19,3.86
0.25,6.33,3.53
0.25,6.47,3.21
0.25,6.62,2.90
0.25,6.76,2.63
0.25,6.90,2.38
0.25,7.04,2.16
0.25,7.18,1.98
0.25,7.32,1.83
0.25,7.46,1.71
0.25,7.61,1.61
0.25,7.75,1.53
0.25,7.89,1.47
0.25,8.03,1.42
0.25,8.17,1.38
0.25,8.31,1.36
0.25,8.45,1.34
0.25,8.60,1.32
0.25,8.74,1.31
0.25,8.88,1.30
0.25,9.02,1.30
0.25,9.16,1.29
0.25,9.30,1.29
0.25,9.44,1.29
0.25,9.59,1.30
0.25,9.73,1.30
0.25,9.87,1.30
0.25,10.01,1.31
0.25,10.15,1.32
0.25,10.29,1.32
0.25,10.43,1.33
0.25,10.58,1.34
0.25,10.72,1.35
0.25,10.86,1.35
0.25,11.00,1.35
0.39,-3.00,1.53
0.39,-2.86,1.50
0.39,-2.72,1.45
0.39,-2.58,1.38
0.39,-2.43,1.34
0.39,-2.29,1.33
0.39,-2.15,1.37
0.39,-2.01,1.50
0.39,-1.87,1.71
0.39,-1.73,2.02
0.39,-1.59,2.41
0.39,-1.44,2.87
0.39,-1.30,3.38
0.39,-1.16,3.91
0.39,-1.02,4.45
0.39,-0.88,4.96
0.39,-0.74,5.42
0.39,-0.60,5.80
0.39,-0.45,6.09
0.39,-0.31,6.28
0.39,-0.17,6.35
0.39,-0.03,6.31
0.39,0.11,6.18
0.39,0.25,6.01
0.39,0.39,5.83
0.39,0.54,5.71
0.39,0.68,5.70
0.39,0.82,5.86
0.39,0.96,6.21
0.39,1.10,6.74
0.39,1.24,7.42
0.39,1.38,8.21
0.39,1.53,9.05
0.39,1.67,9.88
0.39,1.81,10.64
0.39,1.95,11.30
0.39,2.09,11.81
0.39,2.23,12.17
0.39,2.37,12.34
0.39,2.52,12.34
0.39,2.66,12.16
0.39,2.80,11.82
0.39,2.94,11.33
0.39,3.08,10.71
0.39,3.22,10.00
0.39,3.36,9.23
0.39,3.51,8.43
0.39,3.65,7.66
0.39,3.79,6.94
0.39,3.93,6.33
0.39,4.07,5.84
0.39,4.21,5.50
0.39,4.35,5.30
0.39,4.49,5.23
0.39,4.64,5.24
0.39,4.78,5.31
0.39,4.92,5.38
0.39,5.06,5.44
0.39,5.20,5.44
0.39,5.34,5.39
0.39,5.48,5.26
0.39,5.63,5.07
0.39,5.77,4.83
0.39,5.91,4.55
0.39,6.05,4.23
0.39,6.19,3.90
0.39,6.33,3.57
0.39,6.47,3.24
0.39,6.62,2.93
0.39,6.76,2.65
0.39,6.90,2.40
0.39,7.04,2.18
0.39,7.18,2.00
0.39,7.32,1.84
0.39,7.46,1.72
0.39,7.61,1.62
0.39,7.75,1.53
0.39,7.89,1.47
0.39,8.03,1.42
0.39,8.17,1.39
0.39,8.31,1.36
0.39,8.45,1.33
0.39,8.60,1.32
0.39,8.74,1.30
0.39,8.88,1.29
0.39,9.02,1.29
0.39,9.16,1.28
0.39,9.30,1.28
0.39,9.44,1.28
0.39,9.59,1.28
0.39,9.73,1.28
0.39,9.87,1.29
0.39,10.01,1.29
0.39,10.15,1.30
0.39,10.29,1.31
0.39,10.43,1.31
0.39,10.58,1.32
0.39,10.72,1.33
0.39,10.86,1.33
0.39,11.00,1.33
0.54,-3.00,1.52
0.54,-2.86,1.49
0.54,-2.72,1.44
0.54,-2.58,1.39
0.54,-2.43,1.35
0.54,-2.29,1.36
0.54,-2.15,1.43
0.54,-2.01,1.58
0.54,-1.87,1.82
0.54,-1.73,2.15
0.54,-1.59,2.56
0.54,-1.44,3.04
0.54,-1.30,3.57
0.54,-1.16,4.11
0.54,-1.02,4.65
0.54,-0.88,5.16
0.54,-0.74,5.62
0.54,-0.60,5.98
0.54,-0.45,6.25
0.54,-0.31,6.40
0.54,-0.17,6.42
0.54,-0.03,6.33
0.54,0.11,6.14
0.54,0.25,5.90
0.54,0.39,5.66
0.54,0.54,5.49
0.54,0.68,5.46
0.54,0.82,5.61
0.54,0.96,5.98
0.54,1.10,6.56
0.54,1.24,7.31
0.54,1.38,8.19
0.54,1.53,9.12
0.54,1.67,10.03
0.54,1.81,10.88
0.54,1.95,11.60
0.54,2.09,12.17
0.54,2.23,12.56
0.54,2.37,12.76
0.54,2.52,12.77
0.54,2.66,12.58
0.54,2.80,12.20
0.54,2.94,11.67
0.54,3.08,10.99
0.54,3.22,10.20
0.54,3.36,9.35
0.54,3.51,8.46
0.54,3.65,7.59
0.54,3.79,6.78
0.54,3.93,6.08
0.54,4.07,5.54
0.54,4.21,5.15
0.54,4.35,4.94
0.54,4.49,4.87
0.54,4.64,4.92
0.54,4.78,5.03
0.54,4.92,5.16
0.54,5.06,5.26
0.54,5.20,5.31
0.54,5.34,5.29
0.54,5.48,5.20
0.54,5.63,5.04
0.54,5.77,4.82
0.54,5.91,4.54
0.54,6.05,4.24
0.54,6.19,3.91
0.54,6.33,3.58
0.54,6.47,3.25
0.54,6.62,2.95
0.54,6.76,2.67
0.54,6.90,2.41
0.54,7.04,2.20
0.54,7.18,2.01
0.54,7.32,1.85
0.54,7.46,1.73
0.54,7.61,1.63
0.54,7.75,1.54
0.54,7.89,1.48
0.54,8.03,1.43
0.54,8.17,1.39
0.54,8.31,1.36
0.54,8.45,1.33
0.54,8.60,1.32
0.54,8.74,1.30
0.54,8.88,1.29
0.54,9.02,1.28
0.54,9.16,1.27
0.54,9.30,1.27
0.54,9.44,1.27
0.54,9.59,1.27
0.54,9.73,1.27
0.54,9.87,1.27
0.54,10.01,1.27
0.54,10.15,1.28
0.54,10.29,1.29
0.54,10.43,1.29
0.54,10.58,1.30
0.54,10.72,1.31
0.54,10.86,1.31
0.54,11.00,1.31
0.68,-3.00,1.51
0.68,-2.86,1.48
0.68,-2.72,1.44
0.68,-2.58,1.40
0.68,-2.43,1.38
0.68,-2.29,1.40
0.68,-2.15,1.48
0.68,-2.01,1.65
0.68,-1.87,1.91
0.68,-1.73,2.26
0.68,-1.59,2.69
0.68,-1.44,3.19
0.68,-1.30,3.73
0.68,-1.16,4.28
0.68,-1.02,4.83
0.68,-0.88,5.34
0.68,-0.74,5.79
0.68,-0.60,6.15
0.68,-0.45,6.40
0.68,-0.31,6.52
0.68,-0.17,6.51
0.68,-0.03,6.38
0.68,0.11,6.15
0.68,0.25,5.86
0.68,0.39,5.58
0.68,0.54,5.37
0.68,0.68,5.32
0.68,0.82,5.47
0.68,0.96,5.85
0.68,1.10,6.47
0.68,1.24,7.27
0.68,1.38,8.21
0.68,1.53,9.20
0.68,1.67,10.18
0.68,1.81,11.08
0.68,1.95,11.85
0.68,2.09,12.46
0.68,2.23,12.87
0.68,2.37,13.08
0.68,2.52,13.09
0.68,2.66,12.88
0.68,2.80,12.48
0.68,2.94,11.91
0.68,3.08,11.18
0.68,3.22,10.33
0.68,3.36,9.40
0.68,3.51,8.43
0.68,3.65,7.48
0.68,3.79,6.59
0.68,3.93,5.82
0.68,4.07,5.21
0.68,4.21,4.80
0.68,4.35,4.57
0.68,4.49,4.51
0.68,4.64,4.59
0.68,4.78,4.74
0.68,4.92,4.91
0.68,5.06,5.06
0.68,5.20,5.16
0.68,5.34,5.18
0.68,5.48,5.12
0.68,5.63,4.98
0.68,5.77,4.77
0.68,5.91,4.51
0.68,6.05,4.21
0.68,6.19,3.90
0.68,6.33,3.57
0.68,6.47,3.25
0.68,6.62,2.95
0.68,6.76,2.67
0.68,6.90,2.42
0.68,7.04,2.20
0.68,7.18,2.02
0.68,7.32,1.86
0.68,7.46,1.74
0.68,7.61,1.64
0.68,7.75,1.56
0.68,7.89,1.49
0.68,8.03,1.44
0.68,8.17,1.40
0.68,8.31,1.37
0.68,8.45,1.34
0.68,8.60,1.32
0.68,8.74,1.30
0.68,8.88,1.29
0.68,9.02,1.27
0.68,9.16,1.27
0.68,9.30,1.26
0.68,9.44,1.26
0.68,9.59,1.25
0.68,9.73,1.25
0.68,9.87,1.25
0.68,10.01,1.26
0.68,10.15,1.26
0.68,10.29,1.27
0.68,10.43,1.27
0.68,10.58,1.28
0.68,10.72,1.29
0.68,10.86,1.29
0.68,11.00,1.29
0.82,-3.00,1.51
0.82,-2.86,1.48
0.82,-2.72,1.45
0.82,-2.58,1.41
0.82,-2.43,1.40
0.82,-2.29,1.44
0.82,-2.15,1.54
0.82,-2.01,1.72
0.82,-1.87,2.00
0.82,-1.73,2.36
0.82,-1.59,2.81
0.82,-1.44,3.31
0.82,-1.30,3.86
0.82,-1.16,4.42
0.82,-1.02,4.97
0.82,-0.88,5.49
0.82,-0.74,5.93
0.82,-0.60,6.29
0.82,-0.45,6.54
0.82,-0.31,6.65
0.82,-0.17,6.63
0.82,-0.03,6.49
0.82,0.11,6.24
0.82,0.25,5.93
0.82,0.39,5.62
0.82,0.54,5.40
0.82,0.68,5.33
0.82,0.82,5.48
0.82,0.96,5.88
0.82,1.10,6.51
0.82,1.24,7.34
0.82,1.38,8.30
0.82,1.53,9.32
0.82,1.67,10.33
0.82,1.81,11.25
0.82,1.95,12.04
0.82,2.09,12.67
0.82,2.23,13.09
0.82,2.37,13.30
0.82,2.52,13.29
0.82,2.66,13.08
0.82,2.80,12.65
0.82,2.94,12.05
0.82,3.08,11.28
0.82,3.22,10.38
0.82,3.36,9.39
0.82,3.51,8.36
0.82,3.65,7.34
0.82,3.79,6.39
0.82,3.93,5.56
0.82,4.07,4.91
0.82,4.21,4.46
0.82,4.35,4.23
0.82,4.49,4.18
0.82,4.64,4.28
0.82,4.78,4.46
0.82,4.92,4.67
0.82,5.06,4.86
0.82,5.20,4.99
0.82,5.34,5.04
0.82,5.48,5.00
0.82,5.63,4.89
0.82,5.77,4.70
0.82,5.91,4.45
0.82,6.05,4.16
0.82,6.19,3.85
0.82,6.33,3.54
0.82,6.47,3.22
0.82,6.62,2.93
0.82,6.76,2.65
0.82,6.90,2.41
0.82,7.04,2.20
0.82,7.18,2.02
0.82,7.32,1.87
0.82,7.46,1.75
0.82,7.61,1.65
0.82,7.75,1.57
0.82,7.89,1.51
0.82,8.03,1.46
0.82,8.17,1.41
0.82,8.31,1.38
0.82,8.45,1.35
0.82,8.60,1.33
0.82,8.74,1.31
0.82,8.88,1.29
0.82,9.02,1.27
0.82,9.16,1.26
0.82,9.30,1.25
0.82,9.44,1.25
0.82,9.59,1.24
0.82,9.73,1.24
0.82,9.87,1.24
0.82,10.01,1.24
0.82,10.15,1.25
0.82,10.29,1.25
0.82,10.43,1.26
0.82,10.58,1.26
0.82,10.72,1.27
0.82,10.86,1.27
0.82,11.00,1.27
0.96,-3.00,1.51
0.96,-2.86,1.49
0.96,-2.72,1.46
0.96,-2.58,1.43
0.96,-2.43,1.43
0.96,-2.29,1.48
0.96,-2.15,1.59
0.96,-2.01,1.79
0.96,-1.87,2.07
0.96,-1.73,2.44
0.96,-1.59,2.90
0.96,-1.44,3.41
0.96,-1.30,3.96
0.96,-1.16,4.53
0.96,-1.02,5.09
0.96,-0.88,5.61
0.96,-0.74,6.06
0.96,-0.60,6.43
0.96,-0.45,6.68
0.96,-0.31,6.80
0.96,-0.17,6.79
0.96,-0.03,6.66
0.96,0.11,6.42
0.96,0.25,6.12
0.96,0.39,5.82
0.96,0.54,5.61
0.96,0.68,5.54
0.96,0.82,5.69
0.96,0.96,6.09
0.96,1.10,6.71
0.96,1.24,7.53
0.96,1.38,8.49
0.96,1.53,9.50
0.96,1.67,10.49
0.96,1.81,11.41
0.96,1.95,12.19
0.96,2.09,12.80
0.96,2.23,13.21
0.96,2.37,13.41
0.96,2.52,13.38
0.96,2.66,13.15
0.96,2.80,12.71
0.96,2.94,12.07
0.96,3.08,11.28
0.96,3.22,10.35
0.96,3.36,9.33
0.96,3.51,8.26
0.96,3.65,7.20
0.96,3.79,6.20
0.96,3.93,5.34
0.96,4.07,4.66
0.96,4.21,4.19
0.96,4.35,3.94
0.96,4.49,3.90
0.96,4.64,4.01
0.96,4.78,4.22
0.96,4.92,4.46
0.96,5.06,4.67
0.96,5.20,4.82
0.96,5.34,4.89
0.96,5.48,4.88
0.96,5.63,4.77
0.96,5.77,4.60
0.96,5.91,4.36
0.96,6.05,4.09
0.96,6.19,3.79
0.96,6.33,3.48
0.96,6.47,3.18
0.96,6.62,2.89
0.96,6.76,2.63
0.96,6.90,2.40
0.96,7.04,2.19
0.96,7.18,2.02
0.96,7.32,1.88
0.96,7.46,1.76
0.96,7.61,1.67
0.96,7.75,1.59
0.96,7.89,1.53
0.96,8.03,1.48
0.96,8.17,1.43
0.96,8.31,1.40
0.96,8.45,1.37
0.96,8.60,1.34
0.96,8.74,1.32
0.96,8.88,1.29
0.96,9.02,1.28
0.96,9.16,1.26
0.96,9.30,1.25
0.96,9.44,1.24
0.96,9.59,1.23
0.96,9.73,1.23
0.96,9.87,1.23
0.96,10.01,1.23
0.96,10.15,1.23
0.96,10.29,1.23
0.96,10.43,1.24
0.96,10.58,1.24
0.96,10.72,1.25
0.96,10.86,1.25
0.96,11.00,1.25
1.10,-3.00,1.52
1.10,-2.86,1.50
1.10,-2.72,1.47
1.10,-2.58,1.45
1.10,-2.43,1.46
1.10,-2.29,1.51
1.10,-2.15,1.64
1.10,-2.01,1.84
1.10,-1.87,2.13
1.10,-1.73,2.51
1.10,-1.59,2.96
1.10,-1.44,3.48
1.10,-1.30,4.04
1.10,-1.16,4.61
1.10,-1.02,5.17
1.10,-0.88,5.70
1.10,-0.74,6.17
1.10,-0.60,6.55
1.10,-0.45,6.82
1.10,-0.31,6.97
1.10,-0.17,7.00
1.10,-0.03,6.89
1.10,0.11,6.69
1.10,0.25,6.43
1.10,0.39,6.18
1.10,0.54,5.99
1.10,0.68,5.95
1.10,0.82,6.10
1.10,0.96,6.48
1.10,1.10,7.08
1.10,1.24,7.86
1.10,1.38,8.77
1.10,1.53,9.73
1.10,1.67,10.67
1.10,1.81,11.54
1.10,1.95,12.28
1.10,2.09,12.85
1.10,2.23,13.23
1.10,2.37,13.40
1.10,2.52,13.35
1.10,2.66,13.10
1.10,2.80,12.64
1.10,2.94,11.99
1.10,3.08,11.18
1.10,3.22,10.24
1.10,3.36,9.21
1.10,3.51,8.13
1.10,3.65,7.05
1.10,3.79,6.04
1.10,3.93,5.16
1.10,4.07,4.47
1.10,4.21,3.99
1.10,4.35,3.74
1.10,4.49,3.70
1.10,4.64,3.82
1.10,4.78,4.03
1.10,4.92,4.28
1.10,5.06,4.50
1.10,5.20,4.66
1.10,5.34,4.74
1.10,5.48,4.73
1.10,5.63,4.64
1.10,5.77,4.47
1.10,5.91,4.24
1.10,6.05,3.98
1.10,6.19,3.69
1.10,6.33,3.40
1.10,6.47,3.11
1.10,6.62,2.84
1.10,6.76,2.59
1.10,6.90,2.37
1.10,7.04,2.18
1.10,7.18,2.02
1.10,7.32,1.89
1.10,7.46,1.78
1.10,7.61,1.69
1.10,7.75,1.62
1.10,7.89,1.56
1.10,8.03,1.50
1.10,8.17,1.46
1.10,8.31,1.42
1.10,8.45,1.39
1.10,8.60,1.36
1.10,8.74,1.33
1.10,8.88,1.31
1.10,9.02,1.28
1.10,9.16,1.27
1.10,9.30,1.25
1.10,9.44,1.24
1.10,9.59,1.23
1.10,9.73,1.22
1.10,9.87,1.22
1.10,10.01,1.22
1.10,10.15,1.22
1.10,10.29,1.22
1.10,10.43,1.22
1.10,10.58,1.23
1.10,10.72,1.23
1.10,10.86,1.23
1.10,11.00,1.24
1.24,-3.00,1.53
1.24,-2.86,1.51
1.24,-2.72,1.49
1.24,-2.58,1.48
1.24,-2.43,1.49
1.24,-2.29,1.55
1.24,-2.15,1.68
1.24,-2.01,1.88
1.24,-1.87,2.18
1.24,-1.73,2.55
1.24,-1.59,3.01
1.24,-1.44,3.52
1.24,-1.30,4.08
1.24,-1.16,4.66
1.24,-1.02,5.23
1.24,-0.88,5.77
1.24,-0.74,6.26
1.24,-0.60,6.66
1.24,-0.45,6.97
1.24,-0.31,7.16
1.24,-0.17,7.23
1.24,-0.03,7.19
1.24,0.11,7.05
1.24,0.25,6.86
1.24,0.39,6.66
1.24,0.54,6.53
1.24,0.68,6.51
1.24,0.82,6.67
1.24,0.96,7.03
1.24,1.10,7.58
1.24,1.24,8.30
1.24,1.38,9.13
1.24,1.53,10.00
1.24,1.67,10.86
1.24,1.81,11.65
1.24,1.95,12.31
1.24,2.09,12.82
1.24,2.23,13.15
1.24,2.37,13.28
1.24,2.52,13.20
1.24,2.66,12.93
1.24,2.80,12.45
1.24,2.94,11.80
1.24,3.08,10.99
1.24,3.22,10.06
1.24,3.36,9.04
1.24,3.51,7.97
1.24,3.65,6.90
1.24,3.79,5.91
1.24,3.93,5.04
1.24,4.07,4.36
1.24,4.21,3.89
1.24,4.35,3.64
1.24,4.49,3.59
1.24,4.64,3.70
1.24,4.78,3.91
1.24,4.92,4.14
1.24,5.06,4.36
1.24,5.20,4.51
1.24,5.34,4.59
1.24,5.48,4.58
1.24,5.63,4.48
1.24,5.77,4.32
1.24,5.91,4.10
1.24,6.05,3.85
1.24,6.19,3.57
1.24,6.33,3.29
1.24,6.47,3.02
1.24,6.62,2.76
1.24,6.76,2.53
1.24,6.90,2.33
1.24,7.04,2.16
1.24,7.18,2.02
1.24,7.32,1.90
1.24,7.46,1.80
1.24,7.61,1.71
1.24,7.75,1.65
1.24,7.89,1.59
1.24,8.03,1.54
1.24,8.17,1.49
1.24,8.31,1.45
1.24,8.45,1.41
1.24,8.60,1.38
1.24,8.74,1.35
1.24,8.88,1.32
1.24,9.02,1.30
1.24,9.16,1.27
1.24,9.30,1.25
1.24,9.44,1.24
1.24,9.59,1.23
1.24,9.73,1.22
1.24,9.87,1.21
1.24,10.01,1.21
1.24,10.15,1.20
1.24,10.29,1.21
1.24,10.43,1.21
1.24,10.58,1.21
1.24,10.72,1.21
1.24,10.86,1.22
1.24,11.00,1.22
1.38,-3.00,1.55
1.38,-2.86,1.53
1.38,-2.72,1.51
1.38,-2.58,1.50
1.38,-2.43,1.52
1.38,-2.29,1.58
1.38,-2.15,1.71
1.38,-2.01,1.92
1.38,-1.87,2.21
1.38,-1.73,2.58
1.38,-1.59,3.03
1.38,-1.44,3.54
1.38,-1.30,4.10
1.38,-1.16,4.68
1.38,-1.02,5.26
1.38,-0.88,5.81
1.38,-0.74,6.32
1.38,-0.60,6.76
1.38,-0.45,7.11
1.38,-0.31,7.35
1.38,-0.17,7.49
1.38,-0.03,7.52
1.38,0.11,7.47
1.38,0.25,7.36
1.38,0.39,7.24
1.38,0.54,7.17
1.38,0.68,7.20
1.38,0.82,7.36
1.38,0.96,7.69
1.38,1.10,8.18
1.38,1.24,8.81
1.38,1.38,9.54
1.38,1.53,10.30
1.38,1.67,11.04
1.38,1.81,11.72
1.38,1.95,12.29
1.38,2.09,12.72
1.38,2.23,12.97
1.38,2.37,13.05
1.38,2.52,12.94
1.38,2.66,12.63
1.38,2.80,12.15
1.38,2.94,11.50
1.38,3.08,10.71
1.38,3.22,9.80
1.38,3.36,8.81
1.38,3.51,7.78
1.38,3.65,6.76
1.38,3.79,5.81
1.38,3.93,4.98
1.38,4.07,4.32
1.38,4.21,3.87
1.38,4.35,3.62
1.38,4.49,3.57
1.38,4.64,3.66
1.38,4.78,3.84
1.38,4.92,4.05
1.38,5.06,4.24
1.38,5.20,4.37
1.38,5.34,4.43
1.38,5.48,4.41
1.38,5.63,4.31
1.38,5.77,4.14
1.38,5.91,3.93
1.38,6.05,3.68
1.38,6.19,3.42
1.38,6.33,3.16
1.38,6.47,2.91
1.38,6.62,2.68
1.38,6.76,2.47
1.38,6.90,2.29
1.38,7.04,2.14
1.38,7.18,2.01
1.38,7.32,1.90
1.38,7.46,1.82
1.38,7.61,1.74
1.38,7.75,1.68
1.38,7.89,1.62
1.38,8.03,1.57
1.38,8.17,1.53
1.38,8.31,1.49
1.38,8.45,1.45
1.38,8.60,1.41
1.38,8.74,1.37
1.38,8.88,1.34
1.38,9.02,1.31
1.38,9.16,1.28
1.38,9.30,1.26
1.38,9.44,1.24
1.38,9.59,1.23
1.38,9.73,1.21
1.38,9.87,1.20
1.38,10.01,1.20
1.38,10.15,1.19
1.38,10.29,1.19
1.38,10.43,1.19
1.38,10.58,1.20
1.38,10.72,1.20
1.38,10.86,1.20
1.38,11.00,1.20
1.53,-3.00,1.57
1.53,-2.86,1.56
1.53,-2.72,1.54
1.53,-2.58,1.53
1.53,-2.43,1.55
1.53,-2.29,1.62
1.53,-2.15,1.74
1.53,-2.01,1.94
1.53,-1.87,2.23
1.53,-1.73,2.59
1.53,-1.59,3.03
1.53,-1.44,3.54
1.53,-1.30,4.09
1.53,-1.16,4.67
1.53,-1.02,5.26
1.53,-0.88,5.83
1.53,-0.74,6.36
1.53,-0.60,6.83
1.53,-0.45,7.23
1.53,-0.31,7.54
1.53,-0.17,7.75
1.53,-0.03,7.87
1.53,0.11,7.91
1.53,0.25,7.89
1.53,0.39,7.86
1.53,0.54,7.86
1.53,0.68,7.93
1.53,0.82,8.10
1.53,0.96,8.40
1.53,1.10,8.82
1.53,1.24,9.35
1.53,1.38,9.96
1.53,1.53,10.59
1.53,1.67,11.20
1.53,1.81,11.75
1.53,1.95,12.20
1.53,2.09,12.53
1.53,2.23,12.70
1.53,2.37,12.72
1.53,2.52,12.56
1.53,2.66,12.23
1.53,2.80,11.74
1.53,2.94,11.11
1.53,3.08,10.34
1.53,3.22,9.47
1.53,3.36,8.54
1.53,3.51,7.57
1.53,3.65,6.61
1.53,3.79,5.73
1.53,3.93,4.96
1.53,4.07,4.34
1.53,4.21,3.92
1.53,4.35,3.68
1.53,4.49,3.61
1.53,4.64,3.68
1.53,4.78,3.82
1.53,4.92,3.99
1.53,5.06,4.14
1.53,5.20,4.24
1.53,5.34,4.27
1.53,5.48,4.22
1.53,5.63,4.11
1.53,5.77,3.94
1.53,5.91,3.73
1.53,6.05,3.50
1.53,6.19,3.25
1.53,6.33,3.01
1.53,6.47,2.79
1.53,6.62,2.58
1.53,6.76,2.40
1.53,6.90,2.24
1.53,7.04,2.11
1.53,7.18,2.00
1.53,7.32,1.91
1.53,7.46,1.84
1.53,7.61,1.77
1.53,7.75,1.72
1.53,7.89,1.66
1.53,8.03,1.62
1.53,8.17,1.57
1.53,8.31,1.53
1.53,8.45,1.48
1.53,8.60,1.44
1.53,8.74,1.40
1.53,8.88,1.36
1.53,9.02,1.33
1.53,9.16,1.30
1.53,9.30,1.27
1.53,9.44,1.25
1.53,9.59,1.23
1.53,9.73,1.21
1.53,9.87,1.20
1.53,10.01,1.19
1.53,10.15,1.18
1.53,10.29,1.18
1.53,10.43,1.18
1.53,10.58,1.18
1.53,10.72,1.18
1.53,10.86,1.18
1.53,11.00,1.19
1.67,-3.00,1.59
1.67,-2.86,1.58
1.67,-2.72,1.57
1.67,-2.58,1.56
1.67,-2.43,1.58
1.67,-2.29,1.65
1.67,-2.15,1.77
1.67,-2.01,1.96
1.67,-1.87,2.24
1.67,-1.73,2.59
1.67,-1.59,3.02
1.67,-1.44,3.51
1.67,-1.30,4.06
1.67,-1.16,4.63
1.67,-1.02,5.23
1.67,-0.88,5.81
1.67,-0.74,6.37
1.67,-0.60,6.88
1.67,-0.45,7.33
1.67,-0.31,7.70
1.67,-0.17,7.99
1.67,-0.03,8.19
1.67,0.11,8.33
1.67,0.25,8.41
1.67,0.39,8.47
1.67,0.54,8.54
1.67,0.68,8.65
1.67,0.82,8.83
1.67,0.96,9.09
1.67,1.10,9.45
1.67,1.24,9.88
1.67,1.38,10.35
1.67,1.53,10.84
1.67,1.67,11.31
1.67,1.81,11.72
1.67,1.95,12.05
1.67,2.09,12.26
1.67,2.23,12.34
1.67,2.37,12.28
1.67,2.52,12.08
1.67,2.66,11.73
1.67,2.80,11.23
1.67,2.94,10.61
1.67,3.08,9.89
1.67,3.22,9.07
1.67,3.36,8.21
1.67,3.51,7.32
1.67,3.65,6.45
1.67,3.79,5.65
1.67,3.93,4.95
1.67,4.07,4.39
1.67,4.21,4.00
1.67,4.35,3.78
1.67,4.49,3.70
1.67,4.64,3.73
1.67,4.78,3.83
1.67,4.92,3.95
1.67,5.06,4.05
1.67,5.20,4.10
1.67,5.34,4.09
1.67,5.48,4.02
1.67,5.63,3.90
1.67,5.77,3.72
1.67,5.91,3.51
1.67,6.05,3.29
1.67,6.19,3.06
1.67,6.33,2.85
1.67,6.47,2.65
1.67,6.62,2.47
1.67,6.76,2.31
1.67,6.90,2.19
1.67,7.04,2.08
1.67,7.18,1.99
1.67,7.32,1.92
1.67,7.46,1.86
1.67,7.61,1.81
1.67,7.75,1.76
1.67,7.89,1.71
1.67,8.03,1.66
1.67,8.17,1.62
1.67,8.31,1.57
1.67,8.45,1.52
1.67,8.60,1.48
1.67,8.74,1.43
1.67,8.88,1.39
1.67,9.02,1.35
1.67,9.16,1.32
1.67,9.30,1.28
1.67,9.44,1.26
1.67,9.59,1.23
1.67,9.73,1.21
1.67,9.87,1.20
1.67,10.01,1.18
1.67,10.15,1.17
1.67,10.29,1.17
1.67,10.43,1.17
1.67,10.58,1.17
1.67,10.72,1.17
1.67,10.86,1.17
1.67,11.00,1.17
1.81,-3.00,1.62
1.81,-2.86,1.61
1.81,-2.72,1.59
1.81,-2.58,1.59
1.81,-2.43,1.61
1.81,-2.29,1.67
1.81,-2.15,1.79
1.81,-2.01,1.98
1.81,-1.87,2.24
1.81,-1.73,2.58
1.81,-1.59,2.99
1.81,-1.44,3.47
1.81,-1.30,4.00
1.81,-1.16,4.58
1.81,-1.02,5.17
1.81,-0.88,5.76
1.81,-0.74,6.34
1.81,-0.60,6.89
1.81,-0.45,7.38
1.81,-0.31,7.82
1.81,-0.17,8.18
1.81,-0.03,8.48
1.81,0.11,8.70
1.81,0.25,8.88
1.81,0.39,9.02
1.81,0.54,9.16
1.81,0.68,9.30
1.81,0.82,9.49
1.81,0.96,9.72
1.81,1.10,10.01
1.81,1.24,10.33
1.81,1.38,10.68
1.81,1.53,11.03
1.81,1.67,11.36
1.81,1.81,11.63
1.81,1.95,11.82
1.81,2.09,11.91
1.81,2.23,11.90
1.81,2.37,11.77
1.81,2.52,11.51
1.81,2.66,11.13
1.81,2.80,10.64
1.81,2.94,10.04
1.81,3.08,9.36
1.81,3.22,8.61
1.81,3.36,7.82
1.81,3.51,7.03
1.81,3.65,6.26
1.81,3.79,5.55
1.81,3.93,4.93
1.81,4.07,4.45
1.81,4.21,4.10
1.81,4.35,3.88
1.81,4.49,3.79
1.81,4.64,3.79
1.81,4.78,3.84
1.81,4.92,3.90
1.81,5.06,3.95
1.81,5.20,3.95
1.81,5.34,3.90
1.81,5.48,3.80
1.81,5.63,3.66
1.81,5.77,3.48
1.81,5.91,3.27
1.81,6.05,3.06
1.81,6.19,2.86
1.81,6.33,2.66
1.81,6.47,2.49
1.81,6.62,2.35
1.81,6.76,2.23
1.81,6.90,2.13
1.81,7.04,2.05
1.81,7.18,1.99
1.81,7.32,1.93
1.81,7.46,1.89
1.81,7.61,1.84
1.81,7.75,1.80
1.81,7.89,1.76
1.81,8.03,1.71
1.81,8.17,1.66
1.81,8.31,1.62
1.81,8.45,1.57
1.81,8.60,1.52
1.81,8.74,1.47
1.81,8.88,1.42
1.81,9.02,1.38
1.81,9.16,1.34
1.81,9.30,1.30
1.81,9.44,1.27
1.81,9.59,1.24
1.81,9.73,1.21
1.81,9.87,1.19
1.81,10.01,1.18
1.81,10.15,1.17
1.81,10.29,1.16
1.81,10.43,1.16
1.81,10.58,1.15
1.81,10.72,1.15
1.81,10.86,1.15
1.81,11.00,1.15
1.95,-3.00,1.64
1.95,-2.86,1.64
1.95,-2.72,1.63
1.95,-2.58,1.62
1.95,-2.43,1.64
1.95,-2.29,1.70
1.95,-2.15,1.81
1.95,-2.01,1.99
1.95,-1.87,2.24
1.95,-1.73,2.56
1.95,-1.59,2.95
1.95,-1.44,3.41
1.95,-1.30,3.93
1.95,-1.16,4.49
1.95,-1.02,5.08
1.95,-0.88,5.69
1.95,-0.74,6.28
1.95,-0.60,6.86
1.95,-0.45,7.40
1.95,-0.31,7.89
1.95,-0.17,8.32
1.95,-0.03,8.69
1.95,0.11,9.00
1.95,0.25,9.26
1.95,0.39,9.48
1.95,0.54,9.67
1.95,0.68,9.85
1.95,0.82,10.04
1.95,0.96,10.25
1.95,1.10,10.47
1.95,1.24,10.70
1.95,1.38,10.93
1.95,1.53,11.14
1.95,1.67,11.33
1.95,1.81,11.45
1.95,1.95,11.52
1.95,2.09,11.49
1.95,2.23,11.38
1.95,2.37,11.17
1.95,2.52,10.86
1.95,2.66,10.46
1.95,2.80,9.97
1.95,2.94,9.40
1.95,3.08,8.76
1.95,3.22,8.09
1.95,3.36,7.39
1.95,3.51,6.69
1.95,3.65,6.02
1.95,3.79,5.42
1.95,3.93,4.89
1.95,4.07,4.47
1.95,4.21,4.16
1.95,4.35,3.97
1.95,4.49,3.86
1.95,4.64,3.83
1.95,4.78,3.83
1.95,4.92,3.84
1.95,5.06,3.83
1.95,5.20,3.78
1.95,5.34,3.69
1.95,5.48,3.56
1.95,5.63,3.40
1.95,5.77,3.21
1.95,5.91,3.01
1.95,6.05,2.82
1.95,6.19,2.63
1.95,6.33,2.47
1.95,6.47,2.33
1.95,6.62,2.22
1.95,6.76,2.13
1.95,6.90,2.07
1.95,7.04,2.02
1.95,7.18,1.98
1.95,7.32,1.94
1.95,7.46,1.91
1.95,7.61,1.88
1.95,7.75,1.84
1.95,7.89,1.80
1.95,8.03,1.76
1.95,8.17,1.71
1.95,8.31,1.66
1.95,8.45,1.61
1.95,8.60,1.56
1.95,8.74,1.51
1.95,8.88,1.45
1.95,9.02,1.41
1.95,9.16,1.36
1.95,9.30,1.32
1.95,9.44,1.28
1.95,9.59,1.24
1.95,9.73,1.22
1.95,9.87,1.19
1.95,10.01,1.17
1.95,10.15,1.16
1.95,10.29,1.15
1.95,10.43,1.14
1.95,10.58,1.14
1.95,10.72,1.14
1.95,10.86,1.14
1.95,11.00,1.14
2.09,-3.00,1.67
2.09,-2.86,1.67
2.09,-2.72,1.66
2.09,-2.58,1.66
2.09,-2.43,1.68
2.09,-2.29,1.73
2.09,-2.15,1.84
2.09,-2.01,2.00
2.09,-1.87,2.23
2.09,-1.73,2.53
2.09,-1.59,2.91
2.09,-1.44,3.35
2.09,-1.30,3.85
2.09,-1.16,4.40
2.09,-1.02,4.98
2.09,-0.88,5.58
2.09,-0.74,6.19
2.09,-0.60,6.79
2.09,-0.45,7.36
2.09,-0.31,7.90
2.09,-0.17,8.39
2.09,-0.03,8.83
2.09,0.11,9.21
2.09,0.25,9.54
2.09,0.39,9.82
2.09,0.54,10.06
2.09,0.68,10.27
2.09,0.82,10.46
2.09,0.96,10.63
2.09,1.10,10.79
2.09,1.24,10.94
2.09,1.38,11.06
2.09,1.53,11.16
2.09,1.67,11.21
2.09,1.81,11.20
2.09,1.95,11.14
2.09,2.09,11.01
2.09,2.23,10.80
2.09,2.37,10.51
2.09,2.52,10.16
2.09,2.66,9.73
2.09,2.80,9.24
2.09,2.94,8.70
2.09,3.08,8.12
2.09,3.22,7.51
2.09,3.36,6.91
2.09,3.51,6.31
2.09,3.65,5.75
2.09,3.79,5.24
2.09,3.93,4.80
2.09,4.07,4.45
2.09,4.21,4.19
2.09,4.35,4.01
2.09,4.49,3.89
2.09,4.64,3.83
2.09,4.78,3.79
2.09,4.92,3.74
2.09,5.06,3.68
2.09,5.20,3.58
2.09,5.34,3.46
2.09,5.48,3.30
2.09,5.63,3.12
2.09,5.77,2.92
2.09,5.91,2.73
2.09,6.05,2.56
2.09,6.19,2.40
2.09,6.33,2.27
2.09,6.47,2.17
2.09,6.62,2.09
2.09,6.76,2.04
2.09,6.90,2.01
2.09,7.04,1.98
2.09,7.18,1.97
2.09,7.32,1.95
2.09,7.46,1.93
2.09,7.61,1.91
2.09,7.75,1.88
2.09,7.89,1.85
2.09,8.03,1.81
2.09,8.17,1.76
2.09,8.31,1.71
2.09,8.45,1.66
2.09,8.60,1.60
2.09,8.74,1.54
2.09,8.88,1.49
2.09,9.02,1.43
2.09,9.16,1.38
2.09,9.30,1.33
2.09,9.44,1.29
2.09,9.59,1.25
2.09,9.73,1.22
2.09,9.87,1.19
2.09,10.01,1.17
2.09,10.15,1.16
2.09,10.29,1.14
2.09,10.43,1.13
2.09,10.58,1.13
2.09,10.72,1.13
2.09,10.86,1.12
2.09,11.00,1.12
2.23,-3.00,1.70
2.23,-2.86,1.70
2.23,-2.72,1.69
2.23,-2.58,1.69
2.23,-2.43,1.71
2.23,-2.29,1.76
2.23,-2.15,1.86
2.23,-2.01,2.01
2.23,-1.87,2.22
2.23,-1.73,2.51
2.23,-1.59,2.86
2.23,-1.44,3.28
2.23,-1.30,3.75
2.23,-1.16,4.28
2.23,-1.02,4.86
2.23,-0.88,5.45
2.23,-0.74,6.07
2.23,-0.60,6.68
2.23,-0.45,7.28
2.23,-0.31,7.85
2.23,-0.17,8.39
2.23,-0.03,8.88
2.23,0.11,9.31
2.23,0.25,9.70
2.23,0.39,10.03
2.23,0.54,10.31
2.23,0.68,10.54
2.23,0.82,10.72
2.23,0.96,10.87
2.23,1.10,10.98
2.23,1.24,11.05
2.23,1.38,11.08
2.23,1.53,11.06
2.23,1.67,11.00
2.23,1.81,10.88
2.23,1.95,10.70
2.23,2.09,10.46
2.23,2.23,10.16
2.23,2.37,9.81
2.23,2.52,9.41
2.23,2.66,8.96
2.23,2.80,8.47
2.23,2.94,7.96
2.23,3.08,7.43
2.23,3.22,6.90
2.23,3.36,6.38
2.23,3.51,5.88
2.23,3.65,5.42
2.23,3.79,5.01
2.23,3.93,4.66
2.23,4.07,4.37
2.23,4.21,4.15
2.23,4.35,3.99
2.23,4.49,3.87
2.23,4.64,3.78
2.23,4.78,3.69
2.23,4.92,3.60
2.23,5.06,3.49
2.23,5.20,3.36
2.23,5.34,3.20
2.23,5.48,3.01
2.23,5.63,2.82
2.23,5.77,2.63
2.23,5.91,2.45
2.23,6.05,2.29
2.23,6.19,2.17
2.23,6.33,2.07
2.23,6.47,2.01
2.23,6.62,1.97
2.23,6.76,1.95
2.23,6.90,1.94
2.23,7.04,1.95
2.23,7.18,1.95
2.23,7.32,1.96
2.23,7.46,1.95
2.23,7.61,1.94
2.23,7.75,1.92
2.23,7.89,1.89
2.23,8.03,1.85
2.23,8.17,1.81
2.23,8.31,1.76
2.23,8.45,1.70
2.23,8.60,1.64
2.23,8.74,1.58
2.23,8.88,1.52
2.23,9.02,1.46
2.23,9.16,1.41
2.23,9.30,1.35
2.23,9.44,1.31
2.23,9.59,1.26
2.23,9.73,1.23
2.23,9.87,1.20
2.23,10.01,1.17
2.23,10.15,1.15
2.23,10.29,1.14
2.23,10.43,1.12
2.23,10.58,1.12
2.23,10.72,1.11
2.23,10.86,1.11
2.23,11.00,1.11
2.37,-3.00,1.73
2.37,-2.86,1.73
2.37,-2.72,1.72
2.37,-2.58,1.73
2.37,-2.43,1.75
2.37,-2.29,1.80
2.37,-2.15,1.89
2.37,-2.01,2.02
2.37,-1.87,2.22
2.37,-1.73,2.48
2.37,-1.59,2.81
2.37,-1.44,3.21
2.37,-1.30,3.66
2.37,-1.16,4.17
2.37,-1.02,4.72
2.37,-0.88,5.31
2.37,-0.74,5.92
2.37,-0.60,6.53
2.37,-0.45,7.15
2.37,-0.31,7.74
2.37,-0.17,8.31
2.37,-0.03,8.83
2.37,0.11,9.31
2.37,0.25,9.74
2.37,0.39,10.10
2.37,0.54,10.41
2.37,0.68,10.65
2.37,0.82,10.83
2.37,0.96,10.96
2.37,1.10,11.02
2.37,1.24,11.03
2.37,1.38,10.98
2.37,1.53,10.87
2.37,1.67,10.70
2.37,1.81,10.47
2.37,1.95,10.20
2.37,2.09,9.87
2.37,2.23,9.49
2.37,2.37,9.08
2.37,2.52,8.63
2.37,2.66,8.16
2.37,2.80,7.68
2.37,2.94,7.20
2.37,3.08,6.72
2.37,3.22,6.26
2.37,3.36,5.82
2.37,3.51,5.42
2.37,3.65,5.05
2.37,3.79,4.73
2.37,3.93,4.46
2.37,4.07,4.23
2.37,4.21,4.05
2.37,4.35,3.90
2.37,4.49,3.78
2.37,4.64,3.67
2.37,4.78,3.55
2.37,4.92,3.42
2.37,5.06,3.28
2.37,5.20,3.11
2.37,5.34,2.92
2.37,5.48,2.72
2.37,5.63,2.52
2.37,5.77,2.33
2.37,5.91,2.16
2.37,6.05,2.03
2.37,6.19,1.93
2.37,6.33,1.87
2.37,6.47,1.85
2.37,6.62,1.84
2.37,6.76,1.86
2.37,6.90,1.88
2.37,7.04,1.91
2.37,7.18,1.94
2.37,7.32,1.95
2.37,7.46,1.96
2.37,7.61,1.96
2.37,7.75,1.95
2.37,7.89,1.93
2.37,8.03,1.89
2.37,8.17,1.85
2.37,8.31,1.80
2.37,8.45,1.74
2.37,8.60,1.68
2.37,8.74,1.62
2.37,8.88,1.55
2.37,9.02,1.49
2.37,9.16,1.43
2.37,9.30,1.37
2.37,9.44,1.32
2.37,9.59,1.27
2.37,9.73,1.23
2.37,9.87,1.20
2.37,10.01,1.17
2.37,10.15,1.15
2.37,10.29,1.13
2.37,10.43,1.12
2.37,10.58,1.11
2.37,10.72,1.10
2.37,10.86,1.10
2.37,11.00,1.10
2.52,-3.00,1.77
2.52,-2.86,1.76
2.52,-2.72,1.76
2.52,-2.58,1.76
2.52,-2.43,1.79
2.52,-2.29,1.83
2.52,-2.15,1.92
2.52,-2.01,2.04
2.52,-1.87,2.23
2.52,-1.73,2.47
2.52,-1.59,2.77
2.52,-1.44,3.14
2.52,-1.30,3.57
2.52,-1.16,4.05
2.52,-1.02,4.59
2.52,-0.88,5.15
2.52,-0.74,5.75
2.52,-0.60,6.36
2.52,-0.45,6.98
2.52,-0.31,7.58
2.52,-0.17,8.16
2.52,-0.03,8.71
2.52,0.11,9.21
2.52,0.25,9.66
2.52,0.39,10.05
2.52,0.54,10.37
2.52,0.68,10.62
2.52,0.82,10.79
2.52,0.96,10.90
2.52,1.10,10.92
2.52,1.24,10.88
2.52,1.38,10.76
2.52,1.53,10.57
2.52,1.67,10.32
2.52,1.81,10.01
2.52,1.95,9.65
2.52,2.09,9.24
2.52,2.23,8.80
2.52,2.37,8.33
2.52,2.52,7.85
2.52,2.66,7.36
2.52,2.80,6.89
2.52,2.94,6.43
2.52,3.08,6.00
2.52,3.22,5.60
2.52,3.36,5.24
2.52,3.51,4.92
2.52,3.65,4.64
2.52,3.79,4.40
2.52,3.93,4.19
2.52,4.07,4.02
2.52,4.21,3.88
2.52,4.35,3.75
2.52,4.49,3.63
2.52,4.64,3.50
2.52,4.78,3.36
2.52,4.92,3.21
2.52,5.06,3.03
2.52,5.20,2.84
2.52,5.34,2.63
2.52,5.48,2.42
2.52,5.63,2.21
2.52,5.77,2.03
2.52,5.91,1.89
2.52,6.05,1.78
2.52,6.19,1.72
2.52,6.33,1.69
2.52,6.47,1.69
2.52,6.62,1.72
2.52,6.76,1.77
2.52,6.90,1.82
2.52,7.04,1.87
2.52,7.18,1.91
2.52,7.32,1.95
2.52,7.46,1.97
2.52,7.61,1.97
2.52,7.75,1.97
2.52,7.89,1.95
2.52,8.03,1.92
2.52,8.17,1.88
2.52,8.31,1.83
2.52,8.45,1.78
2.52,8.60,1.71
2.52,8.74,1.65
2.52,8.88,1.58
2.52,9.02,1.52
2.52,9.16,1.45
2.52,9.30,1.39
2.52,9.44,1.33
2.52,9.59,1.28
2.52,9.73,1.24
2.52,9.87,1.20
2.52,10.01,1.17
2.52,10.15,1.14
2.52,10.29,1.12
2.52,10.43,1.11
2.52,10.58,1.10
2.52,10.72,1.09
2.52,10.86,1.08
2.52,11.00,1.08
2.66,-3.00,1.80
2.66,-2.86,1.80
2.66,-2.72,1.80
2.66,-2.58,1.80
2.66,-2.43,1.83
2.66,-2.29,1.87
2.66,-2.15,1.95
2.66,-2.01,2.07
2.66,-1.87,2.24
2.66,-1.73,2.46
2.66,-1.59,2.75
2.66,-1.44,3.09
2.66,-1.30,3.49
2.66,-1.16,3.95
2.66,-1.02,4.45
2.66,-0.88,5.00
2.66,-0.74,5.58
2.66,-0.60,6.17
2.66,-0.45,6.78
2.66,-0.31,7.38
2.66,-0.17,7.96
2.66,-0.03,8.52
2.66,0.11,9.03
2.66,0.25,9.49
2.66,0.39,9.88
2.66,0.54,10.21
2.66,0.68,10.46
2.66,0.82,10.62
2.66,0.96,10.70
2.66,1.10,10.70
2.66,1.24,10.61
2.66,1.38,10.44
2.66,1.53,10.19
2.66,1.67,9.88
2.66,1.81,9.50
2.66,1.95,9.07
2.66,2.09,8.60
2.66,2.23,8.10
2.66,2.37,7.59
2.66,2.52,7.08
2.66,2.66,6.58
2.66,2.80,6.11
2.66,2.94,5.68
2.66,3.08,5.28
2.66,3.22,4.94
2.66,3.36,4.65
2.66,3.51,4.40
2.66,3.65,4.20
2.66,3.79,4.03
2.66,3.93,3.88
2.66,4.07,3.76
2.66,4.21,3.65
2.66,4.35,3.54
2.66,4.49,3.42
2.66,4.64,3.29
2.66,4.78,3.13
2.66,4.92,2.96
2.66,5.06,2.77
2.66,5.20,2.55
2.66,5.34,2.34
2.66,5.48,2.12
2.66,5.63,1.92
2.66,5.77,1.76
2.66,5.91,1.63
2.66,6.05,1.55
2.66,6.19,1.52
2.66,6.33,1.52
2.66,6.47,1.56
2.66,6.62,1.61
2.66,6.76,1.68
2.66,6.90,1.75
2.66,7.04,1.82
2.66,7.18,1.88
2.66,7.32,1.92
2.66,7.46,1.96
2.66,7.61,1.97
2.66,7.75,1.98
2.66,7.89,1.97
2.66,8.03,1.94
2.66,8.17,1.91
2.66,8.31,1.86
2.66,8.45,1.80
2.66,8.60,1.74
2.66,8.74,1.68
2.66,8.88,1.61
2.66,9.02,1.54
2.66,9.16,1.47
2.66,9.30,1.41
2.66,9.44,1.35
2.66,9.59,1.29
2.66,9.73,1.24
2.66,9.87,1.20
2.66,10.01,1.17
2.66,10.15,1.14
2.66,10.29,1.11
2.66,10.43,1.10
2.66,10.58,1.08
2.66,10.72,1.08
2.66,10.86,1.07
2.66,11.00,1.07
2.80,-3.00,1.83
2.80,-2.86,1.83
2.80,-2.72,1.83
2.80,-2.58,1.84
2.80,-2.43,1.87
2.80,-2.29,1.91
2.80,-2.15,1.99
2.80,-2.01,2.11
2.80,-1.87,2.26
2.80,-1.73,2.47
2.80,-1.59,2.73
2.80,-1.44,3.05
2.80,-1.30,3.43
2.80,-1.16,3.86
2.80,-1.02,4.33
2.80,-0.88,4.85
2.80,-0.74,5.40
2.80,-0.60,5.98
2.80,-0.45,6.56
2.80,-0.31,7.15
2.80,-0.17,7.72
2.80,-0.03,8.27
2.80,0.11,8.78
2.80,0.25,9.23
2.80,0.39,9.62
2.80,0.54,9.94
2.80,0.68,10.18
2.80,0.82,10.33
2.80,0.96,10.40
2.80,1.10,10.36
2.80,1.24,10.24
2.80,1.38,10.04
2.80,1.53,9.75
2.80,1.67,9.38
2.80,1.81,8.96
2.80,1.95,8.48
2.80,2.09,7.96
2.80,2.23,7.43
2.80,2.37,6.88
2.80,2.52,6.35
2.80,2.66,5.84
2.80,2.80,5.37
2.80,2.94,4.95
2.80,3.08,4.60
2.80,3.22,4.30
2.80,3.36,4.06
2.80,3.51,3.88
2.80,3.65,3.74
2.80,3.79,3.63
2.80,3.93,3.54
2.80,4.07,3.45
2.80,4.21,3.37
2.80,4.35,3.28
2.80,4.49,3.17
2.80,4.64,3.03
2.80,4.78,2.88
2.80,4.92,2.69
2.80,5.06,2.49
2.80,5.20,2.27
2.80,5.34,2.05
2.80,5.48,1.85
2.80,5.63,1.66
2.80,5.77,1.51
2.80,5.91,1.41
2.80,6.05,1.35
2.80,6.19,1.34
2.80,6.33,1.38
2.80,6.47,1.44
2.80,6.62,1.51
2.80,6.76,1.60
2.80,6.90,1.69
2.80,7.04,1.77
2.80,7.18,1.84
2.80,7.32,1.89
2.80,7.46,1.93
2.80,7.61,1.96
2.80,7.75,1.97
2.80,7.89,1.97
2.80,8.03,1.95
2.80,8.17,1.92
2.80,8.31,1.88
2.80,8.45,1.83
2.80,8.60,1.77
2.80,8.74,1.70
2.80,8.88,1.63
2.80,9.02,1.56
2.80,9.16,1.49
2.80,9.30,1.42
2.80,9.44,1.36
2.80,9.59,1.30
2.80,9.73,1.25
2.80,9.87,1.20
2.80,10.01,1.16
2.80,10.15,1.13
2.80,10.29,1.11
2.80,10.43,1.09
2.80,10.58,1.07
2.80,10.72,1.06
2.80,10.86,1.06
2.80,11.00,1.06
2.94,-3.00,1.86
2.94,-2.86,1.86
2.94,-2.72,1.87
2.94,-2.58,1.88
2.94,-2.43,1.91
2.94,-2.29,1.96
2.94,-2.15,2.04
2.94,-2.01,2.15
2.94,-1.87,2.30
2.94,-1.73,2.49
2.94,-1.59,2.74
2.94,-1.44,3.04
2.94,-1.30,3.39
2.94,-1.16,3.79
2.94,-1.02,4.23
2.94,-0.88,4.72
2.94,-0.74,5.24
2.94,-0.60,5.79
2.94,-0.45,6.35
2.94,-0.31,6.91
2.94,-0.17,7.46
2.94,-0.03,7.99
2.94,0.11,8.48
2.94,0.25,8.92
2.94,0.39,9.29
2.94,0.54,9.60
2.94,0.68,9.82
2.94,0.82,9.96
2.94,0.96,10.00
2.94,1.10,9.95
2.94,1.24,9.81
2.94,1.38,9.57
2.94,1.53,9.25
2.94,1.67,8.86
2.94,1.81,8.40
2.94,1.95,7.89
2.94,2.09,7.35
2.94,2.23,6.78
2.94,2.37,6.22
2.94,2.52,5.67
2.94,2.66,5.15
2.94,2.80,4.69
2.94,2.94,4.28
2.94,3.08,3.95
2.94,3.22,3.69
2.94,3.36,3.49
2.94,3.51,3.36
2.94,3.65,3.27
2.94,3.79,3.21
2.94,3.93,3.16
2.94,4.07,3.11
2.94,4.21,3.06
2.94,4.35,2.98
2.94,4.49,2.88
2.94,4.64,2.76
2.94,4.78,2.60
2.94,4.92,2.42
2.94,5.06,2.22
2.94,5.20,2.01
2.94,5.34,1.80
2.94,5.48,1.60
2.94,5.63,1.43
2.94,5.77,1.31
2.94,5.91,1.22
2.94,6.05,1.19
2.94,6.19,1.21
2.94,6.33,1.26
2.94,6.47,1.33
2.94,6.62,1.42
2.94,6.76,1.52
2.94,6.90,1.62
2.94,7.04,1.70
2.94,7.18,1.78
2.94,7.32,1.84
2.94,7.46,1.89
2.94,7.61,1.93
2.94,7.75,1.95
2.94,7.89,1.96
2.94,8.03,1.95
2.94,8.17,1.92
2.94,8.31,1.89
2.94,8.45,1.84
2.94,8.60,1.78
2.94,8.74,1.72
2.94,8.88,1.65
2.94,9.02,1.57
2.94,9.16,1.50
2.94,9.30,1.43
2.94,9.44,1.37
2.94,9.59,1.30
2.94,9.73,1.25
2.94,9.87,1.20
2.94,10.01,1.16
2.94,10.15,1.13
2.94,10.29,1.10
2.94,10.43,1.08
2.94,10.58,1.06
2.94,10.72,1.05
2.94,10.86,1.05
2.94,11.00,1.04
3.08,-3.00,1.89
3.08,-2.86,1.89
3.08,-2.72,1.90
3.08,-2.58,1.92
3.08,-2.43,1.96
3.08,-2.29,2.01
3.08,-2.15,2.09
3.08,-2.01,2.20
3.08,-1.87,2.34
3.08,-1.73,2.53
3.08,-1.59,2.76
3.08,-1.44,3.04
3.08,-1.30,3.37
3.08,-1.16,3.74
3.08,-1.02,4.16
3.08,-0.88,4.62
3.08,-0.74,5.11
3.08,-0.60,5.62
3.08,-0.45,6.15
3.08,-0.31,6.67
3.08,-0.17,7.19
3.08,-0.03,7.69
3.08,0.11,8.15
3.08,0.25,8.57
3.08,0.39,8.92
3.08,0.54,9.20
3.08,0.68,9.41
3.08,0.82,9.52
3.08,0.96,9.55
3.08,1.10,9.48
3.08,1.24,9.32
3.08,1.38,9.07
3.08,1.53,8.74
3.08,1.67,8.33
3.08,1.81,7.85
3.08,1.95,7.33
3.08,2.09,6.77
3.08,2.23,6.19
3.08,2.37,5.62
3.08,2.52,5.06
3.08,2.66,4.54
3.08,2.80,4.08
3.08,2.94,3.69
3.08,3.08,3.37
3.08,3.22,3.13
3.08,3.36,2.97
3.08,3.51,2.86
3.08,3.65,2.81
3.08,3.79,2.79
3.08,3.93,2.77
3.08,4.07,2.75
3.08,4.21,2.72
3.08,4.35,2.67
3.08,4.49,2.58
3.08,4.64,2.47
3.08,4.78,2.32
3.08,4.92,2.15
3.08,5.06,1.97
3.08,5.20,1.77
3.08,5.34,1.58
3.08,5.48,1.40
3.08,5.63,1.26
3.08,5.77,1.15
3.08,5.91,1.09
3.08,6.05,1.08
3.08,6.19,1.10
3.08,6.33,1.17
3.08,6.47,1.25
3.08,6.62,1.34
3.08,6.76,1.44
3.08,6.90,1.54
3.08,7.04,1.63
3.08,7.18,1.71
3.08,7.32,1.78
3.08,7.46,1.84
3.08,7.61,1.89
3.08,7.75,1.92
3.08,7.89,1.93
3.08,8.03,1.93
3.08,8.17,1.91
3.08,8.31,1.88
3.08,8.45,1.84
3.08,8.60,1.79
3.08,8.74,1.72
3.08,8.88,1.66
3.08,9.02,1.58
3.08,9.16,1.51
3.08,9.30,1.44
3.08,9.44,1.37
3.08,9.59,1.31
3.08,9.73,1.25
3.08,9.87,1.20
3.08,10.01,1.15
3.08,10.15,1.12
3.08,10.29,1.09
3.08,10.43,1.07
3.08,10.58,1.05
3.08,10.72,1.04
3.08,10.86,1.03
3.08,11.00,1.03
3.22,-3.00,1.92
3.22,-2.86,1.92
3.22,-2.72,1.94
3.22,-2.58,1.96
3.22,-2.43,2.00
3.22,-2.29,2.06
3.22,-2.15,2.14
3.22,-2.01,2.26
3.22,-1.87,2.40
3.22,-1.73,2.58
3.22,-1.59,2.80
3.22,-1.44,3.07
3.22,-1.30,3.38
3.22,-1.16,3.73
3.22,-1.02,4.12
3.22,-0.88,4.55
3.22,-0.74,5.00
3.22,-0.60,5.48
3.22,-0.45,5.97
3.22,-0.31,6.46
3.22,-0.17,6.94
3.22,-0.03,7.40
3.22,0.11,7.83
3.22,0.25,8.21
3.22,0.39,8.53
3.22,0.54,8.79
3.22,0.68,8.97
3.22,0.82,9.06
3.22,0.96,9.07
3.22,1.10,8.99
3.22,1.24,8.82
3.22,1.38,8.56
3.22,1.53,8.22
3.22,1.67,7.81
3.22,1.81,7.34
3.22,1.95,6.81
3.22,2.09,6.26
3.22,2.23,5.68
3.22,2.37,5.10
3.22,2.52,4.55
3.22,2.66,4.03
3.22,2.80,3.57
3.22,2.94,3.18
3.22,3.08,2.87
3.22,3.22,2.64
3.22,3.36,2.49
3.22,3.51,2.41
3.22,3.65,2.38
3.22,3.79,2.38
3.22,3.93,2.39
3.22,4.07,2.39
3.22,4.21,2.38
3.22,4.35,2.34
3.22,4.49,2.27
3.22,4.64,2.18
3.22,4.78,2.05
3.22,4.92,1.90
3.22,5.06,1.74
3.22,5.20,1.57
3.22,5.34,1.40
3.22,5.48,1.25
3.22,5.63,1.13
3.22,5.77,1.05
3.22,5.91,1.01
3.22,6.05,1.01
3.22,6.19,1.04
3.22,6.33,1.10
3.22,6.47,1.19
3.22,6.62,1.28
3.22,6.76,1.37
3.22,6.90,1.46
3.22,7.04,1.55
3.22,7.18,1.64
3.22,7.32,1.71
3.22,7.46,1.78
3.22,7.61,1.83
3.22,7.75,1.87
3.22,7.89,1.89
3.22,8.03,1.90
3.22,8.17,1.90
3.22,8.31,1.87
3.22,8.45,1.84
3.22,8.60,1.79
3.22,8.74,1.73
3.22,8.88,1.66
3.22,9.02,1.59
3.22,9.16,1.52
3.22,9.30,1.44
3.22,9.44,1.37
3.22,9.59,1.31
3.22,9.73,1.25
3.22,9.87,1.19
3.22,10.01,1.15
3.22,10.15,1.11
3.22,10.29,1.08
3.22,10.43,1.06
3.22,10.58,1.04
3.22,10.72,1.03
3.22,10.86,1.02
3.22,11.00,1.02
3.36,-3.00,1.94
3.36,-2.86,1.95
3.36,-2.72,1.97
3.36,-2.58,2.00
3.36,-2.43,2.05
3.36,-2.29,2.12
3.36,-2.15,2.21
3.36,-2.01,2.32
3.36,-1.87,2.47
3.36,-1.73,2.65
3.36,-1.59,2.86
3.36,-1.44,3.12
3.36,-1.30,3.41
3.36,-1.16,3.75
3.36,-1.02,4.11
3.36,-0.88,4.51
3.36,-0.74,4.94
3.36,-0.60,5.38
3.36,-0.45,5.83
3.36,-0.31,6.28
3.36,-0.17,6.72
3.36,-0.03,7.14
3.36,0.11,7.53
3.36,0.25,7.87
3.36,0.39,8.16
3.36,0.54,8.38
3.36,0.68,8.53
3.36,0.82,8.60
3.36,0.96,8.59
3.36,1.10,8.50
3.36,1.24,8.33
3.36,1.38,8.07
3.36,1.53,7.74
3.36,1.67,7.33
3.36,1.81,6.87
3.36,1.95,6.36
3.36,2.09,5.82
3.36,2.23,5.26
3.36,2.37,4.69
3.36,2.52,4.14
3.36,2.66,3.63
3.36,2.80,3.17
3.36,2.94,2.78
3.36,3.08,2.47
3.36,3.22,2.24
3.36,3.36,2.09
3.36,3.51,2.02
3.36,3.65,1.99
3.36,3.79,2.00
3.36,3.93,2.02
3.36,4.07,2.04
3.36,4.21,2.04
3.36,4.35,2.02
3.36,4.49,1.98
3.36,4.64,1.90
3.36,4.78,1.80
3.36,4.92,1.68
3.36,5.06,1.54
3.36,5.20,1.40
3.36,5.34,1.27
3.36,5.48,1.15
3.36,5.63,1.06
3.36,5.77,1.00
3.36,5.91,0.97
3.36,6.05,0.98
3.36,6.19,1.01
3.36,6.33,1.07
3.36,6.47,1.14
3.36,6.62,1.22
3.36,6.76,1.30
3.36,6.90,1.39
3.36,7.04,1.47
3.36,7.18,1.56
3.36,7.32,1.63
3.36,7.46,1.71
3.36,7.61,1.77
3.36,7.75,1.82
3.36,7.89,1.85
3.36,8.03,1.87
3.36,8.17,1.87
3.36,8.31,1.86
3.36,8.45,1.83
3.36,8.60,1.78
3.36,8.74,1.72
3.36,8.88,1.66
3.36,9.02,1.59
3.36,9.16,1.51
3.36,9.30,1.44
3.36,9.44,1.37
3.36,9.59,1.30
3.36,9.73,1.24
3.36,9.87,1.19
3.36,10.01,1.14
3.36,10.15,1.10
3.36,10.29,1.07
3.36,10.43,1.04
3.36,10.58,1.03
3.36,10.72,1.01
3.36,10.86,1.01
3.36,11.00,1.00
3.51,-3.00,1.97
3.51,-2.86,1.98
3.51,-2.72,2.01
3.51,-2.58,2.05
3.51,-2.43,2.10
3.51,-2.29,2.17
3.51,-2.15,2.27
3.51,-2.01,2.39
3.51,-1.87,2.54
3.51,-1.73,2.73
3.51,-1.59,2.94
3.51,-1.44,3.19
3.51,-1.30,3.48
3.51,-1.16,3.80
3.51,-1.02,4.15
3.51,-0.88,4.53
3.51,-0.74,4.92
3.51,-0.60,5.33
3.51,-0.45,5.75
3.51,-0.31,6.16
3.51,-0.17,6.56
3.51,-0.03,6.93
3.51,0.11,7.27
3.51,0.25,7.57
3.51,0.39,7.82
3.51,0.54,8.01
3.51,0.68,8.13
3.51,0.82,8.18
3.51,0.96,8.15
3.51,1.10,8.05
3.51,1.24,7.88
3.51,1.38,7.63
3.51,1.53,7.31
3.51,1.67,6.92
3.51,1.81,6.48
3.51,1.95,5.99
3.51,2.09,5.47
3.51,2.23,4.93
3.51,2.37,4.39
3.51,2.52,3.85
3.51,2.66,3.35
3.51,2.80,2.89
3.51,2.94,2.50
3.51,3.08,2.18
3.51,3.22,1.94
3.51,3.36,1.78
3.51,3.51,1.70
3.51,3.65,1.66
3.51,3.79,1.67
3.51,3.93,1.69
3.51,4.07,1.72
3.51,4.21,1.73
3.51,4.35,1.73
3.51,4.49,1.70
3.51,4.64,1.65
3.51,4.78,1.57
3.51,4.92,1.49
3.51,5.06,1.39
3.51,5.20,1.28
3.51,5.34,1.19
3.51,5.48,1.10
3.51,5.63,1.04
3.51,5.77,0.99
3.51,5.91,0.98
3.51,6.05,0.99
3.51,6.19,1.02
3.51,6.33,1.06
3.51,6.47,1.12
3.51,6.62,1.18
3.51,6.76,1.25
3.51,6.90,1.32
3.51,7.04,1.40
3.51,7.18,1.48
3.51,7.32,1.56
3.51,7.46,1.63
3.51,7.61,1.70
3.51,7.75,1.76
3.51,7.89,1.81
3.51,8.03,1.83
3.51,8.17,1.85
3.51,8.31,1.84
3.51,8.45,1.81
3.51,8.60,1.77
3.51,8.74,1.72
3.51,8.88,1.65
3.51,9.02,1.58
3.51,9.16,1.51
3.51,9.30,1.44
3.51,9.44,1.36
3.51,9.59,1.29
3.51,9.73,1.23
3.51,9.87,1.18
3.51,10.01,1.13
3.51,10.15,1.09
3.51,10.29,1.06
3.51,10.43,1.03
3.51,10.58,1.01
3.51,10.72,1.00
3.51,10.86,0.99
3.51,11.00,0.99
3.65,-3.00,2.00
3.65,-2.86,2.01
3.65,-2.72,2.04
3.65,-2.58,2.09
3.65,-2.43,2.15
3.65,-2.29,2.23
3.65,-2.15,2.34
3.65,-2.01,2.47
3.65,-1.87,2.63
3.65,-1.73,2.82
3.65,-1.59,3.04
3.65,-1.44,3.29
3.65,-1.30,3.58
3.65,-1.16,3.89
3.65,-1.02,4.23
3.65,-0.88,4.58
3.65,-0.74,4.96
3.65,-0.60,5.34
3.65,-0.45,5.72
3.65,-0.31,6.10
3.65,-0.17,6.45
3.65,-0.03,6.79
3.65,0.11,7.08
3.65,0.25,7.34
3.65,0.39,7.54
3.65,0.54,7.69
3.65,0.68,7.79
3.65,0.82,7.81
3.65,0.96,7.77
3.65,1.10,7.67
3.65,1.24,7.49
3.65,1.38,7.25
3.65,1.53,6.95
3.65,1.67,6.59
3.65,1.81,6.18
3.65,1.95,5.72
3.65,2.09,5.24
3.65,2.23,4.72
3.65,2.37,4.20
3.65,2.52,3.69
3.65,2.66,3.20
3.65,2.80,2.75
3.65,2.94,2.35
3.65,3.08,2.02
3.65,3.22,1.76
3.65,3.36,1.58
3.65,3.51,1.47
3.65,3.65,1.41
3.65,3.79,1.40
3.65,3.93,1.41
3.65,4.07,1.43
3.65,4.21,1.45
3.65,4.35,1.46
3.65,4.49,1.45
3.65,4.64,1.42
3.65,4.78,1.38
3.65,4.92,1.33
3.65,5.06,1.27
3.65,5.20,1.20
3.65,5.34,1.14
3.65,5.48,1.09
3.65,5.63,1.05
3.65,5.77,1.03
3.65,5.91,1.02
3.65,6.05,1.03
3.65,6.19,1.05
3.65,6.33,1.08
3.65,6.47,1.11
3.65,6.62,1.15
3.65,6.76,1.21
3.65,6.90,1.26
3.65,7.04,1.33
3.65,7.18,1.41
3.65,7.32,1.49
3.65,7.46,1.57
3.65,7.61,1.65
3.65,7.75,1.71
3.65,7.89,1.77
3.65,8.03,1.80
3.65,8.17,1.82
3.65,8.31,1.82
3.65,8.45,1.80
3.65,8.60,1.76
3.65,8.74,1.71
3.65,8.88,1.65
3.65,9.02,1.58
3.65,9.16,1.50
3.65,9.30,1.43
3.65,9.44,1.35
3.65,9.59,1.28
3.65,9.73,1.22
3.65,9.87,1.16
3.65,10.01,1.12
3.65,10.15,1.08
3.65,10.29,1.04
3.65,10.43,1.02
3.65,10.58,1.00
3.65,10.72,0.99
3.65,10.86,0.98
3.65,11.00,0.97
3.79,-3.00,2.03
3.79,-2.86,2.04
3.79,-2.72,2.08
3.79,-2.58,2.13
3.79,-2.43,2.20
3.79,-2.29,2.29
3.79,-2.15,2.41
3.79,-2.01,2.55
3.79,-1.87,2.73
3.79,-1.73,2.92
3.79,-1.59,3.15
3.79,-1.44,3.41
3.79,-1.30,3.70
3.79,-1.16,4.01
3.79,-1.02,4.34
3.79,-0.88,4.69
3.79,-0.74,5.05
3.79,-0.60,5.41
3.79,-0.45,5.76
3.79,-0.31,6.11
3.79,-0.17,6.43
3.79,-0.03,6.72
3.79,0.11,6.97
3.79,0.25,7.19
3.79,0.39,7.35
3.79,0.54,7.47
3.79,0.68,7.53
3.79,0.82,7.53
3.79,0.96,7.48
3.79,1.10,7.37
3.79,1.24,7.20
3.79,1.38,6.97
3.79,1.53,6.69
3.79,1.67,6.36
3.79,1.81,5.98
3.79,1.95,5.56
3.79,2.09,5.11
3.79,2.23,4.63
3.79,2.37,4.14
3.79,2.52,3.65
3.79,2.66,3.17
3.79,2.80,2.73
3.79,2.94,2.32
3.79,3.08,1.98
3.79,3.22,1.69
3.79,3.36,1.48
3.79,3.51,1.33
3.79,3.65,1.24
3.79,3.79,1.20
3.79,3.93,1.19
3.79,4.07,1.20
3.79,4.21,1.21
3.79,4.35,1.23
3.79,4.49,1.24
3.79,4.64,1.24
3.79,4.78,1.23
3.79,4.92,1.21
3.79,5.06,1.18
3.79,5.20,1.16
3.79,5.34,1.13
3.79,5.48,1.11
3.79,5.63,1.10
3.79,5.77,1.09
3.79,5.91,1.09
3.79,6.05,1.10
3.79,6.19,1.11
3.79,6.33,1.12
3.79,6.47,1.14
3.79,6.62,1.16
3.79,6.76,1.19
3.79,6.90,1.24
3.79,7.04,1.30
3.79,7.18,1.37
3.79,7.32,1.45
3.79,7.46,1.53
3.79,7.61,1.61
3.79,7.75,1.68
3.79,7.89,1.74
3.79,8.03,1.78
3.79,8.17,1.80
3.79,8.31,1.81
3.79,8.45,1.79
3.79,8.60,1.75
3.79,8.74,1.70
3.79,8.88,1.64
3.79,9.02,1.57
3.79,9.16,1.49
3.79,9.30,1.42
3.79,9.44,1.34
3.79,9.59,1.27
3.79,9.73,1.21
3.79,9.87,1.15
3.79,10.01,1.10
3.79,10.15,1.06
3.79,10.29,1.03
3.79,10.43,1.00
3.79,10.58,0.98
3.79,10.72,0.97
3.79,10.86,0.96
3.79,11.00,0.96
3.93,-3.00,2.05
3.93,-2.86,2.07
3.93,-2.72,2.11
3.93,-2.58,2.17
3.93,-2.43,2.25
3.93,-2.29,2.36
3.93,-2.15,2.49
3.93,-2.01,2.65
3.93,-1.87,2.83
3.93,-1.73,3.04
3.93,-1.59,3.29
3.93,-1.44,3.56
3.93,-1.30,3.85
3.93,-1.16,4.17
3.93,-1.02,4.50
3.93,-0.88,4.85
3.93,-0.74,5.20
3.93,-0.60,5.54
3.93,-0.45,5.88
3.93,-0.31,6.19
3.93,-0.17,6.48
3.93,-0.03,6.74
3.93,0.11,6.96
3.93,0.25,7.13
3.93,0.39,7.26
3.93,0.54,7.34
3.93,0.68,7.38
3.93,0.82,7.36
3.93,0.96,7.29
3.93,1.10,7.18
3.93,1.24,7.02
3.93,1.38,6.81
3.93,1.53,6.55
3.93,1.67,6.25
3.93,1.81,5.90
3.93,1.95,5.52
3.93,2.09,5.10
3.93,2.23,4.66
3.93,2.37,4.20
3.93,2.52,3.73
3.93,2.66,3.27
3.93,2.80,2.83
3.93,2.94,2.42
3.93,3.08,2.05
3.93,3.22,1.74
3.93,3.36,1.49
3.93,3.51,1.30
3.93,3.65,1.17
3.93,3.79,1.09
3.93,3.93,1.04
3.93,4.07,1.03
3.93,4.21,1.03
3.93,4.35,1.05
3.93,4.49,1.07
3.93,4.64,1.09
3.93,4.78,1.11
3.93,4.92,1.12
3.93,5.06,1.13
3.93,5.20,1.14
3.93,5.34,1.15
3.93,5.48,1.16
3.93,5.63,1.17
3.93,5.77,1.18
3.93,5.91,1.19
3.93,6.05,1.19
3.93,6.19,1.19
3.93,6.33,1.19
3.93,6.47,1.20
3.93,6.62,1.21
3.93,6.76,1.23
3.93,6.90,1.26
3.93,7.04,1.31
3.93,7.18,1.37
3.93,7.32,1.45
3.93,7.46,1.53
3.93,7.61,1.61
3.93,7.75,1.68
3.93,7.89,1.74
3.93,8.03,1.79
3.93,8.17,1.81
3.93,8.31,1.81
3.93,8.45,1.79
3.93,8.60,1.75
3.93,8.74,1.70
3.93,8.88,1.63
3.93,9.02,1.56
3.93,9.16,1.48
3.93,9.30,1.40
3.93,9.44,1.33
3.93,9.59,1.26
3.93,9.73,1.19
3.93,9.87,1.13
3.93,10.01,1.09
3.93,10.15,1.04
3.93,10.29,1.01
3.93,10.43,0.99
3.93,10.58,0.97
3.93,10.72,0.95
3.93,10.86,0.95
3.93,11.00,0.94
4.07,-3.00,2.08
4.07,-2.86,2.10
4.07,-2.72,2.15
4.07,-2.58,2.22
4.07,-2.43,2.31
4.07,-2.29,2.43
4.07,-2.15,2.57
4.07,-2.01,2.74
4.07,-1.87,2.95
4.07,-1.73,3.18
4.07,-1.59,3.44
4.07,-1.44,3.72
4.07,-1.30,4.03
4.07,-1.16,4.36
4.07,-1.02,4.70
4.07,-0.88,5.05
4.07,-0.74,5.40
4.07,-0.60,5.74
4.07,-0.45,6.06
4.07,-0.31,6.36
4.07,-0.17,6.63
4.07,-0.03,6.86
4.07,0.11,7.04
4.07,0.25,7.19
4.07,0.39,7.28
4.07,0.54,7.34
4.07,0.68,7.34
4.07,0.82,7.31
4.07,0.96,7.23
4.07,1.10,7.11
4.07,1.24,6.96
4.07,1.38,6.76
4.07,1.53,6.53
4.07,1.67,6.26
4.07,1.81,5.94
4.07,1.95,5.60
4.07,2.09,5.21
4.07,2.23,4.80
4.07,2.37,4.37
4.07,2.52,3.92
4.07,2.66,3.47
4.07,2.80,3.03
4.07,2.94,2.61
4.07,3.08,2.23
4.07,3.22,1.89
4.07,3.36,1.60
4.07,3.51,1.36
4.07,3.65,1.18
4.07,3.79,1.05
4.07,3.93,0.97
4.07,4.07,0.93
4.07,4.21,0.91
4.07,4.35,0.92
4.07,4.49,0.95
4.07,4.64,0.98
4.07,4.78,1.03
4.07,4.92,1.07
4.07,5.06,1.11
4.07,5.20,1.16
4.07,5.34,1.20
4.07,5.48,1.24
4.07,5.63,1.27
4.07,5.77,1.29
4.07,5.91,1.31
4.07,6.05,1.32
4.07,6.19,1.32
4.07,6.33,1.32
4.07,6.47,1.31
4.07,6.62,1.31
4.07,6.76,1.32
4.07,6.90,1.34
4.07,7.04,1.38
4.07,7.18,1.44
4.07,7.32,1.51
4.07,7.46,1.59
4.07,7.61,1.66
4.07,7.75,1.73
4.07,7.89,1.79
4.07,8.03,1.82
4.07,8.17,1.84
4.07,8.31,1.83
4.07,8.45,1.81
4.07,8.60,1.76
4.07,8.74,1.70
4.07,8.88,1.63
4.07,9.02,1.56
4.07,9.16,1.47
4.07,9.30,1.39
4.07,9.44,1.31
4.07,9.59,1.24
4.07,9.73,1.18
4.07,9.87,1.12
4.07,10.01,1.07
4.07,10.15,1.03
4.07,10.29,0.99
4.07,10.43,0.97
4.07,10.58,0.95
4.07,10.72,0.94
4.07,10.86,0.93
4.07,11.00,0.93
4.21,-3.00,2.11
4.21,-2.86,2.14
4.21,-2.72,2.19
4.21,-2.58,2.26
4.21,-2.43,2.37
4.21,-2.29,2.50
4.21,-2.15,2.66
4.21,-2.01,2.85
4.21,-1.87,3.07
4.21,-1.73,3.32
4.21,-1.59,3.60
4.21,-1.44,3.91
4.21,-1.30,4.24
4.21,-1.16,4.59
4.21,-1.02,4.95
4.21,-0.88,5.31
4.21,-0.74,5.66
4.21,-0.60,6.00
4.21,-0.45,6.32
4.21,-0.31,6.61
4.21,-0.17,6.86
4.21,-0.03,7.07
4.21,0.11,7.23
4.21,0.25,7.35
4.21,0.39,7.42
4.21,0.54,7.45
4.21,0.68,7.43
4.21,0.82,7.38
4.21,0.96,7.30
4.21,1.10,7.18
4.21,1.24,7.03
4.21,1.38,6.85
4.21,1.53,6.64
4.21,1.67,6.39
4.21,1.81,6.11
4.21,1.95,5.79
4.21,2.09,5.44
4.21,2.23,5.05
4.21,2.37,4.64
4.21,2.52,4.21
4.21,2.66,3.77
4.21,2.80,3.33
4.21,2.94,2.90
4.21,3.08,2.49
4.21,3.22,2.12
4.21,3.36,1.79
4.21,3.51,1.51
4.21,3.65,1.28
4.21,3.79,1.10
4.21,3.93,0.98
4.21,4.07,0.90
4.21,4.21,0.86
4.21,4.35,0.85
4.21,4.49,0.88
4.21,4.64,0.92
4.21,4.78,0.98
4.21,4.92,1.05
4.21,5.06,1.12
4.21,5.20,1.20
4.21,5.34,1.27
4.21,5.48,1.33
4.21,5.63,1.39
4.21,5.77,1.44
4.21,5.91,1.47
4.21,6.05,1.50
4.21,6.19,1.50
4.21,6.33,1.51
4.21,6.47,1.50
4.21,6.62,1.50
4.21,6.76,1.50
4.21,6.90,1.52
4.21,7.04,1.55
4.21,7.18,1.60
4.21,7.32,1.66
4.21,7.46,1.73
4.21,7.61,1.79
4.21,7.75,1.85
4.21,7.89,1.89
4.21,8.03,1.91
4.21,8.17,1.91
4.21,8.31,1.89
4.21,8.45,1.85
4.21,8.60,1.80
4.21,8.74,1.73
4.21,8.88,1.65
4.21,9.02,1.56
4.21,9.16,1.47
4.21,9.30,1.39
4.21,9.44,1.30
4.21,9.59,1.23
4.21,9.73,1.16
4.21,9.87,1.10
4.21,10.01,1.05
4.21,10.15,1.01
4.21,10.29,0.98
4.21,10.43,0.95
4.21,10.58,0.93
4.21,10.72,0.92
4.21,10.86,0.91
4.21,11.00,0.91
4.35,-3.00,2.14
4.35,-2.86,2.17
4.35,-2.72,2.23
4.35,-2.58,2.31
4.35,-2.43,2.43
4.35,-2.29,2.58
4.35,-2.15,2.76
4.35,-2.01,2.97
4.35,-1.87,3.21
4.35,-1.73,3.49
4.35,-1.59,3.79
4.35,-1.44,4.13
4.35,-1.30,4.48
4.35,-1.16,4.85
4.35,-1.02,5.23
4.35,-0.88,5.61
4.35,-0.74,5.98
4.35,-0.60,6.33
4.35,-0.45,6.66
4.35,-0.31,6.94
4.35,-0.17,7.19
4.35,-0.03,7.38
4.35,0.11,7.53
4.35,0.25,7.63
4.35,0.39,7.68
4.35,0.54,7.68
4.35,0.68,7.65
4.35,0.82,7.59
4.35,0.96,7.50
4.35,1.10,7.38
4.35,1.24,7.23
4.35,1.38,7.07
4.35,1.53,6.87
4.35,1.67,6.65
4.35,1.81,6.39
4.35,1.95,6.10
4.35,2.09,5.77
4.35,2.23,5.40
4.35,2.37,5.01
4.35,2.52,4.58
4.35,2.66,4.14
4.35,2.80,3.70
4.35,2.94,3.25
4.35,3.08,2.82
4.35,3.22,2.42
4.35,3.36,2.05
4.35,3.51,1.72
4.35,3.65,1.44
4.35,3.79,1.22
4.35,3.93,1.05
4.35,4.07,0.93
4.35,4.21,0.86
4.35,4.35,0.84
4.35,4.49,0.86
4.35,4.64,0.90
4.35,4.78,0.98
4.35,4.92,1.07
4.35,5.06,1.16
4.35,5.20,1.27
4.35,5.34,1.37
4.35,5.48,1.47
4.35,5.63,1.55
4.35,5.77,1.63
4.35,5.91,1.69
4.35,6.05,1.73
4.35,6.19,1.76
4.35,6.33,1.78
4.35,6.47,1.79
4.35,6.62,1.79
4.35,6.76,1.80
4.35,6.90,1.82
4.35,7.04,1.84
4.35,7.18,1.88
4.35,7.32,1.93
4.35,7.46,1.98
4.35,7.61,2.02
4.35,7.75,2.05
4.35,7.89,2.07
4.35,8.03,2.07
4.35,8.17,2.04
4.35,8.31,2.00
4.35,8.45,1.94
4.35,8.60,1.86
4.35,8.74,1.77
4.35,8.88,1.68
4.35,9.02,1.58
4.35,9.16,1.48
4.35,9.30,1.38
4.35,9.44,1.30
4.35,9.59,1.21
4.35,9.73,1.14
4.35,9.87,1.08
4.35,10.01,1.03
4.35,10.15,0.99
4.35,10.29,0.96
4.35,10.43,0.93
4.35,10.58,0.92
4.35,10.72,0.90
4.35,10.86,0.90
4.35,11.00,0.89
4.49,-3.00,2.17
4.49,-2.86,2.21
4.49,-2.72,2.27
4.49,-2.58,2.37
4.49,-2.43,2.50
4.49,-2.29,2.66
4.49,-2.15,2.86
4.49,-2.01,3.09
4.49,-1.87,3.36
4.49,-1.73,3.67
4.49,-1.59,4.00
4.49,-1.44,4.36
4.49,-1.30,4.75
4.49,-1.16,5.15
4.49,-1.02,5.56
4.49,-0.88,5.97
4.49,-0.74,6.36
4.49,-0.60,6.73
4.49,-0.45,7.06
4.49,-0.31,7.36
4.49,-0.17,7.60
4.49,-0.03,7.79
4.49,0.11,7.93
4.49,0.25,8.01
4.49,0.39,8.05
4.49,0.54,8.04
4.49,0.68,7.99
4.49,0.82,7.92
4.49,0.96,7.82
4.49,1.10,7.70
4.49,1.24,7.56
4.49,1.38,7.41
4.49,1.53,7.23
4.49,1.67,7.02
4.49,1.81,6.78
4.49,1.95,6.51
4.49,2.09,6.20
4.49,2.23,5.84
4.49,2.37,5.45
4.49,2.52,5.03
4.49,2.66,4.59
4.49,2.80,4.13
4.49,2.94,3.66
4.49,3.08,3.21
4.49,3.22,2.77
4.49,3.36,2.36
4.49,3.51,1.99
4.49,3.65,1.67
4.49,3.79,1.39
4.49,3.93,1.18
4.49,4.07,1.02
4.49,4.21,0.92
4.49,4.35,0.87
4.49,4.49,0.88
4.49,4.64,0.93
4.49,4.78,1.01
4.49,4.92,1.11
4.49,5.06,1.24
4.49,5.20,1.37
4.49,5.34,1.51
4.49,5.48,1.64
4.49,5.63,1.77
4.49,5.77,1.88
4.49,5.91,1.98
4.49,6.05,2.06
4.49,6.19,2.12
4.49,6.33,2.16
4.49,6.47,2.20
4.49,6.62,2.22
4.49,6.76,2.24
4.49,6.90,2.26
4.49,7.04,2.28
4.49,7.18,2.31
4.49,7.32,2.34
4.49,7.46,2.36
4.49,7.61,2.37
4.49,7.75,2.37
4.49,7.89,2.35
4.49,8.03,2.31
4.49,8.17,2.25
4.49,8.31,2.17
4.49,8.45,2.08
4.49,8.60,1.97
4.49,8.74,1.85
4.49,8.88,1.73
4.49,9.02,1.62
4.49,9.16,1.50
4.49,9.30,1.39
4.49,9.44,1.29
4.49,9.59,1.21
4.49,9.73,1.13
4.49,9.87,1.07
4.49,10.01,1.01
4.49,10.15,0.97
4.49,10.29,0.94
4.49,10.43,0.91
4.49,10.58,0.90
4.49,10.72,0.89
4.49,10.86,0.88
4.49,11.00,0.88
4.64,-3.00,2.21
4.64,-2.86,2.25
4.64,-2.72,2.32
4.64,-2.58,2.43
4.64,-2.43,2.57
4.64,-2.29,2.76
4.64,-2.15,2.97
4.64,-2.01,3.23
4.64,-1.87,3.53
4.64,-1.73,3.86
4.64,-1.59,4.23
4.64,-1.44,4.63
4.64,-1.30,5.05
4.64,-1.16,5.48
4.64,-1.02,5.93
4.64,-0.88,6.36
4.64,-0.74,6.79
4.64,-0.60,7.18
4.64,-0.45,7.53
4.64,-0.31,7.84
4.64,-0.17,8.09
4.64,-0.03,8.28
4.64,0.11,8.42
4.64,0.25,8.49
4.64,0.39,8.51
4.64,0.54,8.49
4.64,0.68,8.44
4.64,0.82,8.35
4.64,0.96,8.25
4.64,1.10,8.13
4.64,1.24,8.00
4.64,1.38,7.86
4.64,1.53,7.69
4.64,1.67,7.50
4.64,1.81,7.28
4.64,1.95,7.01
4.64,2.09,6.71
4.64,2.23,6.36
4.64,2.37,5.97
4.64,2.52,5.54
4.64,2.66,5.08
4.64,2.80,4.61
4.64,2.94,4.12
4.64,3.08,3.63
4.64,3.22,3.16
4.64,3.36,2.71
4.64,3.51,2.30
4.64,3.65,1.93
4.64,3.79,1.61
4.64,3.93,1.35
4.64,4.07,1.15
4.64,4.21,1.02
4.64,4.35,0.95
4.64,4.49,0.94
4.64,4.64,0.98
4.64,4.78,1.07
4.64,4.92,1.20
4.64,5.06,1.35
4.64,5.20,1.51
4.64,5.34,1.69
4.64,5.48,1.87
4.64,5.63,2.04
4.64,5.77,2.21
4.64,5.91,2.36
4.64,6.05,2.49
4.64,6.19,2.60
4.64,6.33,2.69
4.64,6.47,2.75
4.64,6.62,2.81
4.64,6.76,2.84
4.64,6.90,2.87
4.64,7.04,2.89
4.64,7.18,2.91
4.64,7.32,2.91
4.64,7.46,2.90
4.64,7.61,2.87
4.64,7.75,2.83
4.64,7.89,2.76
4.64,8.03,2.67
4.64,8.17,2.56
4.64,8.31,2.43
4.64,8.45,2.28
4.64,8.60,2.13
4.64,8.74,1.98
4.64,8.88,1.83
4.64,9.02,1.68
4.64,9.16,1.54
4.64,9.30,1.41
4.64,9.44,1.30
4.64,9.59,1.20
4.64,9.73,1.12
4.64,9.87,1.05
4.64,10.01,1.00
4.64,10.15,0.95
4.64,10.29,0.92
4.64,10.43,0.90
4.64,10.58,0.88
4.64,10.72,0.87
4.64,10.86,0.86
4.64,11.00,0.86
4.78,-3.00,2.25
4.78,-2.86,2.29
4.78,-2.72,2.37
4.78,-2.58,2.49
4.78,-2.43,2.65
4.78,-2.29,2.86
4.78,-2.15,3.10
4.78,-2.01,3.38
4.78,-1.87,3.71
4.78,-1.73,4.08
4.78,-1.59,4.48
4.78,-1.44,4.92
4.78,-1.30,5.38
4.78,-1.16,5.85
4.78,-1.02,6.33
4.78,-0.88,6.81
4.78,-0.74,7.26
4.78,-0.60,7.69
4.78,-0.45,8.06
4.78,-0.31,8.39
4.78,-0.17,8.65
4.78,-0.03,8.85
4.78,0.11,8.98
4.78,0.25,9.05
4.78,0.39,9.06
4.78,0.54,9.03
4.78,0.68,8.97
4.78,0.82,8.88
4.78,0.96,8.77
4.78,1.10,8.66
4.78,1.24,8.53
4.78,1.38,8.39
4.78,1.53,8.24
4.78,1.67,8.06
4.78,1.81,7.84
4.78,1.95,7.59
4.78,2.09,7.29
4.78,2.23,6.94
4.78,2.37,6.54
4.78,2.52,6.10
4.78,2.66,5.63
4.78,2.80,5.12
4.78,2.94,4.61
4.78,3.08,4.09
4.78,3.22,3.58
4.78,3.36,3.09
4.78,3.51,2.63
4.78,3.65,2.22
4.78,3.79,1.86
4.78,3.93,1.56
4.78,4.07,1.32
4.78,4.21,1.16
4.78,4.35,1.06
4.78,4.49,1.04
4.78,4.64,1.08
4.78,4.78,1.17
4.78,4.92,1.32
4.78,5.06,1.50
4.78,5.20,1.70
4.78,5.34,1.93
4.78,5.48,2.17
4.78,5.63,2.40
4.78,5.77,2.63
4.78,5.91,2.85
4.78,6.05,3.05
4.78,6.19,3.22
4.78,6.33,3.36
4.78,6.47,3.48
4.78,6.62,3.57
4.78,6.76,3.63
4.78,6.90,3.68
4.78,7.04,3.69
4.78,7.18,3.69
4.78,7.32,3.67
4.78,7.46,3.62
4.78,7.61,3.54
4.78,7.75,3.44
4.78,7.89,3.31
4.78,8.03,3.15
4.78,8.17,2.97
4.78,8.31,2.78
4.78,8.45,2.57
4.78,8.60,2.36
4.78,8.74,2.16
4.78,8.88,1.96
4.78,9.02,1.78
4.78,9.16,1.61
4.78,9.30,1.46
4.78,9.44,1.32
4.78,9.59,1.21
4.78,9.73,1.12
4.78,9.87,1.04
4.78,10.01,0.98
4.78,10.15,0.94
4.78,10.29,0.90
4.78,10.43,0.88
4.78,10.58,0.86
4.78,10.72,0.85
4.78,10.86,0.85
4.78,11.00,0.84
4.92,-3.00,2.30
4.92,-2.86,2.34
4.92,-2.72,2.43
4.92,-2.58,2.56
4.92,-2.43,2.74
4.92,-2.29,2.96
4.92,-2.15,3.23
4.92,-2.01,3.55
4.92,-1.87,3.91
4.92,-1.73,4.31
4.92,-1.59,4.75
4.92,-1.44,5.23
4.92,-1.30,5.73
4.92,-1.16,6.25
4.92,-1.02,6.78
4.92,-0.88,7.29
4.92,-0.74,7.78
4.92,-0.60,8.24
4.92,-0.45,8.64
4.92,-0.31,8.99
4.92,-0.17,9.26
4.92,-0.03,9.47
4.92,0.11,9.60
4.92,0.25,9.67
4.92,0.39,9.67
4.92,0.54,9.63
4.92,0.68,9.56
4.92,0.82,9.46
4.92,0.96,9.35
4.92,1.10,9.23
4.92,1.24,9.11
4.92,1.38,8.98
4.92,1.53,8.84
4.92,1.67,8.67
4.92,1.81,8.47
4.92,1.95,8.22
4.92,2.09,7.92
4.92,2.23,7.57
4.92,2.37,7.16
4.92,2.52,6.70
4.92,2.66,6.20
4.92,2.80,5.67
4.92,2.94,5.12
4.92,3.08,4.56
4.92,3.22,4.01
4.92,3.36,3.48
4.92,3.51,2.98
4.92,3.65,2.53
4.92,3.79,2.12
4.92,3.93,1.78
4.92,4.07,1.51
4.92,4.21,1.31
4.92,4.35,1.20
4.92,4.49,1.16
4.92,4.64,1.20
4.92,4.78,1.30
4.92,4.92,1.47
4.92,5.06,1.69
4.92,5.20,1.95
4.92,5.34,2.24
4.92,5.48,2.55
4.92,5.63,2.86
4.92,5.77,3.17
4.92,5.91,3.47
4.92,6.05,3.74
4.92,6.19,3.99
4.92,6.33,4.20
4.92,6.47,4.38
4.92,6.62,4.52
4.92,6.76,4.61
4.92,6.90,4.67
4.92,7.04,4.69
4.92,7.18,4.67
4.92,7.32,4.62
4.92,7.46,4.52
4.92,7.61,4.39
4.92,7.75,4.22
4.92,7.89,4.01
4.92,8.03,3.77
4.92,8.17,3.51
4.92,8.31,3.24
4.92,8.45,2.95
4.92,8.60,2.67
4.92,8.74,2.40
4.92,8.88,2.15
4.92,9.02,1.91
4.92,9.16,1.70
4.92,9.30,1.52
4.92,9.44,1.36
4.92,9.59,1.23
4.92,9.73,1.13
4.92,9.87,1.04
4.92,10.01,0.97
4.92,10.15,0.92
4.92,10.29,0.89
4.92,10.43,0.86
4.92,10.58,0.85
4.92,10.72,0.84
4.92,10.86,0.83
4.92,11.00,0.83
5.06,-3.00,2.34
5.06,-2.86,2.39
5.06,-2.72,2.49
5.06,-2.58,2.64
5.06,-2.43,2.84
5.06,-2.29,3.08
5.06,-2.15,3.38
5.06,-2.01,3.72
5.06,-1.87,4.12
5.06,-1.73,4.56
5.06,-1.59,5.04
5.06,-1.44,5.56
5.06,-1.30,6.11
5.06,-1.16,6.68
5.06,-1.02,7.25
5.06,-0.88,7.81
5.06,-0.74,8.34
5.06,-0.60,8.83
5.06,-0.45,9.26
5.06,-0.31,9.63
5.06,-0.17,9.92
5.06,-0.03,10.12
5.06,0.11,10.26
5.06,0.25,10.31
5.06,0.39,10.31
5.06,0.54,10.26
5.06,0.68,10.17
5.06,0.82,10.06
5.06,0.96,9.95
5.06,1.10,9.83
5.06,1.24,9.71
5.06,1.38,9.59
5.06,1.53,9.46
5.06,1.67,9.31
5.06,1.81,9.11
5.06,1.95,8.87
5.06,2.09,8.58
5.06,2.23,8.22
5.06,2.37,7.80
5.06,2.52,7.32
5.06,2.66,6.79
5.06,2.80,6.23
5.06,2.94,5.64
5.06,3.08,5.05
5.06,3.22,4.45
5.06,3.36,3.88
5.06,3.51,3.34
5.06,3.65,2.84
5.06,3.79,2.40
5.06,3.93,2.02
5.06,4.07,1.71
5.06,4.21,1.49
5.06,4.35,1.35
5.06,4.49,1.30
5.06,4.64,1.34
5.06,4.78,1.46
5.06,4.92,1.67
5.06,5.06,1.93
5.06,5.20,2.26
5.06,5.34,2.62
5.06,5.48,3.01
5.06,5.63,3.42
5.06,5.77,3.82
5.06,5.91,4.22
5.06,6.05,4.59
5.06,6.19,4.92
5.06,6.33,5.21
5.06,6.47,5.45
5.06,6.62,5.64
5.06,6.76,5.77
5.06,6.90,5.85
5.06,7.04,5.87
5.06,7.18,5.83
5.06,7.32,5.75
5.06,7.46,5.60
5.06,7.61,5.41
5.06,7.75,5.16
5.06,7.89,4.87
5.06,8.03,4.54
5.06,8.17,4.19
5.06,8.31,3.81
5.06,8.45,3.44
5.06,8.60,3.07
5.06,8.74,2.72
5.06,8.88,2.39
5.06,9.02,2.10
5.06,9.16,1.84
5.06,9.30,1.61
5.06,9.44,1.42
5.06,9.59,1.27
5.06,9.73,1.14
5.06,9.87,1.04
5.06,10.01,0.97
5.06,10.15,0.91
5.06,10.29,0.87
5.06,10.43,0.85
5.06,10.58,0.83
5.06,10.72,0.82
5.06,10.86,0.81
5.06,11.00,0.81
5.20,-3.00,2.39
5.20,-2.86,2.45
5.20,-2.72,2.56
5.20,-2.58,2.72
5.20,-2.43,2.94
5.20,-2.29,3.21
5.20,-2.15,3.53
5.20,-2.01,3.91
5.20,-1.87,4.34
5.20,-1.73,4.82
5.20,-1.59,5.35
5.20,-1.44,5.91
5.20,-1.30,6.51
5.20,-1.16,7.12
5.20,-1.02,7.74
5.20,-0.88,8.34
5.20,-0.74,8.91
5.20,-0.60,9.44
5.20,-0.45,9.90
5.20,-0.31,10.28
5.20,-0.17,10.58
5.20,-0.03,10.79
5.20,0.11,10.92
5.20,0.25,10.96
5.20,0.39,10.94
5.20,0.54,10.87
5.20,0.68,10.77
5.20,0.82,10.65
5.20,0.96,10.52
5.20,1.10,10.41
5.20,1.24,10.30
5.20,1.38,10.19
5.20,1.53,10.07
5.20,1.67,9.93
5.20,1.81,9.75
5.20,1.95,9.53
5.20,2.09,9.23
5.20,2.23,8.87
5.20,2.37,8.44
5.20,2.52,7.95
5.20,2.66,7.39
5.20,2.80,6.80
5.20,2.94,6.17
5.20,3.08,5.54
5.20,3.22,4.90
5.20,3.36,4.28
5.20,3.51,3.70
5.20,3.65,3.16
5.20,3.79,2.67
5.20,3.93,2.25
5.20,4.07,1.91
5.20,4.21,1.66
5.20,4.35,1.51
5.20,4.49,1.45
5.20,4.64,1.50
5.20,4.78,1.65
5.20,4.92,1.90
5.20,5.06,2.22
5.20,5.20,2.62
5.20,5.34,3.07
5.20,5.48,3.56
5.20,5.63,4.07
5.20,5.77,4.59
5.20,5.91,5.09
5.20,6.05,5.56
5.20,6.19,5.99
5.20,6.33,6.36
5.20,6.47,6.67
5.20,6.62,6.91
5.20,6.76,7.08
5.20,6.90,7.17
5.20,7.04,7.19
5.20,7.18,7.15
5.20,7.32,7.03
5.20,7.46,6.84
5.20,7.61,6.58
5.20,7.75,6.25
5.20,7.89,5.87
5.20,8.03,5.45
5.20,8.17,4.99
5.20,8.31,4.51
5.20,8.45,4.02
5.20,8.60,3.55
5.20,8.74,3.11
5.20,8.88,2.70
5.20,9.02,2.33
5.20,9.16,2.01
5.20,9.30,1.73
5.20,9.44,1.50
5.20,9.59,1.32
5.20,9.73,1.17
5.20,9.87,1.06
5.20,10.01,0.97
5.20,10.15,0.91
5.20,10.29,0.86
5.20,10.43,0.84
5.20,10.58,0.82
5.20,10.72,0.81
5.20,10.86,0.80
5.20,11.00,0.80
5.34,-3.00,2.45
5.34,-2.86,2.51
5.34,-2.72,2.63
5.34,-2.58,2.81
5.34,-2.43,3.04
5.34,-2.29,3.34
5.34,-2.15,3.69
5.34,-2.01,4.10
5.34,-1.87,4.57
5.34,-1.73,5.09
5.34,-1.59,5.66
5.34,-1.44,6.28
5.34,-1.30,6.92
5.34,-1.16,7.58
5.34,-1.02,8.25
5.34,-0.88,8.89
5.34,-0.74,9.50
5.34,-0.60,10.06
5.34,-0.45,10.54
5.34,-0.31,10.94
5.34,-0.17,11.24
5.34,-0.03,11.45
5.34,0.11,11.56
5.34,0.25,11.58
5.34,0.39,11.54
5.34,0.54,11.44
5.34,0.68,11.31
5.34,0.82,11.17
5.34,0.96,11.04
5.34,1.10,10.92
5.34,1.24,10.81
5.34,1.38,10.72
5.34,1.53,10.63
5.34,1.67,10.51
5.34,1.81,10.36
5.34,1.95,10.14
5.34,2.09,9.86
5.34,2.23,9.51
5.34,2.37,9.07
5.34,2.52,8.56
5.34,2.66,7.99
5.34,2.80,7.36
5.34,2.94,6.70
5.34,3.08,6.02
5.34,3.22,5.34
5.34,3.36,4.68
5.34,3.51,4.05
5.34,3.65,3.47
5.34,3.79,2.94
5.34,3.93,2.49
5.34,4.07,2.11
5.34,4.21,1.84
5.34,4.35,1.67
5.34,4.49,1.61
5.34,4.64,1.68
5.34,4.78,1.86
5.34,4.92,2.16
5.34,5.06,2.56
5.34,5.20,3.04
5.34,5.34,3.59
5.34,5.48,4.19
5.34,5.63,4.82
5.34,5.77,5.45
5.34,5.91,6.07
5.34,6.05,6.65
5.34,6.19,7.17
5.34,6.33,7.62
5.34,6.47,7.99
5.34,6.62,8.28
5.34,6.76,8.48
5.34,6.90,8.59
5.34,7.04,8.62
5.34,7.18,8.56
5.34,7.32,8.41
5.34,7.46,8.18
5.34,7.61,7.86
5.34,7.75,7.47
5.34,7.89,7.00
5.34,8.03,6.47
5.34,8.17,5.90
5.34,8.31,5.31
5.34,8.45,4.71
5.34,8.60,4.12
5.34,8.74,3.57
5.34,8.88,3.06
5.34,9.02,2.61
5.34,9.16,2.22
5.34,9.30,1.88
5.34,9.44,1.61
5.34,9.59,1.39
5.34,9.73,1.21
5.34,9.87,1.08
5.34,10.01,0.98
5.34,10.15,0.91
5.34,10.29,0.86
5.34,10.43,0.83
5.34,10.58,0.80
5.34,10.72,0.79
5.34,10.86,0.79
5.34,11.00,0.78
5.48,-3.00,2.50
5.48,-2.86,2.57
5.48,-2.72,2.70
5.48,-2.58,2.89
5.48,-2.43,3.15
5.48,-2.29,3.47
5.48,-2.15,3.85
5.48,-2.01,4.30
5.48,-1.87,4.80
5.48,-1.73,5.37
5.48,-1.59,5.99
5.48,-1.44,6.65
5.48,-1.30,7.34
5.48,-1.16,8.05
5.48,-1.02,8.76
5.48,-0.88,9.44
5.48,-0.74,10.09
5.48,-0.60,10.67
5.48,-0.45,11.17
5.48,-0.31,11.57
5.48,-0.17,11.87
5.48,-0.03,12.06
5.48,0.11,12.15
5.48,0.25,12.14
5.48,0.39,12.05
5.48,0.54,11.92
5.48,0.68,11.76
5.48,0.82,11.59
5.48,0.96,11.44
5.48,1.10,11.32
5.48,1.24,11.23
5.48,1.38,11.15
5.48,1.53,11.09
5.48,1.67,11.01
5.48,1.81,10.88
5.48,1.95,10.70
5.48,2.09,10.44
5.48,2.23,10.10
5.48,2.37,9.67
5.48,2.52,9.15
5.48,2.66,8.55
5.48,2.80,7.90
5.48,2.94,7.21
5.48,3.08,6.49
5.48,3.22,5.77
5.48,3.36,5.07
5.48,3.51,4.39
5.48,3.65,3.76
5.48,3.79,3.20
5.48,3.93,2.71
5.48,4.07,2.30
5.48,4.21,2.01
5.48,4.35,1.83
5.48,4.49,1.78
5.48,4.64,1.86
5.48,4.78,2.09
5.48,4.92,2.45
5.48,5.06,2.93
5.48,5.20,3.51
5.48,5.34,4.17
5.48,5.48,4.89
5.48,5.63,5.64
5.48,5.77,6.40
5.48,5.91,7.13
5.48,6.05,7.81
5.48,6.19,8.42
5.48,6.33,8.94
5.48,6.47,9.36
5.48,6.62,9.68
5.48,6.76,9.91
5.48,6.90,10.03
5.48,7.04,10.06
5.48,7.18,9.99
5.48,7.32,9.83
5.48,7.46,9.57
5.48,7.61,9.21
5.48,7.75,8.75
5.48,7.89,8.21
5.48,8.03,7.58
5.48,8.17,6.91
5.48,8.31,6.19
5.48,8.45,5.47
5.48,8.60,4.77
5.48,8.74,4.10
5.48,8.88,3.49
5.48,9.02,2.94
5.48,9.16,2.47
5.48,9.30,2.07
5.48,9.44,1.74
5.48,9.59,1.47
5.48,9.73,1.27
5.48,9.87,1.11
5.48,10.01,0.99
5.48,10.15,0.91
5.48,10.29,0.85
5.48,10.43,0.82
5.48,10.58,0.79
5.48,10.72,0.78
5.48,10.86,0.78
5.48,11.00,0.77
5.63,-3.00,2.56
5.63,-2.86,2.63
5.63,-2.72,2.77
5.63,-2.58,2.98
5.63,-2.43,3.26
5.63,-2.29,3.60
5.63,-2.15,4.02
5.63,-2.01,4.50
5.63,-1.87,5.04
5.63,-1.73,5.65
5.63,-1.59,6.31
5.63,-1.44,7.02
5.63,-1.30,7.76
5.63,-1.16,8.51
5.63,-1.02,9.26
5.63,-0.88,9.98
5.63,-0.74,10.66
5.63,-0.60,11.26
5.63,-0.45,11.77
5.63,-0.31,12.17
5.63,-0.17,12.45
5.63,-0.03,12.61
5.63,0.11,12.66
5.63,0.25,12.60
5.63,0.39,12.47
5.63,0.54,12.28
5.63,0.68,12.07
5.63,0.82,11.87
5.63,0.96,11.70
5.63,1.10,11.57
5.63,1.24,11.49
5.63,1.38,11.45
5.63,1.53,11.42
5.63,1.67,11.39
5.63,1.81,11.31
5.63,1.95,11.17
5.63,2.09,10.95
5.63,2.23,10.63
5.63,2.37,10.21
5.63,2.52,9.69
5.63,2.66,9.08
5.63,2.80,8.41
5.63,2.94,7.69
5.63,3.08,6.94
5.63,3.22,6.18
5.63,3.36,5.43
5.63,3.51,4.71
5.63,3.65,4.05
5.63,3.79,3.44
5.63,3.93,2.91
5.63,4.07,2.48
5.63,4.21,2.16
5.63,4.35,1.98
5.63,4.49,1.94
5.63,4.64,2.05
5.63,4.78,2.33
5.63,4.92,2.76
5.63,5.06,3.32
5.63,5.20,4.01
5.63,5.34,4.79
5.63,5.48,5.64
5.63,5.63,6.51
5.63,5.77,7.39
5.63,5.91,8.22
5.63,6.05,8.99
5.63,6.19,9.67
5.63,6.33,10.24
5.63,6.47,10.70
5.63,6.62,11.04
5.63,6.76,11.27
5.63,6.90,11.40
5.63,7.04,11.43
5.63,7.18,11.36
5.63,7.32,11.20
5.63,7.46,10.93
5.63,7.61,10.54
5.63,7.75,10.05
5.63,7.89,9.44
5.63,8.03,8.74
5.63,8.17,7.96
5.63,8.31,7.14
5.63,8.45,6.30
5.63,8.60,5.47
5.63,8.74,4.69
5.63,8.88,3.96
5.63,9.02,3.31
5.63,9.16,2.75
5.63,9.30,2.27
5.63,9.44,1.89
5.63,9.59,1.57
5.63,9.73,1.33
5.63,9.87,1.15
5.63,10.01,1.01
5.63,10.15,0.92
5.63,10.29,0.85
5.63,10.43,0.81
5.63,10.58,0.79
5.63,10.72,0.77
5.63,10.86,0.76
5.63,11.00,0.76
5.77,-3.00,2.62
5.77,-2.86,2.70
5.77,-2.72,2.85
5.77,-2.58,3.07
5.77,-2.43,3.37
5.77,-2.29,3.74
5.77,-2.15,4.18
5.77,-2.01,4.69
5.77,-1.87,5.28
5.77,-1.73,5.92
5.77,-1.59,6.63
5.77,-1.44,7.38
5.77,-1.30,8.16
5.77,-1.16,8.96
5.77,-1.02,9.74
5.77,-0.88,10.50
5.77,-0.74,11.19
5.77,-0.60,11.81
5.77,-0.45,12.32
5.77,-0.31,12.71
5.77,-0.17,12.96
5.77,-0.03,13.08
5.77,0.11,13.07
5.77,0.25,12.95
5.77,0.39,12.75
5.77,0.54,12.49
5.77,0.68,12.22
5.77,0.82,11.97
5.77,0.96,11.77
5.77,1.10,11.64
5.77,1.24,11.58
5.77,1.38,11.58
5.77,1.53,11.60
5.77,1.67,11.63
5.77,1.81,11.62
5.77,1.95,11.53
5.77,2.09,11.36
5.77,2.23,11.08
5.77,2.37,10.68
5.77,2.52,10.17
5.77,2.66,9.56
5.77,2.80,8.88
5.77,2.94,8.13
5.77,3.08,7.35
5.77,3.22,6.55
5.77,3.36,5.77
5.77,3.51,5.01
5.77,3.65,4.30
5.77,3.79,3.66
5.77,3.93,3.10
5.77,4.07,2.64
5.77,4.21,2.30
5.77,4.35,2.11
5.77,4.49,2.08
5.77,4.64,2.23
5.77,4.78,2.56
5.77,4.92,3.07
5.77,5.06,3.73
5.77,5.20,4.53
5.77,5.34,5.44
5.77,5.48,6.40
5.77,5.63,7.40
5.77,5.77,8.38
5.77,5.91,9.31
5.77,6.05,10.15
5.77,6.19,10.88
5.77,6.33,11.47
5.77,6.47,11.93
5.77,6.62,12.26
5.77,6.76,12.48
5.77,6.90,12.60
5.77,7.04,12.63
5.77,7.18,12.57
5.77,7.32,12.42
5.77,7.46,12.17
5.77,7.61,11.79
5.77,7.75,11.28
5.77,7.89,10.65
5.77,8.03,9.89
5.77,8.17,9.03
5.77,8.31,8.11
5.77,8.45,7.16
5.77,8.60,6.21
5.77,8.74,5.31
5.77,8.88,4.47
5.77,9.02,3.71
5.77,9.16,3.06
5.77,9.30,2.50
5.77,9.44,2.05
5.77,9.59,1.69
5.77,9.73,1.41
5.77,9.87,1.20
5.77,10.01,1.04
5.77,10.15,0.93
5.77,10.29,0.86
5.77,10.43,0.81
5.77,10.58,0.78
5.77,10.72,0.76
5.77,10.86,0.75
5.77,11.00,0.75
5.91,-3.00,2.67
5.91,-2.86,2.76
5.91,-2.72,2.92
5.91,-2.58,3.16
5.91,-2.43,3.48
5.91,-2.29,3.87
5.91,-2.15,4.34
5.91,-2.01,4.88
5.91,-1.87,5.50
5.91,-1.73,6.19
5.91,-1.59,6.93
5.91,-1.44,7.72
5.91,-1.30,8.54
5.91,-1.16,9.38
5.91,-1.02,10.19
5.91,-0.88,10.97
5.91,-0.74,11.69
5.91,-0.60,12.31
5.91,-0.45,12.81
5.91,-0.31,13.17
5.91,-0.17,13.39
5.91,-0.03,13.45
5.91,0.11,13.37
5.91,0.25,13.17
5.91,0.39,12.88
5.91,0.54,12.54
5.91,0.68,12.19
5.91,0.82,11.89
5.91,0.96,11.65
5.91,1.10,11.52
5.91,1.24,11.48
5.91,1.38,11.52
5.91,1.53,11.61
5.91,1.67,11.71
5.91,1.81,11.78
5.91,1.95,11.78
5.91,2.09,11.67
5.91,2.23,11.43
5.91,2.37,11.07
5.91,2.52,10.58
5.91,2.66,9.98
5.91,2.80,9.29
5.91,2.94,8.53
5.91,3.08,7.72
5.91,3.22,6.90
5.91,3.36,6.08
5.91,3.51,5.28
5.91,3.65,4.54
5.91,3.79,3.85
5.91,3.93,3.26
5.91,4.07,2.77
5.91,4.21,2.42
5.91,4.35,2.23
5.91,4.49,2.22
5.91,4.64,2.40
5.91,4.78,2.80
5.91,4.92,3.38
5.91,5.06,4.14
5.91,5.20,5.05
5.91,5.34,6.07
5.91,5.48,7.16
5.91,5.63,8.27
5.91,5.77,9.34
5.91,5.91,10.34
5.91,6.05,11.22
5.91,6.19,11.96
5.91,6.33,12.55
5.91,6.47,12.97
5.91,6.62,13.26
5.91,6.76,13.44
5.91,6.90,13.54
5.91,7.04,13.57
5.91,7.18,13.53
5.91,7.32,13.42
5.91,7.46,13.21
5.91,7.61,12.88
5.91,7.75,12.40
5.91,7.89,11.76
5.91,8.03,10.98
5.91,8.17,10.07
5.91,8.31,9.07
5.91,8.45,8.02
5.91,8.60,6.96
5.91,8.74,5.94
5.91,8.88,4.99
5.91,9.02,4.13
5.91,9.16,3.38
5.91,9.30,2.75
5.91,9.44,2.23
5.91,9.59,1.81
5.91,9.73,1.49
5.91,9.87,1.25
5.91,10.01,1.07
5.91,10.15,0.95
5.91,10.29,0.86
5.91,10.43,0.81
5.91,10.58,0.77
5.91,10.72,0.76
5.91,10.86,0.75
5.91,11.00,0.74
6.05,-3.00,2.73
6.05,-2.86,2.81
6.05,-2.72,2.99
6.05,-2.58,3.24
6.05,-2.43,3.58
6.05,-2.29,3.99
6.05,-2.15,4.49
6.05,-2.01,5.06
6.05,-1.87,5.71
6.05,-1.73,6.43
6.05,-1.59,7.21
6.05,-1.44,8.04
6.05,-1.30,8.90
6.05,-1.16,9.76
6.05,-1.02,10.61
6.05,-0.88,11.41
6.05,-0.74,12.13
6.05,-0.60,12.74
6.05,-0.45,13.23
6.05,-0.31,13.56
6.05,-0.17,13.72
6.05,-0.03,13.72
6.05,0.11,13.56
6.05,0.25,13.26
6.05,0.39,12.87
6.05,0.54,12.43
6.05,0.68,11.99
6.05,0.82,11.61
6.05,0.96,11.34
6.05,1.10,11.19
6.05,1.24,11.18
6.05,1.38,11.28
6.05,1.53,11.45
6.05,1.67,11.65
6.05,1.81,11.81
6.05,1.95,11.89
6.05,2.09,11.86
6.05,2.23,11.69
6.05,2.37,11.38
6.05,2.52,10.92
6.05,2.66,10.33
6.05,2.80,9.64
6.05,2.94,8.87
6.05,3.08,8.05
6.05,3.22,7.20
6.05,3.36,6.35
6.05,3.51,5.52
6.05,3.65,4.74
6.05,3.79,4.02
6.05,3.93,3.40
6.05,4.07,2.88
6.05,4.21,2.52
6.05,4.35,2.32
6.05,4.49,2.33
6.05,4.64,2.56
6.05,4.78,3.01
6.05,4.92,3.68
6.05,5.06,4.54
6.05,5.20,5.56
6.05,5.34,6.69
6.05,5.48,7.88
6.05,5.63,9.08
6.05,5.77,10.23
6.05,5.91,11.27
6.05,6.05,12.17
6.05,6.19,12.88
6.05,6.33,13.41
6.05,6.47,13.77
6.05,6.62,13.98
6.05,6.76,14.09
6.05,6.90,14.15
6.05,7.04,14.17
6.05,7.18,14.17
6.05,7.32,14.12
6.05,7.46,13.99
6.05,7.61,13.74
6.05,7.75,13.33
6.05,7.89,12.74
6.05,8.03,11.97
6.05,8.17,11.03
6.05,8.31,9.98
6.05,8.45,8.84
6.05,8.60,7.69
6.05,8.74,6.56
6.05,8.88,5.50
6.05,9.02,4.55
6.05,9.16,3.71
6.05,9.30,2.99
6.05,9.44,2.41
6.05,9.59,1.94
6.05,9.73,1.58
6.05,9.87,1.30
6.05,10.01,1.11
6.05,10.15,0.97
6.05,10.29,0.87
6.05,10.43,0.81
6.05,10.58,0.77
6.05,10.72,0.75
6.05,10.86,0.74
6.05,11.00,0.73
6.19,-3.00,2.78
6.19,-2.86,2.87
6.19,-2.72,3.05
6.19,-2.58,3.31
6.19,-2.43,3.67
6.19,-2.29,4.10
6.19,-2.15,4.62
6.19,-2.01,5.23
6.19,-1.87,5.90
6.19,-1.73,6.65
6.19,-1.59,7.47
6.19,-1.44,8.33
6.19,-1.30,9.21
6.19,-1.16,10.10
6.19,-1.02,10.97
6.19,-0.88,11.78
6.19,-0.74,12.51
6.19,-0.60,13.12
6.19,-0.45,13.58
6.19,-0.31,13.87
6.19,-0.17,13.97
6.19,-0.03,13.89
6.19,0.11,13.64
6.19,0.25,13.24
6.19,0.39,12.73
6.19,0.54,12.17
6.19,0.68,11.63
6.19,0.82,11.17
6.19,0.96,10.85
6.19,1.10,10.70
6.19,1.24,10.72
6.19,1.38,10.88
6.19,1.53,11.15
6.19,1.67,11.45
6.19,1.81,11.72
6.19,1.95,11.90
6.19,2.09,11.96
6.19,2.23,11.86
6.19,2.37,11.60
6.19,2.52,11.18
6.19,2.66,10.62
6.19,2.80,9.94
6.19,2.94,9.16
6.19,3.08,8.32
6.19,3.22,7.45
6.19,3.36,6.58
6.19,3.51,5.72
6.19,3.65,4.91
6.19,3.79,4.16
6.19,3.93,3.51
6.19,4.07,2.97
6.19,4.21,2.59
6.19,4.35,2.40
6.19,4.49,2.43
6.19,4.64,2.69
6.19,4.78,3.20
6.19,4.92,3.95
6.19,5.06,4.90
6.19,5.20,6.02
6.19,5.34,7.25
6.19,5.48,8.54
6.19,5.63,9.82
6.19,5.77,11.01
6.19,5.91,12.07
6.19,6.05,12.94
6.19,6.19,13.60
6.19,6.33,14.03
6.19,6.47,14.28
6.19,6.62,14.38
6.19,6.76,14.39
6.19,6.90,14.39
6.19,7.04,14.41
6.19,7.18,14.45
6.19,7.32,14.49
6.19,7.46,14.48
6.19,7.61,14.35
6.19,7.75,14.05
6.19,7.89,13.54
6.19,8.03,12.81
6.19,8.17,11.88
6.19,8.31,10.80
6.19,8.45,9.60
6.19,8.60,8.37
6.19,8.74,7.15
6.19,8.88,6.00
6.19,9.02,4.94
6.19,9.16,4.02
6.19,9.30,3.23
6.19,9.44,2.58
6.19,9.59,2.07
6.19,9.73,1.66
6.19,9.87,1.36
6.19,10.01,1.14
6.19,10.15,0.98
6.19,10.29,0.88
6.19,10.43,0.81
6.19,10.58,0.77
6.19,10.72,0.75
6.19,10.86,0.73
6.19,11.00,0.73
6.33,-3.00,2.82
6.33,-2.86,2.91
6.33,-2.72,3.10
6.33,-2.58,3.38
6.33,-2.43,3.75
6.33,-2.29,4.20
6.33,-2.15,4.74
6.33,-2.01,5.37
6.33,-1.87,6.07
6.33,-1.73,6.85
6.33,-1.59,7.69
6.33,-1.44,8.57
6.33,-1.30,9.49
6.33,-1.16,10.40
6.33,-1.02,11.28
6.33,-0.88,12.10
6.33,-0.74,12.83
6.33,-0.60,13.42
6.33,-0.45,13.85
6.33,-0.31,14.10
6.33,-0.17,14.14
6.33,-0.03,13.98
6.33,0.11,13.63
6.33,0.25,13.12
6.33,0.39,12.49
6.33,0.54,11.81
6.33,0.68,11.16
6.33,0.82,10.62
6.33,0.96,10.25
6.33,1.10,10.08
6.33,1.24,10.13
6.33,1.38,10.37
6.33,1.53,10.73
6.33,1.67,11.14
6.33,1.81,11.53
6.33,1.95,11.82
6.33,2.09,11.97
6.33,2.23,11.96
6.33,2.37,11.76
6.33,2.52,11.38
6.33,2.66,10.84
6.33,2.80,10.17
6.33,2.94,9.40
6.33,3.08,8.55
6.33,3.22,7.66
6.33,3.36,6.77
6.33,3.51,5.89
6.33,3.65,5.05
6.33,3.79,4.27
6.33,3.93,3.59
6.33,4.07,3.04
6.33,4.21,2.64
6.33,4.35,2.45
6.33,4.49,2.50
6.33,4.64,2.80
6.33,4.78,3.37
6.33,4.92,4.19
6.33,5.06,5.22
6.33,5.20,6.43
6.33,5.34,7.75
6.33,5.48,9.11
6.33,5.63,10.45
6.33,5.77,11.67
6.33,5.91,12.72
6.33,6.05,13.54
6.33,6.19,14.10
6.33,6.33,14.41
6.33,6.47,14.51
6.33,6.62,14.47
6.33,6.76,14.37
6.33,6.90,14.30
6.33,7.04,14.31
6.33,7.18,14.40
6.33,7.32,14.55
6.33,7.46,14.69
6.33,7.61,14.71
6.33,7.75,14.55
6.33,7.89,14.15
6.33,8.03,13.50
6.33,8.17,12.60
6.33,8.31,11.50
6.33,8.45,10.27
6.33,8.60,8.98
6.33,8.74,7.68
6.33,8.88,6.44
6.33,9.02,5.31
6.33,9.16,4.31
6.33,9.30,3.46
6.33,9.44,2.75
6.33,9.59,2.18
6.33,9.73,1.74
6.33,9.87,1.41
6.33,10.01,1.17
6.33,10.15,1.00
6.33,10.29,0.89
6.33,10.43,0.81
6.33,10.58,0.77
6.33,10.72,0.74
6.33,10.86,0.73
6.33,11.00,0.72
6.47,-3.00,2.86
6.47,-2.86,2.95
6.47,-2.72,3.15
6.47,-2.58,3.44
6.47,-2.43,3.82
6.47,-2.29,4.29
6.47,-2.15,4.84
6.47,-2.01,5.49
6.47,-1.87,6.21
6.47,-1.73,7.01
6.47,-1.59,7.87
6.47,-1.44,8.78
6.47,-1.30,9.71
6.47,-1.16,10.64
6.47,-1.02,11.53
6.47,-0.88,12.36
6.47,-0.74,13.08
6.47,-0.60,13.66
6.47,-0.45,14.06
6.47,-0.31,14.26
6.47,-0.17,14.25
6.47,-0.03,14.01
6.47,0.11,13.56
6.47,0.25,12.94
6.47,0.39,12.20
6.47,0.54,11.40
6.47,0.68,10.65
6.47,0.82,10.02
6.47,0.96,9.60
6.47,1.10,9.43
6.47,1.24,9.51
6.47,1.38,9.81
6.47,1.53,10.27
6.47,1.67,10.79
6.47,1.81,11.29
6.47,1.95,11.69
6.47,2.09,11.93
6.47,2.23,11.99
6.47,2.37,11.85
6.47,2.52,11.51
6.47,2.66,11.00
6.47,2.80,10.35
6.47,2.94,9.58
6.47,3.08,8.73
6.47,3.22,7.83
6.47,3.36,6.92
6.47,3.51,6.02
6.47,3.65,5.16
6.47,3.79,4.36
6.47,3.93,3.66
6.47,4.07,3.08
6.47,4.21,2.68
6.47,4.35,2.49
6.47,4.49,2.55
6.47,4.64,2.89
6.47,4.78,3.50
6.47,4.92,4.38
6.47,5.06,5.49
6.47,5.20,6.78
6.47,5.34,8.17
6.47,5.48,9.59
6.47,5.63,10.96
6.47,5.77,12.19
6.47,5.91,13.22
6.47,6.05,13.97
6.47,6.19,14.42
6.47,6.33,14.59
6.47,6.47,14.52
6.47,6.62,14.32
6.47,6.76,14.09
6.47,6.90,13.95
6.47,7.04,13.94
6.47,7.18,14.10
6.47,7.32,14.37
6.47,7.46,14.66
6.47,7.61,14.85
6.47,7.75,14.85
6.47,7.89,14.58
6.47,8.03,14.02
6.47,8.17,13.17
6.47,8.31,12.08
6.47,8.45,10.83
6.47,8.60,9.49
6.47,8.74,8.13
6.47,8.88,6.83
6.47,9.02,5.63
6.47,9.16,4.56
6.47,9.30,3.65
6.47,9.44,2.89
6.47,9.59,2.29
6.47,9.73,1.82
6.47,9.87,1.46
6.47,10.01,1.20
6.47,10.15,1.02
6.47,10.29,0.90
6.47,10.43,0.82
6.47,10.58,0.77
6.47,10.72,0.74
6.47,10.86,0.72
6.47,11.00,0.72
6.62,-3.00,2.88
6.62,-2.86,2.98
6.62,-2.72,3.18
6.62,-2.58,3.48
6.62,-2.43,3.87
6.62,-2.29,4.35
6.62,-2.15,4.92
6.62,-2.01,5.58
6.62,-1.87,6.32
6.62,-1.73,7.13
6.62,-1.59,8.01
6.62,-1.44,8.93
6.62,-1.30,9.88
6.62,-1.16,10.82
6.62,-1.02,11.72
6.62,-0.88,12.55
6.62,-0.74,13.26
6.62,-0.60,13.83
6.62,-0.45,14.21
6.62,-0.31,14.37
6.62,-0.17,14.30
6.62,-0.03,14.00
6.62,0.11,13.48
6.62,0.25,12.76
6.62,0.39,11.91
6.62,0.54,11.02
6.62,0.68,10.17
6.62,0.82,9.47
6.62,0.96,9.00
6.62,1.10,8.82
6.62,1.24,8.93
6.62,1.38,9.30
6.62,1.53,9.84
6.62,1.67,10.46
6.62,1.81,11.05
6.62,1.95,11.54
6.62,2.09,11.87
6.62,2.23,11.99
6.62,2.37,11.90
6.62,2.52,11.60
6.62,2.66,11.11
6.62,2.80,10.47
6.62,2.94,9.71
6.62,3.08,8.85
6.62,3.22,7.95
6.62,3.36,7.03
6.62,3.51,6.11
6.62,3.65,5.24
6.62,3.79,4.42
6.62,3.93,3.70
6.62,4.07,3.11
6.62,4.21,2.70
6.62,4.35,2.51
6.62,4.49,2.59
6.62,4.64,2.95
6.62,4.78,3.61
6.62,4.92,4.54
6.62,5.06,5.70
6.62,5.20,7.05
6.62,5.34,8.49
6.62,5.48,9.96
6.62,5.63,11.35
6.62,5.77,12.58
6.62,5.91,13.57
6.62,6.05,14.24
6.62,6.19,14.59
6.62,6.33,14.61
6.62,6.47,14.39
6.62,6.62,14.04
6.62,6.76,13.69
6.62,6.90,13.47
6.62,7.04,13.46
6.62,7.18,13.67
6.62,7.32,14.05
6.62,7.46,14.49
6.62,7.61,14.84
6.62,7.75,15.00
6.62,7.89,14.86
6.62,8.03,14.38
6.62,8.17,13.59
6.62,8.31,12.53
6.62,8.45,11.27
6.62,8.60,9.89
6.62,8.74,8.49
6.62,8.88,7.14
6.62,9.02,5.88
6.62,9.16,4.76
6.62,9.30,3.80
6.62,9.44,3.01
6.62,9.59,2.37
6.62,9.73,1.87
6.62,9.87,1.50
6.62,10.01,1.23
6.62,10.15,1.03
6.62,10.29,0.90
6.62,10.43,0.82
6.62,10.58,0.77
6.62,10.72,0.74
6.62,10.86,0.72
6.62,11.00,0.71
6.76,-3.00,2.90
6.76,-2.86,3.00
6.76,-2.72,3.21
6.76,-2.58,3.51
6.76,-2.43,3.90
6.76,-2.29,4.39
6.76,-2.15,4.97
6.76,-2.01,5.64
6.76,-1.87,6.39
6.76,-1.73,7.22
6.76,-1.59,8.10
6.76,-1.44,9.04
6.76,-1.30,9.99
6.76,-1.16,10.94
6.76,-1.02,11.85
6.76,-0.88,12.68
6.76,-0.74,13.39
6.76,-0.60,13.94
6.76,-0.45,14.30
6.76,-0.31,14.44
6.76,-0.17,14.34
6.76,-0.03,13.99
6.76,0.11,13.40
6.76,0.25,12.62
6.76,0.39,11.70
6.76,0.54,10.73
6.76,0.68,9.82
6.76,0.82,9.06
6.76,0.96,8.56
6.76,1.10,8.38
6.76,1.24,8.51
6.76,1.38,8.92
6.76,1.53,9.52
6.76,1.67,10.21
6.76,1.81,10.88
6.76,1.95,11.43
6.76,2.09,11.81
6.76,2.23,11.98
6.76,2.37,11.92
6.76,2.52,11.65
6.76,2.66,11.18
6.76,2.80,10.55
6.76,2.94,9.79
6.76,3.08,8.94
6.76,3.22,8.03
6.76,3.36,7.10
6.76,3.51,6.18
6.76,3.65,5.29
6.76,3.79,4.46
6.76,3.93,3.73
6.76,4.07,3.13
6.76,4.21,2.72
6.76,4.35,2.53
6.76,4.49,2.61
6.76,4.64,2.99
6.76,4.78,3.68
6.76,4.92,4.65
6.76,5.06,5.85
6.76,5.20,7.24
6.76,5.34,8.72
6.76,5.48,10.21
6.76,5.63,11.62
6.76,5.77,12.84
6.76,5.91,13.80
6.76,6.05,14.41
6.76,6.19,14.67
6.76,6.33,14.58
6.76,6.47,14.23
6.76,6.62,13.76
6.76,6.76,13.31
6.76,6.90,13.03
6.76,7.04,13.01
6.76,7.18,13.26
6.76,7.32,13.74
6.76,7.46,14.29
6.76,7.61,14.78
6.76,7.75,15.06
6.76,7.89,15.02
6.76,8.03,14.62
6.76,8.17,13.88
6.76,8.31,12.83
6.76,8.45,11.57
6.76,8.60,10.18
6.76,8.74,8.74
6.76,8.88,7.35
6.76,9.02,6.06
6.76,9.16,4.90
6.76,9.30,3.91
6.76,9.44,3.09
6.76,9.59,2.43
6.76,9.73,1.91
6.76,9.87,1.52
6.76,10.01,1.24
6.76,10.15,1.04
6.76,10.29,0.91
6.76,10.43,0.82
6.76,10.58,0.76
6.76,10.72,0.73
6.76,10.86,0.72
6.76,11.00,0.71
6.90,-3.00,2.91
6.90,-2.86,3.01
6.90,-2.72,3.22
6.90,-2.58,3.52
6.90,-2.43,3.92
6.90,-2.29,4.41
6.90,-2.15,4.99
6.90,-2.01,5.67
6.90,-1.87,6.42
6.90,-1.73,7.25
6.90,-1.59,8.15
6.90,-1.44,9.09
6.90,-1.30,10.05
6.90,-1.16,11.00
6.90,-1.02,11.91
6.90,-0.88,12.74
6.90,-0.74,13.45
6.90,-0.60,14.00
6.90,-0.45,14.35
6.90,-0.31,14.48
6.90,-0.17,14.36
6.90,-0.03,13.99
6.90,0.11,13.38
6.90,0.25,12.56
6.90,0.39,11.61
6.90,0.54,10.61
6.90,0.68,9.66
6.90,0.82,8.88
6.90,0.96,8.36
6.90,1.10,8.17
6.90,1.24,8.31
6.90,1.38,8.75
6.90,1.53,9.38
6.90,1.67,10.10
6.90,1.81,10.80
6.90,1.95,11.39
6.90,2.09,11.79
6.90,2.23,11.98
6.90,2.37,11.94
6.90,2.52,11.68
6.90,2.66,11.22
6.90,2.80,10.59
6.90,2.94,9.83
6.90,3.08,8.98
6.90,3.22,8.07
6.90,3.36,7.14
6.90,3.51,6.21
6.90,3.65,5.32
6.90,3.79,4.48
6.90,3.93,3.75
6.90,4.07,3.15
6.90,4.21,2.73
6.90,4.35,2.54
6.90,4.49,2.63
6.90,4.64,3.02
6.90,4.78,3.72
6.90,4.92,4.71
6.90,5.06,5.94
6.90,5.20,7.34
6.90,5.34,8.85
6.90,5.48,10.36
6.90,5.63,11.77
6.90,5.77,12.99
6.90,5.91,13.92
6.90,6.05,14.51
6.90,6.19,14.71
6.90,6.33,14.56
6.90,6.47,14.14
6.90,6.62,13.59
6.90,6.76,13.08
6.90,6.90,12.77
6.90,7.04,12.74
6.90,7.18,13.03
6.90,7.32,13.55
6.90,7.46,14.18
6.90,7.61,14.74
6.90,7.75,15.09
6.90,7.89,15.11
6.90,8.03,14.75
6.90,8.17,14.03
6.90,8.31,13.00
6.90,8.45,11.74
6.90,8.60,10.33
6.90,8.74,8.88
6.90,8.88,7.47
6.90,9.02,6.15
6.90,9.16,4.98
6.90,9.30,3.97
6.90,9.44,3.13
6.90,9.59,2.46
6.90,9.73,1.93
6.90,9.87,1.54
6.90,10.01,1.25
6.90,10.15,1.04
6.90,10.29,0.91
6.90,10.43,0.82
6.90,10.58,0.76
6.90,10.72,0.73
6.90,10.86,0.72
6.90,11.00,0.71
7.04,-3.00,2.91
7.04,-2.86,3.01
7.04,-2.72,3.22
7.04,-2.58,3.52
7.04,-2.43,3.92
7.04,-2.29,4.41
7.04,-2.15,4.99
7.04,-2.01,5.66
7.04,-1.87,6.42
7.04,-1.73,7.25
7.04,-1.59,8.14
7.04,-1.44,9.08
7.04,-1.30,10.04
7.04,-1.16,11.00
7.04,-1.02,11.91
7.04,-0.88,12.74
7.04,-0.74,13.45
7.04,-0.60,14.00
7.04,-0.45,14.36
7.04,-0.31,14.49
7.04,-0.17,14.38
7.04,-0.03,14.02
7.04,0.11,13.42
7.04,0.25,12.61
7.04,0.39,11.67
7.04,0.54,10.68
7.04,0.68,9.74
7.04,0.82,8.96
7.04,0.96,8.45
7.04,1.10,8.26
7.04,1.24,8.40
7.04,1.38,8.83
7.04,1.53,9.45
7.04,1.67,10.16
7.04,1.81,10.85
7.04,1.95,11.43
7.04,2.09,11.83
7.04,2.23,12.01
7.04,2.37,11.96
7.04,2.52,11.69
7.04,2.66,11.23
7.04,2.80,10.60
7.04,2.94,9.84
7.04,3.08,8.98
7.04,3.22,8.07
7.04,3.36,7.14
7.04,3.51,6.21
7.04,3.65,5.32
7.04,3.79,4.49
7.04,3.93,3.75
7.04,4.07,3.15
7.04,4.21,2.73
7.04,4.35,2.55
7.04,4.49,2.64
7.04,4.64,3.03
7.04,4.78,3.73
7.04,4.92,4.72
7.04,5.06,5.96
7.04,5.20,7.37
7.04,5.34,8.87
7.04,5.48,10.39
7.04,5.63,11.81
7.04,5.77,13.03
7.04,5.91,13.97
7.04,6.05,14.55
7.04,6.19,14.75
7.04,6.33,14.59
7.04,6.47,14.17
7.04,6.62,13.62
7.04,6.76,13.11
7.04,6.90,12.79
7.04,7.04,12.76
7.04,7.18,13.05
7.04,7.32,13.58
7.04,7.46,14.21
7.04,7.61,14.78
7.04,7.75,15.13
7.04,7.89,15.15
7.04,8.03,14.80
7.04,8.17,14.08
7.04,8.31,13.04
7.04,8.45,11.77
7.04,8.60,10.36
7.04,8.74,8.90
7.04,8.88,7.49
7.04,9.02,6.16
7.04,9.16,4.99
7.04,9.30,3.97
7.04,9.44,3.13
7.04,9.59,2.45
7.04,9.73,1.93
7.04,9.87,1.53
7.04,10.01,1.24
7.04,10.15,1.04
7.04,10.29,0.90
7.04,10.43,0.81
7.04,10.58,0.76
7.04,10.72,0.73
7.04,10.86,0.71
7.04,11.00,0.71
7.18,-3.00,2.90
7.18,-2.86,3.00
7.18,-2.72,3.20
7.18,-2.58,3.50
7.18,-2.43,3.89
7.18,-2.29,4.38
7.18,-2.15,4.96
7.18,-2.01,5.62
7.18,-1.87,6.37
7.18,-1.73,7.20
7.18,-1.59,8.09
7.18,-1.44,9.02
7.18,-1.30,9.98
7.18,-1.16,10.93
7.18,-1.02,11.84
7.18,-0.88,12.67
7.18,-0.74,13.39
7.18,-0.60,13.95
7.18,-0.45,14.33
7.18,-0.31,14.48
7.18,-0.17,14.40
7.18,-0.03,14.08
7.18,0.11,13.52
7.18,0.25,12.77
7.18,0.39,11.88
7.18,0.54,10.94
7.18,0.68,10.05
7.18,0.82,9.32
7.18,0.96,8.83
7.18,1.10,8.65
7.18,1.24,8.77
7.18,1.38,9.16
7.18,1.53,9.74
7.18,1.67,10.40
7.18,1.81,11.04
7.18,1.95,11.56
7.18,2.09,11.91
7.18,2.23,12.06
7.18,2.37,11.98
7.18,2.52,11.69
7.18,2.66,11.21
7.18,2.80,10.57
7.18,2.94,9.80
7.18,3.08,8.94
7.18,3.22,8.03
7.18,3.36,7.10
7.18,3.51,6.18
7.18,3.65,5.30
7.18,3.79,4.47
7.18,3.93,3.75
7.18,4.07,3.16
7.18,4.21,2.74
7.18,4.35,2.56
7.18,4.49,2.65
7.18,4.64,3.03
7.18,4.78,3.72
7.18,4.92,4.69
7.18,5.06,5.91
7.18,5.20,7.30
7.18,5.34,8.80
7.18,5.48,10.31
7.18,5.63,11.73
7.18,5.77,12.96
7.18,5.91,13.92
7.18,6.05,14.54
7.18,6.19,14.80
7.18,6.33,14.70
7.18,6.47,14.34
7.18,6.62,13.86
7.18,6.76,13.39
7.18,6.90,13.10
7.18,7.04,13.08
7.18,7.18,13.35
7.18,7.32,13.83
7.18,7.46,14.40
7.18,7.61,14.90
7.18,7.75,15.18
7.18,7.89,15.15
7.18,8.03,14.75
7.18,8.17,14.00
7.18,8.31,12.94
7.18,8.45,11.66
7.18,8.60,10.25
7.18,8.74,8.81
7.18,8.88,7.40
7.18,9.02,6.09
7.18,9.16,4.92
7.18,9.30,3.92
7.18,9.44,3.09
7.18,9.59,2.42
7.18,9.73,1.90
7.18,9.87,1.51
7.18,10.01,1.23
7.18,10.15,1.03
7.18,10.29,0.90
7.18,10.43,0.81
7.18,10.58,0.76
7.18,10.72,0.73
7.18,10.86,0.71
7.18,11.00,0.71
7.32,-3.00,2.88
7.32,-2.86,2.98
7.32,-2.72,3.17
7.32,-2.58,3.47
7.32,-2.43,3.85
7.32,-2.29,4.33
7.32,-2.15,4.90
7.32,-2.01,5.55
7.32,-1.87,6.29
7.32,-1.73,7.11
7.32,-1.59,7.98
7.32,-1.44,8.91
7.32,-1.30,9.85
7.32,-1.16,10.80
7.32,-1.02,11.71
7.32,-0.88,12.54
7.32,-0.74,13.27
7.32,-0.60,13.85
7.32,-0.45,14.26
7.32,-0.31,14.45
7.32,-0.17,14.42
7.32,-0.03,14.16
7.32,0.11,13.68
7.32,0.25,13.02
7.32,0.39,12.22
7.32,0.54,11.38
7.32,0.68,10.58
7.32,0.82,9.91
7.32,0.96,9.46
7.32,1.10,9.28
7.32,1.24,9.38
7.32,1.38,9.72
7.32,1.53,10.22
7.32,1.67,10.79
7.32,1.81,11.33
7.32,1.95,11.77
7.32,2.09,12.05
7.32,2.23,12.13
7.32,2.37,12.00
7.32,2.52,11.67
7.32,2.66,11.16
7.32,2.80,10.50
7.32,2.94,9.72
7.32,3.08,8.87
7.32,3.22,7.96
7.32,3.36,7.04
7.32,3.51,6.13
7.32,3.65,5.25
7.32,3.79,4.44
7.32,3.93,3.73
7.32,4.07,3.15
7.32,4.21,2.75
7.32,4.35,2.57
7.32,4.49,2.64
7.32,4.64,3.01
7.32,4.78,3.68
7.32,4.92,4.62
7.32,5.06,5.80
7.32,5.20,7.16
7.32,5.34,8.63
7.32,5.48,10.12
7.32,5.63,11.53
7.32,5.77,12.79
7.32,5.91,13.79
7.32,6.05,14.48
7.32,6.19,14.82
7.32,6.33,14.84
7.32,6.47,14.61
7.32,6.62,14.24
7.32,6.76,13.87
7.32,6.90,13.64
7.32,7.04,13.63
7.32,7.18,13.85
7.32,7.32,14.24
7.32,7.46,14.70
7.32,7.61,15.07
7.32,7.75,15.23
7.32,7.89,15.09
7.32,8.03,14.61
7.32,8.17,13.80
7.32,8.31,12.71
7.32,8.45,11.43
7.32,8.60,10.02
7.32,8.74,8.59
7.32,8.88,7.21
7.32,9.02,5.93
7.32,9.16,4.79
7.32,9.30,3.81
7.32,9.44,3.01
7.32,9.59,2.36
7.32,9.73,1.86
7.32,9.87,1.48
7.32,10.01,1.21
7.32,10.15,1.01
7.32,10.29,0.88
7.32,10.43,0.80
7.32,10.58,0.75
7.32,10.72,0.72
7.32,10.86,0.71
7.32,11.00,0.70
7.46,-3.00,2.84
7.46,-2.86,2.94
7.46,-2.72,3.13
7.46,-2.58,3.42
7.46,-2.43,3.79
7.46,-2.29,4.26
7.46,-2.15,4.81
7.46,-2.01,5.45
7.46,-1.87,6.17
7.46,-1.73,6.97
7.46,-1.59,7.83
7.46,-1.44,8.74
7.46,-1.30,9.67
7.46,-1.16,10.60
7.46,-1.02,11.51
7.46,-0.88,12.35
7.46,-0.74,13.09
7.46,-0.60,13.69
7.46,-0.45,14.13
7.46,-0.31,14.38
7.46,-0.17,14.42
7.46,-0.03,14.24
7.46,0.11,13.87
7.46,0.25,13.32
7.46,0.39,12.65
7.46,0.54,11.92
7.46,0.68,11.23
7.46,0.82,10.65
7.46,0.96,10.26
7.46,1.10,10.09
7.46,1.24,10.15
7.46,1.38,10.42
7.46,1.53,10.82
7.46,1.67,11.27
7.46,1.81,11.69
7.46,1.95,12.02
7.46,2.09,12.20
7.46,2.23,12.19
7.46,2.37,12.00
7.46,2.52,11.62
7.46,2.66,11.08
7.46,2.80,10.40
7.46,2.94,9.61
7.46,3.08,8.75
7.46,3.22,7.84
7.46,3.36,6.93
7.46,3.51,6.04
7.46,3.65,5.18
7.46,3.79,4.40
7.46,3.93,3.70
7.46,4.07,3.14
7.46,4.21,2.75
7.46,4.35,2.57
7.46,4.49,2.63
7.46,4.64,2.98
7.46,4.78,3.60
7.46,4.92,4.50
7.46,5.06,5.63
7.46,5.20,6.93
7.46,5.34,8.36
7.46,5.48,9.81
7.46,5.63,11.22
7.46,5.77,12.49
7.46,5.91,13.54
7.46,6.05,14.31
7.46,6.19,14.78
7.46,6.33,14.95
7.46,6.47,14.88
7.46,6.62,14.66
7.46,6.76,14.43
7.46,6.90,14.27
7.46,7.04,14.27
7.46,7.18,14.43
7.46,7.32,14.71
7.46,7.46,15.01
7.46,7.61,15.21
7.46,7.75,15.21
7.46,7.89,14.93
7.46,8.03,14.35
7.46,8.17,13.47
7.46,8.31,12.35
7.46,8.45,11.05
7.46,8.60,9.67
7.46,8.74,8.27
7.46,8.88,6.92
7.46,9.02,5.69
7.46,9.16,4.59
7.46,9.30,3.66
7.46,9.44,2.89
7.46,9.59,2.27
7.46,9.73,1.79
7.46,9.87,1.43
7.46,10.01,1.17
7.46,10.15,0.99
7.46,10.29,0.87
7.46,10.43,0.79
7.46,10.58,0.75
7.46,10.72,0.72
7.46,10.86,0.71
7.46,11.00,0.70
7.61,-3.00,2.80
7.61,-2.86,2.90
7.61,-2.72,3.08
7.61,-2.58,3.35
7.61,-2.43,3.72
7.61,-2.29,4.17
7.61,-2.15,4.70
7.61,-2.01,5.32
7.61,-1.87,6.02
7.61,-1.73,6.79
7.61,-1.59,7.63
7.61,-1.44,8.52
7.61,-1.30,9.43
7.61,-1.16,10.35
7.61,-1.02,11.25
7.61,-0.88,12.09
7.61,-0.74,12.84
7.61,-0.60,13.47
7.61,-0.45,13.96
7.61,-0.31,14.26
7.61,-0.17,14.38
7.61,-0.03,14.30
7.61,0.11,14.04
7.61,0.25,13.62
7.61,0.39,13.09
7.61,0.54,12.50
7.61,0.68,11.94
7.61,0.82,11.45
7.61,0.96,11.12
7.61,1.10,10.96
7.61,1.24,10.99
7.61,1.38,11.17
7.61,1.53,11.46
7.61,1.67,11.78
7.61,1.81,12.07
7.61,1.95,12.27
7.61,2.09,12.34
7.61,2.23,12.24
7.61,2.37,11.97
7.61,2.52,11.53
7.61,2.66,10.95
7.61,2.80,10.24
7.61,2.94,9.44
7.61,3.08,8.58
7.61,3.22,7.69
7.61,3.36,6.79
7.61,3.51,5.92
7.61,3.65,5.09
7.61,3.79,4.32
7.61,3.93,3.66
7.61,4.07,3.12
7.61,4.21,2.74
7.61,4.35,2.56
7.61,4.49,2.61
7.61,4.64,2.92
7.61,4.78,3.50
7.61,4.92,4.33
7.61,5.06,5.39
7.61,5.20,6.63
7.61,5.34,7.99
7.61,5.48,9.40
7.61,5.63,10.78
7.61,5.77,12.06
7.61,5.91,13.16
7.61,6.05,14.02
7.61,6.19,14.61
7.61,6.33,14.94
7.61,6.47,15.04
7.61,6.62,15.00
7.61,6.76,14.90
7.61,6.90,14.82
7.61,7.04,14.83
7.61,7.18,14.93
7.61,7.32,15.08
7.61,7.46,15.22
7.61,7.61,15.24
7.61,7.75,15.06
7.61,7.89,14.64
7.61,8.03,13.94
7.61,8.17,13.00
7.61,8.31,11.84
7.61,8.45,10.55
7.61,8.60,9.20
7.61,8.74,7.84
7.61,8.88,6.56
7.61,9.02,5.38
7.61,9.16,4.34
7.61,9.30,3.46
7.61,9.44,2.73
7.61,9.59,2.15
7.61,9.73,1.71
7.61,9.87,1.37
7.61,10.01,1.13
7.61,10.15,0.96
7.61,10.29,0.85
7.61,10.43,0.78
7.61,10.58,0.74
7.61,10.72,0.72
7.61,10.86,0.71
7.61,11.00,0.70
7.75,-3.00,2.75
7.75,-2.86,2.84
7.75,-2.72,3.02
7.75,-2.58,3.28
7.75,-2.43,3.63
7.75,-2.29,4.06
7.75,-2.15,4.57
7.75,-2.01,5.16
7.75,-1.87,5.83
7.75,-1.73,6.58
7.75,-1.59,7.39
7.75,-1.44,8.25
7.75,-1.30,9.14
7.75,-1.16,10.04
7.75,-1.02,10.93
7.75,-0.88,11.77
7.75,-0.74,12.53
7.75,-0.60,13.19
7.75,-0.45,13.71
7.75,-0.31,14.08
7.75,-0.17,14.28
7.75,-0.03,14.30
7.75,0.11,14.16
7.75,0.25,13.88
7.75,0.39,13.49
7.75,0.54,13.05
7.75,0.68,12.61
7.75,0.82,12.22
7.75,0.96,11.94
7.75,1.10,11.80
7.75,1.24,11.78
7.75,1.38,11.89
7.75,1.53,12.06
7.75,1.67,12.26
7.75,1.81,12.41
7.75,1.95,12.48
7.75,2.09,12.43
7.75,2.23,12.23
7.75,2.37,11.88
7.75,2.52,11.39
7.75,2.66,10.77
7.75,2.80,10.04
7.75,2.94,9.23
7.75,3.08,8.37
7.75,3.22,7.49
7.75,3.36,6.61
7.75,3.51,5.76
7.75,3.65,4.96
7.75,3.79,4.23
7.75,3.93,3.59
7.75,4.07,3.07
7.75,4.21,2.71
7.75,4.35,2.53
7.75,4.49,2.57
7.75,4.64,2.84
7.75,4.78,3.37
7.75,4.92,4.13
7.75,5.06,5.11
7.75,5.20,6.26
7.75,5.34,7.54
7.75,5.48,8.89
7.75,5.63,10.23
7.75,5.77,11.49
7.75,5.91,12.62
7.75,6.05,13.55
7.75,6.19,14.26
7.75,6.33,14.73
7.75,6.47,15.00
7.75,6.62,15.12
7.75,6.76,15.15
7.75,6.90,15.15
7.75,7.04,15.17
7.75,7.18,15.21
7.75,7.32,15.24
7.75,7.46,15.21
7.75,7.61,15.06
7.75,7.75,14.72
7.75,7.89,14.16
7.75,8.03,13.37
7.75,8.17,12.37
7.75,8.31,11.20
7.75,8.45,9.93
7.75,8.60,8.62
7.75,8.74,7.33
7.75,8.88,6.12
7.75,9.02,5.01
7.75,9.16,4.05
7.75,9.30,3.23
7.75,9.44,2.56
7.75,9.59,2.02
7.75,9.73,1.61
7.75,9.87,1.31
7.75,10.01,1.09
7.75,10.15,0.93
7.75,10.29,0.83
7.75,10.43,0.77
7.75,10.58,0.74
7.75,10.72,0.72
7.75,10.86,0.71
7.75,11.00,0.70
7.89,-3.00,2.70
7.89,-2.86,2.78
7.89,-2.72,2.95
7.89,-2.58,3.19
7.89,-2.43,3.52
7.89,-2.29,3.93
7.89,-2.15,4.42
7.89,-2.01,4.98
7.89,-1.87,5.62
7.89,-1.73,6.33
7.89,-1.59,7.11
7.89,-1.44,7.94
7.89,-1.30,8.80
7.89,-1.16,9.68
7.89,-1.02,10.54
7.89,-0.88,11.38
7.89,-0.74,12.15
7.89,-0.60,12.83
7.89,-0.45,13.39
7.89,-0.31,13.81
7.89,-0.17,14.09
7.89,-0.03,14.22
7.89,0.11,14.19
7.89,0.25,14.04
7.89,0.39,13.79
7.89,0.54,13.48
7.89,0.68,13.16
7.89,0.82,12.87
7.89,0.96,12.65
7.89,1.10,12.51
7.89,1.24,12.46
7.89,1.38,12.49
7.89,1.53,12.56
7.89,1.67,12.63
7.89,1.81,12.66
7.89,1.95,12.61
7.89,2.09,12.44
7.89,2.23,12.15
7.89,2.37,11.73
7.89,2.52,11.18
7.89,2.66,10.52
7.89,2.80,9.78
7.89,2.94,8.96
7.89,3.08,8.11
7.89,3.22,7.25
7.89,3.36,6.40
7.89,3.51,5.58
7.89,3.65,4.81
7.89,3.79,4.11
7.89,3.93,3.50
7.89,4.07,3.01
7.89,4.21,2.66
7.89,4.35,2.49
7.89,4.49,2.50
7.89,4.64,2.74
7.89,4.78,3.20
7.89,4.92,3.89
7.89,5.06,4.78
7.89,5.20,5.84
7.89,5.34,7.02
7.89,5.48,8.28
7.89,5.63,9.56
7.89,5.77,10.80
7.89,5.91,11.93
7.89,6.05,12.90
7.89,6.19,13.69
7.89,6.33,14.29
7.89,6.47,14.69
7.89,6.62,14.94
7.89,6.76,15.08
7.89,6.90,15.15
7.89,7.04,15.18
7.89,7.18,15.16
7.89,7.32,15.10
7.89,7.46,14.93
7.89,7.61,14.63
7.89,7.75,14.16
7.89,7.89,13.49
7.89,8.03,12.63
7.89,8.17,11.60
7.89,8.31,10.44
7.89,8.45,9.21
7.89,8.60,7.97
7.89,8.74,6.76
7.89,8.88,5.62
7.89,9.02,4.61
7.89,9.16,3.72
7.89,9.30,2.97
7.89,9.44,2.36
7.89,9.59,1.88
7.89,9.73,1.51
7.89,9.87,1.23
7.89,10.01,1.04
7.89,10.15,0.90
7.89,10.29,0.82
7.89,10.43,0.76
7.89,10.58,0.73
7.89,10.72,0.71
7.89,10.86,0.71
7.89,11.00,0.70
8.03,-3.00,2.63
8.03,-2.86,2.71
8.03,-2.72,2.87
8.03,-2.58,3.10
8.03,-2.43,3.41
8.03,-2.29,3.79
8.03,-2.15,4.25
8.03,-2.01,4.78
8.03,-1.87,5.38
8.03,-1.73,6.06
8.03,-1.59,6.80
8.03,-1.44,7.59
8.03,-1.30,8.41
8.03,-1.16,9.26
8.03,-1.02,10.11
8.03,-0.88,10.93
8.03,-0.74,11.70
8.03,-0.60,12.39
8.03,-0.45,12.99
8.03,-0.31,13.46
8.03,-0.17,13.81
8.03,-0.03,14.03
8.03,0.11,14.11
8.03,0.25,14.08
8.03,0.39,13.95
8.03,0.54,13.77
8.03,0.68,13.55
8.03,0.82,13.34
8.03,0.96,13.17
8.03,1.10,13.04
8.03,1.24,12.96
8.03,1.38,12.93
8.03,1.53,12.91
8.03,1.67,12.87
8.03,1.81,12.78
8.03,1.95,12.62
8.03,2.09,12.35
8.03,2.23,11.98
8.03,2.37,11.49
8.03,2.52,10.90
8.03,2.66,10.21
8.03,2.80,9.45
8.03,2.94,8.64
8.03,3.08,7.80
8.03,3.22,6.96
8.03,3.36,6.14
8.03,3.51,5.36
8.03,3.65,4.62
8.03,3.79,3.96
8.03,3.93,3.39
8.03,4.07,2.93
8.03,4.21,2.60
8.03,4.35,2.42
8.03,4.49,2.42
8.03,4.64,2.62
8.03,4.78,3.02
8.03,4.92,3.62
8.03,5.06,4.41
8.03,5.20,5.36
8.03,5.34,6.44
8.03,5.48,7.61
8.03,5.63,8.80
8.03,5.77,9.98
8.03,5.91,11.09
8.03,6.05,12.08
8.03,6.19,12.92
8.03,6.33,13.59
8.03,6.47,14.09
8.03,6.62,14.44
8.03,6.76,14.66
8.03,6.90,14.78
8.03,7.04,14.81
8.03,7.18,14.76
8.03,7.32,14.61
8.03,7.46,14.34
8.03,7.61,13.93
8.03,7.75,13.36
8.03,7.89,12.63
8.03,8.03,11.73
8.03,8.17,10.70
8.03,8.31,9.58
8.03,8.45,8.41
8.03,8.60,7.25
8.03,8.74,6.13
8.03,8.88,5.09
8.03,9.02,4.17
8.03,9.16,3.37
8.03,9.30,2.70
8.03,9.44,2.16
8.03,9.59,1.73
8.03,9.73,1.40
8.03,9.87,1.16
8.03,10.01,0.99
8.03,10.15,0.87
8.03,10.29,0.80
8.03,10.43,0.75
8.03,10.58,0.73
8.03,10.72,0.71
8.03,10.86,0.71
8.03,11.00,0.71
8.17,-3.00,2.57
8.17,-2.86,2.64
8.17,-2.72,2.79
8.17,-2.58,3.00
8.17,-2.43,3.29
8.17,-2.29,3.64
8.17,-2.15,4.07
8.17,-2.01,4.56
8.17,-1.87,5.13
8.17,-1.73,5.76
8.17,-1.59,6.46
8.17,-1.44,7.21
8.17,-1.30,7.99
8.17,-1.16,8.81
8.17,-1.02,9.62
8.17,-0.88,10.42
8.17,-0.74,11.18
8.17,-0.60,11.88
8.17,-0.45,12.50
8.17,-0.31,13.02
8.17,-0.17,13.43
8.17,-0.03,13.72
8.17,0.11,13.90
8.17,0.25,13.97
8.17,0.39,13.95
8.17,0.54,13.86
8.17,0.68,13.74
8.17,0.82,13.60
8.17,0.96,13.47
8.17,1.10,13.35
8.17,1.24,13.25
8.17,1.38,13.16
8.17,1.53,13.06
8.17,1.67,12.93
8.17,1.81,12.75
8.17,1.95,12.49
8.17,2.09,12.15
8.17,2.23,11.70
8.17,2.37,11.16
8.17,2.52,10.53
8.17,2.66,9.83
8.17,2.80,9.07
8.17,2.94,8.27
8.17,3.08,7.45
8.17,3.22,6.64
8.17,3.36,5.85
8.17,3.51,5.10
8.17,3.65,4.41
8.17,3.79,3.79
8.17,3.93,3.26
8.17,4.07,2.83
8.17,4.21,2.51
8.17,4.35,2.34
8.17,4.49,2.32
8.17,4.64,2.48
8.17,4.78,2.81
8.17,4.92,3.33
8.17,5.06,4.02
8.17,5.20,4.86
8.17,5.34,5.83
8.17,5.48,6.88
8.17,5.63,7.97
8.17,5.77,9.07
8.17,5.91,10.12
8.17,6.05,11.09
8.17,6.19,11.94
8.17,6.33,12.65
8.17,6.47,13.21
8.17,6.62,13.62
8.17,6.76,13.89
8.17,6.90,14.04
8.17,7.04,14.07
8.17,7.18,13.99
8.17,7.32,13.79
8.17,7.46,13.46
8.17,7.61,12.98
8.17,7.75,12.36
8.17,7.89,11.59
8.17,8.03,10.70
8.17,8.17,9.70
8.17,8.31,8.64
8.17,8.45,7.55
8.17,8.60,6.49
8.17,8.74,5.47
8.17,8.88,4.55
8.17,9.02,3.72
8.17,9.16,3.02
8.17,9.30,2.43
8.17,9.44,1.95
8.17,9.59,1.58
8.17,9.73,1.29
8.17,9.87,1.09
8.17,10.01,0.94
8.17,10.15,0.84
8.17,10.29,0.78
8.17,10.43,0.74
8.17,10.58,0.72
8.17,10.72,0.71
8.17,10.86,0.71
8.17,11.00,0.71
8.31,-3.00,2.50
8.31,-2.86,2.57
8.31,-2.72,2.70
8.31,-2.58,2.90
8.31,-2.43,3.16
8.31,-2.29,3.48
8.31,-2.15,3.88
8.31,-2.01,4.34
8.31,-1.87,4.86
8.31,-1.73,5.45
8.31,-1.59,6.10
8.31,-1.44,6.80
8.31,-1.30,7.54
8.31,-1.16,8.31
8.31,-1.02,9.09
8.31,-0.88,9.87
8.31,-0.74,10.61
8.31,-0.60,11.31
8.31,-0.45,11.94
8.31,-0.31,12.49
8.31,-0.17,12.94
8.31,-0.03,13.29
8.31,0.11,13.54
8.31,0.25,13.69
8.31,0.39,13.76
8.31,0.54,13.76
8.31,0.68,13.71
8.31,0.82,13.63
8.31,0.96,13.53
8.31,1.10,13.42
8.31,1.24,13.30
8.31,1.38,13.17
8.31,1.53,13.01
8.31,1.67,12.81
8.31,1.81,12.55
8.31,1.95,12.22
8.31,2.09,11.81
8.31,2.23,11.32
8.31,2.37,10.74
8.31,2.52,10.09
8.31,2.66,9.38
8.31,2.80,8.62
8.31,2.94,7.84
8.31,3.08,7.05
8.31,3.22,6.28
8.31,3.36,5.53
8.31,3.51,4.83
8.31,3.65,4.18
8.31,3.79,3.60
8.31,3.93,3.10
8.31,4.07,2.70
8.31,4.21,2.41
8.31,4.35,2.23
8.31,4.49,2.20
8.31,4.64,2.32
8.31,4.78,2.60
8.31,4.92,3.03
8.31,5.06,3.62
8.31,5.20,4.35
8.31,5.34,5.19
8.31,5.48,6.12
8.31,5.63,7.10
8.31,5.77,8.10
8.31,5.91,9.08
8.31,6.05,9.99
8.31,6.19,10.81
8.31,6.33,11.52
8.31,6.47,12.09
8.31,6.62,12.53
8.31,6.76,12.83
8.31,6.90,12.99
8.31,7.04,13.02
8.31,7.18,12.93
8.31,7.32,12.70
8.31,7.46,12.33
8.31,7.61,11.83
8.31,7.75,11.19
8.31,7.89,10.43
8.31,8.03,9.57
8.31,8.17,8.64
8.31,8.31,7.66
8.31,8.45,6.67
8.31,8.60,5.71
8.31,8.74,4.82
8.31,8.88,4.00
8.31,9.02,3.28
8.31,9.16,2.67
8.31,9.30,2.16
8.31,9.44,1.75
8.31,9.59,1.43
8.31,9.73,1.19
8.31,9.87,1.02
8.31,10.01,0.89
8.31,10.15,0.81
8.31,10.29,0.76
8.31,10.43,0.73
8.31,10.58,0.72
8.31,10.72,0.71
8.31,10.86,0.71
8.31,11.00,0.71
8.45,-3.00,2.43
8.45,-2.86,2.49
8.45,-2.72,2.61
8.45,-2.58,2.79
8.45,-2.43,3.03
8.45,-2.29,3.32
8.45,-2.15,3.68
8.45,-2.01,4.10
8.45,-1.87,4.58
8.45,-1.73,5.13
8.45,-1.59,5.73
8.45,-1.44,6.38
8.45,-1.30,7.07
8.45,-1.16,7.79
8.45,-1.02,8.53
8.45,-0.88,9.27
8.45,-0.74,9.99
8.45,-0.60,10.67
8.45,-0.45,11.30
8.45,-0.31,11.87
8.45,-0.17,12.35
8.45,-0.03,12.74
8.45,0.11,13.05
8.45,0.25,13.26
8.45,0.39,13.40
8.45,0.54,13.47
8.45,0.68,13.48
8.45,0.82,13.44
8.45,0.96,13.36
8.45,1.10,13.26
8.45,1.24,13.13
8.45,1.38,12.97
8.45,1.53,12.76
8.45,1.67,12.51
8.45,1.81,12.19
8.45,1.95,11.81
8.45,2.09,11.36
8.45,2.23,10.83
8.45,2.37,10.23
8.45,2.52,9.57
8.45,2.66,8.86
8.45,2.80,8.12
8.45,2.94,7.37
8.45,3.08,6.62
8.45,3.22,5.88
8.45,3.36,5.18
8.45,3.51,4.52
8.45,3.65,3.92
8.45,3.79,3.39
8.45,3.93,2.93
8.45,4.07,2.56
8.45,4.21,2.28
8.45,4.35,2.12
8.45,4.49,2.07
8.45,4.64,2.15
8.45,4.78,2.37
8.45,4.92,2.73
8.45,5.06,3.22
8.45,5.20,3.84
8.45,5.34,4.56
8.45,5.48,5.36
8.45,5.63,6.23
8.45,5.77,7.11
8.45,5.91,7.99
8.45,6.05,8.82
8.45,6.19,9.59
8.45,6.33,10.26
8.45,6.47,10.82
8.45,6.62,11.25
8.45,6.76,11.55
8.45,6.90,11.71
8.45,7.04,11.75
8.45,7.18,11.64
8.45,7.32,11.40
8.45,7.46,11.04
8.45,7.61,10.54
8.45,7.75,9.92
8.45,7.89,9.20
8.45,8.03,8.40
8.45,8.17,7.55
8.45,8.31,6.67
8.45,8.45,5.80
8.45,8.60,4.96
8.45,8.74,4.18
8.45,8.88,3.47
8.45,9.02,2.86
8.45,9.16,2.34
8.45,9.30,1.90
8.45,9.44,1.56
8.45,9.59,1.29
8.45,9.73,1.09
8.45,9.87,0.95
8.45,10.01,0.85
8.45,10.15,0.79
8.45,10.29,0.75
8.45,10.43,0.73
8.45,10.58,0.72
8.45,10.72,0.72
8.45,10.86,0.72
8.45,11.00,0.72
8.60,-3.00,2.36
8.60,-2.86,2.42
8.60,-2.72,2.52
8.60,-2.58,2.68
8.60,-2.43,2.90
8.60,-2.29,3.16
8.60,-2.15,3.49
8.60,-2.01,3.87
8.60,-1.87,4.30
8.60,-1.73,4.80
8.60,-1.59,5.35
8.60,-1.44,5.95
8.60,-1.30,6.59
8.60,-1.16,7.26
8.60,-1.02,7.95
8.60,-0.88,8.65
8.60,-0.74,9.33
8.60,-0.60,9.99
8.60,-0.45,10.61
8.60,-0.31,11.17
8.60,-0.17,11.67
8.60,-0.03,12.09
8.60,0.11,12.43
8.60,0.25,12.69
8.60,0.39,12.87
8.60,0.54,12.99
8.60,0.68,13.04
8.60,0.82,13.04
8.60,0.96,12.98
8.60,1.10,12.89
8.60,1.24,12.75
8.60,1.38,12.56
8.60,1.53,12.33
8.60,1.67,12.04
8.60,1.81,11.69
8.60,1.95,11.27
8.60,2.09,10.79
8.60,2.23,10.24
8.60,2.37,9.64
8.60,2.52,8.98
8.60,2.66,8.29
8.60,2.80,7.58
8.60,2.94,6.86
8.60,3.08,6.15
8.60,3.22,5.46
8.60,3.36,4.81
8.60,3.51,4.20
8.60,3.65,3.65
8.60,3.79,3.16
8.60,3.93,2.75
8.60,4.07,2.41
8.60,4.21,2.15
8.60,4.35,1.99
8.60,4.49,1.93
8.60,4.64,1.99
8.60,4.78,2.15
8.60,4.92,2.44
8.60,5.06,2.84
8.60,5.20,3.35
8.60,5.34,3.95
8.60,5.48,4.63
8.60,5.63,5.37
8.60,5.77,6.13
8.60,5.91,6.90
8.60,6.05,7.64
8.60,6.19,8.33
8.60,6.33,8.94
8.60,6.47,9.46
8.60,6.62,9.86
8.60,6.76,10.15
8.60,6.90,10.30
8.60,7.04,10.33
8.60,7.18,10.23
8.60,7.32,10.00
8.60,7.46,9.65
8.60,7.61,9.18
8.60,7.75,8.61
8.60,7.89,7.96
8.60,8.03,7.24
8.60,8.17,6.48
8.60,8.31,5.71
8.60,8.45,4.96
8.60,8.60,4.24
8.60,8.74,3.57
8.60,8.88,2.98
8.60,9.02,2.46
8.60,9.16,2.03
8.60,9.30,1.67
8.60,9.44,1.39
8.60,9.59,1.17
8.60,9.73,1.01
8.60,9.87,0.89
8.60,10.01,0.81
8.60,10.15,0.77
8.60,10.29,0.74
8.60,10.43,0.72
8.60,10.58,0.72
8.60,10.72,0.72
8.60,10.86,0.72
8.60,11.00,0.73
8.74,-3.00,2.30
8.74,-2.86,2.35
8.74,-2.72,2.44
8.74,-2.58,2.58
8.74,-2.43,2.77
8.74,-2.29,3.01
8.74,-2.15,3.29
8.74,-2.01,3.63
8.74,-1.87,4.03
8.74,-1.73,4.47
8.74,-1.59,4.97
8.74,-1.44,5.51
8.74,-1.30,6.10
8.74,-1.16,6.71
8.74,-1.02,7.35
8.74,-0.88,8.00
8.74,-0.74,8.65
8.74,-0.60,9.27
8.74,-0.45,9.87
8.74,-0.31,10.42
8.74,-0.17,10.91
8.74,-0.03,11.34
8.74,0.11,11.70
8.74,0.25,11.99
8.74,0.39,12.21
8.74,0.54,12.35
8.74,0.68,12.43
8.74,0.82,12.45
8.74,0.96,12.42
8.74,1.10,12.33
8.74,1.24,12.18
8.74,1.38,11.99
8.74,1.53,11.73
8.74,1.67,11.42
8.74,1.81,11.05
8.74,1.95,10.62
8.74,2.09,10.13
8.74,2.23,9.58
8.74,2.37,8.98
8.74,2.52,8.35
8.74,2.66,7.68
8.74,2.80,7.01
8.74,2.94,6.33
8.74,3.08,5.67
8.74,3.22,5.03
8.74,3.36,4.43
8.74,3.51,3.88
8.74,3.65,3.37
8.74,3.79,2.93
8.74,3.93,2.55
8.74,4.07,2.24
8.74,4.21,2.01
8.74,4.35,1.86
8.74,4.49,1.79
8.74,4.64,1.82
8.74,4.78,1.94
8.74,4.92,2.16
8.74,5.06,2.48
8.74,5.20,2.89
8.74,5.34,3.39
8.74,5.48,3.95
8.74,5.63,4.56
8.74,5.77,5.21
8.74,5.91,5.86
8.74,6.05,6.50
8.74,6.19,7.09
8.74,6.33,7.63
8.74,6.47,8.09
8.74,6.62,8.45
8.74,6.76,8.71
8.74,6.90,8.85
8.74,7.04,8.87
8.74,7.18,8.78
8.74,7.32,8.57
8.74,7.46,8.25
8.74,7.61,7.83
8.74,7.75,7.32
8.74,7.89,6.75
8.74,8.03,6.12
8.74,8.17,5.47
8.74,8.31,4.81
8.74,8.45,4.17
8.74,8.60,3.57
8.74,8.74,3.02
8.74,8.88,2.53
8.74,9.02,2.11
8.74,9.16,1.75
8.74,9.30,1.46
8.74,9.44,1.24
8.74,9.59,1.06
8.74,9.73,0.93
8.74,9.87,0.84
8.74,10.01,0.78
8.74,10.15,0.75
8.74,10.29,0.73
8.74,10.43,0.72
8.74,10.58,0.72
8.74,10.72,0.73
8.74,10.86,0.73
8.74,11.00,0.73
8.88,-3.00,2.23
8.88,-2.86,2.28
8.88,-2.72,2.36
8.88,-2.58,2.48
8.88,-2.43,2.65
8.88,-2.29,2.85
8.88,-2.15,3.11
8.88,-2.01,3.41
8.88,-1.87,3.76
8.88,-1.73,4.15
8.88,-1.59,4.60
8.88,-1.44,5.09
8.88,-1.30,5.61
8.88,-1.16,6.17
8.88,-1.02,6.76
8.88,-0.88,7.35
8.88,-0.74,7.95
8.88,-0.60,8.54
8.88,-0.45,9.10
8.88,-0.31,9.62
8.88,-0.17,10.11
8.88,-0.03,10.53
8.88,0.11,10.90
8.88,0.25,11.19
8.88,0.39,11.43
8.88,0.54,11.59
8.88,0.68,11.69
8.88,0.82,11.73
8.88,0.96,11.70
8.88,1.10,11.62
8.88,1.24,11.47
8.88,1.38,11.27
8.88,1.53,11.01
8.88,1.67,10.69
8.88,1.81,10.31
8.88,1.95,9.88
8.88,2.09,9.39
8.88,2.23,8.86
8.88,2.37,8.28
8.88,2.52,7.67
8.88,2.66,7.05
8.88,2.80,6.42
8.88,2.94,5.79
8.88,3.08,5.18
8.88,3.22,4.59
8.88,3.36,4.05
8.88,3.51,3.54
8.88,3.65,3.09
8.88,3.79,2.69
8.88,3.93,2.35
8.88,4.07,2.08
8.88,4.21,1.87
8.88,4.35,1.72
8.88,4.49,1.65
8.88,4.64,1.66
8.88,4.78,1.74
8.88,4.92,1.91
8.88,5.06,2.16
8.88,5.20,2.48
8.88,5.34,2.87
8.88,5.48,3.32
8.88,5.63,3.82
8.88,5.77,4.35
8.88,5.91,4.89
8.88,6.05,5.42
8.88,6.19,5.93
8.88,6.33,6.38
8.88,6.47,6.78
8.88,6.62,7.09
8.88,6.76,7.31
8.88,6.90,7.43
8.88,7.04,7.45
8.88,7.18,7.37
8.88,7.32,7.18
8.88,7.46,6.90
8.88,7.61,6.54
8.88,7.75,6.10
8.88,7.89,5.61
8.88,8.03,5.09
8.88,8.17,4.54
8.88,8.31,4.00
8.88,8.45,3.47
8.88,8.60,2.98
8.88,8.74,2.53
8.88,8.88,2.13
8.88,9.02,1.79
8.88,9.16,1.51
8.88,9.30,1.28
8.88,9.44,1.10
8.88,9.59,0.97
8.88,9.73,0.87
8.88,9.87,0.80
8.88,10.01,0.76
8.88,10.15,0.74
8.88,10.29,0.72
8.88,10.43,0.72
8.88,10.58,0.73
8.88,10.72,0.73
8.88,10.86,0.74
8.88,11.00,0.74
9.02,-3.00,2.18
9.02,-2.86,2.21
9.02,-2.72,2.28
9.02,-2.58,2.39
9.02,-2.43,2.53
9.02,-2.29,2.71
9.02,-2.15,2.93
9.02,-2.01,3.19
9.02,-1.87,3.50
9.02,-1.73,3.85
9.02,-1.59,4.24
9.02,-1.44,4.67
9.02,-1.30,5.14
9.02,-1.16,5.64
9.02,-1.02,6.17
9.02,-0.88,6.71
9.02,-0.74,7.26
9.02,-0.60,7.79
9.02,-0.45,8.32
9.02,-0.31,8.81
9.02,-0.17,9.27
9.02,-0.03,9.68
9.02,0.11,10.03
9.02,0.25,10.33
9.02,0.39,10.56
9.02,0.54,10.74
9.02,0.68,10.84
9.02,0.82,10.89
9.02,0.96,10.87
9.02,1.10,10.79
9.02,1.24,10.65
9.02,1.38,10.45
9.02,1.53,10.19
9.02,1.67,9.88
9.02,1.81,9.50
9.02,1.95,9.08
9.02,2.09,8.61
9.02,2.23,8.10
9.02,2.37,7.55
9.02,2.52,6.98
9.02,2.66,6.40
9.02,2.80,5.82
9.02,2.94,5.24
9.02,3.08,4.69
9.02,3.22,4.16
9.02,3.36,3.67
9.02,3.51,3.22
9.02,3.65,2.81
9.02,3.79,2.46
9.02,3.93,2.16
9.02,4.07,1.91
9.02,4.21,1.72
9.02,4.35,1.59
9.02,4.49,1.52
9.02,4.64,1.51
9.02,4.78,1.56
9.02,4.92,1.68
9.02,5.06,1.87
9.02,5.20,2.12
9.02,5.34,2.42
9.02,5.48,2.77
9.02,5.63,3.17
9.02,5.77,3.59
9.02,5.91,4.03
9.02,6.05,4.46
9.02,6.19,4.87
9.02,6.33,5.25
9.02,6.47,5.57
9.02,6.62,5.83
9.02,6.76,6.01
9.02,6.90,6.12
9.02,7.04,6.13
9.02,7.18,6.06
9.02,7.32,5.90
9.02,7.46,5.67
9.02,7.61,5.36
9.02,7.75,5.00
9.02,7.89,4.60
9.02,8.03,4.16
9.02,8.17,3.72
9.02,8.31,3.28
9.02,8.45,2.85
9.02,8.60,2.46
9.02,8.74,2.11
9.02,8.88,1.79
9.02,9.02,1.53
9.02,9.16,1.31
9.02,9.30,1.13
9.02,9.44,1.00
9.02,9.59,0.89
9.02,9.73,0.82
9.02,9.87,0.77
9.02,10.01,0.74
9.02,10.15,0.73
9.02,10.29,0.72
9.02,10.43,0.73
9.02,10.58,0.73
9.02,10.72,0.74
9.02,10.86,0.75
9.02,11.00,0.75
9.16,-3.00,2.12
9.16,-2.86,2.15
9.16,-2.72,2.21
9.16,-2.58,2.30
9.16,-2.43,2.42
9.16,-2.29,2.57
9.16,-2.15,2.76
9.16,-2.01,2.99
9.16,-1.87,3.25
9.16,-1.73,3.56
9.16,-1.59,3.90
9.16,-1.44,4.28
9.16,-1.30,4.69
9.16,-1.16,5.14
9.16,-1.02,5.60
9.16,-0.88,6.09
9.16,-0.74,6.58
9.16,-0.60,7.06
9.16,-0.45,7.54
9.16,-0.31,7.99
9.16,-0.17,8.42
9.16,-0.03,8.80
9.16,0.11,9.14
9.16,0.25,9.42
9.16,0.39,9.65
9.16,0.54,9.82
9.16,0.68,9.93
9.16,0.82,9.98
9.16,0.96,9.97
9.16,1.10,9.89
9.16,1.24,9.76
9.16,1.38,9.56
9.16,1.53,9.31
9.16,1.67,9.01
9.16,1.81,8.65
9.16,1.95,8.25
9.16,2.09,7.80
9.16,2.23,7.32
9.16,2.37,6.81
9.16,2.52,6.29
9.16,2.66,5.76
9.16,2.80,5.22
9.16,2.94,4.71
9.16,3.08,4.21
9.16,3.22,3.73
9.16,3.36,3.30
9.16,3.51,2.90
9.16,3.65,2.54
9.16,3.79,2.23
9.16,3.93,1.97
9.16,4.07,1.76
9.16,4.21,1.59
9.16,4.35,1.47
9.16,4.49,1.40
9.16,4.64,1.37
9.16,4.78,1.40
9.16,4.92,1.49
9.16,5.06,1.62
9.16,5.20,1.80
9.16,5.34,2.03
9.16,5.48,2.30
9.16,5.63,2.61
9.16,5.77,2.94
9.16,5.91,3.28
9.16,6.05,3.62
9.16,6.19,3.94
9.16,6.33,4.24
9.16,6.47,4.50
9.16,6.62,4.71
9.16,6.76,4.86
9.16,6.90,4.94
9.16,7.04,4.95
9.16,7.18,4.89
9.16,7.32,4.77
9.16,7.46,4.57
9.16,7.61,4.33
9.16,7.75,4.03
9.16,7.89,3.71
9.16,8.03,3.36
9.16,8.17,3.01
9.16,8.31,2.66
9.16,8.45,2.33
9.16,8.60,2.03
9.16,8.74,1.75
9.16,8.88,1.51
9.16,9.02,1.31
9.16,9.16,1.14
9.16,9.30,1.01
9.16,9.44,0.91
9.16,9.59,0.83
9.16,9.73,0.78
9.16,9.87,0.75
9.16,10.01,0.73
9.16,10.15,0.72
9.16,10.29,0.73
9.16,10.43,0.73
9.16,10.58,0.74
9.16,10.72,0.75
9.16,10.86,0.76
9.16,11.00,0.76
9.30,-3.00,2.07
9.30,-2.86,2.10
9.30,-2.72,2.14
9.30,-2.58,2.22
9.30,-2.43,2.32
9.30,-2.29,2.45
9.30,-2.15,2.61
9.30,-2.01,2.80
9.30,-1.87,3.03
9.30,-1.73,3.29
9.30,-1.59,3.58
9.30,-1.44,3.91
9.30,-1.30,4.27
9.30,-1.16,4.66
9.30,-1.02,5.06
9.30,-0.88,5.49
9.30,-0.74,5.92
9.30,-0.60,6.36
9.30,-0.45,6.78
9.30,-0.31,7.19
9.30,-0.17,7.58
9.30,-0.03,7.93
9.30,0.11,8.24
9.30,0.25,8.51
9.30,0.39,8.72
9.30,0.54,8.88
9.30,0.68,8.99
9.30,0.82,9.03
9.30,0.96,9.02
9.30,1.10,8.95
9.30,1.24,8.83
9.30,1.38,8.64
9.30,1.53,8.41
9.30,1.67,8.12
9.30,1.81,7.78
9.30,1.95,7.41
9.30,2.09,6.99
9.30,2.23,6.55
9.30,2.37,6.09
9.30,2.52,5.61
9.30,2.66,5.13
9.30,2.80,4.65
9.30,2.94,4.19
9.30,3.08,3.75
9.30,3.22,3.33
9.30,3.36,2.95
9.30,3.51,2.60
9.30,3.65,2.29
9.30,3.79,2.02
9.30,3.93,1.80
9.30,4.07,1.61
9.30,4.21,1.46
9.30,4.35,1.35
9.30,4.49,1.28
9.30,4.64,1.25
9.30,4.78,1.27
9.30,4.92,1.32
9.30,5.06,1.41
9.30,5.20,1.54
9.30,5.34,1.71
9.30,5.48,1.91
9.30,5.63,2.14
9.30,5.77,2.39
9.30,5.91,2.65
9.30,6.05,2.91
9.30,6.19,3.16
9.30,6.33,3.39
9.30,6.47,3.59
9.30,6.62,3.75
9.30,6.76,3.87
9.30,6.90,3.93
9.30,7.04,3.94
9.30,7.18,3.89
9.30,7.32,3.79
9.30,7.46,3.64
9.30,7.61,3.45
9.30,7.75,3.22
9.30,7.89,2.96
9.30,8.03,2.69
9.30,8.17,2.42
9.30,8.31,2.16
9.30,8.45,1.90
9.30,8.60,1.67
9.30,8.74,1.46
9.30,8.88,1.28
9.30,9.02,1.13
9.30,9.16,1.01
9.30,9.30,0.91
9.30,9.44,0.84
9.30,9.59,0.79
9.30,9.73,0.76
9.30,9.87,0.74
9.30,10.01,0.73
9.30,10.15,0.73
9.30,10.29,0.73
9.30,10.43,0.74
9.30,10.58,0.75
9.30,10.72,0.76
9.30,10.86,0.77
9.30,11.00,0.77
9.44,-3.00,2.03
9.44,-2.86,2.05
9.44,-2.72,2.09
9.44,-2.58,2.15
9.44,-2.43,2.23
9.44,-2.29,2.34
9.44,-2.15,2.47
9.44,-2.01,2.63
9.44,-1.87,2.82
9.44,-1.73,3.04
9.44,-1.59,3.29
9.44,-1.44,3.57
9.44,-1.30,3.88
9.44,-1.16,4.21
9.44,-1.02,4.56
9.44,-0.88,4.93
9.44,-0.74,5.31
9.44,-0.60,5.69
9.44,-0.45,6.06
9.44,-0.31,6.43
9.44,-0.17,6.77
9.44,-0.03,7.08
9.44,0.11,7.36
9.44,0.25,7.60
9.44,0.39,7.80
9.44,0.54,7.95
9.44,0.68,8.04
9.44,0.82,8.09
9.44,0.96,8.08
9.44,1.10,8.01
9.44,1.24,7.89
9.44,1.38,7.72
9.44,1.53,7.50
9.44,1.67,7.23
9.44,1.81,6.93
9.44,1.95,6.58
9.44,2.09,6.21
9.44,2.23,5.81
9.44,2.37,5.39
9.44,2.52,4.96
9.44,2.66,4.53
9.44,2.80,4.11
9.44,2.94,3.71
9.44,3.08,3.32
9.44,3.22,2.96
9.44,3.36,2.62
9.44,3.51,2.32
9.44,3.65,2.06
9.44,3.79,1.83
9.44,3.93,1.63
9.44,4.07,1.47
9.44,4.21,1.34
9.44,4.35,1.25
9.44,4.49,1.18
9.44,4.64,1.15
9.44,4.78,1.15
9.44,4.92,1.18
9.44,5.06,1.24
9.44,5.20,1.33
9.44,5.34,1.45
9.44,5.48,1.59
9.44,5.63,1.76
9.44,5.77,1.94
9.44,5.91,2.13
9.44,6.05,2.32
9.44,6.19,2.51
9.44,6.33,2.69
9.44,6.47,2.84
9.44,6.62,2.96
9.44,6.76,3.05
9.44,6.90,3.10
9.44,7.04,3.10
9.44,7.18,3.06
9.44,7.32,2.99
9.44,7.46,2.87
9.44,7.61,2.72
9.44,7.75,2.55
9.44,7.89,2.35
9.44,8.03,2.15
9.44,8.17,1.95
9.44,8.31,1.75
9.44,8.45,1.56
9.44,8.60,1.39
9.44,8.74,1.23
9.44,8.88,1.10
9.44,9.02,0.99
9.44,9.16,0.91
9.44,9.30,0.84
9.44,9.44,0.79
9.44,9.59,0.76
9.44,9.73,0.74
9.44,9.87,0.73
9.44,10.01,0.73
9.44,10.15,0.73
9.44,10.29,0.74
9.44,10.43,0.75
9.44,10.58,0.76
9.44,10.72,0.77
9.44,10.86,0.78
9.44,11.00,0.79
9.59,-3.00,1.99
9.59,-2.86,2.00
9.59,-2.72,2.04
9.59,-2.58,2.09
9.59,-2.43,2.15
9.59,-2.29,2.24
9.59,-2.15,2.35
9.59,-2.01,2.48
9.59,-1.87,2.64
9.59,-1.73,2.82
9.59,-1.59,3.03
9.59,-1.44,3.26
9.59,-1.30,3.52
9.59,-1.16,3.80
9.59,-1.02,4.10
9.59,-0.88,4.41
9.59,-0.74,4.74
9.59,-0.60,5.07
9.59,-0.45,5.39
9.59,-0.31,5.71
9.59,-0.17,6.00
9.59,-0.03,6.28
9.59,0.11,6.53
9.59,0.25,6.74
9.59,0.39,6.91
9.59,0.54,7.04
9.59,0.68,7.13
9.59,0.82,7.17
9.59,0.96,7.15
9.59,1.10,7.09
9.59,1.24,6.98
9.59,1.38,6.83
9.59,1.53,6.62
9.59,1.67,6.38
9.59,1.81,6.10
9.59,1.95,5.79
9.59,2.09,5.46
9.59,2.23,5.10
9.59,2.37,4.73
9.59,2.52,4.36
9.59,2.66,3.98
9.59,2.80,3.61
9.59,2.94,3.26
9.59,3.08,2.93
9.59,3.22,2.62
9.59,3.36,2.33
9.59,3.51,2.08
9.59,3.65,1.85
9.59,3.79,1.66
9.59,3.93,1.49
9.59,4.07,1.35
9.59,4.21,1.24
9.59,4.35,1.16
9.59,4.49,1.10
9.59,4.64,1.07
9.59,4.78,1.06
9.59,4.92,1.07
9.59,5.06,1.10
9.59,5.20,1.16
9.59,5.34,1.24
9.59,5.48,1.34
9.59,5.63,1.46
9.59,5.77,1.59
9.59,5.91,1.72
9.59,6.05,1.86
9.59,6.19,2.00
9.59,6.33,2.13
9.59,6.47,2.24
9.59,6.62,2.33
9.59,6.76,2.39
9.59,6.90,2.43
9.59,7.04,2.43
9.59,7.18,2.40
9.59,7.32,2.34
9.59,7.46,2.25
9.59,7.61,2.14
9.59,7.75,2.01
9.59,7.89,1.87
9.59,8.03,1.72
9.59,8.17,1.57
9.59,8.31,1.43
9.59,8.45,1.29
9.59,8.60,1.17
9.59,8.74,1.06
9.59,8.88,0.97
9.59,9.02,0.89
9.59,9.16,0.83
9.59,9.30,0.79
9.59,9.44,0.76
9.59,9.59,0.74
9.59,9.73,0.73
9.59,9.87,0.73
9.59,10.01,0.73
9.59,10.15,0.74
9.59,10.29,0.75
9.59,10.43,0.76
9.59,10.58,0.77
9.59,10.72,0.78
9.59,10.86,0.79
9.59,11.00,0.80
9.73,-3.00,1.96
9.73,-2.86,1.97
9.73,-2.72,1.99
9.73,-2.58,2.03
9.73,-2.43,2.08
9.73,-2.29,2.15
9.73,-2.15,2.24
9.73,-2.01,2.34
9.73,-1.87,2.47
9.73,-1.73,2.62
9.73,-1.59,2.79
9.73,-1.44,2.98
9.73,-1.30,3.20
9.73,-1.16,3.43
9.73,-1.02,3.68
9.73,-0.88,3.95
9.73,-0.74,4.22
9.73,-0.60,4.50
9.73,-0.45,4.77
9.73,-0.31,5.04
9.73,-0.17,5.30
9.73,-0.03,5.53
9.73,0.11,5.75
9.73,0.25,5.93
9.73,0.39,6.08
9.73,0.54,6.19
9.73,0.68,6.26
9.73,0.82,6.29
9.73,0.96,6.28
9.73,1.10,6.22
9.73,1.24,6.12
9.73,1.38,5.98
9.73,1.53,5.80
9.73,1.67,5.58
9.73,1.81,5.33
9.73,1.95,5.06
9.73,2.09,4.76
9.73,2.23,4.45
9.73,2.37,4.13
9.73,2.52,3.80
9.73,2.66,3.48
9.73,2.80,3.16
9.73,2.94,2.86
9.73,3.08,2.57
9.73,3.22,2.31
9.73,3.36,2.07
9.73,3.51,1.86
9.73,3.65,1.67
9.73,3.79,1.50
9.73,3.93,1.36
9.73,4.07,1.25
9.73,4.21,1.16
9.73,4.35,1.08
9.73,4.49,1.03
9.73,4.64,1.00
9.73,4.78,0.98
9.73,4.92,0.98
9.73,5.06,1.00
9.73,5.20,1.04
9.73,5.34,1.09
9.73,5.48,1.15
9.73,5.63,1.23
9.73,5.77,1.32
9.73,5.91,1.41
9.73,6.05,1.51
9.73,6.19,1.60
9.73,6.33,1.69
9.73,6.47,1.77
9.73,6.62,1.84
9.73,6.76,1.88
9.73,6.90,1.90
9.73,7.04,1.91
9.73,7.18,1.88
9.73,7.32,1.84
9.73,7.46,1.78
9.73,7.61,1.70
9.73,7.75,1.60
9.73,7.89,1.50
9.73,8.03,1.40
9.73,8.17,1.29
9.73,8.31,1.19
9.73,8.45,1.09
9.73,8.60,1.01
9.73,8.74,0.93
9.73,8.88,0.87
9.73,9.02,0.82
9.73,9.16,0.78
9.73,9.30,0.75
9.73,9.44,0.74
9.73,9.59,0.73
9.73,9.73,0.73
9.73,9.87,0.73
9.73,10.01,0.74
9.73,10.15,0.75
9.73,10.29,0.76
9.73,10.43,0.77
9.73,10.58,0.79
9.73,10.72,0.80
9.73,10.86,0.81
9.73,11.00,0.81
9.87,-3.00,1.93
9.87,-2.86,1.94
9.87,-2.72,1.96
9.87,-2.58,1.98
9.87,-2.43,2.02
9.87,-2.29,2.08
9.87,-2.15,2.14
9.87,-2.01,2.23
9.87,-1.87,2.33
9.87,-1.73,2.45
9.87,-1.59,2.59
9.87,-1.44,2.74
9.87,-1.30,2.92
9.87,-1.16,3.11
9.87,-1.02,3.31
9.87,-0.88,3.53
9.87,-0.74,3.76
9.87,-0.60,3.99
9.87,-0.45,4.22
9.87,-0.31,4.44
9.87,-0.17,4.66
9.87,-0.03,4.85
9.87,0.11,5.03
9.87,0.25,5.19
9.87,0.39,5.31
9.87,0.54,5.41
9.87,0.68,5.46
9.87,0.82,5.49
9.87,0.96,5.47
9.87,1.10,5.42
9.87,1.24,5.33
9.87,1.38,5.20
9.87,1.53,5.04
9.87,1.67,4.85
9.87,1.81,4.63
9.87,1.95,4.39
9.87,2.09,4.13
9.87,2.23,3.86
9.87,2.37,3.58
9.87,2.52,3.30
9.87,2.66,3.03
9.87,2.80,2.76
9.87,2.94,2.50
9.87,3.08,2.27
9.87,3.22,2.04
9.87,3.36,1.84
9.87,3.51,1.67
9.87,3.65,1.51
9.87,3.79,1.37
9.87,3.93,1.26
9.87,4.07,1.16
9.87,4.21,1.08
9.87,4.35,1.02
9.87,4.49,0.98
9.87,4.64,0.94
9.87,4.78,0.92
9.87,4.92,0.92
9.87,5.06,0.92
9.87,5.20,0.94
9.87,5.34,0.97
9.87,5.48,1.01
9.87,5.63,1.06
9.87,5.77,1.12
9.87,5.91,1.18
9.87,6.05,1.24
9.87,6.19,1.31
9.87,6.33,1.37
9.87,6.47,1.42
9.87,6.62,1.47
9.87,6.76,1.50
9.87,6.90,1.51
9.87,7.04,1.51
9.87,7.18,1.50
9.87,7.32,1.47
9.87,7.46,1.42
9.87,7.61,1.37
9.87,7.75,1.30
9.87,7.89,1.23
9.87,8.03,1.16
9.87,8.17,1.08
9.87,8.31,1.01
9.87,8.45,0.95
9.87,8.60,0.89
9.87,8.74,0.84
9.87,8.88,0.80
9.87,9.02,0.77
9.87,9.16,0.75
9.87,9.30,0.73
9.87,9.44,0.73
9.87,9.59,0.73
9.87,9.73,0.73
9.87,9.87,0.74
9.87,10.01,0.75
9.87,10.15,0.76
9.87,10.29,0.77
9.87,10.43,0.79
9.87,10.58,0.80
9.87,10.72,0.81
9.87,10.86,0.82
9.87,11.00,0.83
10.01,-3.00,1.91
10.01,-2.86,1.91
10.01,-2.72,1.93
10.01,-2.58,1.95
10.01,-2.43,1.97
10.01,-2.29,2.01
10.01,-2.15,2.07
10.01,-2.01,2.13
10.01,-1.87,2.21
10.01,-1.73,2.30
10.01,-1.59,2.41
10.01,-1.44,2.53
10.01,-1.30,2.67
10.01,-1.16,2.83
10.01,-1.02,2.99
10.01,-0.88,3.17
10.01,-0.74,3.35
10.01,-0.60,3.54
10.01,-0.45,3.73
10.01,-0.31,3.91
10.01,-0.17,4.09
10.01,-0.03,4.25
10.01,0.11,4.40
10.01,0.25,4.52
10.01,0.39,4.62
10.01,0.54,4.70
10.01,0.68,4.74
10.01,0.82,4.76
10.01,0.96,4.74
10.01,1.10,4.69
10.01,1.24,4.61
10.01,1.38,4.50
10.01,1.53,4.36
10.01,1.67,4.19
10.01,1.81,4.00
10.01,1.95,3.79
10.01,2.09,3.57
10.01,2.23,3.34
10.01,2.37,3.11
10.01,2.52,2.87
10.01,2.66,2.64
10.01,2.80,2.41
10.01,2.94,2.20
10.01,3.08,2.00
10.01,3.22,1.82
10.01,3.36,1.65
10.01,3.51,1.51
10.01,3.65,1.38
10.01,3.79,1.27
10.01,3.93,1.17
10.01,4.07,1.09
10.01,4.21,1.03
10.01,4.35,0.97
10.01,4.49,0.93
10.01,4.64,0.90
10.01,4.78,0.88
10.01,4.92,0.87
10.01,5.06,0.87
10.01,5.20,0.87
10.01,5.34,0.89
10.01,5.48,0.91
10.01,5.63,0.94
10.01,5.77,0.97
10.01,5.91,1.01
10.01,6.05,1.05
10.01,6.19,1.10
10.01,6.33,1.13
10.01,6.47,1.17
10.01,6.62,1.20
10.01,6.76,1.22
10.01,6.90,1.23
10.01,7.04,1.23
10.01,7.18,1.22
10.01,7.32,1.19
10.01,7.46,1.16
10.01,7.61,1.13
10.01,7.75,1.08
10.01,7.89,1.03
10.01,8.03,0.99
10.01,8.17,0.94
10.01,8.31,0.89
10.01,8.45,0.85
10.01,8.60,0.81
10.01,8.74,0.78
10.01,8.88,0.76
10.01,9.02,0.74
10.01,9.16,0.73
10.01,9.30,0.73
10.01,9.44,0.73
10.01,9.59,0.73
10.01,9.73,0.74
10.01,9.87,0.75
10.01,10.01,0.76
10.01,10.15,0.77
10.01,10.29,0.79
10.01,10.43,0.80
10.01,10.58,0.82
10.01,10.72,0.83
10.01,10.86,0.84
10.01,11.00,0.84
10.15,-3.00,1.89
10.15,-2.86,1.89
10.15,-2.72,1.90
10.15,-2.58,1.91
10.15,-2.43,1.93
10.15,-2.29,1.96
10.15,-2.15,2.00
10.15,-2.01,2.05
10.15,-1.87,2.11
10.15,-1.73,2.18
10.15,-1.59,2.26
10.15,-1.44,2.36
10.15,-1.30,2.47
10.15,-1.16,2.59
10.15,-1.02,2.72
10.15,-0.88,2.86
10.15,-0.74,3.00
10.15,-0.60,3.15
10.15,-0.45,3.30
10.15,-0.31,3.45
10.15,-0.17,3.59
10.15,-0.03,3.72
10.15,0.11,3.84
10.15,0.25,3.94
10.15,0.39,4.02
10.15,0.54,4.08
10.15,0.68,4.11
10.15,0.82,4.12
10.15,0.96,4.10
10.15,1.10,4.05
10.15,1.24,3.98
10.15,1.38,3.88
10.15,1.53,3.76
10.15,1.67,3.61
10.15,1.81,3.45
10.15,1.95,3.27
10.15,2.09,3.09
10.15,2.23,2.89
10.15,2.37,2.69
10.15,2.52,2.50
10.15,2.66,2.30
10.15,2.80,2.12
10.15,2.94,1.94
10.15,3.08,1.78
10.15,3.22,1.63
10.15,3.36,1.49
10.15,3.51,1.37
10.15,3.65,1.27
10.15,3.79,1.18
10.15,3.93,1.10
10.15,4.07,1.04
10.15,4.21,0.98
10.15,4.35,0.94
10.15,4.49,0.90
10.15,4.64,0.87
10.15,4.78,0.85
10.15,4.92,0.84
10.15,5.06,0.83
10.15,5.20,0.83
10.15,5.34,0.83
10.15,5.48,0.84
10.15,5.63,0.86
10.15,5.77,0.87
10.15,5.91,0.90
10.15,6.05,0.92
10.15,6.19,0.95
10.15,6.33,0.97
10.15,6.47,0.99
10.15,6.62,1.01
10.15,6.76,1.02
10.15,6.90,1.03
10.15,7.04,1.03
10.15,7.18,1.02
10.15,7.32,1.00
10.15,7.46,0.98
10.15,7.61,0.96
10.15,7.75,0.93
10.15,7.89,0.90
10.15,8.03,0.87
10.15,8.17,0.84
10.15,8.31,0.81
10.15,8.45,0.79
10.15,8.60,0.76
10.15,8.74,0.75
10.15,8.88,0.74
10.15,9.02,0.73
10.15,9.16,0.72
10.15,9.30,0.73
10.15,9.44,0.73
10.15,9.59,0.74
10.15,9.73,0.75
10.15,9.87,0.76
10.15,10.01,0.77
10.15,10.15,0.79
10.15,10.29,0.80
10.15,10.43,0.82
10.15,10.58,0.83
10.15,10.72,0.84
10.15,10.86,0.85
10.15,11.00,0.86
10.29,-3.00,1.88
10.29,-2.86,1.88
10.29,-2.72,1.88
10.29,-2.58,1.89
10.29,-2.43,1.90
10.29,-2.29,1.92
10.29,-2.15,1.95
10.29,-2.01,1.98
10.29,-1.87,2.02
10.29,-1.73,2.07
10.29,-1.59,2.14
10.29,-1.44,2.21
10.29,-1.30,2.29
10.29,-1.16,2.38
10.29,-1.02,2.49
10.29,-0.88,2.59
10.29,-0.74,2.71
10.29,-0.60,2.82
10.29,-0.45,2.94
10.29,-0.31,3.06
10.29,-0.17,3.17
10.29,-0.03,3.27
10.29,0.11,3.36
10.29,0.25,3.44
10.29,0.39,3.50
10.29,0.54,3.54
10.29,0.68,3.56
10.29,0.82,3.56
10.29,0.96,3.54
10.29,1.10,3.50
10.29,1.24,3.43
10.29,1.38,3.35
10.29,1.53,3.24
10.29,1.67,3.12
10.29,1.81,2.98
10.29,1.95,2.83
10.29,2.09,2.68
10.29,2.23,2.51
10.29,2.37,2.35
10.29,2.52,2.19
10.29,2.66,2.03
10.29,2.80,1.87
10.29,2.94,1.73
10.29,3.08,1.60
10.29,3.22,1.48
10.29,3.36,1.37
10.29,3.51,1.27
10.29,3.65,1.19
10.29,3.79,1.11
10.29,3.93,1.05
10.29,4.07,0.99
10.29,4.21,0.95
10.29,4.35,0.91
10.29,4.49,0.88
10.29,4.64,0.85
10.29,4.78,0.83
10.29,4.92,0.81
10.29,5.06,0.80
10.29,5.20,0.80
10.29,5.34,0.79
10.29,5.48,0.80
10.29,5.63,0.80
10.29,5.77,0.81
10.29,5.91,0.82
10.29,6.05,0.83
10.29,6.19,0.85
10.29,6.33,0.86
10.29,6.47,0.87
10.29,6.62,0.88
10.29,6.76,0.89
10.29,6.90,0.89
10.29,7.04,0.89
10.29,7.18,0.89
10.29,7.32,0.88
10.29,7.46,0.86
10.29,7.61,0.85
10.29,7.75,0.83
10.29,7.89,0.81
10.29,8.03,0.79
10.29,8.17,0.78
10.29,8.31,0.76
10.29,8.45,0.75
10.29,8.60,0.74
10.29,8.74,0.73
10.29,8.88,0.72
10.29,9.02,0.72
10.29,9.16,0.73
10.29,9.30,0.73
10.29,9.44,0.74
10.29,9.59,0.75
10.29,9.73,0.76
10.29,9.87,0.77
10.29,10.01,0.79
10.29,10.15,0.80
10.29,10.29,0.82
10.29,10.43,0.83
10.29,10.58,0.85
10.29,10.72,0.86
10.29,10.86,0.87
10.29,11.00,0.87
10.43,-3.00,1.87
10.43,-2.86,1.87
10.43,-2.72,1.87
10.43,-2.58,1.87
10.43,-2.43,1.88
10.43,-2.29,1.89
10.43,-2.15,1.90
10.43,-2.01,1.92
10.43,-1.87,1.95
10.43,-1.73,1.99
10.43,-1.59,2.04
10.43,-1.44,2.09
10.43,-1.30,2.15
10.43,-1.16,2.22
10.43,-1.02,2.30
10.43,-0.88,2.38
10.43,-0.74,2.47
10.43,-0.60,2.55
10.43,-0.45,2.64
10.43,-0.31,2.73
10.43,-0.17,2.82
10.43,-0.03,2.89
10.43,0.11,2.96
10.43,0.25,3.02
10.43,0.39,3.07
10.43,0.54,3.10
10.43,0.68,3.11
10.43,0.82,3.10
10.43,0.96,3.08
10.43,1.10,3.04
10.43,1.24,2.98
10.43,1.38,2.91
10.43,1.53,2.82
10.43,1.67,2.71
10.43,1.81,2.60
10.43,1.95,2.47
10.43,2.09,2.34
10.43,2.23,2.20
10.43,2.37,2.07
10.43,2.52,1.93
10.43,2.66,1.80
10.43,2.80,1.68
10.43,2.94,1.56
10.43,3.08,1.46
10.43,3.22,1.36
10.43,3.36,1.27
10.43,3.51,1.19
10.43,3.65,1.12
10.43,3.79,1.06
10.43,3.93,1.01
10.43,4.07,0.96
10.43,4.21,0.92
10.43,4.35,0.89
10.43,4.49,0.86
10.43,4.64,0.84
10.43,4.78,0.82
10.43,4.92,0.80
10.43,5.06,0.79
10.43,5.20,0.78
10.43,5.34,0.77
10.43,5.48,0.77
10.43,5.63,0.77
10.43,5.77,0.77
10.43,5.91,0.77
10.43,6.05,0.78
10.43,6.19,0.78
10.43,6.33,0.79
10.43,6.47,0.80
10.43,6.62,0.80
10.43,6.76,0.80
10.43,6.90,0.81
10.43,7.04,0.80
10.43,7.18,0.80
10.43,7.32,0.80
10.43,7.46,0.79
10.43,7.61,0.78
10.43,7.75,0.77
10.43,7.89,0.76
10.43,8.03,0.75
10.43,8.17,0.74
10.43,8.31,0.73
10.43,8.45,0.73
10.43,8.60,0.72
10.43,8.74,0.72
10.43,8.88,0.72
10.43,9.02,0.73
10.43,9.16,0.73
10.43,9.30,0.74
10.43,9.44,0.75
10.43,9.59,0.76
10.43,9.73,0.77
10.43,9.87,0.79
10.43,10.01,0.80
10.43,10.15,0.82
10.43,10.29,0.83
10.43,10.43,0.85
10.43,10.58,0.86
10.43,10.72,0.87
10.43,10.86,0.88
10.43,11.00,0.89
10.58,-3.00,1.86
10.58,-2.86,1.86
10.58,-2.72,1.86
10.58,-2.58,1.86
10.58,-2.43,1.86
10.58,-2.29,1.86
10.58,-2.15,1.87
10.58,-2.01,1.88
10.58,-1.87,1.90
10.58,-1.73,1.93
10.58,-1.59,1.96
10.58,-1.44,2.00
10.58,-1.30,2.04
10.58,-1.16,2.09
10.58,-1.02,2.15
10.58,-0.88,2.21
10.58,-0.74,2.27
10.58,-0.60,2.34
10.58,-0.45,2.41
10.58,-0.31,2.47
10.58,-0.17,2.54
10.58,-0.03,2.60
10.58,0.11,2.65
10.58,0.25,2.69
10.58,0.39,2.72
10.58,0.54,2.74
10.58,0.68,2.74
10.58,0.82,2.74
10.58,0.96,2.71
10.58,1.10,2.67
10.58,1.24,2.62
10.58,1.38,2.55
10.58,1.53,2.48
10.58,1.67,2.39
10.58,1.81,2.29
10.58,1.95,2.18
10.58,2.09,2.07
10.58,2.23,1.96
10.58,2.37,1.85
10.58,2.52,1.74
10.58,2.66,1.63
10.58,2.80,1.53
10.58,2.94,1.43
10.58,3.08,1.35
10.58,3.22,1.27
10.58,3.36,1.19
10.58,3.51,1.13
10.58,3.65,1.07
10.58,3.79,1.02
10.58,3.93,0.98
10.58,4.07,0.94
10.58,4.21,0.91
10.58,4.35,0.88
10.58,4.49,0.86
10.58,4.64,0.83
10.58,4.78,0.81
10.58,4.92,0.80
10.58,5.06,0.78
10.58,5.20,0.77
10.58,5.34,0.76
10.58,5.48,0.76
10.58,5.63,0.75
10.58,5.77,0.75
10.58,5.91,0.75
10.58,6.05,0.75
10.58,6.19,0.75
10.58,6.33,0.75
10.58,6.47,0.75
10.58,6.62,0.75
10.58,6.76,0.75
10.58,6.90,0.75
10.58,7.04,0.75
10.58,7.18,0.75
10.58,7.32,0.75
10.58,7.46,0.74
10.58,7.61,0.74
10.58,7.75,0.73
10.58,7.89,0.73
10.58,8.03,0.72
10.58,8.17,0.72
10.58,8.31,0.72
10.58,8.45,0.72
10.58,8.60,0.72
10.58,8.74,0.72
10.58,8.88,0.73
10.58,9.02,0.73
10.58,9.16,0.74
10.58,9.30,0.75
10.58,9.44,0.76
10.58,9.59,0.77
10.58,9.73,0.79
10.58,9.87,0.80
10.58,10.01,0.82
10.58,10.15,0.83
10.58,10.29,0.85
10.58,10.43,0.86
10.58,10.58,0.87
10.58,10.72,0.89
10.58,10.86,0.89
10.58,11.00,0.90
10.72,-3.00,1.86
10.72,-2.86,1.86
10.72,-2.72,1.85
10.72,-2.58,1.85
10.72,-2.43,1.85
10.72,-2.29,1.84
10.72,-2.15,1.85
10.72,-2.01,1.85
10.72,-1.87,1.86
10.72,-1.73,1.88
10.72,-1.59,1.90
10.72,-1.44,1.93
10.72,-1.30,1.96
10.72,-1.16,2.00
10.72,-1.02,2.04
10.72,-0.88,2.08
10.72,-0.74,2.13
10.72,-0.60,2.18
10.72,-0.45,2.23
10.72,-0.31,2.28
10.72,-0.17,2.33
10.72,-0.03,2.37
10.72,0.11,2.41
10.72,0.25,2.44
10.72,0.39,2.46
10.72,0.54,2.47
10.72,0.68,2.47
10.72,0.82,2.46
10.72,0.96,2.43
10.72,1.10,2.40
10.72,1.24,2.35
10.72,1.38,2.29
10.72,1.53,2.22
10.72,1.67,2.14
10.72,1.81,2.06
10.72,1.95,1.97
10.72,2.09,1.88
10.72,2.23,1.78
10.72,2.37,1.69
10.72,2.52,1.60
10.72,2.66,1.51
10.72,2.80,1.42
10.72,2.94,1.34
10.72,3.08,1.27
10.72,3.22,1.20
10.72,3.36,1.14
10.72,3.51,1.09
10.72,3.65,1.04
10.72,3.79,1.00
10.72,3.93,0.96
10.72,4.07,0.93
10.72,4.21,0.90
10.72,4.35,0.87
10.72,4.49,0.85
10.72,4.64,0.83
10.72,4.78,0.81
10.72,4.92,0.80
10.72,5.06,0.78
10.72,5.20,0.77
10.72,5.34,0.76
10.72,5.48,0.75
10.72,5.63,0.74
10.72,5.77,0.74
10.72,5.91,0.73
10.72,6.05,0.73
10.72,6.19,0.73
10.72,6.33,0.73
10.72,6.47,0.73
10.72,6.62,0.73
10.72,6.76,0.72
10.72,6.90,0.72
10.72,7.04,0.72
10.72,7.18,0.72
10.72,7.32,0.72
10.72,7.46,0.72
10.72,7.61,0.72
10.72,7.75,0.71
10.72,7.89,0.71
10.72,8.03,0.71
10.72,8.17,0.71
10.72,8.31,0.71
10.72,8.45,0.72
10.72,8.60,0.72
10.72,8.74,0.73
10.72,8.88,0.73
10.72,9.02,0.74
10.72,9.16,0.75
10.72,9.30,0.76
10.72,9.44,0.77
10.72,9.59,0.78
10.72,9.73,0.80
10.72,9.87,0.81
10.72,10.01,0.83
10.72,10.15,0.84
10.72,10.29,0.86
10.72,10.43,0.87
10.72,10.58,0.89
10.72,10.72,0.90
10.72,10.86,0.91
10.72,11.00,0.91
10.86,-3.00,1.86
10.86,-2.86,1.85
10.86,-2.72,1.85
10.86,-2.58,1.84
10.86,-2.43,1.84
10.86,-2.29,1.83
10.86,-2.15,1.83
10.86,-2.01,1.83
10.86,-1.87,1.84
10.86,-1.73,1.85
10.86,-1.59,1.86
10.86,-1.44,1.88
10.86,-1.30,1.91
10.86,-1.16,1.93
10.86,-1.02,1.97
10.86,-0.88,2.00
10.86,-0.74,2.04
10.86,-0.60,2.08
10.86,-0.45,2.12
10.86,-0.31,2.15
10.86,-0.17,2.19
10.86,-0.03,2.22
10.86,0.11,2.25
10.86,0.25,2.27
10.86,0.39,2.29
10.86,0.54,2.29
10.86,0.68,2.29
10.86,0.82,2.27
10.86,0.96,2.25
10.86,1.10,2.21
10.86,1.24,2.17
10.86,1.38,2.12
10.86,1.53,2.05
10.86,1.67,1.98
10.86,1.81,1.91
10.86,1.95,1.83
10.86,2.09,1.75
10.86,2.23,1.66
10.86,2.37,1.58
10.86,2.52,1.50
10.86,2.66,1.42
10.86,2.80,1.35
10.86,2.94,1.28
10.86,3.08,1.22
10.86,3.22,1.16
10.86,3.36,1.11
10.86,3.51,1.06
10.86,3.65,1.02
10.86,3.79,0.98
10.86,3.93,0.95
10.86,4.07,0.92
10.86,4.21,0.89
10.86,4.35,0.87
10.86,4.49,0.85
10.86,4.64,0.83
10.86,4.78,0.81
10.86,4.92,0.80
10.86,5.06,0.78
10.86,5.20,0.77
10.86,5.34,0.76
10.86,5.48,0.75
10.86,5.63,0.74
10.86,5.77,0.73
10.86,5.91,0.73
10.86,6.05,0.72
10.86,6.19,0.72
10.86,6.33,0.72
10.86,6.47,0.71
10.86,6.62,0.71
10.86,6.76,0.71
10.86,6.90,0.71
10.86,7.04,0.71
10.86,7.18,0.71
10.86,7.32,0.71
10.86,7.46,0.71
10.86,7.61,0.71
10.86,7.75,0.71
10.86,7.89,0.71
10.86,8.03,0.71
10.86,8.17,0.71
10.86,8.31,0.71
10.86,8.45,0.72
10.86,8.60,0.72
10.86,8.74,0.73
10.86,8.88,0.74
10.86,9.02,0.75
10.86,9.16,0.76
10.86,9.30,0.77
10.86,9.44,0.78
10.86,9.59,0.79
10.86,9.73,0.81
10.86,9.87,0.82
10.86,10.01,0.84
10.86,10.15,0.85
10.86,10.29,0.87
10.86,10.43,0.88
10.86,10.58,0.89
10.86,10.72,0.91
10.86,10.86,0.91
10.86,11.00,0.92
11.00,-3.00,1.85
11.00,-2.86,1.85
11.00,-2.72,1.85
11.00,-2.58,1.84
11.00,-2.43,1.83
11.00,-2.29,1.83
11.00,-2.15,1.82
11.00,-2.01,1.82
11.00,-1.87,1.83
11.00,-1.73,1.83
11.00,-1.59,1.84
11.00,-1.44,1.86
11.00,-1.30,1.88
11.00,-1.16,1.90
11.00,-1.02,1.93
11.00,-0.88,1.96
11.00,-0.74,1.99
11.00,-0.60,2.02
11.00,-0.45,2.06
11.00,-0.31,2.09
11.00,-0.17,2.12
11.00,-0.03,2.15
11.00,0.11,2.17
11.00,0.25,2.19
11.00,0.39,2.20
11.00,0.54,2.20
11.00,0.68,2.20
11.00,0.82,2.18
11.00,0.96,2.16
11.00,1.10,2.12
11.00,1.24,2.08
11.00,1.38,2.03
11.00,1.53,1.97
11.00,1.67,1.90
11.00,1.81,1.83
11.00,1.95,1.76
11.00,2.09,1.68
11.00,2.23,1.61
11.00,2.37,1.53
11.00,2.52,1.45
11.00,2.66,1.38
11.00,2.80,1.32
11.00,2.94,1.25
11.00,3.08,1.19
11.00,3.22,1.14
11.00,3.36,1.09
11.00,3.51,1.05
11.00,3.65,1.01
11.00,3.79,0.98
11.00,3.93,0.94
11.00,4.07,0.92
11.00,4.21,0.89
11.00,4.35,0.87
11.00,4.49,0.85
11.00,4.64,0.83
11.00,4.78,0.81
11.00,4.92,0.80
11.00,5.06,0.78
11.00,5.20,0.77
11.00,5.34,0.76
11.00,5.48,0.75
11.00,5.63,0.74
11.00,5.77,0.73
11.00,5.91,0.72
11.00,6.05,0.72
11.00,6.19,0.71
11.00,6.33,0.71
11.00,6.47,0.71
11.00,6.62,0.71
11.00,6.76,0.70
11.00,6.90,0.70
11.00,7.04,0.70
11.00,7.18,0.70
11.00,7.32,0.70
11.00,7.46,0.70
11.00,7.61,0.70
11.00,7.75,0.70
11.00,7.89,0.70
11.00,8.03,0.71
11.00,8.17,0.71
11.00,8.31,0.71
11.00,8.45,0.72
11.00,8.60,0.73
11.00,8.74,0.73
11.00,8.88,0.74
11.00,9.02,0.75
11.00,9.16,0.76
11.00,9.30,0.77
11.00,9.44,0.79
11.00,9.59,0.80
11.00,9.73,0.81
11.00,9.87,0.83
11.00,10.01,0.84
11.00,10.15,0.86
11.00,10.29,0.87
11.00,10.43,0.89
11.00,10.58,0.90
11.00,10.72,0.91
11.00,10.86,0.92
11.00,11.00,0.92


==> PlotCode/PlotData/GV_transformed.csv <==
-3.00,-3.00,1.64
-3.00,-2.71,2.32
-3.00,-2.43,3.80
-3.00,-2.14,6.33
-3.00,-1.86,10.19
-3.00,-1.57,15.70
-3.00,-1.29,23.07
-3.00,-1.00,32.31
-3.00,-0.71,43.19
-3.00,-0.43,55.12
-3.00,-0.14,67.24
-3.00,0.14,78.46
-3.00,0.43,87.63
-3.00,0.71,93.77
-3.00,1.00,96.20
-3.00,1.29,94.69
-3.00,1.57,89.51
-3.00,1.86,81.38
-3.00,2.14,71.29
-3.00,2.43,60.35
-3.00,2.71,49.59
-3.00,3.00,39.81
-3.00,3.29,31.48
-3.00,3.57,24.76
-3.00,3.86,19.53
-3.00,4.14,15.55
-3.00,4.43,12.50
-3.00,4.71,10.08
-3.00,5.00,8.09
-3.00,5.29,6.40
-3.00,5.57,4.94
-3.00,5.86,3.69
-3.00,6.14,2.65
-3.00,6.43,1.83
-3.00,6.71,1.21
-3.00,7.00,0.76
-3.00,7.29,0.46
-3.00,7.57,0.26
-3.00,7.86,0.14
-3.00,8.14,0.07
-3.00,8.43,0.04
-3.00,8.71,0.02
-3.00,9.00,0.01
-3.00,9.29,0.00
-3.00,9.57,0.00
-3.00,9.86,0.00
-3.00,10.14,0.00
-3.00,10.43,0.00
-3.00,10.71,0.00
-3.00,11.00,0.00
-2.71,-3.00,2.32
-2.71,-2.71,3.26
-2.71,-2.43,5.33
-2.71,-2.14,8.81
-2.71,-1.86,14.12
-2.71,-1.57,21.64
-2.71,-1.29,31.61
-2.71,-1.00,44.05
-2.71,-0.71,58.58
-2.71,-0.43,74.41
-2.71,-0.14,90.39
-2.71,0.14,105.09
-2.71,0.43,117.08
-2.71,0.71,125.07
-2.71,1.00,128.24
-2.71,1.29,126.30
-2.71,1.57,119.59
-2.71,1.86,108.99
-2.71,2.14,95.78
-2.71,2.43,81.37
-2.71,2.71,67.10
-2.71,3.00,54.03
-2.71,3.29,42.80
-2.71,3.57,33.67
-2.71,3.86,26.54
-2.71,4.14,21.08
-2.71,4.43,16.90
-2.71,4.71,13.62
-2.71,5.00,10.93
-2.71,5.29,8.66
-2.71,5.57,6.70
-2.71,5.86,5.02
-2.71,6.14,3.63
-2.71,6.43,2.52
-2.71,6.71,1.67
-2.71,7.00,1.06
-2.71,7.29,0.64
-2.71,7.57,0.37
-2.71,7.86,0.20
-2.71,8.14,0.10
-2.71,8.43,0.05
-2.71,8.71,0.02
-2.71,9.00,0.01
-2.71,9.29,0.00
-2.71,9.57,0.00
-2.71,9.86,0.00
-2.71,10.14,0.00
-2.71,10.43,0.00
-2.71,10.71,0.00
-2.71,11.00,0.00
-2.43,-3.00,3.80
-2.43,-2.71,5.33
-2.43,-2.43,8.63
-2.43,-2.14,14.19
-2.43,-1.86,22.57
-2.43,-1.57,34.34
-2.43,-1.29,49.81
-2.43,-1.00,68.92
-2.43,-0.71,91.02
-2.43,-0.43,114.87
-2.43,-0.14,138.73
-2.43,0.14,160.53
-2.43,0.43,178.17
-2.43,0.71,189.91
-2.43,1.00,194.57
-2.43,1.29,191.78
-2.43,1.57,182.00
-2.43,1.86,166.46
-2.43,2.14,146.93
-2.43,2.43,125.43
-2.43,2.71,103.93
-2.43,3.00,84.01
-2.43,3.29,66.71
-2.43,3.57,52.51
-2.43,3.86,41.32
-2.43,4.14,32.73
-2.43,4.43,26.17
-2.43,4.71,21.04
-2.43,5.00,16.89
-2.43,5.29,13.40
-2.43,5.57,10.41
-2.43,5.86,7.85
-2.43,6.14,5.71
-2.43,6.43,3.99
-2.43,6.71,2.66
-2.43,7.00,1.70
-2.43,7.29,1.03
-2.43,7.57,0.60
-2.43,7.86,0.33
-2.43,8.14,0.17
-2.43,8.43,0.09
-2.43,8.71,0.04
-2.43,9.00,0.02
-2.43,9.29,0.01
-2.43,9.57,0.00
-2.43,9.86,0.00
-2.43,10.14,0.00
-2.43,10.43,0.00
-2.43,10.71,0.00
-2.43,11.00,0.00
-2.14,-3.00,6.33
-2.14,-2.71,8.81
-2.14,-2.43,14.18
-2.14,-2.14,23.15
-2.14,-1.86,36.58
-2.14,-1.57,55.25
-2.14,-1.29,79.55
-2.14,-1.00,109.23
-2.14,-0.71,143.19
-2.14,-0.43,179.45
-2.14,-0.14,215.34
-2.14,0.14,247.82
-2.14,0.43,273.93
-2.14,0.71,291.22
-2.14,1.00,298.11
-2.14,1.29,294.09
-2.14,1.57,279.81
-2.14,1.86,256.93
-2.14,2.14,227.91
-2.14,2.43,195.63
-2.14,2.71,162.93
-2.14,3.00,132.26
-2.14,3.29,105.31
-2.14,3.57,82.92
-2.14,3.86,65.15
-2.14,4.14,51.45
-2.14,4.43,41.00
-2.14,4.71,32.90
-2.14,5.00,26.41
-2.14,5.29,21.01
-2.14,5.57,16.39
-2.14,5.86,12.43
-2.14,6.14,9.10
-2.14,6.43,6.40
-2.14,6.71,4.31
-2.14,7.00,2.76
-2.14,7.29,1.69
-2.14,7.57,0.98
-2.14,7.86,0.54
-2.14,8.14,0.29
-2.14,8.43,0.14
-2.14,8.71,0.07
-2.14,9.00,0.03
-2.14,9.29,0.01
-2.14,9.57,0.01
-2.14,9.86,0.00
-2.14,10.14,0.00
-2.14,10.43,0.00
-2.14,10.71,0.00
-2.14,11.00,0.00
-1.86,-3.00,10.19
-1.86,-2.71,14.12
-1.86,-2.43,22.57
-1.86,-2.14,36.58
-1.86,-1.86,57.38
-1.86,-1.57,86.00
-1.86,-1.29,122.87
-1.86,-1.00,167.35
-1.86,-0.71,217.61
-1.86,-0.43,270.60
-1.86,-0.14,322.39
-1.86,0.14,368.73
-1.86,0.43,405.65
-1.86,0.71,429.97
-1.86,1.00,439.70
-1.86,1.29,434.23
-1.86,1.57,414.37
-1.86,1.86,382.22
-1.86,2.14,340.96
-1.86,2.43,294.45
-1.86,2.71,246.66
-1.86,3.00,201.17
-1.86,3.29,160.64
-1.86,3.57,126.56
-1.86,3.86,99.26
-1.86,4.14,78.13
-1.86,4.43,62.04
-1.86,4.71,49.67
-1.86,5.00,39.88
-1.86,5.29,31.79
-1.86,5.57,24.92
-1.86,5.86,19.01
-1.86,6.14,14.02
-1.86,6.43,9.93
-1.86,6.71,6.73
-1.86,7.00,4.36
-1.86,7.29,2.68
-1.86,7.57,1.57
-1.86,7.86,0.88
-1.86,8.14,0.46
-1.86,8.43,0.23
-1.86,8.71,0.11
-1.86,9.00,0.05
-1.86,9.29,0.02
-1.86,9.57,0.01
-1.86,9.86,0.00
-1.86,10.14,0.00
-1.86,10.43,0.00
-1.86,10.71,0.00
-1.86,11.00,0.00
-1.57,-3.00,15.70
-1.57,-2.71,21.63
-1.57,-2.43,34.33
-1.57,-2.14,55.24
-1.57,-1.86,86.00
-1.57,-1.57,127.88
-1.57,-1.29,181.14
-1.57,-1.00,244.55
-1.57,-0.71,315.15
-1.57,-0.43,388.43
-1.57,-0.14,458.97
-1.57,0.14,521.18
-1.57,0.43,570.15
-1.57,0.71,602.19
-1.57,1.00,615.08
-1.57,1.29,608.19
-1.57,1.57,582.42
-1.57,1.86,540.12
-1.57,2.14,485.00
-1.57,2.43,421.78
-1.57,2.71,355.67
-1.57,3.00,291.62
-1.57,3.29,233.61
-1.57,3.57,184.16
-1.57,3.86,144.15
-1.57,4.14,113.04
-1.57,4.43,89.40
-1.57,4.71,71.40
-1.57,5.00,57.31
-1.57,5.29,45.83
-1.57,5.57,36.11
-1.57,5.86,27.74
-1.57,6.14,20.62
-1.57,6.43,14.73
-1.57,6.71,10.07
-1.57,7.00,6.57
-1.57,7.29,4.08
-1.57,7.57,2.41
-1.57,7.86,1.35
-1.57,8.14,0.72
-1.57,8.43,0.37
-1.57,8.71,0.18
-1.57,9.00,0.08
-1.57,9.29,0.04
-1.57,9.57,0.02
-1.57,9.86,0.01
-1.57,10.14,0.00
-1.57,10.43,0.00
-1.57,10.71,0.00
-1.57,11.00,0.00
-1.29,-3.00,23.06
-1.29,-2.71,31.61
-1.29,-2.43,49.80
-1.29,-2.14,79.54
-1.29,-1.86,122.85
-1.29,-1.57,181.13
-1.29,-1.29,254.25
-1.29,-1.00,339.94
-1.29,-0.71,433.68
-1.29,-0.43,529.17
-1.29,-0.14,619.29
-1.29,0.14,697.30
-1.29,0.43,757.72
-1.29,0.71,796.85
-1.29,1.00,812.72
-1.29,1.29,804.84
-1.29,1.57,774.03
-1.29,1.86,722.44
-1.29,2.14,653.78
-1.29,2.43,573.22
-1.29,2.71,487.03
-1.29,3.00,401.72
-1.29,3.29,322.98
-1.29,3.57,254.78
-1.29,3.86,198.98
-1.29,4.14,155.39
-1.29,4.43,122.33
-1.29,4.71,97.41
-1.29,5.00,78.20
-1.29,5.29,62.73
-1.29,5.57,49.73
-1.29,5.86,38.51
-1.29,6.14,28.87
-1.29,6.43,20.81
-1.29,6.71,14.35
-1.29,7.00,9.44
-1.29,7.29,5.92
-1.29,7.57,3.53
-1.29,7.86,2.00
-1.29,8.14,1.08
-1.29,8.43,0.56
-1.29,8.71,0.28
-1.29,9.00,0.13
-1.29,9.29,0.06
-1.29,9.57,0.03
-1.29,9.86,0.01
-1.29,10.14,0.01
-1.29,10.43,0.00
-1.29,10.71,0.00
-1.29,11.00,0.00
-1.00,-3.00,32.30
-1.00,-2.71,44.04
-1.00,-2.43,68.90
-1.00,-2.14,109.21
-1.00,-1.86,167.33
-1.00,-1.57,244.54
-1.00,-1.29,339.93
-1.00,-1.00,449.74
-1.00,-0.71,567.41
-1.00,-0.43,684.52
-1.00,-0.14,792.29
-1.00,0.14,883.23
-1.00,0.43,952.09
-1.00,0.71,996.06
-1.00,1.00,1014.10
-1.00,1.29,1006.12
-1.00,1.57,972.60
-1.00,1.86,914.79
-1.00,2.14,835.46
-1.00,2.43,739.47
-1.00,2.71,633.71
-1.00,3.00,526.23
-1.00,3.29,424.77
-1.00,3.57,335.33
-1.00,3.86,261.25
-1.00,4.14,203.06
-1.00,4.43,159.04
-1.00,4.71,126.22
-1.00,5.00,101.34
-1.00,5.29,81.61
-1.00,5.57,65.13
-1.00,5.86,50.89
-1.00,6.14,38.52
-1.00,6.43,28.04
-1.00,6.71,19.53
-1.00,7.00,12.97
-1.00,7.29,8.21
-1.00,7.57,4.94
-1.00,7.86,2.84
-1.00,8.14,1.55
-1.00,8.43,0.82
-1.00,8.71,0.42
-1.00,9.00,0.21
-1.00,9.29,0.10
-1.00,9.57,0.05
-1.00,9.86,0.02
-1.00,10.14,0.01
-1.00,10.43,0.01
-1.00,10.71,0.00
-1.00,11.00,0.00
-0.71,-3.00,43.17
-0.71,-2.71,58.56
-0.71,-2.43,90.99
-0.71,-2.14,143.16
-0.71,-1.86,217.58
-0.71,-1.57,315.12
-0.71,-1.29,433.67
-0.71,-1.00,567.43
-0.71,-0.71,707.33
-0.71,-0.43,842.62
-0.71,-0.14,963.14
-0.71,0.14,1061.32
-0.71,0.43,1133.27
-0.71,0.71,1178.22
-0.71,1.00,1196.99
-0.71,1.29,1190.23
-0.71,1.57,1157.72
-0.71,1.86,1098.86
-0.71,2.14,1014.29
-0.71,2.43,907.46
-0.71,2.71,785.18
-0.71,3.00,656.83
-0.71,3.29,532.49
-0.71,3.57,420.70
-0.71,3.86,326.89
-0.71,4.14,252.78
-0.71,4.43,196.87
-0.71,4.71,155.68
-0.71,5.00,125.00
-0.71,5.29,101.10
-0.71,5.57,81.31
-0.71,5.86,64.15
-0.71,6.14,49.08
-0.71,6.43,36.12
-0.71,6.71,25.43
-0.71,7.00,17.07
-0.71,7.29,10.92
-0.71,7.57,6.65
-0.71,7.86,3.87
-0.71,8.14,2.16
-0.71,8.43,1.17
-0.71,8.71,0.61
-0.71,9.00,0.32
-0.71,9.29,0.17
-0.71,9.57,0.09
-0.71,9.86,0.05
-0.71,10.14,0.02
-0.71,10.43,0.01
-0.71,10.71,0.01
-0.71,11.00,0.01
-0.43,-3.00,55.10
-0.43,-2.71,74.39
-0.43,-2.43,114.84
-0.43,-2.14,179.42
-0.43,-1.86,270.57
-0.43,-1.57,388.43
-0.43,-1.29,529.21
-0.43,-1.00,684.62
-0.43,-0.71,842.75
-0.43,-0.43,990.48
-0.43,-0.14,1116.62
-0.43,0.14,1214.47
-0.43,0.43,1282.68
-0.43,0.71,1323.81
-0.43,1.00,1341.47
-0.43,1.29,1337.45
-0.43,1.57,1310.40
-0.43,1.86,1256.92
-0.43,2.14,1174.23
-0.43,2.43,1063.12
-0.43,2.71,929.47
-0.43,3.00,783.66
-0.43,3.29,638.20
-0.43,3.57,504.63
-0.43,3.86,391.01
-0.43,4.14,300.72
-0.43,4.43,232.81
-0.43,4.71,183.38
-0.43,5.00,147.28
-0.43,5.29,119.70
-0.43,5.57,97.09
-0.43,5.86,77.41
-0.43,6.14,59.90
-0.43,6.43,44.59
-0.43,6.71,31.75
-0.43,7.00,21.57
-0.43,7.29,13.97
-0.43,7.57,8.65
-0.43,7.86,5.13
-0.43,8.14,2.94
-0.43,8.43,1.64
-0.43,8.71,0.90
-0.43,9.00,0.49
-0.43,9.29,0.27
-0.43,9.57,0.15
-0.43,9.86,0.08
-0.43,10.14,0.05
-0.43,10.43,0.03
-0.43,10.71,0.02
-0.43,11.00,0.01
-0.14,-3.00,67.22
-0.14,-2.71,90.36
-0.14,-2.43,138.71
-0.14,-2.14,215.32
-0.14,-1.86,322.41
-0.14,-1.57,459.06
-0.14,-1.29,619.50
-0.14,-1.00,792.66
-0.14,-0.71,963.63
-0.14,-0.43,1117.07
-0.14,-0.14,1241.26
-0.14,0.14,1331.16
-0.14,0.43,1389.02
-0.14,0.71,1421.76
-0.14,1.00,1436.58
-0.14,1.29,1436.60
-0.14,1.57,1419.12
-0.14,1.86,1377.10
-0.14,2.14,1303.31
-0.14,2.43,1194.85
-0.14,2.71,1055.85
-0.14,3.00,897.28
-0.14,3.29,734.04
-0.14,3.57,580.87
-0.14,3.86,448.82
-0.14,4.14,343.30
-0.14,4.43,264.18
-0.14,4.71,207.27
-0.14,5.00,166.54
-0.14,5.29,136.07
-0.14,5.57,111.36
-0.14,5.86,89.77
-0.14,6.14,70.30
-0.14,6.43,52.96
-0.14,6.71,38.19
-0.14,7.00,26.29
-0.14,7.29,17.29
-0.14,7.57,10.90
-0.14,7.86,6.62
-0.14,8.14,3.92
-0.14,8.43,2.28
-0.14,8.71,1.32
-0.14,9.00,0.77
-0.14,9.29,0.45
-0.14,9.57,0.26
-0.14,9.86,0.16
-0.14,10.14,0.09
-0.14,10.43,0.05
-0.14,10.71,0.03
-0.14,11.00,0.02
0.14,-3.00,78.44
0.14,-2.71,105.08
0.14,-2.43,160.53
0.14,-2.14,247.87
0.14,-1.86,368.88
0.14,-1.57,521.51
0.14,-1.29,697.89
0.14,-1.00,884.18
0.14,-0.71,1062.64
0.14,-0.43,1215.99
0.14,-0.14,1332.40
0.14,0.14,1409.02
0.14,0.43,1452.19
0.14,0.71,1473.67
0.14,1.00,1484.50
0.14,1.29,1489.28
0.14,1.57,1483.78
0.14,1.86,1457.05
0.14,2.14,1396.95
0.14,2.43,1296.37
0.14,2.71,1157.24
0.14,3.00,990.71
0.14,3.29,813.82
0.14,3.57,644.45
0.14,3.86,496.64
0.14,4.14,377.96
0.14,4.43,289.21
0.14,4.71,226.11
0.14,5.00,181.81
0.14,5.29,149.36
0.14,5.57,123.34
0.14,5.86,100.54
0.14,6.14,79.67
0.14,6.43,60.78
0.14,6.71,44.41
0.14,7.00,31.04
0.14,7.29,20.79
0.14,7.57,13.41
0.14,7.86,8.40
0.14,8.14,5.17
0.14,8.43,3.16
0.14,8.71,1.93
0.14,9.00,1.19
0.14,9.29,0.74
0.14,9.57,0.46
0.14,9.86,0.28
0.14,10.14,0.17
0.14,10.43,0.10
0.14,10.71,0.06
0.14,11.00,0.04
0.43,-3.00,87.64
0.43,-2.71,117.11
0.43,-2.43,178.26
0.43,-2.14,274.13
0.43,-1.86,406.08
0.43,-1.57,570.95
0.43,-1.29,759.06
0.43,-1.00,954.15
0.43,-0.71,1136.14
0.43,-0.43,1286.22
0.43,-0.14,1392.71
0.43,0.14,1454.92
0.43,0.43,1483.04
0.43,0.71,1493.22
0.43,1.00,1499.99
0.43,1.29,1509.26
0.43,1.57,1515.45
0.43,1.86,1504.03
0.43,2.14,1458.37
0.43,2.43,1367.46
0.43,2.71,1231.05
0.43,3.00,1060.26
0.43,3.29,873.84
0.43,3.57,692.31
0.43,3.86,532.36
0.43,4.14,403.46
0.43,4.43,307.32
0.43,4.71,239.62
0.43,5.00,192.89
0.43,5.29,159.32
0.43,5.57,132.71
0.43,5.86,109.32
0.43,6.14,87.64
0.43,6.43,67.71
0.43,6.71,50.19
0.43,7.00,35.68
0.43,7.29,24.43
0.43,7.57,16.21
0.43,7.86,10.54
0.43,8.14,6.79
0.43,8.43,4.37
0.43,8.71,2.84
0.43,9.00,1.85
0.43,9.29,1.20
0.43,9.57,0.77
0.43,9.86,0.48
0.43,10.14,0.30
0.43,10.43,0.18
0.43,10.71,0.11
0.43,11.00,0.08
0.71,-3.00,93.84
0.71,-2.71,125.20
0.71,-2.43,190.17
0.71,-2.14,291.72
0.71,-1.86,430.90
0.71,-1.57,603.80
0.71,-1.29,799.46
0.71,-1.00,999.98
0.71,-0.71,1183.66
0.71,-0.43,1330.71
0.71,-0.14,1429.59
0.71,0.14,1481.19
0.71,0.43,1498.39
0.71,0.71,1500.43
0.71,1.00,1504.27
0.71,1.29,1516.75
0.71,1.57,1531.30
0.71,1.86,1530.92
0.71,2.14,1495.81
0.71,2.43,1412.21
0.71,2.71,1278.33
0.71,3.00,1105.18
0.71,3.29,912.72
0.71,3.57,723.26
0.71,3.86,555.32
0.71,4.14,419.71
0.71,4.43,318.80
0.71,4.71,248.26
0.71,5.00,200.19
0.71,5.29,166.17
0.71,5.57,139.48
0.71,5.86,115.97
0.71,6.14,93.99
0.71,6.43,73.55
0.71,6.71,55.36
0.71,7.00,40.15
0.71,7.29,28.20
0.71,7.57,19.36
0.71,7.86,13.13
0.71,8.14,8.89
0.71,8.43,6.04
0.71,8.71,4.13
0.71,9.00,2.82
0.71,9.29,1.90
0.71,9.57,1.26
0.71,9.86,0.81
0.71,10.14,0.50
0.71,10.43,0.30
0.71,10.71,0.19
0.71,11.00,0.13
1.00,-3.00,96.39
1.00,-2.71,128.54
1.00,-2.43,195.12
1.00,-2.14,299.11
1.00,-1.86,441.46
1.00,-1.57,618.00
1.00,-1.29,817.30
1.00,-1.00,1020.84
1.00,-0.71,1206.28
1.00,-0.43,1353.37
1.00,-0.14,1450.57
1.00,0.14,1499.25
1.00,0.43,1513.21
1.00,0.71,1512.77
1.00,1.00,1515.77
1.00,1.29,1529.36
1.00,1.57,1546.61
1.00,1.86,1549.62
1.00,2.14,1517.49
1.00,2.43,1435.50
1.00,2.71,1301.38
1.00,3.00,1126.22
1.00,3.29,930.47
1.00,3.57,737.21
1.00,3.86,565.66
1.00,4.14,427.16
1.00,4.43,324.27
1.00,4.71,252.67
1.00,5.00,204.23
1.00,5.29,170.27
1.00,5.57,143.80
1.00,5.86,120.52
1.00,6.14,98.66
1.00,6.43,78.19
1.00,6.71,59.85
1.00,7.00,44.38
1.00,7.29,32.11
1.00,7.57,22.89
1.00,7.86,16.25
1.00,8.14,11.57
1.00,8.43,8.27
1.00,8.71,5.92
1.00,9.00,4.20
1.00,9.29,2.92
1.00,9.57,1.97
1.00,9.86,1.29
1.00,10.14,0.81
1.00,10.43,0.49
1.00,10.71,0.31
1.00,11.00,0.22
1.29,-3.00,95.08
1.29,-2.71,126.88
1.29,-2.43,192.79
1.29,-2.14,295.87
1.29,-1.86,437.23
1.29,-1.57,613.03
1.29,-1.29,812.23
1.29,-1.00,1016.81
1.29,-0.71,1204.81
1.29,-0.43,1356.13
1.29,-0.14,1458.90
1.29,0.14,1513.77
1.29,0.43,1533.46
1.29,0.71,1537.13
1.29,1.00,1541.70
1.29,1.29,1554.00
1.29,1.57,1567.44
1.29,1.86,1564.98
1.29,2.14,1526.91
1.29,2.43,1439.59
1.29,2.71,1301.50
1.29,3.00,1124.01
1.29,3.29,927.42
1.29,3.57,734.39
1.29,3.86,563.65
1.29,4.14,426.11
1.29,4.43,324.10
1.29,4.71,253.19
1.29,5.00,205.29
1.29,5.29,171.80
1.29,5.57,145.79
1.29,5.86,122.98
1.29,6.14,101.59
1.29,6.43,81.56
1.29,6.71,63.57
1.29,7.00,48.32
1.29,7.29,36.11
1.29,7.57,26.80
1.29,7.86,19.91
1.29,8.14,14.87
1.29,8.43,11.12
1.29,8.71,8.27
1.29,9.00,6.05
1.29,9.29,4.31
1.29,9.57,2.97
1.29,9.86,1.96
1.29,10.14,1.25
1.29,10.43,0.77
1.29,10.71,0.48
1.29,11.00,0.35
1.57,-3.00,90.20
1.57,-2.71,120.59
1.57,-2.43,183.68
1.57,-2.14,282.68
1.57,-1.86,419.10
1.57,-1.57,589.85
1.57,-1.29,785.16
1.57,-1.00,988.44
1.57,-0.71,1179.06
1.57,-0.43,1337.58
1.57,-0.14,1451.70
1.57,0.14,1520.27
1.57,0.43,1553.16
1.57,0.71,1566.44
1.57,1.00,1574.60
1.57,1.29,1583.55
1.57,1.57,1587.63
1.57,1.86,1572.24
1.57,2.14,1520.83
1.57,2.43,1422.62
1.57,2.71,1277.88
1.57,3.00,1098.41
1.57,3.29,903.71
1.57,3.57,714.97
1.57,3.86,549.34
1.57,4.14,416.50
1.57,4.43,318.10
1.57,4.71,249.60
1.57,5.00,203.17
1.57,5.29,170.59
1.57,5.57,145.30
1.57,5.86,123.24
1.57,6.14,102.69
1.57,6.43,83.54
1.57,6.71,66.38
1.57,7.00,51.81
1.57,7.29,40.06
1.57,7.57,30.95
1.57,7.86,24.03
1.57,8.14,18.72
1.57,8.43,14.56
1.57,8.71,11.18
1.57,9.00,8.39
1.57,9.29,6.10
1.57,9.57,4.27
1.57,9.86,2.86
1.57,10.14,1.83
1.57,10.43,1.14
1.57,10.71,0.72
1.57,11.00,0.52
1.86,-3.00,82.49
1.86,-2.71,110.57
1.86,-2.43,169.05
1.86,-2.14,261.26
1.86,-1.86,389.22
1.86,-1.57,550.91
1.86,-1.29,738.31
1.86,-1.00,936.98
1.86,-0.71,1128.35
1.86,-0.43,1294.16
1.86,-0.14,1421.64
1.86,0.14,1507.30
1.86,0.43,1557.14
1.86,0.71,1582.89
1.86,1.00,1595.64
1.86,1.29,1600.00
1.86,1.57,1591.63
1.86,1.86,1559.38
1.86,2.14,1491.09
1.86,2.43,1379.93
1.86,2.71,1228.52
1.86,3.00,1049.03
1.86,3.29,859.65
1.86,3.57,679.31
1.86,3.86,522.81
1.86,4.14,398.03
1.86,4.43,305.75
1.86,4.71,241.31
1.86,5.00,197.32
1.86,5.29,166.24
1.86,5.57,142.08
1.86,5.86,121.13
1.86,6.14,101.82
1.86,6.43,83.98
1.86,6.71,68.08
1.86,7.00,54.59
1.86,7.29,43.67
1.86,7.57,35.07
1.86,7.86,28.34
1.86,8.14,22.94
1.86,8.43,18.44
1.86,8.71,14.55
1.86,9.00,11.17
1.86,9.29,8.26
1.86,9.57,5.86
1.86,9.86,3.97
1.86,10.14,2.57
1.86,10.43,1.62
1.86,10.71,1.03
1.86,11.00,0.75
2.14,-3.00,72.96
2.14,-2.71,98.13
2.14,-2.43,150.72
2.14,-2.14,234.13
2.14,-1.86,350.83
2.14,-1.57,499.98
2.14,-1.29,675.43
2.14,-1.00,865.26
2.14,-0.71,1053.37
2.14,-0.43,1223.04
2.14,-0.14,1361.32
2.14,0.14,1462.42
2.14,0.43,1528.32
2.14,0.71,1566.10
2.14,1.00,1583.19
2.14,1.29,1582.79
2.14,1.57,1561.97
2.14,1.86,1513.32
2.14,2.14,1429.38
2.14,2.43,1307.44
2.14,2.71,1152.46
2.14,3.00,976.75
2.14,3.29,796.77
2.14,3.57,628.75
2.14,3.86,484.80
2.14,4.14,370.87
2.14,4.43,286.76
2.14,4.71,227.82
2.14,5.00,187.29
2.14,5.29,158.41
2.14,5.57,135.91
2.14,5.86,116.53
2.14,6.14,98.85
2.14,6.43,82.70
2.14,6.71,68.42
2.14,7.00,56.35
2.14,7.29,46.56
2.14,7.57,38.77
2.14,7.86,32.48
2.14,8.14,27.19
2.14,8.43,22.50
2.14,8.71,18.20
2.14,9.00,14.24
2.14,9.29,10.71
2.14,9.57,7.69
2.14,9.86,5.27
2.14,10.14,3.45
2.14,10.43,2.18
2.14,10.71,1.40
2.14,11.00,1.03
2.43,-3.00,62.75
2.43,-2.71,84.70
2.43,-2.43,130.75
2.43,-2.14,204.23
2.43,-1.86,307.92
2.43,-1.57,441.95
2.43,-1.29,601.96
2.43,-1.00,778.48
2.43,-0.71,957.96
2.43,-0.43,1125.49
2.43,-0.14,1268.38
2.43,0.14,1379.13
2.43,0.43,1456.27
2.43,0.71,1502.83
2.43,1.00,1522.93
2.43,1.29,1518.53
2.43,1.57,1487.94
2.43,1.86,1427.11
2.43,2.14,1332.71
2.43,2.43,1205.57
2.43,2.71,1052.44
2.43,3.00,885.34
2.43,3.29,718.81
2.43,3.57,566.35
2.43,3.86,437.44
2.43,4.14,336.19
2.43,4.43,261.66
2.43,4.71,209.32
2.43,5.00,173.10
2.43,5.29,147.13
2.43,5.57,126.87
2.43,5.86,109.51
2.43,6.14,93.83
2.43,6.43,79.64
2.43,6.71,67.21
2.43,7.00,56.79
2.43,7.29,48.38
2.43,7.57,41.63
2.43,7.86,36.05
2.43,8.14,31.10
2.43,8.43,26.42
2.43,8.71,21.84
2.43,9.00,17.41
2.43,9.29,13.28
2.43,9.57,9.66
2.43,9.86,6.69
2.43,10.14,4.41
2.43,10.43,2.81
2.43,10.71,1.82
2.43,11.00,1.34
2.71,-3.00,52.93
2.71,-2.71,71.69
2.71,-2.43,111.19
2.71,-2.14,174.58
2.71,-1.86,264.73
2.71,-1.57,382.44
2.71,-1.29,524.79
2.71,-1.00,684.43
2.71,-0.71,850.16
2.71,-0.43,1008.98
2.71,-0.14,1148.93
2.71,0.14,1261.61
2.71,0.43,1343.24
2.71,0.71,1393.86
2.71,1.00,1415.13
2.71,1.29,1408.01
2.71,1.57,1371.80
2.71,1.86,1304.92
2.71,2.14,1207.11
2.71,2.43,1081.63
2.71,2.71,936.22
2.71,3.00,782.22
2.71,3.29,632.21
2.71,3.57,497.17
2.71,3.86,384.39
2.71,4.14,296.51
2.71,4.43,232.09
2.71,4.71,186.89
2.71,5.00,155.56
2.71,5.29,133.04
2.71,5.57,115.48
2.71,5.86,100.50
2.71,6.14,87.05
2.71,6.43,74.96
2.71,6.71,64.48
2.71,7.00,55.81
2.71,7.29,48.89
2.71,7.57,43.37
2.71,7.86,38.71
2.71,8.14,34.34
2.71,8.43,29.88
2.71,8.71,25.21
2.71,9.00,20.43
2.71,9.29,15.81
2.71,9.57,11.63
2.71,9.86,8.13
2.71,10.14,5.40
2.71,10.43,3.47
2.71,10.71,2.25
2.71,11.00,1.67
3.00,-3.00,44.36
3.00,-2.71,60.26
3.00,-2.43,93.82
3.00,-2.14,147.92
3.00,-1.86,225.34
3.00,-1.57,327.22
3.00,-1.29,451.65
3.00,-1.00,592.90
3.00,-0.71,741.75
3.00,-0.43,887.01
3.00,-0.14,1017.77
3.00,0.14,1125.55
3.00,0.43,1205.40
3.00,0.71,1255.62
3.00,1.00,1276.30
3.00,1.29,1267.79
3.00,1.57,1229.96
3.00,1.86,1162.81
3.00,2.14,1067.89
3.00,2.43,949.75
3.00,2.71,816.32
3.00,3.00,677.98
3.00,3.29,545.48
3.00,3.57,427.82
3.00,3.86,330.58
3.00,4.14,255.44
3.00,4.43,200.69
3.00,4.71,162.48
3.00,5.00,136.14
3.00,5.29,117.32
3.00,5.57,102.71
3.00,5.86,90.28
3.00,6.14,79.12
3.00,6.43,69.12
3.00,6.71,60.54
3.00,7.00,53.57
3.00,7.29,48.17
3.00,7.57,43.95
3.00,7.86,40.32
3.00,8.14,36.69
3.00,8.43,32.64
3.00,8.71,28.05
3.00,9.00,23.08
3.00,9.29,18.08
3.00,9.57,13.44
3.00,9.86,9.47
3.00,10.14,6.34
3.00,10.43,4.10
3.00,10.71,2.68
3.00,11.00,1.99
3.29,-3.00,37.64
3.29,-2.71,51.23
3.29,-2.43,79.98
3.29,-2.14,126.46
3.29,-1.86,193.26
3.29,-1.57,281.60
3.29,-1.29,390.19
3.29,-1.00,514.41
3.29,-0.71,646.53
3.29,-0.43,776.87
3.29,-0.14,895.67
3.29,0.14,994.87
3.29,0.43,1069.22
3.29,0.71,1116.23
3.29,1.00,1135.22
3.29,1.29,1126.19
3.29,1.57,1089.33
3.29,1.86,1025.40
3.29,2.14,936.77
3.29,2.43,828.41
3.29,2.71,707.94
3.29,3.00,584.71
3.29,3.29,468.05
3.29,3.57,365.47
3.29,3.86,281.42
3.29,4.14,217.02
3.29,4.43,170.53
3.29,4.71,138.47
3.29,5.00,116.71
3.29,5.29,101.44
3.29,5.57,89.75
3.29,5.86,79.82
3.29,6.14,70.87
3.29,6.43,62.83
3.29,6.71,55.98
3.29,7.00,50.57
3.29,7.29,46.57
3.29,7.57,43.59
3.29,7.86,41.00
3.29,8.14,38.16
3.29,8.43,34.61
3.29,8.71,30.22
3.29,9.00,25.18
3.29,9.29,19.93
3.29,9.57,14.94
3.29,9.86,10.60
3.29,10.14,7.14
3.29,10.43,4.64
3.29,10.71,3.04
3.29,11.00,2.27
3.57,-3.00,33.15
3.57,-2.71,45.16
3.57,-2.43,70.61
3.57,-2.14,111.83
3.57,-1.86,171.19
3.57,-1.57,249.94
3.57,-1.29,347.06
3.57,-1.00,458.63
3.57,-0.71,577.87
3.57,-0.43,696.18
3.57,-0.14,804.66
3.57,0.14,895.80
3.57,0.43,964.42
3.57,0.71,1007.79
3.57,1.00,1024.89
3.57,1.29,1015.59
3.57,1.57,980.16
3.57,1.86,919.68
3.57,2.14,836.81
3.57,2.43,736.53
3.57,2.71,626.05
3.57,3.00,513.97
3.57,3.29,408.64
3.57,3.57,316.66
3.57,3.86,241.86
3.57,4.14,185.04
3.57,4.43,144.54
3.57,4.71,117.14
3.57,5.00,99.07
3.57,5.29,86.85
3.57,5.57,77.76
3.57,5.86,70.12
3.57,6.14,63.17
3.57,6.43,56.87
3.57,6.71,51.55
3.57,7.00,47.48
3.57,7.29,44.66
3.57,7.57,42.73
3.57,7.86,41.04
3.57,8.14,38.90
3.57,8.43,35.81
3.57,8.71,31.64
3.57,9.00,26.62
3.57,9.29,21.23
3.57,9.57,16.01
3.57,9.86,11.41
3.57,10.14,7.72
3.57,10.43,5.03
3.57,10.71,3.31
3.57,11.00,2.48
3.86,-3.00,31.06
3.86,-2.71,42.35
3.86,-2.43,66.28
3.86,-2.14,105.07
3.86,-1.86,161.01
3.86,-1.57,235.34
3.86,-1.29,327.20
3.86,-1.00,432.97
3.86,-0.71,546.33
3.86,-0.43,659.14
3.86,-0.14,762.92
3.86,0.14,850.34
3.86,0.43,916.24
3.86,0.71,957.71
3.86,1.00,973.58
3.86,1.29,963.59
3.86,1.57,928.08
3.86,1.86,868.30
3.86,2.14,787.09
3.86,2.43,689.49
3.86,2.71,582.62
3.86,3.00,474.79
3.86,3.29,373.99
3.86,3.57,286.44
3.86,3.86,215.68
3.86,4.14,162.42
3.86,4.43,124.98
3.86,4.71,100.27
3.86,5.00,84.62
3.86,5.29,74.63
3.86,5.57,67.63
3.86,5.86,61.92
3.86,6.14,56.70
3.86,6.43,51.93
3.86,6.71,47.89
3.86,7.00,44.91
3.86,7.29,43.02
3.86,7.57,41.85
3.86,7.86,40.78
3.86,8.14,39.10
3.86,8.43,36.32
3.86,8.71,32.32
3.86,9.00,27.34
3.86,9.29,21.90
3.86,9.57,16.57
3.86,9.86,11.84
3.86,10.14,8.03
3.86,10.43,5.24
3.86,10.71,3.45
3.86,11.00,2.59
4.14,-3.00,31.49
4.14,-2.71,42.96
4.14,-2.43,67.28
4.14,-2.14,106.74
4.14,-1.86,163.70
4.14,-1.57,239.49
4.14,-1.29,333.31
4.14,-1.00,441.53
4.14,-0.71,557.76
4.14,-0.43,673.69
4.14,-0.14,780.58
4.14,0.14,870.79
4.14,0.43,938.78
4.14,0.71,981.37
4.14,1.00,997.12
4.14,1.29,985.70
4.14,1.57,947.50
4.14,1.86,883.99
4.14,2.14,798.32
4.14,2.43,695.95
4.14,2.71,584.41
4.14,3.00,472.33
4.14,3.29,367.98
4.14,3.57,277.72
4.14,3.86,205.13
4.14,4.14,150.88
4.14,4.43,113.20
4.14,4.71,88.86
4.14,5.00,74.09
4.14,5.29,65.33
4.14,5.57,59.77
4.14,5.86,55.57
4.14,6.14,51.80
4.14,6.43,48.32
4.14,6.71,45.37
4.14,7.00,43.23
4.14,7.29,41.96
4.14,7.57,41.22
4.14,7.86,40.42
4.14,8.14,38.91
4.14,8.43,36.23
4.14,8.71,32.28
4.14,9.00,27.33
4.14,9.29,21.89
4.14,9.57,16.56
4.14,9.86,11.84
4.14,10.14,8.03
4.14,10.43,5.24
4.14,10.71,3.45
4.14,11.00,2.59
4.43,-3.00,34.49
4.43,-2.71,47.06
4.43,-2.43,73.71
4.43,-2.14,116.97
4.43,-1.86,179.45
4.43,-1.57,262.61
4.43,-1.29,365.60
4.43,-1.00,484.47
4.43,-0.71,612.22
4.43,-0.43,739.73
4.43,-0.14,857.35
4.43,0.14,956.60
4.43,0.43,1031.32
4.43,0.71,1077.88
4.43,1.00,1094.61
4.43,1.29,1081.09
4.43,1.57,1037.79
4.43,1.86,966.37
4.43,2.14,870.44
4.43,2.43,756.12
4.43,2.71,631.82
4.43,3.00,507.17
4.43,3.29,391.27
4.43,3.57,291.18
4.43,3.86,210.84
4.43,4.14,150.95
4.43,4.43,109.59
4.43,4.71,83.20
4.43,5.00,67.63
4.43,5.29,58.99
4.43,5.57,54.14
4.43,5.86,50.96
4.43,6.14,48.34
4.43,6.43,45.94
4.43,6.71,43.88
4.43,7.00,42.37
4.43,7.29,41.43
4.43,7.57,40.80
4.43,7.86,39.95
4.43,8.14,38.32
4.43,8.43,35.52
4.43,8.71,31.50
4.43,9.00,26.56
4.43,9.29,21.21
4.43,9.57,16.00
4.43,9.86,11.41
4.43,10.14,7.72
4.43,10.43,5.03
4.43,10.71,3.31
4.43,11.00,2.48
4.71,-3.00,40.04
4.71,-2.71,54.59
4.71,-2.43,85.43
4.71,-2.14,135.42
4.71,-1.86,207.52
4.71,-1.57,303.30
4.71,-1.29,421.66
4.71,-1.00,557.90
4.71,-0.71,703.86
4.71,-0.43,848.98
4.71,-0.14,982.27
4.71,0.14,1094.22
4.71,0.43,1178.04
4.71,0.71,1229.91
4.71,1.00,1248.18
4.71,1.29,1232.44
4.71,1.57,1183.12
4.71,1.86,1101.85
4.71,2.14,992.44
4.71,2.43,861.63
4.71,2.71,718.90
4.71,3.00,575.26
4.71,3.29,441.31
4.71,3.57,325.27
4.71,3.86,231.87
4.71,4.14,162.06
4.71,4.43,113.74
4.71,4.71,82.92
4.71,5.00,64.89
4.71,5.29,55.22
4.71,5.57,50.30
4.71,5.86,47.65
4.71,6.14,45.84
4.71,6.43,44.29
4.71,6.71,42.92
4.71,7.00,41.84
4.71,7.29,41.03
4.71,7.57,40.27
4.71,7.86,39.12
4.71,8.14,37.16
4.71,8.43,34.11
4.71,8.71,29.98
4.71,9.00,25.08
4.71,9.29,19.89
4.71,9.57,14.92
4.71,9.86,10.59
4.71,10.14,7.14
4.71,10.43,4.64
4.71,10.71,3.04
4.71,11.00,2.27
5.00,-3.00,48.01
5.00,-2.71,65.33
5.00,-2.43,101.96
5.00,-2.14,161.16
5.00,-1.86,246.19
5.00,-1.57,358.58
5.00,-1.29,496.58
5.00,-1.00,654.26
5.00,-0.71,821.67
5.00,-0.43,986.40
5.00,-0.14,1135.92
5.00,0.14,1259.91
5.00,0.43,1351.58
5.00,0.71,1407.67
5.00,1.00,1427.15
5.00,1.29,1409.90
5.00,1.57,1356.03
5.00,1.86,1266.53
5.00,2.14,1144.66
5.00,2.43,997.13
5.00,2.71,834.26
5.00,3.00,668.61
5.00,3.29,512.66
5.00,3.57,376.44
5.00,3.86,265.93
5.00,4.14,182.70
5.00,4.43,124.62
5.00,4.71,87.24
5.00,5.00,65.21
5.00,5.29,53.42
5.00,5.57,47.68
5.00,5.86,45.02
5.00,6.14,43.65
5.00,6.43,42.68
5.00,6.71,41.81
5.00,7.00,40.99
5.00,7.29,40.16
5.00,7.57,39.13
5.00,7.86,37.59
5.00,8.14,35.23
5.00,8.43,31.91
5.00,8.71,27.70
5.00,9.00,22.93
5.00,9.29,18.02
5.00,9.57,13.42
5.00,9.86,9.46
5.00,10.14,6.34
5.00,10.43,4.10
5.00,10.71,2.68
5.00,11.00,1.99
5.29,-3.00,58.05
5.29,-2.71,78.74
5.29,-2.43,122.36
5.29,-2.14,192.54
5.29,-1.86,292.65
5.29,-1.57,423.89
5.29,-1.29,583.38
5.29,-1.00,763.31
5.29,-0.71,951.42
5.29,-0.43,1133.15
5.29,-0.14,1294.61
5.29,0.14,1425.37
5.29,0.43,1519.81
5.29,0.71,1576.46
5.29,1.00,1595.91
5.29,1.29,1578.68
5.29,1.57,1524.22
5.29,1.86,1431.88
5.29,2.14,1303.07
5.29,2.43,1143.36
5.29,2.71,963.15
5.29,3.00,776.36
5.29,3.29,597.67
5.29,3.57,439.43
5.29,3.86,309.49
5.29,4.14,210.51
5.29,4.43,140.63
5.29,4.71,95.06
5.29,5.00,67.77
5.29,5.29,52.93
5.29,5.57,45.68
5.29,5.86,42.50
5.29,6.14,41.17
5.29,6.43,40.49
5.29,6.71,39.90
5.29,7.00,39.20
5.29,7.29,38.27
5.29,7.57,36.96
5.29,7.86,35.05
5.29,8.14,32.37
5.29,8.43,28.89
5.29,8.71,24.74
5.29,9.00,20.22
5.29,9.29,15.72
5.29,9.57,11.60
5.29,9.86,8.12
5.29,10.14,5.40
5.29,10.43,3.47
5.29,10.71,2.25
5.29,11.00,1.67
5.57,-3.00,69.48
5.57,-2.71,93.90
5.57,-2.43,145.17
5.57,-2.14,227.14
5.57,-1.86,343.10
5.57,-1.57,493.48
5.57,-1.29,673.76
5.57,-1.00,873.67
5.57,-0.71,1078.21
5.57,-0.43,1270.56
5.57,-0.14,1435.94
5.57,0.14,1564.87
5.57,0.43,1654.29
5.57,0.71,1706.10
5.57,1.00,1723.65
5.57,1.29,1708.54
5.57,1.57,1659.11
5.57,1.86,1571.89
5.57,2.14,1444.94
5.57,2.43,1281.21
5.57,2.71,1090.14
5.57,3.00,886.57
5.57,3.29,687.43
5.57,3.57,507.85
5.57,3.86,358.12
5.57,4.14,242.50
5.57,4.43,159.78
5.57,4.71,105.06
5.57,5.00,71.71
5.57,5.29,53.16
5.57,5.57,43.85
5.57,5.86,39.71
5.57,6.14,38.05
5.57,6.43,37.36
5.57,6.71,36.84
5.57,7.00,36.16
5.57,7.29,35.12
5.57,7.57,33.58
5.57,7.86,31.44
5.57,8.14,28.62
5.57,8.43,25.16
5.57,8.71,21.24
5.57,9.00,17.14
5.57,9.29,13.17
5.57,9.57,9.62
5.57,9.86,6.67
5.57,10.14,4.41
5.57,10.43,2.81
5.57,10.71,1.82
5.57,11.00,1.34
5.86,-3.00,81.35
5.86,-2.71,109.51
5.86,-2.43,168.39
5.86,-2.14,261.91
5.86,-1.86,393.02
5.86,-1.57,560.99
5.86,-1.29,759.24
5.86,-1.00,974.64
5.86,-0.71,1189.24
5.86,-0.43,1384.10
5.86,-0.14,1544.11
5.86,0.14,1661.80
5.86,0.43,1738.08
5.86,0.71,1779.50
5.86,1.00,1793.23
5.86,1.29,1782.29
5.86,1.57,1743.54
5.86,1.86,1669.72
5.86,2.14,1554.11
5.86,2.43,1395.72
5.86,2.71,1201.97
5.86,3.00,988.01
5.86,3.29,772.91
5.86,3.57,574.79
5.86,3.86,406.78
5.86,4.14,275.18
5.86,4.43,179.78
5.86,4.71,115.80
5.86,5.00,76.16
5.86,5.29,53.62
5.86,5.57,41.96
5.86,5.86,36.52
5.86,6.14,34.25
5.86,6.43,33.29
5.86,6.71,32.68
5.86,7.00,31.92
5.86,7.29,30.78
5.86,7.57,29.15
5.86,7.86,26.95
5.86,8.14,24.20
5.86,8.43,20.97
5.86,8.71,17.47
5.86,9.00,13.92
5.86,9.29,10.57
5.86,9.57,7.64
5.86,9.86,5.25
5.86,10.14,3.44
5.86,10.43,2.18
5.86,10.71,1.40
5.86,11.00,1.03
6.14,-3.00,92.44
6.14,-2.71,123.99
6.14,-2.43,189.72
6.14,-2.14,293.46
6.14,-1.86,437.61
6.14,-1.57,620.13
6.14,-1.29,832.16
6.14,-1.00,1057.68
6.14,-0.71,1275.86
6.14,-0.43,1465.95
6.14,-0.14,1613.10
6.14,0.14,1712.53
6.14,0.43,1769.88
6.14,0.71,1797.12
6.14,1.00,1805.73
6.14,1.29,1800.30
6.14,1.57,1776.08
6.14,1.86,1721.44
6.14,2.14,1624.25
6.14,2.43,1478.73
6.14,2.71,1289.59
6.14,3.00,1071.74
6.14,3.29,846.08
6.14,3.57,633.62
6.14,3.86,450.41
6.14,4.14,304.94
6.14,4.43,198.23
6.14,4.71,125.79
6.14,5.00,80.29
6.14,5.29,53.92
6.14,5.57,39.88
6.14,5.86,33.04
6.14,6.14,29.97
6.14,6.43,28.59
6.14,6.71,27.75
6.14,7.00,26.87
6.14,7.29,25.68
6.14,7.57,24.07
6.14,7.86,21.99
6.14,8.14,19.49
6.14,8.43,16.67
6.14,8.71,13.71
6.14,9.00,10.79
6.14,9.29,8.10
6.14,9.57,5.80
6.14,9.86,3.95
6.14,10.14,2.57
6.14,10.43,1.61
6.14,10.71,1.03
6.14,11.00,0.75
6.43,-3.00,101.46
6.43,-2.71,135.68
6.43,-2.43,206.79
6.43,-2.14,318.43
6.43,-1.86,472.41
6.43,-1.57,665.40
6.43,-1.29,886.50
6.43,-1.00,1117.14
6.43,-0.71,1334.09
6.43,-0.43,1515.27
6.43,-0.14,1646.38
6.43,0.14,1725.44
6.43,0.43,1762.69
6.43,0.71,1775.24
6.43,1.00,1778.55
6.43,1.29,1778.75
6.43,1.57,1769.54
6.43,1.86,1735.24
6.43,2.14,1658.55
6.43,2.43,1529.06
6.43,2.71,1348.70
6.43,3.00,1131.81
6.43,3.29,900.66
6.43,3.57,678.65
6.43,3.86,484.39
6.43,4.14,328.38
6.43,4.43,212.82
6.43,4.71,133.63
6.43,5.00,83.34
6.43,5.29,53.75
6.43,5.57,37.62
6.43,5.86,29.47
6.43,6.14,25.58
6.43,6.43,23.70
6.43,6.71,22.58
6.43,7.00,21.57
6.43,7.29,20.38
6.43,7.57,18.88
6.43,7.86,17.04
6.43,8.14,14.92
6.43,8.43,12.60
6.43,8.71,10.24
6.43,9.00,7.97
6.43,9.29,5.92
6.43,9.57,4.20
6.43,9.86,2.83
6.43,10.14,1.83
6.43,10.43,1.14
6.43,10.71,0.72
6.43,11.00,0.52
6.71,-3.00,107.22
6.71,-2.71,143.12
6.71,-2.43,217.54
6.71,-2.14,333.97
6.71,-1.86,493.75
6.71,-1.57,692.57
6.71,-1.29,918.11
6.71,-1.00,1150.04
6.71,-0.71,1363.56
6.71,-0.43,1535.80
6.71,-0.14,1653.07
6.71,0.14,1715.57
6.71,0.43,1736.94
6.71,0.71,1738.03
6.71,1.00,1737.23
6.71,1.29,1741.76
6.71,1.57,1744.20
6.71,1.86,1725.93
6.71,2.14,1665.88
6.71,2.43,1550.23
6.71,2.71,1378.70
6.71,3.00,1165.06
6.71,3.29,932.33
6.71,3.57,705.54
6.71,3.86,505.02
6.71,4.14,342.69
6.71,4.43,221.63
6.71,4.71,138.11
6.71,5.00,84.65
6.71,5.29,52.84
6.71,5.57,35.20
6.71,5.86,26.01
6.71,6.14,21.42
6.71,6.43,19.08
6.71,6.71,17.68
6.71,7.00,16.56
6.71,7.29,15.40
6.71,7.57,14.07
6.71,7.86,12.54
6.71,8.14,10.84
6.71,8.43,9.05
6.71,8.71,7.27
6.71,9.00,5.59
6.71,9.29,4.12
6.71,9.57,2.89
6.71,9.86,1.94
6.71,10.14,1.24
6.71,10.43,0.77
6.71,10.71,0.48
6.71,11.00,0.35
7.00,-3.00,108.91
7.00,-2.71,145.26
7.00,-2.43,220.54
7.00,-2.14,338.15
7.00,-1.86,499.18
7.00,-1.57,698.95
7.00,-1.29,924.58
7.00,-1.00,1155.14
7.00,-0.71,1365.31
7.00,-0.43,1532.08
7.00,-0.14,1642.14
7.00,0.14,1696.65
7.00,0.43,1710.69
7.00,0.71,1706.62
7.00,1.00,1703.97
7.00,1.29,1710.40
7.00,1.57,1718.04
7.00,1.86,1707.13
7.00,2.14,1655.06
7.00,2.43,1546.60
7.00,2.71,1380.49
7.00,3.00,1170.09
7.00,3.29,938.61
7.00,3.57,711.55
7.00,3.86,509.85
7.00,4.14,345.96
7.00,4.43,223.33
7.00,4.71,138.40
7.00,5.00,83.77
7.00,5.29,51.00
7.00,5.57,32.59
7.00,5.86,22.78
7.00,6.14,17.71
7.00,6.43,15.03
7.00,6.71,13.43
7.00,7.00,12.23
7.00,7.29,11.13
7.00,7.57,9.99
7.00,7.86,8.77
7.00,8.14,7.48
7.00,8.43,6.17
7.00,8.71,4.90
7.00,9.00,3.73
7.00,9.29,2.72
7.00,9.57,1.89
7.00,9.86,1.26
7.00,10.14,0.80
7.00,10.43,0.49
7.00,10.71,0.31
7.00,11.00,0.22
7.29,-3.00,106.19
7.29,-2.71,141.68
7.29,-2.43,215.21
7.29,-2.14,330.17
7.29,-1.86,487.72
7.29,-1.57,683.46
7.29,-1.29,904.96
7.29,-1.00,1131.95
7.29,-0.71,1339.81
7.29,-0.43,1505.99
7.29,-0.14,1617.26
7.29,0.14,1674.33
7.29,0.43,1691.36
7.29,0.71,1689.63
7.29,1.00,1687.83
7.29,1.29,1693.27
7.29,1.57,1698.43
7.29,1.86,1684.41
7.29,2.14,1629.71
7.29,2.43,1519.99
7.29,2.71,1354.45
7.29,3.00,1146.39
7.29,3.29,918.49
7.29,3.57,695.56
7.29,3.86,497.87
7.29,4.14,337.40
7.29,4.43,217.34
7.29,4.71,134.12
7.29,5.00,80.46
7.29,5.29,48.12
7.29,5.57,29.77
7.29,5.86,19.83
7.29,6.14,14.57
7.29,6.43,11.70
7.29,6.71,9.98
7.29,7.00,8.76
7.29,7.29,7.74
7.29,7.57,6.79
7.29,7.86,5.85
7.29,8.14,4.91
7.29,8.43,4.00
7.29,8.71,3.14
7.29,9.00,2.37
7.29,9.29,1.71
7.29,9.57,1.18
7.29,9.86,0.78
7.29,10.14,0.49
7.29,10.43,0.30
7.29,10.71,0.19
7.29,11.00,0.13
7.57,-3.00,99.28
7.57,-2.71,132.66
7.57,-2.43,201.93
7.57,-2.14,310.53
7.57,-1.86,459.98
7.57,-1.57,646.70
7.57,-1.29,859.68
7.57,-1.00,1080.46
7.57,-0.71,1286.20
7.57,-0.43,1455.49
7.57,-0.14,1574.93
7.57,0.14,1643.52
7.57,0.43,1672.46
7.57,0.71,1679.63
7.57,1.00,1681.02
7.57,1.29,1682.94
7.57,1.57,1678.91
7.57,1.86,1652.74
7.57,2.14,1586.36
7.57,2.43,1468.40
7.57,2.71,1299.78
7.57,3.00,1093.94
7.57,3.29,872.40
7.57,3.57,658.16
7.57,3.86,469.64
7.57,4.14,317.42
7.57,4.43,203.93
7.57,4.71,125.42
7.57,5.00,74.78
7.57,5.29,44.18
7.57,5.57,26.70
7.57,5.86,17.12
7.57,6.14,11.95
7.57,6.43,9.07
7.57,6.71,7.33
7.57,7.00,6.15
7.57,7.29,5.23
7.57,7.57,4.45
7.57,7.86,3.74
7.57,8.14,3.08
7.57,8.43,2.47
7.57,8.71,1.91
7.57,9.00,1.43
7.57,9.29,1.02
7.57,9.57,0.70
7.57,9.86,0.46
7.57,10.14,0.29
7.57,10.43,0.17
7.57,10.71,0.11
7.57,11.00,0.08
7.86,-3.00,88.93
7.86,-2.71,119.13
7.86,-2.43,181.99
7.86,-2.14,280.98
7.86,-1.86,418.11
7.86,-1.57,591.02
7.86,-1.29,790.77
7.86,-1.00,1001.58
7.86,-0.71,1203.27
7.86,-0.43,1376.13
7.86,-0.14,1506.61
7.86,0.14,1591.28
7.86,0.43,1637.04
7.86,0.71,1656.86
7.86,1.00,1662.80
7.86,1.29,1659.71
7.86,1.57,1642.62
7.86,1.86,1599.28
7.86,2.14,1516.59
7.86,2.43,1387.50
7.86,2.71,1215.35
7.86,3.00,1013.72
7.86,3.29,802.40
7.86,3.57,601.65
7.86,3.86,427.22
7.86,4.14,287.63
7.86,4.43,184.20
7.86,4.71,112.94
7.86,5.00,67.07
7.86,5.29,39.32
7.86,5.57,23.40
7.86,5.86,14.59
7.86,6.14,9.76
7.86,6.43,7.03
7.86,6.71,5.38
7.86,7.00,4.28
7.86,7.29,3.47
7.86,7.57,2.84
7.86,7.86,2.31
7.86,8.14,1.85
7.86,8.43,1.45
7.86,8.71,1.11
7.86,9.00,0.82
7.86,9.29,0.58
7.86,9.57,0.39
7.86,9.86,0.25
7.86,10.14,0.16
7.86,10.43,0.10
7.86,10.71,0.06
7.86,11.00,0.04
8.14,-3.00,76.26
8.14,-2.71,102.51
8.14,-2.43,157.34
8.14,-2.14,244.22
8.14,-1.86,365.62
8.14,-1.57,520.50
8.14,-1.29,702.25
8.14,-1.00,898.23
8.14,-0.71,1091.47
8.14,-0.43,1264.46
8.14,-0.14,1403.75
8.14,0.14,1503.46
8.14,0.43,1565.86
8.14,0.71,1598.48
8.14,1.00,1609.06
8.14,1.29,1600.81
8.14,1.57,1570.42
8.14,1.86,1510.05
8.14,2.14,1412.05
8.14,2.43,1274.02
8.14,2.71,1101.78
8.14,3.00,908.75
8.14,3.29,712.52
8.14,3.57,530.10
8.14,3.86,374.05
8.14,4.14,250.59
8.14,4.43,159.89
8.14,4.71,97.76
8.14,5.00,57.90
8.14,5.29,33.80
8.14,5.57,19.93
8.14,5.86,12.19
8.14,6.14,7.90
8.14,6.43,5.45
8.14,6.71,3.96
8.14,7.00,2.98
8.14,7.29,2.29
8.14,7.57,1.78
8.14,7.86,1.39
8.14,8.14,1.08
8.14,8.43,0.82
8.14,8.71,0.61
8.14,9.00,0.45
8.14,9.29,0.31
8.14,9.57,0.21
8.14,9.86,0.13
8.14,10.14,0.08
8.14,10.43,0.05
8.14,10.71,0.03
8.14,11.00,0.02
8.43,-3.00,62.54
8.43,-2.71,84.42
8.43,-2.43,130.33
8.43,-2.14,203.58
8.43,-1.86,306.97
8.43,-1.57,440.60
8.43,-1.29,600.13
8.43,-1.00,776.08
8.43,-0.71,954.86
8.43,-0.43,1121.49
8.43,-0.14,1263.13
8.43,0.14,1372.01
8.43,0.43,1446.33
8.43,0.71,1488.72
8.43,1.00,1502.89
8.43,1.29,1490.51
8.43,1.57,1449.86
8.43,1.86,1377.15
8.43,2.14,1269.68
8.43,2.43,1129.15
8.43,2.71,963.27
8.43,3.00,784.84
8.43,3.29,608.88
8.43,3.57,448.97
8.43,3.86,314.52
8.43,4.14,209.53
8.43,4.43,133.15
8.43,4.71,81.19
8.43,5.00,48.00
8.43,5.29,27.97
8.43,5.57,16.41
8.43,5.86,9.93
8.43,6.14,6.30
8.43,6.43,4.20
8.43,6.71,2.92
8.43,7.00,2.08
8.43,7.29,1.52
8.43,7.57,1.11
8.43,7.86,0.82
8.43,8.14,0.61
8.43,8.43,0.45
8.43,8.71,0.33
8.43,9.00,0.23
8.43,9.29,0.16
8.43,9.57,0.11
8.43,9.86,0.07
8.43,10.14,0.04
8.43,10.43,0.02
8.43,10.71,0.01
8.43,11.00,0.01
8.71,-3.00,49.02
8.71,-2.71,66.49
8.71,-2.43,103.30
8.71,-2.14,162.50
8.71,-1.86,246.94
8.71,-1.57,357.57
8.71,-1.29,491.95
8.71,-1.00,643.44
8.71,-0.71,801.68
8.71,-0.43,954.38
8.71,-0.14,1089.85
8.71,0.14,1199.38
8.71,0.43,1278.29
8.71,0.71,1325.46
8.71,1.00,1341.47
8.71,1.29,1326.76
8.71,1.57,1280.88
8.71,1.86,1203.18
8.71,2.14,1094.77
8.71,2.43,960.23
8.71,2.71,808.24
8.71,3.00,650.43
8.71,3.29,499.11
8.71,3.57,364.60
8.71,3.86,253.44
8.71,4.14,167.82
8.71,4.43,106.18
8.71,4.71,64.58
8.71,5.00,38.14
8.71,5.29,22.21
8.71,5.57,13.01
8.71,5.86,7.83
8.71,6.14,4.90
8.71,6.43,3.19
8.71,6.71,2.14
8.71,7.00,1.46
8.71,7.29,1.01
8.71,7.57,0.70
8.71,7.86,0.49
8.71,8.14,0.34
8.71,8.43,0.24
8.71,8.71,0.17
8.71,9.00,0.12
8.71,9.29,0.08
8.71,9.57,0.05
8.71,9.86,0.03
8.71,10.14,0.02
8.71,10.43,0.01
8.71,10.71,0.01
8.71,11.00,0.00
9.00,-3.00,36.69
9.00,-2.71,50.01
9.00,-2.43,78.24
9.00,-2.14,124.00
9.00,-1.86,189.96
9.00,-1.57,277.55
9.00,-1.29,385.72
9.00,-1.00,510.14
9.00,-0.71,643.29
9.00,-0.43,775.54
9.00,-0.14,896.81
9.00,0.14,998.44
9.00,0.43,1074.30
9.00,0.71,1120.94
9.00,1.00,1136.91
9.00,1.29,1121.84
9.00,1.57,1076.09
9.00,1.86,1001.11
9.00,2.14,900.31
9.00,2.43,779.79
9.00,2.71,648.18
9.00,3.00,515.48
9.00,3.29,391.33
9.00,3.57,283.19
9.00,3.86,195.31
9.00,4.14,128.53
9.00,4.43,80.96
9.00,4.71,49.11
9.00,5.00,28.98
9.00,5.29,16.89
9.00,5.57,9.90
9.00,5.86,5.94
9.00,6.14,3.69
9.00,6.43,2.36
9.00,6.71,1.54
9.00,7.00,1.02
9.00,7.29,0.67
9.00,7.57,0.44
9.00,7.86,0.29
9.00,8.14,0.19
9.00,8.43,0.13
9.00,8.71,0.09
9.00,9.00,0.06
9.00,9.29,0.04
9.00,9.57,0.02
9.00,9.86,0.01
9.00,10.14,0.01
9.00,10.43,0.01
9.00,10.71,0.00
9.00,11.00,0.00
9.29,-3.00,26.20
9.29,-2.71,35.90
9.29,-2.43,56.57
9.29,-2.14,90.33
9.29,-1.86,139.51
9.29,-1.57,205.64
9.29,-1.29,288.57
9.29,-1.00,385.69
9.29,-0.71,491.80
9.29,-0.43,599.69
9.29,-0.14,701.19
9.29,0.14,788.49
9.29,0.43,855.25
9.29,0.71,897.05
9.29,1.00,911.44
9.29,1.29,897.63
9.29,1.57,856.42
9.29,1.86,790.26
9.29,2.14,703.56
9.29,2.43,602.64
9.29,2.71,495.27
9.29,3.00,389.58
9.29,3.29,292.76
9.29,3.57,209.96
9.29,3.86,143.69
9.29,4.14,93.98
9.29,4.43,58.94
9.29,4.71,35.66
9.29,5.00,21.04
9.29,5.29,12.27
9.29,5.57,7.21
9.29,5.86,4.32
9.29,6.14,2.67
9.29,6.43,1.69
9.29,6.71,1.09
9.29,7.00,0.70
9.29,7.29,0.45
9.29,7.57,0.28
9.29,7.86,0.18
9.29,8.14,0.11
9.29,8.43,0.07
9.29,8.71,0.04
9.29,9.00,0.03
9.29,9.29,0.02
9.29,9.57,0.01
9.29,9.86,0.01
9.29,10.14,0.00
9.29,10.43,0.00
9.29,10.71,0.00
9.29,11.00,0.00
9.57,-3.00,17.84
9.57,-2.71,24.58
9.57,-2.43,39.01
9.57,-2.14,62.75
9.57,-1.86,97.68
9.57,-1.57,145.21
9.57,-1.29,205.64
9.57,-1.00,277.53
9.57,-0.71,357.47
9.57,-0.43,440.30
9.57,-0.14,519.79
9.57,0.14,589.50
9.57,0.43,643.72
9.57,0.71,678.10
9.57,1.00,689.98
9.57,1.29,678.45
9.57,1.57,644.44
9.57,1.86,590.61
9.57,2.14,521.31
9.57,2.43,442.25
9.57,2.71,359.82
9.57,3.00,280.24
9.57,3.29,208.62
9.57,3.57,148.35
9.57,3.86,100.78
9.57,4.14,65.52
9.57,4.43,40.91
9.57,4.71,24.70
9.57,5.00,14.57
9.57,5.29,8.51
9.57,5.57,5.01
9.57,5.86,3.01
9.57,6.14,1.86
9.57,6.43,1.17
9.57,6.71,0.74
9.57,7.00,0.47
9.57,7.29,0.29
9.57,7.57,0.18
9.57,7.86,0.11
9.57,8.14,0.06
9.57,8.43,0.04
9.57,8.71,0.02
9.57,9.00,0.01
9.57,9.29,0.01
9.57,9.57,0.00
9.57,9.86,0.00
9.57,10.14,0.00
9.57,10.43,0.00
9.57,10.71,0.00
9.57,11.00,0.00
9.86,-3.00,11.58
9.86,-2.71,16.05
9.86,-2.43,25.65
9.86,-2.14,41.56
9.86,-1.86,65.18
9.86,-1.57,97.68
9.86,-1.29,139.50
9.86,-1.00,189.95
9.86,-0.71,246.88
9.86,-0.43,306.79
9.86,-0.14,365.19
9.86,0.14,417.16
9.86,0.43,458.10
9.86,0.71,484.29
9.86,1.00,493.36
9.86,1.29,484.49
9.86,1.57,458.51
9.86,1.86,417.82
9.86,2.14,366.12
9.86,2.43,308.02
9.86,2.71,248.40
9.86,3.00,191.75
9.86,3.29,141.53
9.86,3.57,99.85
9.86,3.86,67.36
9.86,4.14,43.55
9.86,4.43,27.08
9.86,4.71,16.31
9.86,5.00,9.62
9.86,5.29,5.63
9.86,5.57,3.32
9.86,5.86,2.00
9.86,6.14,1.23
9.86,6.43,0.77
9.86,6.71,0.49
9.86,7.00,0.30
9.86,7.29,0.18
9.86,7.57,0.11
9.86,7.86,0.06
9.86,8.14,0.04
9.86,8.43,0.02
9.86,8.71,0.01
9.86,9.00,0.01
9.86,9.29,0.00
9.86,9.57,0.00
9.86,9.86,0.00
9.86,10.14,0.00
9.86,10.43,0.00
9.86,10.71,0.00
9.86,11.00,0.00
10.14,-3.00,7.19
10.14,-2.71,10.02
10.14,-2.43,16.12
10.14,-2.14,26.31
10.14,-1.86,41.56
10.14,-1.57,62.75
10.14,-1.29,90.34
10.14,-1.00,124.00
10.14,-0.71,162.47
10.14,-0.43,203.49
10.14,-0.14,243.97
10.14,0.14,280.41
10.14,0.43,309.40
10.14,0.71,328.07
10.14,1.00,334.55
10.14,1.29,328.18
10.14,1.57,309.63
10.14,1.86,280.78
10.14,2.14,244.51
10.14,2.43,204.22
10.14,2.71,163.41
10.14,3.00,125.14
10.14,3.29,91.65
10.14,3.57,64.18
10.14,3.86,43.02
10.14,4.14,27.66
10.14,4.43,17.13
10.14,4.71,10.30
10.14,5.00,6.07
10.14,5.29,3.56
10.14,5.57,2.11
10.14,5.86,1.27
10.14,6.14,0.78
10.14,6.43,0.49
10.14,6.71,0.31
10.14,7.00,0.19
10.14,7.29,0.11
10.14,7.57,0.07
10.14,7.86,0.04
10.14,8.14,0.02
10.14,8.43,0.01
10.14,8.71,0.01
10.14,9.00,0.00
10.14,9.29,0.00
10.14,9.57,0.00
10.14,9.86,0.00
10.14,10.14,0.00
10.14,10.43,0.00
10.14,10.71,0.00
10.14,11.00,0.00
10.43,-3.00,4.32
10.43,-2.71,6.05
10.43,-2.43,9.81
10.43,-2.14,16.12
10.43,-1.86,25.65
10.43,-1.57,39.01
10.43,-1.29,56.57
10.43,-1.00,78.24
10.43,-0.71,103.29
10.43,-0.43,130.28
10.43,-0.14,157.20
10.43,0.14,181.67
10.43,0.43,201.28
10.43,0.71,213.98
10.43,1.00,218.39
10.43,1.29,214.03
10.43,1.57,201.40
10.43,1.86,181.87
10.43,2.14,157.50
10.43,2.43,130.71
10.43,2.71,103.85
10.43,3.00,78.94
10.43,3.29,57.40
10.43,3.57,39.92
10.43,3.86,26.59
10.43,4.14,17.01
10.43,4.43,10.49
10.43,4.71,6.29
10.43,5.00,3.71
10.43,5.29,2.18
10.43,5.57,1.29
10.43,5.86,0.78
10.43,6.14,0.48
10.43,6.43,0.30
10.43,6.71,0.19
10.43,7.00,0.11
10.43,7.29,0.07
10.43,7.57,0.04
10.43,7.86,0.02
10.43,8.14,0.01
10.43,8.43,0.01
10.43,8.71,0.00
10.43,9.00,0.00
10.43,9.29,0.00
10.43,9.57,0.00
10.43,9.86,0.00
10.43,10.14,0.00
10.43,10.43,0.00
10.43,10.71,0.00
10.43,11.00,0.00
10.71,-3.00,2.63
10.71,-2.71,3.71
10.71,-2.43,6.05
10.71,-2.14,10.02
10.71,-1.86,16.05
10.71,-1.57,24.58
10.71,-1.29,35.91
10.71,-1.00,50.02
10.71,-0.71,66.48
10.71,-0.43,84.40
10.71,-0.14,102.43
10.71,0.14,118.95
10.71,0.43,132.28
10.71,0.71,140.95
10.71,1.00,143.96
10.71,1.29,140.97
10.71,1.57,132.34
10.71,1.86,119.06
10.71,2.14,102.60
10.71,2.43,84.65
10.71,2.71,66.82
10.71,3.00,50.45
10.71,3.29,36.43
10.71,3.57,25.17
10.71,3.86,16.66
10.71,4.14,10.60
10.71,4.43,6.52
10.71,4.71,3.90
10.71,5.00,2.30
10.71,5.29,1.35
10.71,5.57,0.81
10.71,5.86,0.49
10.71,6.14,0.30
10.71,6.43,0.19
10.71,6.71,0.12
10.71,7.00,0.07
10.71,7.29,0.04
10.71,7.57,0.02
10.71,7.86,0.01
10.71,8.14,0.01
10.71,8.43,0.00
10.71,8.71,0.00
10.71,9.00,0.00
10.71,9.29,0.00
10.71,9.57,0.00
10.71,9.86,0.00
10.71,10.14,0.00
10.71,10.43,0.00
10.71,10.71,0.00
10.71,11.00,0.00
11.00,-3.00,1.86
11.00,-2.71,2.63
11.00,-2.43,4.32
11.00,-2.14,7.19
11.00,-1.86,11.58
11.00,-1.57,17.84
11.00,-1.29,26.20
11.00,-1.00,36.69
11.00,-0.71,49.02
11.00,-0.43,62.53
11.00,-0.14,76.21
11.00,0.14,88.81
11.00,0.43,99.02
11.00,0.71,105.68
11.00,1.00,108.00
11.00,1.29,105.69
11.00,1.57,99.06
11.00,1.86,88.88
11.00,2.14,76.32
11.00,2.43,62.70
11.00,2.71,49.26
11.00,3.00,37.00
11.00,3.29,26.58
11.00,3.57,18.27
11.00,3.86,12.04
11.00,4.14,7.63
11.00,4.43,4.68
11.00,4.71,2.79
11.00,5.00,1.65
11.00,5.29,0.97
11.00,5.57,0.58
11.00,5.86,0.35
11.00,6.14,0.22
11.00,6.43,0.14
11.00,6.71,0.08
11.00,7.00,0.05
11.00,7.29,0.03
11.00,7.57,0.02
11.00,7.86,0.01
11.00,8.14,0.00
11.00,8.43,0.00
11.00,8.71,0.00
11.00,9.00,0.00
11.00,9.29,0.00
11.00,9.57,0.00
11.00,9.86,0.00
11.00,10.14,0.00
11.00,10.43,0.00
11.00,10.71,0.00
11.00,11.00,0.00


==> PlotCode/PlotData/GV_transformed_divided.csv <==
-3.00,-3.00,0.0016
-3.0,-2.71,0.0023
-3.0,-2.43,0.0038
-3.0,-2.14,0.0063
-3.0,-1.86,0.0102
-3.0,-1.57,0.0157
-3.0,-1.29,0.0231
-3.0,-1.0,0.0323
-3.0,-0.71,0.0432
-3.0,-0.43,0.0551
-3.0,-0.14,0.0672
-3.0,0.14,0.0785
-3.0,0.43,0.0876
-3.0,0.71,0.0938
-3.0,1.0,0.0962
-3.0,1.29,0.0947
-3.0,1.57,0.0895
-3.0,1.86,0.0814
-3.0,2.14,0.0713
-3.0,2.43,0.0604
-3.0,2.71,0.0496
-3.0,3.0,0.0398
-3.0,3.29,0.0315
-3.0,3.57,0.0248
-3.0,3.86,0.0195
-3.0,4.14,0.0156
-3.0,4.43,0.0125
-3.0,4.71,0.0101
-3.0,5.0,0.0081
-3.0,5.29,0.0064
-3.0,5.57,0.0049
-3.0,5.86,0.0037
-3.0,6.14,0.0026
-3.0,6.43,0.0018
-3.0,6.71,0.0012
-3.0,7.0,0.0008
-3.0,7.29,0.0005
-3.0,7.57,0.0003
-3.0,7.86,0.0001
-3.0,8.14,0.0001
-3.0,8.43,0.0
-3.0,8.71,0.0
-3.0,9.0,0.0
-3.0,9.29,0.0
-3.0,9.57,0.0
-3.0,9.86,0.0
-3.0,10.14,0.0
-3.0,10.43,0.0
-3.0,10.71,0.0
-3.0,11.0,0.0
-2.71,-3.0,0.0023
-2.71,-2.71,0.0033
-2.71,-2.43,0.0053
-2.71,-2.14,0.0088
-2.71,-1.86,0.0141
-2.71,-1.57,0.0216
-2.71,-1.29,0.0316
-2.71,-1.0,0.044
-2.71,-0.71,0.0586
-2.71,-0.43,0.0744
-2.71,-0.14,0.0904
-2.71,0.14,0.1051
-2.71,0.43,0.1171
-2.71,0.71,0.1251
-2.71,1.0,0.1282
-2.71,1.29,0.1263
-2.71,1.57,0.1196
-2.71,1.86,0.109
-2.71,2.14,0.0958
-2.71,2.43,0.0814
-2.71,2.71,0.0671
-2.71,3.0,0.054
-2.71,3.29,0.0428
-2.71,3.57,0.0337
-2.71,3.86,0.0265
-2.71,4.14,0.0211
-2.71,4.43,0.0169
-2.71,4.71,0.0136
-2.71,5.0,0.0109
-2.71,5.29,0.0087
-2.71,5.57,0.0067
-2.71,5.86,0.005
-2.71,6.14,0.0036
-2.71,6.43,0.0025
-2.71,6.71,0.0017
-2.71,7.0,0.0011
-2.71,7.29,0.0006
-2.71,7.57,0.0004
-2.71,7.86,0.0002
-2.71,8.14,0.0001
-2.71,8.43,0.0
-2.71,8.71,0.0
-2.71,9.0,0.0
-2.71,9.29,0.0
-2.71,9.57,0.0
-2.71,9.86,0.0
-2.71,10.14,0.0
-2.71,10.43,0.0
-2.71,10.71,0.0
-2.71,11.0,0.0
-2.43,-3.0,0.0038
-2.43,-2.71,0.0053
-2.43,-2.43,0.0086
-2.43,-2.14,0.0142
-2.43,-1.86,0.0226
-2.43,-1.57,0.0343
-2.43,-1.29,0.0498
-2.43,-1.0,0.0689
-2.43,-0.71,0.091
-2.43,-0.43,0.1149
-2.43,-0.14,0.1387
-2.43,0.14,0.1605
-2.43,0.43,0.1782
-2.43,0.71,0.1899
-2.43,1.0,0.1946
-2.43,1.29,0.1918
-2.43,1.57,0.182
-2.43,1.86,0.1665
-2.43,2.14,0.1469
-2.43,2.43,0.1254
-2.43,2.71,0.1039
-2.43,3.0,0.084
-2.43,3.29,0.0667
-2.43,3.57,0.0525
-2.43,3.86,0.0413
-2.43,4.14,0.0327
-2.43,4.43,0.0262
-2.43,4.71,0.021
-2.43,5.0,0.0169
-2.43,5.29,0.0134
-2.43,5.57,0.0104
-2.43,5.86,0.0078
-2.43,6.14,0.0057
-2.43,6.43,0.004
-2.43,6.71,0.0027
-2.43,7.0,0.0017
-2.43,7.29,0.001
-2.43,7.57,0.0006
-2.43,7.86,0.0003
-2.43,8.14,0.0002
-2.43,8.43,0.0001
-2.43,8.71,0.0
-2.43,9.0,0.0
-2.43,9.29,0.0
-2.43,9.57,0.0
-2.43,9.86,0.0
-2.43,10.14,0.0
-2.43,10.43,0.0
-2.43,10.71,0.0
-2.43,11.0,0.0
-2.14,-3.0,0.0063
-2.14,-2.71,0.0088
-2.14,-2.43,0.0142
-2.14,-2.14,0.0231
-2.14,-1.86,0.0366
-2.14,-1.57,0.0552
-2.14,-1.29,0.0796
-2.14,-1.0,0.1092
-2.14,-0.71,0.1432
-2.14,-0.43,0.1794
-2.14,-0.14,0.2153
-2.14,0.14,0.2478
-2.14,0.43,0.2739
-2.14,0.71,0.2912
-2.14,1.0,0.2981
-2.14,1.29,0.2941
-2.14,1.57,0.2798
-2.14,1.86,0.2569
-2.14,2.14,0.2279
-2.14,2.43,0.1956
-2.14,2.71,0.1629
-2.14,3.0,0.1323
-2.14,3.29,0.1053
-2.14,3.57,0.0829
-2.14,3.86,0.0652
-2.14,4.14,0.0514
-2.14,4.43,0.041
-2.14,4.71,0.0329
-2.14,5.0,0.0264
-2.14,5.29,0.021
-2.14,5.57,0.0164
-2.14,5.86,0.0124
-2.14,6.14,0.0091
-2.14,6.43,0.0064
-2.14,6.71,0.0043
-2.14,7.0,0.0028
-2.14,7.29,0.0017
-2.14,7.57,0.001
-2.14,7.86,0.0005
-2.14,8.14,0.0003
-2.14,8.43,0.0001
-2.14,8.71,0.0001
-2.14,9.0,0.0
-2.14,9.29,0.0
-2.14,9.57,0.0
-2.14,9.86,0.0
-2.14,10.14,0.0
-2.14,10.43,0.0
-2.14,10.71,0.0
-2.14,11.0,0.0
-1.86,-3.0,0.0102
-1.86,-2.71,0.0141
-1.86,-2.43,0.0226
-1.86,-2.14,0.0366
-1.86,-1.86,0.0574
-1.86,-1.57,0.086
-1.86,-1.29,0.1229
-1.86,-1.0,0.1674
-1.86,-0.71,0.2176
-1.86,-0.43,0.2706
-1.86,-0.14,0.3224
-1.86,0.14,0.3687
-1.86,0.43,0.4056
-1.86,0.71,0.43
-1.86,1.0,0.4397
-1.86,1.29,0.4342
-1.86,1.57,0.4144
-1.86,1.86,0.3822
-1.86,2.14,0.341
-1.86,2.43,0.2944
-1.86,2.71,0.2467
-1.86,3.0,0.2012
-1.86,3.29,0.1606
-1.86,3.57,0.1266
-1.86,3.86,0.0993
-1.86,4.14,0.0781
-1.86,4.43,0.062
-1.86,4.71,0.0497
-1.86,5.0,0.0399
-1.86,5.29,0.0318
-1.86,5.57,0.0249
-1.86,5.86,0.019
-1.86,6.14,0.014
-1.86,6.43,0.0099
-1.86,6.71,0.0067
-1.86,7.0,0.0044
-1.86,7.29,0.0027
-1.86,7.57,0.0016
-1.86,7.86,0.0009
-1.86,8.14,0.0005
-1.86,8.43,0.0002
-1.86,8.71,0.0001
-1.86,9.0,0.0
-1.86,9.29,0.0
-1.86,9.57,0.0
-1.86,9.86,0.0
-1.86,10.14,0.0
-1.86,10.43,0.0
-1.86,10.71,0.0
-1.86,11.0,0.0
-1.57,-3.0,0.0157
-1.57,-2.71,0.0216
-1.57,-2.43,0.0343
-1.57,-2.14,0.0552
-1.57,-1.86,0.086
-1.57,-1.57,0.1279
-1.57,-1.29,0.1811
-1.57,-1.0,0.2446
-1.57,-0.71,0.3152
-1.57,-0.43,0.3884
-1.57,-0.14,0.459
-1.57,0.14,0.5212
-1.57,0.43,0.5701
-1.57,0.71,0.6022
-1.57,1.0,0.6151
-1.57,1.29,0.6082
-1.57,1.57,0.5824
-1.57,1.86,0.5401
-1.57,2.14,0.485
-1.57,2.43,0.4218
-1.57,2.71,0.3557
-1.57,3.0,0.2916
-1.57,3.29,0.2336
-1.57,3.57,0.1842
-1.57,3.86,0.1442
-1.57,4.14,0.113
-1.57,4.43,0.0894
-1.57,4.71,0.0714
-1.57,5.0,0.0573
-1.57,5.29,0.0458
-1.57,5.57,0.0361
-1.57,5.86,0.0277
-1.57,6.14,0.0206
-1.57,6.43,0.0147
-1.57,6.71,0.0101
-1.57,7.0,0.0066
-1.57,7.29,0.0041
-1.57,7.57,0.0024
-1.57,7.86,0.0014
-1.57,8.14,0.0007
-1.57,8.43,0.0004
-1.57,8.71,0.0002
-1.57,9.0,0.0001
-1.57,9.29,0.0
-1.57,9.57,0.0
-1.57,9.86,0.0
-1.57,10.14,0.0
-1.57,10.43,0.0
-1.57,10.71,0.0
-1.57,11.0,0.0
-1.29,-3.0,0.0231
-1.29,-2.71,0.0316
-1.29,-2.43,0.0498
-1.29,-2.14,0.0795
-1.29,-1.86,0.1228
-1.29,-1.57,0.1811
-1.29,-1.29,0.2542
-1.29,-1.0,0.3399
-1.29,-0.71,0.4337
-1.29,-0.43,0.5292
-1.29,-0.14,0.6193
-1.29,0.14,0.6973
-1.29,0.43,0.7577
-1.29,0.71,0.7969
-1.29,1.0,0.8127
-1.29,1.29,0.8048
-1.29,1.57,0.774
-1.29,1.86,0.7224
-1.29,2.14,0.6538
-1.29,2.43,0.5732
-1.29,2.71,0.487
-1.29,3.0,0.4017
-1.29,3.29,0.323
-1.29,3.57,0.2548
-1.29,3.86,0.199
-1.29,4.14,0.1554
-1.29,4.43,0.1223
-1.29,4.71,0.0974
-1.29,5.0,0.0782
-1.29,5.29,0.0627
-1.29,5.57,0.0497
-1.29,5.86,0.0385
-1.29,6.14,0.0289
-1.29,6.43,0.0208
-1.29,6.71,0.0144
-1.29,7.0,0.0094
-1.29,7.29,0.0059
-1.29,7.57,0.0035
-1.29,7.86,0.002
-1.29,8.14,0.0011
-1.29,8.43,0.0006
-1.29,8.71,0.0003
-1.29,9.0,0.0001
-1.29,9.29,0.0001
-1.29,9.57,0.0
-1.29,9.86,0.0
-1.29,10.14,0.0
-1.29,10.43,0.0
-1.29,10.71,0.0
-1.29,11.0,0.0
-1.0,-3.0,0.0323
-1.0,-2.71,0.044
-1.0,-2.43,0.0689
-1.0,-2.14,0.1092
-1.0,-1.86,0.1673
-1.0,-1.57,0.2445
-1.0,-1.29,0.3399
-1.0,-1.0,0.4497
-1.0,-0.71,0.5674
-1.0,-0.43,0.6845
-1.0,-0.14,0.7923
-1.0,0.14,0.8832
-1.0,0.43,0.9521
-1.0,0.71,0.9961
-1.0,1.0,1.0141
-1.0,1.29,1.0061
-1.0,1.57,0.9726
-1.0,1.86,0.9148
-1.0,2.14,0.8355
-1.0,2.43,0.7395
-1.0,2.71,0.6337
-1.0,3.0,0.5262
-1.0,3.29,0.4248
-1.0,3.57,0.3353
-1.0,3.86,0.2612
-1.0,4.14,0.2031
-1.0,4.43,0.159
-1.0,4.71,0.1262
-1.0,5.0,0.1013
-1.0,5.29,0.0816
-1.0,5.57,0.0651
-1.0,5.86,0.0509
-1.0,6.14,0.0385
-1.0,6.43,0.028
-1.0,6.71,0.0195
-1.0,7.0,0.013
-1.0,7.29,0.0082
-1.0,7.57,0.0049
-1.0,7.86,0.0028
-1.0,8.14,0.0016
-1.0,8.43,0.0008
-1.0,8.71,0.0004
-1.0,9.0,0.0002
-1.0,9.29,0.0001
-1.0,9.57,0.0
-1.0,9.86,0.0
-1.0,10.14,0.0
-1.0,10.43,0.0
-1.0,10.71,0.0
-1.0,11.0,0.0
-0.71,-3.0,0.0432
-0.71,-2.71,0.0586
-0.71,-2.43,0.091
-0.71,-2.14,0.1432
-0.71,-1.86,0.2176
-0.71,-1.57,0.3151
-0.71,-1.29,0.4337
-0.71,-1.0,0.5674
-0.71,-0.71,0.7073
-0.71,-0.43,0.8426
-0.71,-0.14,0.9631
-0.71,0.14,1.0613
-0.71,0.43,1.1333
-0.71,0.71,1.1782
-0.71,1.0,1.197
-0.71,1.29,1.1902
-0.71,1.57,1.1577
-0.71,1.86,1.0989
-0.71,2.14,1.0143
-0.71,2.43,0.9075
-0.71,2.71,0.7852
-0.71,3.0,0.6568
-0.71,3.29,0.5325
-0.71,3.57,0.4207
-0.71,3.86,0.3269
-0.71,4.14,0.2528
-0.71,4.43,0.1969
-0.71,4.71,0.1557
-0.71,5.0,0.125
-0.71,5.29,0.1011
-0.71,5.57,0.0813
-0.71,5.86,0.0642
-0.71,6.14,0.0491
-0.71,6.43,0.0361
-0.71,6.71,0.0254
-0.71,7.0,0.0171
-0.71,7.29,0.0109
-0.71,7.57,0.0066
-0.71,7.86,0.0039
-0.71,8.14,0.0022
-0.71,8.43,0.0012
-0.71,8.71,0.0006
-0.71,9.0,0.0003
-0.71,9.29,0.0002
-0.71,9.57,0.0001
-0.71,9.86,0.0
-0.71,10.14,0.0
-0.71,10.43,0.0
-0.71,10.71,0.0
-0.71,11.0,0.0
-0.43,-3.0,0.0551
-0.43,-2.71,0.0744
-0.43,-2.43,0.1148
-0.43,-2.14,0.1794
-0.43,-1.86,0.2706
-0.43,-1.57,0.3884
-0.43,-1.29,0.5292
-0.43,-1.0,0.6846
-0.43,-0.71,0.8428
-0.43,-0.43,0.9905
-0.43,-0.14,1.1166
-0.43,0.14,1.2145
-0.43,0.43,1.2827
-0.43,0.71,1.3238
-0.43,1.0,1.3415
-0.43,1.29,1.3374
-0.43,1.57,1.3104
-0.43,1.86,1.2569
-0.43,2.14,1.1742
-0.43,2.43,1.0631
-0.43,2.71,0.9295
-0.43,3.0,0.7837
-0.43,3.29,0.6382
-0.43,3.57,0.5046
-0.43,3.86,0.391
-0.43,4.14,0.3007
-0.43,4.43,0.2328
-0.43,4.71,0.1834
-0.43,5.0,0.1473
-0.43,5.29,0.1197
-0.43,5.57,0.0971
-0.43,5.86,0.0774
-0.43,6.14,0.0599
-0.43,6.43,0.0446
-0.43,6.71,0.0318
-0.43,7.0,0.0216
-0.43,7.29,0.014
-0.43,7.57,0.0086
-0.43,7.86,0.0051
-0.43,8.14,0.0029
-0.43,8.43,0.0016
-0.43,8.71,0.0009
-0.43,9.0,0.0005
-0.43,9.29,0.0003
-0.43,9.57,0.0001
-0.43,9.86,0.0001
-0.43,10.14,0.0
-0.43,10.43,0.0
-0.43,10.71,0.0
-0.43,11.0,0.0
-0.14,-3.0,0.0672
-0.14,-2.71,0.0904
-0.14,-2.43,0.1387
-0.14,-2.14,0.2153
-0.14,-1.86,0.3224
-0.14,-1.57,0.4591
-0.14,-1.29,0.6195
-0.14,-1.0,0.7927
-0.14,-0.71,0.9636
-0.14,-0.43,1.1171
-0.14,-0.14,1.2413
-0.14,0.14,1.3312
-0.14,0.43,1.389
-0.14,0.71,1.4218
-0.14,1.0,1.4366
-0.14,1.29,1.4366
-0.14,1.57,1.4191
-0.14,1.86,1.3771
-0.14,2.14,1.3033
-0.14,2.43,1.1948
-0.14,2.71,1.0558
-0.14,3.0,0.8973
-0.14,3.29,0.734
-0.14,3.57,0.5809
-0.14,3.86,0.4488
-0.14,4.14,0.3433
-0.14,4.43,0.2642
-0.14,4.71,0.2073
-0.14,5.0,0.1665
-0.14,5.29,0.1361
-0.14,5.57,0.1114
-0.14,5.86,0.0898
-0.14,6.14,0.0703
-0.14,6.43,0.053
-0.14,6.71,0.0382
-0.14,7.0,0.0263
-0.14,7.29,0.0173
-0.14,7.57,0.0109
-0.14,7.86,0.0066
-0.14,8.14,0.0039
-0.14,8.43,0.0023
-0.14,8.71,0.0013
-0.14,9.0,0.0008
-0.14,9.29,0.0004
-0.14,9.57,0.0003
-0.14,9.86,0.0002
-0.14,10.14,0.0001
-0.14,10.43,0.0
-0.14,10.71,0.0
-0.14,11.0,0.0
0.14,-3.0,0.0784
0.14,-2.71,0.1051
0.14,-2.43,0.1605
0.14,-2.14,0.2479
0.14,-1.86,0.3689
0.14,-1.57,0.5215
0.14,-1.29,0.6979
0.14,-1.0,0.8842
0.14,-0.71,1.0626
0.14,-0.43,1.216
0.14,-0.14,1.3324
0.14,0.14,1.409
0.14,0.43,1.4522
0.14,0.71,1.4737
0.14,1.0,1.4845
0.14,1.29,1.4893
0.14,1.57,1.4838
0.14,1.86,1.457
0.14,2.14,1.397
0.14,2.43,1.2964
0.14,2.71,1.1572
0.14,3.0,0.9907
0.14,3.29,0.8138
0.14,3.57,0.6445
0.14,3.86,0.4966
0.14,4.14,0.378
0.14,4.43,0.2892
0.14,4.71,0.2261
0.14,5.0,0.1818
0.14,5.29,0.1494
0.14,5.57,0.1233
0.14,5.86,0.1005
0.14,6.14,0.0797
0.14,6.43,0.0608
0.14,6.71,0.0444
0.14,7.0,0.031
0.14,7.29,0.0208
0.14,7.57,0.0134
0.14,7.86,0.0084
0.14,8.14,0.0052
0.14,8.43,0.0032
0.14,8.71,0.0019
0.14,9.0,0.0012
0.14,9.29,0.0007
0.14,9.57,0.0005
0.14,9.86,0.0003
0.14,10.14,0.0002
0.14,10.43,0.0001
0.14,10.71,0.0001
0.14,11.0,0.0
0.43,-3.0,0.0876
0.43,-2.71,0.1171
0.43,-2.43,0.1783
0.43,-2.14,0.2741
0.43,-1.86,0.4061
0.43,-1.57,0.571
0.43,-1.29,0.7591
0.43,-1.0,0.9542
0.43,-0.71,1.1361
0.43,-0.43,1.2862
0.43,-0.14,1.3927
0.43,0.14,1.4549
0.43,0.43,1.483
0.43,0.71,1.4932
0.43,1.0,1.5
0.43,1.29,1.5093
0.43,1.57,1.5154
0.43,1.86,1.504
0.43,2.14,1.4584
0.43,2.43,1.3675
0.43,2.71,1.231
0.43,3.0,1.0603
0.43,3.29,0.8738
0.43,3.57,0.6923
0.43,3.86,0.5324
0.43,4.14,0.4035
0.43,4.43,0.3073
0.43,4.71,0.2396
0.43,5.0,0.1929
0.43,5.29,0.1593
0.43,5.57,0.1327
0.43,5.86,0.1093
0.43,6.14,0.0876
0.43,6.43,0.0677
0.43,6.71,0.0502
0.43,7.0,0.0357
0.43,7.29,0.0244
0.43,7.57,0.0162
0.43,7.86,0.0105
0.43,8.14,0.0068
0.43,8.43,0.0044
0.43,8.71,0.0028
0.43,9.0,0.0018
0.43,9.29,0.0012
0.43,9.57,0.0008
0.43,9.86,0.0005
0.43,10.14,0.0003
0.43,10.43,0.0002
0.43,10.71,0.0001
0.43,11.0,0.0001
0.71,-3.0,0.0938
0.71,-2.71,0.1252
0.71,-2.43,0.1902
0.71,-2.14,0.2917
0.71,-1.86,0.4309
0.71,-1.57,0.6038
0.71,-1.29,0.7995
0.71,-1.0,1.0
0.71,-0.71,1.1837
0.71,-0.43,1.3307
0.71,-0.14,1.4296
0.71,0.14,1.4812
0.71,0.43,1.4984
0.71,0.71,1.5004
0.71,1.0,1.5043
0.71,1.29,1.5168
0.71,1.57,1.5313
0.71,1.86,1.5309
0.71,2.14,1.4958
0.71,2.43,1.4122
0.71,2.71,1.2783
0.71,3.0,1.1052
0.71,3.29,0.9127
0.71,3.57,0.7233
0.71,3.86,0.5553
0.71,4.14,0.4197
0.71,4.43,0.3188
0.71,4.71,0.2483
0.71,5.0,0.2002
0.71,5.29,0.1662
0.71,5.57,0.1395
0.71,5.86,0.116
0.71,6.14,0.094
0.71,6.43,0.0735
0.71,6.71,0.0554
0.71,7.0,0.0402
0.71,7.29,0.0282
0.71,7.57,0.0194
0.71,7.86,0.0131
0.71,8.14,0.0089
0.71,8.43,0.006
0.71,8.71,0.0041
0.71,9.0,0.0028
0.71,9.29,0.0019
0.71,9.57,0.0013
0.71,9.86,0.0008
0.71,10.14,0.0005
0.71,10.43,0.0003
0.71,10.71,0.0002
0.71,11.0,0.0001
1.0,-3.0,0.0964
1.0,-2.71,0.1285
1.0,-2.43,0.1951
1.0,-2.14,0.2991
1.0,-1.86,0.4415
1.0,-1.57,0.618
1.0,-1.29,0.8173
1.0,-1.0,1.0208
1.0,-0.71,1.2063
1.0,-0.43,1.3534
1.0,-0.14,1.4506
1.0,0.14,1.4992
1.0,0.43,1.5132
1.0,0.71,1.5128
1.0,1.0,1.5158
1.0,1.29,1.5294
1.0,1.57,1.5466
1.0,1.86,1.5496
1.0,2.14,1.5175
1.0,2.43,1.4355
1.0,2.71,1.3014
1.0,3.0,1.1262
1.0,3.29,0.9305
1.0,3.57,0.7372
1.0,3.86,0.5657
1.0,4.14,0.4272
1.0,4.43,0.3243
1.0,4.71,0.2527
1.0,5.0,0.2042
1.0,5.29,0.1703
1.0,5.57,0.1438
1.0,5.86,0.1205
1.0,6.14,0.0987
1.0,6.43,0.0782
1.0,6.71,0.0598
1.0,7.0,0.0444
1.0,7.29,0.0321
1.0,7.57,0.0229
1.0,7.86,0.0162
1.0,8.14,0.0116
1.0,8.43,0.0083
1.0,8.71,0.0059
1.0,9.0,0.0042
1.0,9.29,0.0029
1.0,9.57,0.002
1.0,9.86,0.0013
1.0,10.14,0.0008
1.0,10.43,0.0005
1.0,10.71,0.0003
1.0,11.0,0.0002
1.29,-3.0,0.0951
1.29,-2.71,0.1269
1.29,-2.43,0.1928
1.29,-2.14,0.2959
1.29,-1.86,0.4372
1.29,-1.57,0.613
1.29,-1.29,0.8122
1.29,-1.0,1.0168
1.29,-0.71,1.2048
1.29,-0.43,1.3561
1.29,-0.14,1.4589
1.29,0.14,1.5138
1.29,0.43,1.5335
1.29,0.71,1.5371
1.29,1.0,1.5417
1.29,1.29,1.554
1.29,1.57,1.5674
1.29,1.86,1.565
1.29,2.14,1.5269
1.29,2.43,1.4396
1.29,2.71,1.3015
1.29,3.0,1.124
1.29,3.29,0.9274
1.29,3.57,0.7344
1.29,3.86,0.5636
1.29,4.14,0.4261
1.29,4.43,0.3241
1.29,4.71,0.2532
1.29,5.0,0.2053
1.29,5.29,0.1718
1.29,5.57,0.1458
1.29,5.86,0.123
1.29,6.14,0.1016
1.29,6.43,0.0816
1.29,6.71,0.0636
1.29,7.0,0.0483
1.29,7.29,0.0361
1.29,7.57,0.0268
1.29,7.86,0.0199
1.29,8.14,0.0149
1.29,8.43,0.0111
1.29,8.71,0.0083
1.29,9.0,0.006
1.29,9.29,0.0043
1.29,9.57,0.003
1.29,9.86,0.002
1.29,10.14,0.0012
1.29,10.43,0.0008
1.29,10.71,0.0005
1.29,11.0,0.0004
1.57,-3.0,0.0902
1.57,-2.71,0.1206
1.57,-2.43,0.1837
1.57,-2.14,0.2827
1.57,-1.86,0.4191
1.57,-1.57,0.5898
1.57,-1.29,0.7852
1.57,-1.0,0.9884
1.57,-0.71,1.1791
1.57,-0.43,1.3376
1.57,-0.14,1.4517
1.57,0.14,1.5203
1.57,0.43,1.5532
1.57,0.71,1.5664
1.57,1.0,1.5746
1.57,1.29,1.5836
1.57,1.57,1.5876
1.57,1.86,1.5722
1.57,2.14,1.5208
1.57,2.43,1.4226
1.57,2.71,1.2779
1.57,3.0,1.0984
1.57,3.29,0.9037
1.57,3.57,0.715
1.57,3.86,0.5493
1.57,4.14,0.4165
1.57,4.43,0.3181
1.57,4.71,0.2496
1.57,5.0,0.2032
1.57,5.29,0.1706
1.57,5.57,0.1453
1.57,5.86,0.1232
1.57,6.14,0.1027
1.57,6.43,0.0835
1.57,6.71,0.0664
1.57,7.0,0.0518
1.57,7.29,0.0401
1.57,7.57,0.031
1.57,7.86,0.024
1.57,8.14,0.0187
1.57,8.43,0.0146
1.57,8.71,0.0112
1.57,9.0,0.0084
1.57,9.29,0.0061
1.57,9.57,0.0043
1.57,9.86,0.0029
1.57,10.14,0.0018
1.57,10.43,0.0011
1.57,10.71,0.0007
1.57,11.0,0.0005
1.86,-3.0,0.0825
1.86,-2.71,0.1106
1.86,-2.43,0.169
1.86,-2.14,0.2613
1.86,-1.86,0.3892
1.86,-1.57,0.5509
1.86,-1.29,0.7383
1.86,-1.0,0.937
1.86,-0.71,1.1284
1.86,-0.43,1.2942
1.86,-0.14,1.4216
1.86,0.14,1.5073
1.86,0.43,1.5571
1.86,0.71,1.5829
1.86,1.0,1.5956
1.86,1.29,1.6
1.86,1.57,1.5916
1.86,1.86,1.5594
1.86,2.14,1.4911
1.86,2.43,1.3799
1.86,2.71,1.2285
1.86,3.0,1.049
1.86,3.29,0.8596
1.86,3.57,0.6793
1.86,3.86,0.5228
1.86,4.14,0.398
1.86,4.43,0.3058
1.86,4.71,0.2413
1.86,5.0,0.1973
1.86,5.29,0.1662
1.86,5.57,0.1421
1.86,5.86,0.1211
1.86,6.14,0.1018
1.86,6.43,0.084
1.86,6.71,0.0681
1.86,7.0,0.0546
1.86,7.29,0.0437
1.86,7.57,0.0351
1.86,7.86,0.0283
1.86,8.14,0.0229
1.86,8.43,0.0184
1.86,8.71,0.0146
1.86,9.0,0.0112
1.86,9.29,0.0083
1.86,9.57,0.0059
1.86,9.86,0.004
1.86,10.14,0.0026
1.86,10.43,0.0016
1.86,10.71,0.001
1.86,11.0,0.0008
2.14,-3.0,0.073
2.14,-2.71,0.0981
2.14,-2.43,0.1507
2.14,-2.14,0.2341
2.14,-1.86,0.3508
2.14,-1.57,0.5
2.14,-1.29,0.6754
2.14,-1.0,0.8653
2.14,-0.71,1.0534
2.14,-0.43,1.223
2.14,-0.14,1.3613
2.14,0.14,1.4624
2.14,0.43,1.5283
2.14,0.71,1.5661
2.14,1.0,1.5832
2.14,1.29,1.5828
2.14,1.57,1.562
2.14,1.86,1.5133
2.14,2.14,1.4294
2.14,2.43,1.3074
2.14,2.71,1.1525
2.14,3.0,0.9768
2.14,3.29,0.7968
2.14,3.57,0.6288
2.14,3.86,0.4848
2.14,4.14,0.3709
2.14,4.43,0.2868
2.14,4.71,0.2278
2.14,5.0,0.1873
2.14,5.29,0.1584
2.14,5.57,0.1359
2.14,5.86,0.1165
2.14,6.14,0.0988
2.14,6.43,0.0827
2.14,6.71,0.0684
2.14,7.0,0.0564
2.14,7.29,0.0466
2.14,7.57,0.0388
2.14,7.86,0.0325
2.14,8.14,0.0272
2.14,8.43,0.0225
2.14,8.71,0.0182
2.14,9.0,0.0142
2.14,9.29,0.0107
2.14,9.57,0.0077
2.14,9.86,0.0053
2.14,10.14,0.0035
2.14,10.43,0.0022
2.14,10.71,0.0014
2.14,11.0,0.001
2.43,-3.0,0.0628
2.43,-2.71,0.0847
2.43,-2.43,0.1308
2.43,-2.14,0.2042
2.43,-1.86,0.3079
2.43,-1.57,0.442
2.43,-1.29,0.602
2.43,-1.0,0.7785
2.43,-0.71,0.958
2.43,-0.43,1.1255
2.43,-0.14,1.2684
2.43,0.14,1.3791
2.43,0.43,1.4563
2.43,0.71,1.5028
2.43,1.0,1.5229
2.43,1.29,1.5185
2.43,1.57,1.4879
2.43,1.86,1.4271
2.43,2.14,1.3327
2.43,2.43,1.2056
2.43,2.71,1.0524
2.43,3.0,0.8853
2.43,3.29,0.7188
2.43,3.57,0.5664
2.43,3.86,0.4374
2.43,4.14,0.3362
2.43,4.43,0.2617
2.43,4.71,0.2093
2.43,5.0,0.1731
2.43,5.29,0.1471
2.43,5.57,0.1269
2.43,5.86,0.1095
2.43,6.14,0.0938
2.43,6.43,0.0796
2.43,6.71,0.0672
2.43,7.0,0.0568
2.43,7.29,0.0484
2.43,7.57,0.0416
2.43,7.86,0.036
2.43,8.14,0.0311
2.43,8.43,0.0264
2.43,8.71,0.0218
2.43,9.0,0.0174
2.43,9.29,0.0133
2.43,9.57,0.0097
2.43,9.86,0.0067
2.43,10.14,0.0044
2.43,10.43,0.0028
2.43,10.71,0.0018
2.43,11.0,0.0013
2.71,-3.0,0.0529
2.71,-2.71,0.0717
2.71,-2.43,0.1112
2.71,-2.14,0.1746
2.71,-1.86,0.2647
2.71,-1.57,0.3824
2.71,-1.29,0.5248
2.71,-1.0,0.6844
2.71,-0.71,0.8502
2.71,-0.43,1.009
2.71,-0.14,1.1489
2.71,0.14,1.2616
2.71,0.43,1.3432
2.71,0.71,1.3939
2.71,1.0,1.4151
2.71,1.29,1.408
2.71,1.57,1.3718
2.71,1.86,1.3049
2.71,2.14,1.2071
2.71,2.43,1.0816
2.71,2.71,0.9362
2.71,3.0,0.7822
2.71,3.29,0.6322
2.71,3.57,0.4972
2.71,3.86,0.3844
2.71,4.14,0.2965
2.71,4.43,0.2321
2.71,4.71,0.1869
2.71,5.0,0.1556
2.71,5.29,0.133
2.71,5.57,0.1155
2.71,5.86,0.1005
2.71,6.14,0.087
2.71,6.43,0.075
2.71,6.71,0.0645
2.71,7.0,0.0558
2.71,7.29,0.0489
2.71,7.57,0.0434
2.71,7.86,0.0387
2.71,8.14,0.0343
2.71,8.43,0.0299
2.71,8.71,0.0252
2.71,9.0,0.0204
2.71,9.29,0.0158
2.71,9.57,0.0116
2.71,9.86,0.0081
2.71,10.14,0.0054
2.71,10.43,0.0035
2.71,10.71,0.0022
2.71,11.0,0.0017
3.0,-3.0,0.0444
3.0,-2.71,0.0603
3.0,-2.43,0.0938
3.0,-2.14,0.1479
3.0,-1.86,0.2253
3.0,-1.57,0.3272
3.0,-1.29,0.4516
3.0,-1.0,0.5929
3.0,-0.71,0.7418
3.0,-0.43,0.887
3.0,-0.14,1.0178
3.0,0.14,1.1256
3.0,0.43,1.2054
3.0,0.71,1.2556
3.0,1.0,1.2763
3.0,1.29,1.2678
3.0,1.57,1.23
3.0,1.86,1.1628
3.0,2.14,1.0679
3.0,2.43,0.9498
3.0,2.71,0.8163
3.0,3.0,0.678
3.0,3.29,0.5455
3.0,3.57,0.4278
3.0,3.86,0.3306
3.0,4.14,0.2554
3.0,4.43,0.2007
3.0,4.71,0.1625
3.0,5.0,0.1361
3.0,5.29,0.1173
3.0,5.57,0.1027
3.0,5.86,0.0903
3.0,6.14,0.0791
3.0,6.43,0.0691
3.0,6.71,0.0605
3.0,7.0,0.0536
3.0,7.29,0.0482
3.0,7.57,0.044
3.0,7.86,0.0403
3.0,8.14,0.0367
3.0,8.43,0.0326
3.0,8.71,0.028
3.0,9.0,0.0231
3.0,9.29,0.0181
3.0,9.57,0.0134
3.0,9.86,0.0095
3.0,10.14,0.0063
3.0,10.43,0.0041
3.0,10.71,0.0027
3.0,11.0,0.002
3.29,-3.0,0.0376
3.29,-2.71,0.0512
3.29,-2.43,0.08
3.29,-2.14,0.1265
3.29,-1.86,0.1933
3.29,-1.57,0.2816
3.29,-1.29,0.3902
3.29,-1.0,0.5144
3.29,-0.71,0.6465
3.29,-0.43,0.7769
3.29,-0.14,0.8957
3.29,0.14,0.9949
3.29,0.43,1.0692
3.29,0.71,1.1162
3.29,1.0,1.1352
3.29,1.29,1.1262
3.29,1.57,1.0893
3.29,1.86,1.0254
3.29,2.14,0.9368
3.29,2.43,0.8284
3.29,2.71,0.7079
3.29,3.0,0.5847
3.29,3.29,0.468
3.29,3.57,0.3655
3.29,3.86,0.2814
3.29,4.14,0.217
3.29,4.43,0.1705
3.29,4.71,0.1385
3.29,5.0,0.1167
3.29,5.29,0.1014
3.29,5.57,0.0898
3.29,5.86,0.0798
3.29,6.14,0.0709
3.29,6.43,0.0628
3.29,6.71,0.056
3.29,7.0,0.0506
3.29,7.29,0.0466
3.29,7.57,0.0436
3.29,7.86,0.041
3.29,8.14,0.0382
3.29,8.43,0.0346
3.29,8.71,0.0302
3.29,9.0,0.0252
3.29,9.29,0.0199
3.29,9.57,0.0149
3.29,9.86,0.0106
3.29,10.14,0.0071
3.29,10.43,0.0046
3.29,10.71,0.003
3.29,11.0,0.0023
3.57,-3.0,0.0332
3.57,-2.71,0.0452
3.57,-2.43,0.0706
3.57,-2.14,0.1118
3.57,-1.86,0.1712
3.57,-1.57,0.2499
3.57,-1.29,0.3471
3.57,-1.0,0.4586
3.57,-0.71,0.5779
3.57,-0.43,0.6962
3.57,-0.14,0.8047
3.57,0.14,0.8958
3.57,0.43,0.9644
3.57,0.71,1.0078
3.57,1.0,1.0249
3.57,1.29,1.0156
3.57,1.57,0.9802
3.57,1.86,0.9197
3.57,2.14,0.8368
3.57,2.43,0.7365
3.57,2.71,0.626
3.57,3.0,0.514
3.57,3.29,0.4086
3.57,3.57,0.3167
3.57,3.86,0.2419
3.57,4.14,0.185
3.57,4.43,0.1445
3.57,4.71,0.1171
3.57,5.0,0.0991
3.57,5.29,0.0868
3.57,5.57,0.0778
3.57,5.86,0.0701
3.57,6.14,0.0632
3.57,6.43,0.0569
3.57,6.71,0.0516
3.57,7.0,0.0475
3.57,7.29,0.0447
3.57,7.57,0.0427
3.57,7.86,0.041
3.57,8.14,0.0389
3.57,8.43,0.0358
3.57,8.71,0.0316
3.57,9.0,0.0266
3.57,9.29,0.0212
3.57,9.57,0.016
3.57,9.86,0.0114
3.57,10.14,0.0077
3.57,10.43,0.005
3.57,10.71,0.0033
3.57,11.0,0.0025
3.86,-3.0,0.0311
3.86,-2.71,0.0424
3.86,-2.43,0.0663
3.86,-2.14,0.1051
3.86,-1.86,0.161
3.86,-1.57,0.2353
3.86,-1.29,0.3272
3.86,-1.0,0.433
3.86,-0.71,0.5463
3.86,-0.43,0.6591
3.86,-0.14,0.7629
3.86,0.14,0.8503
3.86,0.43,0.9162
3.86,0.71,0.9577
3.86,1.0,0.9736
3.86,1.29,0.9636
3.86,1.57,0.9281
3.86,1.86,0.8683
3.86,2.14,0.7871
3.86,2.43,0.6895
3.86,2.71,0.5826
3.86,3.0,0.4748
3.86,3.29,0.374
3.86,3.57,0.2864
3.86,3.86,0.2157
3.86,4.14,0.1624
3.86,4.43,0.125
3.86,4.71,0.1003
3.86,5.0,0.0846
3.86,5.29,0.0746
3.86,5.57,0.0676
3.86,5.86,0.0619
3.86,6.14,0.0567
3.86,6.43,0.0519
3.86,6.71,0.0479
3.86,7.0,0.0449
3.86,7.29,0.043
3.86,7.57,0.0418
3.86,7.86,0.0408
3.86,8.14,0.0391
3.86,8.43,0.0363
3.86,8.71,0.0323
3.86,9.0,0.0273
3.86,9.29,0.0219
3.86,9.57,0.0166
3.86,9.86,0.0118
3.86,10.14,0.008
3.86,10.43,0.0052
3.86,10.71,0.0035
3.86,11.0,0.0026
4.14,-3.0,0.0315
4.14,-2.71,0.043
4.14,-2.43,0.0673
4.14,-2.14,0.1067
4.14,-1.86,0.1637
4.14,-1.57,0.2395
4.14,-1.29,0.3333
4.14,-1.0,0.4415
4.14,-0.71,0.5578
4.14,-0.43,0.6737
4.14,-0.14,0.7806
4.14,0.14,0.8708
4.14,0.43,0.9388
4.14,0.71,0.9814
4.14,1.0,0.9971
4.14,1.29,0.9857
4.14,1.57,0.9475
4.14,1.86,0.884
4.14,2.14,0.7983
4.14,2.43,0.696
4.14,2.71,0.5844
4.14,3.0,0.4723
4.14,3.29,0.368
4.14,3.57,0.2777
4.14,3.86,0.2051
4.14,4.14,0.1509
4.14,4.43,0.1132
4.14,4.71,0.0889
4.14,5.0,0.0741
4.14,5.29,0.0653
4.14,5.57,0.0598
4.14,5.86,0.0556
4.14,6.14,0.0518
4.14,6.43,0.0483
4.14,6.71,0.0454
4.14,7.0,0.0432
4.14,7.29,0.042
4.14,7.57,0.0412
4.14,7.86,0.0404
4.14,8.14,0.0389
4.14,8.43,0.0362
4.14,8.71,0.0323
4.14,9.0,0.0273
4.14,9.29,0.0219
4.14,9.57,0.0166
4.14,9.86,0.0118
4.14,10.14,0.008
4.14,10.43,0.0052
4.14,10.71,0.0035
4.14,11.0,0.0026
4.43,-3.0,0.0345
4.43,-2.71,0.0471
4.43,-2.43,0.0737
4.43,-2.14,0.117
4.43,-1.86,0.1794
4.43,-1.57,0.2626
4.43,-1.29,0.3656
4.43,-1.0,0.4845
4.43,-0.71,0.6122
4.43,-0.43,0.7397
4.43,-0.14,0.8574
4.43,0.14,0.9566
4.43,0.43,1.0313
4.43,0.71,1.0779
4.43,1.0,1.0946
4.43,1.29,1.0811
4.43,1.57,1.0378
4.43,1.86,0.9664
4.43,2.14,0.8704
4.43,2.43,0.7561
4.43,2.71,0.6318
4.43,3.0,0.5072
4.43,3.29,0.3913
4.43,3.57,0.2912
4.43,3.86,0.2108
4.43,4.14,0.151
4.43,4.43,0.1096
4.43,4.71,0.0832
4.43,5.0,0.0676
4.43,5.29,0.059
4.43,5.57,0.0541
4.43,5.86,0.051
4.43,6.14,0.0483
4.43,6.43,0.0459
4.43,6.71,0.0439
4.43,7.0,0.0424
4.43,7.29,0.0414
4.43,7.57,0.0408
4.43,7.86,0.04
4.43,8.14,0.0383
4.43,8.43,0.0355
4.43,8.71,0.0315
4.43,9.0,0.0266
4.43,9.29,0.0212
4.43,9.57,0.016
4.43,9.86,0.0114
4.43,10.14,0.0077
4.43,10.43,0.005
4.43,10.71,0.0033
4.43,11.0,0.0025
4.71,-3.0,0.04
4.71,-2.71,0.0546
4.71,-2.43,0.0854
4.71,-2.14,0.1354
4.71,-1.86,0.2075
4.71,-1.57,0.3033
4.71,-1.29,0.4217
4.71,-1.0,0.5579
4.71,-0.71,0.7039
4.71,-0.43,0.849
4.71,-0.14,0.9823
4.71,0.14,1.0942
4.71,0.43,1.178
4.71,0.71,1.2299
4.71,1.0,1.2482
4.71,1.29,1.2324
4.71,1.57,1.1831
4.71,1.86,1.1018
4.71,2.14,0.9924
4.71,2.43,0.8616
4.71,2.71,0.7189
4.71,3.0,0.5753
4.71,3.29,0.4413
4.71,3.57,0.3253
4.71,3.86,0.2319
4.71,4.14,0.1621
4.71,4.43,0.1137
4.71,4.71,0.0829
4.71,5.0,0.0649
4.71,5.29,0.0552
4.71,5.57,0.0503
4.71,5.86,0.0476
4.71,6.14,0.0458
4.71,6.43,0.0443
4.71,6.71,0.0429
4.71,7.0,0.0418
4.71,7.29,0.041
4.71,7.57,0.0403
4.71,7.86,0.0391
4.71,8.14,0.0372
4.71,8.43,0.0341
4.71,8.71,0.03
4.71,9.0,0.0251
4.71,9.29,0.0199
4.71,9.57,0.0149
4.71,9.86,0.0106
4.71,10.14,0.0071
4.71,10.43,0.0046
4.71,10.71,0.003
4.71,11.0,0.0023
5.0,-3.0,0.048
5.0,-2.71,0.0653
5.0,-2.43,0.102
5.0,-2.14,0.1612
5.0,-1.86,0.2462
5.0,-1.57,0.3586
5.0,-1.29,0.4966
5.0,-1.0,0.6543
5.0,-0.71,0.8217
5.0,-0.43,0.9864
5.0,-0.14,1.1359
5.0,0.14,1.2599
5.0,0.43,1.3516
5.0,0.71,1.4077
5.0,1.0,1.4272
5.0,1.29,1.4099
5.0,1.57,1.356
5.0,1.86,1.2665
5.0,2.14,1.1447
5.0,2.43,0.9971
5.0,2.71,0.8343
5.0,3.0,0.6686
5.0,3.29,0.5127
5.0,3.57,0.3764
5.0,3.86,0.2659
5.0,4.14,0.1827
5.0,4.43,0.1246
5.0,4.71,0.0872
5.0,5.0,0.0652
5.0,5.29,0.0534
5.0,5.57,0.0477
5.0,5.86,0.045
5.0,6.14,0.0436
5.0,6.43,0.0427
5.0,6.71,0.0418
5.0,7.0,0.041
5.0,7.29,0.0402
5.0,7.57,0.0391
5.0,7.86,0.0376
5.0,8.14,0.0352
5.0,8.43,0.0319
5.0,8.71,0.0277
5.0,9.0,0.0229
5.0,9.29,0.018
5.0,9.57,0.0134
5.0,9.86,0.0095
5.0,10.14,0.0063
5.0,10.43,0.0041
5.0,10.71,0.0027
5.0,11.0,0.002
5.29,-3.0,0.058
5.29,-2.71,0.0787
5.29,-2.43,0.1224
5.29,-2.14,0.1925
5.29,-1.86,0.2926
5.29,-1.57,0.4239
5.29,-1.29,0.5834
5.29,-1.0,0.7633
5.29,-0.71,0.9514
5.29,-0.43,1.1332
5.29,-0.14,1.2946
5.29,0.14,1.4254
5.29,0.43,1.5198
5.29,0.71,1.5765
5.29,1.0,1.5959
5.29,1.29,1.5787
5.29,1.57,1.5242
5.29,1.86,1.4319
5.29,2.14,1.3031
5.29,2.43,1.1434
5.29,2.71,0.9632
5.29,3.0,0.7764
5.29,3.29,0.5977
5.29,3.57,0.4394
5.29,3.86,0.3095
5.29,4.14,0.2105
5.29,4.43,0.1406
5.29,4.71,0.0951
5.29,5.0,0.0678
5.29,5.29,0.0529
5.29,5.57,0.0457
5.29,5.86,0.0425
5.29,6.14,0.0412
5.29,6.43,0.0405
5.29,6.71,0.0399
5.29,7.0,0.0392
5.29,7.29,0.0383
5.29,7.57,0.037
5.29,7.86,0.035
5.29,8.14,0.0324
5.29,8.43,0.0289
5.29,8.71,0.0247
5.29,9.0,0.0202
5.29,9.29,0.0157
5.29,9.57,0.0116
5.29,9.86,0.0081
5.29,10.14,0.0054
5.29,10.43,0.0035
5.29,10.71,0.0022
5.29,11.0,0.0017
5.57,-3.0,0.0695
5.57,-2.71,0.0939
5.57,-2.43,0.1452
5.57,-2.14,0.2271
5.57,-1.86,0.3431
5.57,-1.57,0.4935
5.57,-1.29,0.6738
5.57,-1.0,0.8737
5.57,-0.71,1.0782
5.57,-0.43,1.2706
5.57,-0.14,1.4359
5.57,0.14,1.5649
5.57,0.43,1.6543
5.57,0.71,1.7061
5.57,1.0,1.7236
5.57,1.29,1.7085
5.57,1.57,1.6591
5.57,1.86,1.5719
5.57,2.14,1.4449
5.57,2.43,1.2812
5.57,2.71,1.0901
5.57,3.0,0.8866
5.57,3.29,0.6874
5.57,3.57,0.5078
5.57,3.86,0.3581
5.57,4.14,0.2425
5.57,4.43,0.1598
5.57,4.71,0.1051
5.57,5.0,0.0717
5.57,5.29,0.0532
5.57,5.57,0.0438
5.57,5.86,0.0397
5.57,6.14,0.038
5.57,6.43,0.0374
5.57,6.71,0.0368
5.57,7.0,0.0362
5.57,7.29,0.0351
5.57,7.57,0.0336
5.57,7.86,0.0314
5.57,8.14,0.0286
5.57,8.43,0.0252
5.57,8.71,0.0212
5.57,9.0,0.0171
5.57,9.29,0.0132
5.57,9.57,0.0096
5.57,9.86,0.0067
5.57,10.14,0.0044
5.57,10.43,0.0028
5.57,10.71,0.0018
5.57,11.0,0.0013
5.86,-3.0,0.0813
5.86,-2.71,0.1095
5.86,-2.43,0.1684
5.86,-2.14,0.2619
5.86,-1.86,0.393
5.86,-1.57,0.561
5.86,-1.29,0.7592
5.86,-1.0,0.9746
5.86,-0.71,1.1892
5.86,-0.43,1.3841
5.86,-0.14,1.5441
5.86,0.14,1.6618
5.86,0.43,1.7381
5.86,0.71,1.7795
5.86,1.0,1.7932
5.86,1.29,1.7823
5.86,1.57,1.7435
5.86,1.86,1.6697
5.86,2.14,1.5541
5.86,2.43,1.3957
5.86,2.71,1.202
5.86,3.0,0.988
5.86,3.29,0.7729
5.86,3.57,0.5748
5.86,3.86,0.4068
5.86,4.14,0.2752
5.86,4.43,0.1798
5.86,4.71,0.1158
5.86,5.0,0.0762
5.86,5.29,0.0536
5.86,5.57,0.042
5.86,5.86,0.0365
5.86,6.14,0.0342
5.86,6.43,0.0333
5.86,6.71,0.0327
5.86,7.0,0.0319
5.86,7.29,0.0308
5.86,7.57,0.0292
5.86,7.86,0.027
5.86,8.14,0.0242
5.86,8.43,0.021
5.86,8.71,0.0175
5.86,9.0,0.0139
5.86,9.29,0.0106
5.86,9.57,0.0076
5.86,9.86,0.0052
5.86,10.14,0.0034
5.86,10.43,0.0022
5.86,10.71,0.0014
5.86,11.0,0.001
6.14,-3.0,0.0924
6.14,-2.71,0.124
6.14,-2.43,0.1897
6.14,-2.14,0.2935
6.14,-1.86,0.4376
6.14,-1.57,0.6201
6.14,-1.29,0.8322
6.14,-1.0,1.0577
6.14,-0.71,1.2759
6.14,-0.43,1.466
6.14,-0.14,1.6131
6.14,0.14,1.7125
6.14,0.43,1.7699
6.14,0.71,1.7971
6.14,1.0,1.8057
6.14,1.29,1.8003
6.14,1.57,1.7761
6.14,1.86,1.7214
6.14,2.14,1.6242
6.14,2.43,1.4787
6.14,2.71,1.2896
6.14,3.0,1.0717
6.14,3.29,0.8461
6.14,3.57,0.6336
6.14,3.86,0.4504
6.14,4.14,0.3049
6.14,4.43,0.1982
6.14,4.71,0.1258
6.14,5.0,0.0803
6.14,5.29,0.0539
6.14,5.57,0.0399
6.14,5.86,0.033
6.14,6.14,0.03
6.14,6.43,0.0286
6.14,6.71,0.0278
6.14,7.0,0.0269
6.14,7.29,0.0257
6.14,7.57,0.0241
6.14,7.86,0.022
6.14,8.14,0.0195
6.14,8.43,0.0167
6.14,8.71,0.0137
6.14,9.0,0.0108
6.14,9.29,0.0081
6.14,9.57,0.0058
6.14,9.86,0.004
6.14,10.14,0.0026
6.14,10.43,0.0016
6.14,10.71,0.001
6.14,11.0,0.0008
6.43,-3.0,0.1015
6.43,-2.71,0.1357
6.43,-2.43,0.2068
6.43,-2.14,0.3184
6.43,-1.86,0.4724
6.43,-1.57,0.6654
6.43,-1.29,0.8865
6.43,-1.0,1.1171
6.43,-0.71,1.3341
6.43,-0.43,1.5153
6.43,-0.14,1.6464
6.43,0.14,1.7254
6.43,0.43,1.7627
6.43,0.71,1.7752
6.43,1.0,1.7786
6.43,1.29,1.7788
6.43,1.57,1.7695
6.43,1.86,1.7352
6.43,2.14,1.6586
6.43,2.43,1.5291
6.43,2.71,1.3487
6.43,3.0,1.1318
6.43,3.29,0.9007
6.43,3.57,0.6786
6.43,3.86,0.4844
6.43,4.14,0.3284
6.43,4.43,0.2128
6.43,4.71,0.1336
6.43,5.0,0.0833
6.43,5.29,0.0538
6.43,5.57,0.0376
6.43,5.86,0.0295
6.43,6.14,0.0256
6.43,6.43,0.0237
6.43,6.71,0.0226
6.43,7.0,0.0216
6.43,7.29,0.0204
6.43,7.57,0.0189
6.43,7.86,0.017
6.43,8.14,0.0149
6.43,8.43,0.0126
6.43,8.71,0.0102
6.43,9.0,0.008
6.43,9.29,0.0059
6.43,9.57,0.0042
6.43,9.86,0.0028
6.43,10.14,0.0018
6.43,10.43,0.0011
6.43,10.71,0.0007
6.43,11.0,0.0005
6.71,-3.0,0.1072
6.71,-2.71,0.1431
6.71,-2.43,0.2175
6.71,-2.14,0.334
6.71,-1.86,0.4938
6.71,-1.57,0.6926
6.71,-1.29,0.9181
6.71,-1.0,1.15
6.71,-0.71,1.3636
6.71,-0.43,1.5358
6.71,-0.14,1.6531
6.71,0.14,1.7156
6.71,0.43,1.7369
6.71,0.71,1.738
6.71,1.0,1.7372
6.71,1.29,1.7418
6.71,1.57,1.7442
6.71,1.86,1.7259
6.71,2.14,1.6659
6.71,2.43,1.5502
6.71,2.71,1.3787
6.71,3.0,1.1651
6.71,3.29,0.9323
6.71,3.57,0.7055
6.71,3.86,0.505
6.71,4.14,0.3427
6.71,4.43,0.2216
6.71,4.71,0.1381
6.71,5.0,0.0846
6.71,5.29,0.0528
6.71,5.57,0.0352
6.71,5.86,0.026
6.71,6.14,0.0214
6.71,6.43,0.0191
6.71,6.71,0.0177
6.71,7.0,0.0166
6.71,7.29,0.0154
6.71,7.57,0.0141
6.71,7.86,0.0125
6.71,8.14,0.0108
6.71,8.43,0.0091
6.71,8.71,0.0073
6.71,9.0,0.0056
6.71,9.29,0.0041
6.71,9.57,0.0029
6.71,9.86,0.0019
6.71,10.14,0.0012
6.71,10.43,0.0008
6.71,10.71,0.0005
6.71,11.0,0.0004
7.0,-3.0,0.1089
7.0,-2.71,0.1453
7.0,-2.43,0.2205
7.0,-2.14,0.3381
7.0,-1.86,0.4992
7.0,-1.57,0.699
7.0,-1.29,0.9246
7.0,-1.0,1.1551
7.0,-0.71,1.3653
7.0,-0.43,1.5321
7.0,-0.14,1.6421
7.0,0.14,1.6966
7.0,0.43,1.7107
7.0,0.71,1.7066
7.0,1.0,1.704
7.0,1.29,1.7104
7.0,1.57,1.718
7.0,1.86,1.7071
7.0,2.14,1.6551
7.0,2.43,1.5466
7.0,2.71,1.3805
7.0,3.0,1.1701
7.0,3.29,0.9386
7.0,3.57,0.7115
7.0,3.86,0.5098
7.0,4.14,0.346
7.0,4.43,0.2233
7.0,4.71,0.1384
7.0,5.0,0.0838
7.0,5.29,0.051
7.0,5.57,0.0326
7.0,5.86,0.0228
7.0,6.14,0.0177
7.0,6.43,0.015
7.0,6.71,0.0134
7.0,7.0,0.0122
7.0,7.29,0.0111
7.0,7.57,0.01
7.0,7.86,0.0088
7.0,8.14,0.0075
7.0,8.43,0.0062
7.0,8.71,0.0049
7.0,9.0,0.0037
7.0,9.29,0.0027
7.0,9.57,0.0019
7.0,9.86,0.0013
7.0,10.14,0.0008
7.0,10.43,0.0005
7.0,10.71,0.0003
7.0,11.0,0.0002
7.29,-3.0,0.1062
7.29,-2.71,0.1417
7.29,-2.43,0.2152
7.29,-2.14,0.3302
7.29,-1.86,0.4877
7.29,-1.57,0.6835
7.29,-1.29,0.905
7.29,-1.0,1.132
7.29,-0.71,1.3398
7.29,-0.43,1.506
7.29,-0.14,1.6173
7.29,0.14,1.6743
7.29,0.43,1.6914
7.29,0.71,1.6896
7.29,1.0,1.6878
7.29,1.29,1.6933
7.29,1.57,1.6984
7.29,1.86,1.6844
7.29,2.14,1.6297
7.29,2.43,1.52
7.29,2.71,1.3545
7.29,3.0,1.1464
7.29,3.29,0.9185
7.29,3.57,0.6956
7.29,3.86,0.4979
7.29,4.14,0.3374
7.29,4.43,0.2173
7.29,4.71,0.1341
7.29,5.0,0.0805
7.29,5.29,0.0481
7.29,5.57,0.0298
7.29,5.86,0.0198
7.29,6.14,0.0146
7.29,6.43,0.0117
7.29,6.71,0.01
7.29,7.0,0.0088
7.29,7.29,0.0077
7.29,7.57,0.0068
7.29,7.86,0.0058
7.29,8.14,0.0049
7.29,8.43,0.004
7.29,8.71,0.0031
7.29,9.0,0.0024
7.29,9.29,0.0017
7.29,9.57,0.0012
7.29,9.86,0.0008
7.29,10.14,0.0005
7.29,10.43,0.0003
7.29,10.71,0.0002
7.29,11.0,0.0001
7.57,-3.0,0.0993
7.57,-2.71,0.1327
7.57,-2.43,0.2019
7.57,-2.14,0.3105
7.57,-1.86,0.46
7.57,-1.57,0.6467
7.57,-1.29,0.8597
7.57,-1.0,1.0805
7.57,-0.71,1.2862
7.57,-0.43,1.4555
7.57,-0.14,1.5749
7.57,0.14,1.6435
7.57,0.43,1.6725
7.57,0.71,1.6796
7.57,1.0,1.681
7.57,1.29,1.6829
7.57,1.57,1.6789
7.57,1.86,1.6527
7.57,2.14,1.5864
7.57,2.43,1.4684
7.57,2.71,1.2998
7.57,3.0,1.0939
7.57,3.29,0.8724
7.57,3.57,0.6582
7.57,3.86,0.4696
7.57,4.14,0.3174
7.57,4.43,0.2039
7.57,4.71,0.1254
7.57,5.0,0.0748
7.57,5.29,0.0442
7.57,5.57,0.0267
7.57,5.86,0.0171
7.57,6.14,0.0119
7.57,6.43,0.0091
7.57,6.71,0.0073
7.57,7.0,0.0062
7.57,7.29,0.0052
7.57,7.57,0.0044
7.57,7.86,0.0037
7.57,8.14,0.0031
7.57,8.43,0.0025
7.57,8.71,0.0019
7.57,9.0,0.0014
7.57,9.29,0.001
7.57,9.57,0.0007
7.57,9.86,0.0005
7.57,10.14,0.0003
7.57,10.43,0.0002
7.57,10.71,0.0001
7.57,11.0,0.0001
7.86,-3.0,0.0889
7.86,-2.71,0.1191
7.86,-2.43,0.182
7.86,-2.14,0.281
7.86,-1.86,0.4181
7.86,-1.57,0.591
7.86,-1.29,0.7908
7.86,-1.0,1.0016
7.86,-0.71,1.2033
7.86,-0.43,1.3761
7.86,-0.14,1.5066
7.86,0.14,1.5913
7.86,0.43,1.637
7.86,0.71,1.6569
7.86,1.0,1.6628
7.86,1.29,1.6597
7.86,1.57,1.6426
7.86,1.86,1.5993
7.86,2.14,1.5166
7.86,2.43,1.3875
7.86,2.71,1.2154
7.86,3.0,1.0137
7.86,3.29,0.8024
7.86,3.57,0.6016
7.86,3.86,0.4272
7.86,4.14,0.2876
7.86,4.43,0.1842
7.86,4.71,0.1129
7.86,5.0,0.0671
7.86,5.29,0.0393
7.86,5.57,0.0234
7.86,5.86,0.0146
7.86,6.14,0.0098
7.86,6.43,0.007
7.86,6.71,0.0054
7.86,7.0,0.0043
7.86,7.29,0.0035
7.86,7.57,0.0028
7.86,7.86,0.0023
7.86,8.14,0.0018
7.86,8.43,0.0014
7.86,8.71,0.0011
7.86,9.0,0.0008
7.86,9.29,0.0006
7.86,9.57,0.0004
7.86,9.86,0.0002
7.86,10.14,0.0002
7.86,10.43,0.0001
7.86,10.71,0.0001
7.86,11.0,0.0
8.14,-3.0,0.0763
8.14,-2.71,0.1025
8.14,-2.43,0.1573
8.14,-2.14,0.2442
8.14,-1.86,0.3656
8.14,-1.57,0.5205
8.14,-1.29,0.7022
8.14,-1.0,0.8982
8.14,-0.71,1.0915
8.14,-0.43,1.2645
8.14,-0.14,1.4038
8.14,0.14,1.5035
8.14,0.43,1.5659
8.14,0.71,1.5985
8.14,1.0,1.6091
8.14,1.29,1.6008
8.14,1.57,1.5704
8.14,1.86,1.51
8.14,2.14,1.412
8.14,2.43,1.274
8.14,2.71,1.1018
8.14,3.0,0.9088
8.14,3.29,0.7125
8.14,3.57,0.5301
8.14,3.86,0.374
8.14,4.14,0.2506
8.14,4.43,0.1599
8.14,4.71,0.0978
8.14,5.0,0.0579
8.14,5.29,0.0338
8.14,5.57,0.0199
8.14,5.86,0.0122
8.14,6.14,0.0079
8.14,6.43,0.0054
8.14,6.71,0.004
8.14,7.0,0.003
8.14,7.29,0.0023
8.14,7.57,0.0018
8.14,7.86,0.0014
8.14,8.14,0.0011
8.14,8.43,0.0008
8.14,8.71,0.0006
8.14,9.0,0.0004
8.14,9.29,0.0003
8.14,9.57,0.0002
8.14,9.86,0.0001
8.14,10.14,0.0001
8.14,10.43,0.0
8.14,10.71,0.0
8.14,11.0,0.0
8.43,-3.0,0.0625
8.43,-2.71,0.0844
8.43,-2.43,0.1303
8.43,-2.14,0.2036
8.43,-1.86,0.307
8.43,-1.57,0.4406
8.43,-1.29,0.6001
8.43,-1.0,0.7761
8.43,-0.71,0.9549
8.43,-0.43,1.1215
8.43,-0.14,1.2631
8.43,0.14,1.372
8.43,0.43,1.4463
8.43,0.71,1.4887
8.43,1.0,1.5029
8.43,1.29,1.4905
8.43,1.57,1.4499
8.43,1.86,1.3772
8.43,2.14,1.2697
8.43,2.43,1.1292
8.43,2.71,0.9633
8.43,3.0,0.7848
8.43,3.29,0.6089
8.43,3.57,0.449
8.43,3.86,0.3145
8.43,4.14,0.2095
8.43,4.43,0.1332
8.43,4.71,0.0812
8.43,5.0,0.048
8.43,5.29,0.028
8.43,5.57,0.0164
8.43,5.86,0.0099
8.43,6.14,0.0063
8.43,6.43,0.0042
8.43,6.71,0.0029
8.43,7.0,0.0021
8.43,7.29,0.0015
8.43,7.57,0.0011
8.43,7.86,0.0008
8.43,8.14,0.0006
8.43,8.43,0.0004
8.43,8.71,0.0003
8.43,9.0,0.0002
8.43,9.29,0.0002
8.43,9.57,0.0001
8.43,9.86,0.0001
8.43,10.14,0.0
8.43,10.43,0.0
8.43,10.71,0.0
8.43,11.0,0.0
8.71,-3.0,0.049
8.71,-2.71,0.0665
8.71,-2.43,0.1033
8.71,-2.14,0.1625
8.71,-1.86,0.2469
8.71,-1.57,0.3576
8.71,-1.29,0.492
8.71,-1.0,0.6434
8.71,-0.71,0.8017
8.71,-0.43,0.9544
8.71,-0.14,1.0898
8.71,0.14,1.1994
8.71,0.43,1.2783
8.71,0.71,1.3255
8.71,1.0,1.3415
8.71,1.29,1.3268
8.71,1.57,1.2809
8.71,1.86,1.2032
8.71,2.14,1.0948
8.71,2.43,0.9602
8.71,2.71,0.8082
8.71,3.0,0.6504
8.71,3.29,0.4991
8.71,3.57,0.3646
8.71,3.86,0.2534
8.71,4.14,0.1678
8.71,4.43,0.1062
8.71,4.71,0.0646
8.71,5.0,0.0381
8.71,5.29,0.0222
8.71,5.57,0.013
8.71,5.86,0.0078
8.71,6.14,0.0049
8.71,6.43,0.0032
8.71,6.71,0.0021
8.71,7.0,0.0015
8.71,7.29,0.001
8.71,7.57,0.0007
8.71,7.86,0.0005
8.71,8.14,0.0003
8.71,8.43,0.0002
8.71,8.71,0.0002
8.71,9.0,0.0001
8.71,9.29,0.0001
8.71,9.57,0.0
8.71,9.86,0.0
8.71,10.14,0.0
8.71,10.43,0.0
8.71,10.71,0.0
8.71,11.0,0.0
9.0,-3.0,0.0367
9.0,-2.71,0.05
9.0,-2.43,0.0782
9.0,-2.14,0.124
9.0,-1.86,0.19
9.0,-1.57,0.2776
9.0,-1.29,0.3857
9.0,-1.0,0.5101
9.0,-0.71,0.6433
9.0,-0.43,0.7755
9.0,-0.14,0.8968
9.0,0.14,0.9984
9.0,0.43,1.0743
9.0,0.71,1.1209
9.0,1.0,1.1369
9.0,1.29,1.1218
9.0,1.57,1.0761
9.0,1.86,1.0011
9.0,2.14,0.9003
9.0,2.43,0.7798
9.0,2.71,0.6482
9.0,3.0,0.5155
9.0,3.29,0.3913
9.0,3.57,0.2832
9.0,3.86,0.1953
9.0,4.14,0.1285
9.0,4.43,0.081
9.0,4.71,0.0491
9.0,5.0,0.029
9.0,5.29,0.0169
9.0,5.57,0.0099
9.0,5.86,0.0059
9.0,6.14,0.0037
9.0,6.43,0.0024
9.0,6.71,0.0015
9.0,7.0,0.001
9.0,7.29,0.0007
9.0,7.57,0.0004
9.0,7.86,0.0003
9.0,8.14,0.0002
9.0,8.43,0.0001
9.0,8.71,0.0001
9.0,9.0,0.0001
9.0,9.29,0.0
9.0,9.57,0.0
9.0,9.86,0.0
9.0,10.14,0.0
9.0,10.43,0.0
9.0,10.71,0.0
9.0,11.0,0.0
9.29,-3.0,0.0262
9.29,-2.71,0.0359
9.29,-2.43,0.0566
9.29,-2.14,0.0903
9.29,-1.86,0.1395
9.29,-1.57,0.2056
9.29,-1.29,0.2886
9.29,-1.0,0.3857
9.29,-0.71,0.4918
9.29,-0.43,0.5997
9.29,-0.14,0.7012
9.29,0.14,0.7885
9.29,0.43,0.8552
9.29,0.71,0.897
9.29,1.0,0.9114
9.29,1.29,0.8976
9.29,1.57,0.8564
9.29,1.86,0.7903
9.29,2.14,0.7036
9.29,2.43,0.6026
9.29,2.71,0.4953
9.29,3.0,0.3896
9.29,3.29,0.2928
9.29,3.57,0.21
9.29,3.86,0.1437
9.29,4.14,0.094
9.29,4.43,0.0589
9.29,4.71,0.0357
9.29,5.0,0.021
9.29,5.29,0.0123
9.29,5.57,0.0072
9.29,5.86,0.0043
9.29,6.14,0.0027
9.29,6.43,0.0017
9.29,6.71,0.0011
9.29,7.0,0.0007
9.29,7.29,0.0004
9.29,7.57,0.0003
9.29,7.86,0.0002
9.29,8.14,0.0001
9.29,8.43,0.0001
9.29,8.71,0.0
9.29,9.0,0.0
9.29,9.29,0.0
9.29,9.57,0.0
9.29,9.86,0.0
9.29,10.14,0.0
9.29,10.43,0.0
9.29,10.71,0.0
9.29,11.0,0.0
9.57,-3.0,0.0178
9.57,-2.71,0.0246
9.57,-2.43,0.039
9.57,-2.14,0.0628
9.57,-1.86,0.0977
9.57,-1.57,0.1452
9.57,-1.29,0.2056
9.57,-1.0,0.2775
9.57,-0.71,0.3575
9.57,-0.43,0.4403
9.57,-0.14,0.5198
9.57,0.14,0.5895
9.57,0.43,0.6437
9.57,0.71,0.6781
9.57,1.0,0.69
9.57,1.29,0.6784
9.57,1.57,0.6444
9.57,1.86,0.5906
9.57,2.14,0.5213
9.57,2.43,0.4422
9.57,2.71,0.3598
9.57,3.0,0.2802
9.57,3.29,0.2086
9.57,3.57,0.1483
9.57,3.86,0.1008
9.57,4.14,0.0655
9.57,4.43,0.0409
9.57,4.71,0.0247
9.57,5.0,0.0146
9.57,5.29,0.0085
9.57,5.57,0.005
9.57,5.86,0.003
9.57,6.14,0.0019
9.57,6.43,0.0012
9.57,6.71,0.0007
9.57,7.0,0.0005
9.57,7.29,0.0003
9.57,7.57,0.0002
9.57,7.86,0.0001
9.57,8.14,0.0001
9.57,8.43,0.0
9.57,8.71,0.0
9.57,9.0,0.0
9.57,9.29,0.0
9.57,9.57,0.0
9.57,9.86,0.0
9.57,10.14,0.0
9.57,10.43,0.0
9.57,10.71,0.0
9.57,11.0,0.0
9.86,-3.0,0.0116
9.86,-2.71,0.0161
9.86,-2.43,0.0256
9.86,-2.14,0.0416
9.86,-1.86,0.0652
9.86,-1.57,0.0977
9.86,-1.29,0.1395
9.86,-1.0,0.1899
9.86,-0.71,0.2469
9.86,-0.43,0.3068
9.86,-0.14,0.3652
9.86,0.14,0.4172
9.86,0.43,0.4581
9.86,0.71,0.4843
9.86,1.0,0.4934
9.86,1.29,0.4845
9.86,1.57,0.4585
9.86,1.86,0.4178
9.86,2.14,0.3661
9.86,2.43,0.308
9.86,2.71,0.2484
9.86,3.0,0.1918
9.86,3.29,0.1415
9.86,3.57,0.0998
9.86,3.86,0.0674
9.86,4.14,0.0436
9.86,4.43,0.0271
9.86,4.71,0.0163
9.86,5.0,0.0096
9.86,5.29,0.0056
9.86,5.57,0.0033
9.86,5.86,0.002
9.86,6.14,0.0012
9.86,6.43,0.0008
9.86,6.71,0.0005
9.86,7.0,0.0003
9.86,7.29,0.0002
9.86,7.57,0.0001
9.86,7.86,0.0001
9.86,8.14,0.0
9.86,8.43,0.0
9.86,8.71,0.0
9.86,9.0,0.0
9.86,9.29,0.0
9.86,9.57,0.0
9.86,9.86,0.0
9.86,10.14,0.0
9.86,10.43,0.0
9.86,10.71,0.0
9.86,11.0,0.0
10.14,-3.0,0.0072
10.14,-2.71,0.01
10.14,-2.43,0.0161
10.14,-2.14,0.0263
10.14,-1.86,0.0416
10.14,-1.57,0.0628
10.14,-1.29,0.0903
10.14,-1.0,0.124
10.14,-0.71,0.1625
10.14,-0.43,0.2035
10.14,-0.14,0.244
10.14,0.14,0.2804
10.14,0.43,0.3094
10.14,0.71,0.3281
10.14,1.0,0.3346
10.14,1.29,0.3282
10.14,1.57,0.3096
10.14,1.86,0.2808
10.14,2.14,0.2445
10.14,2.43,0.2042
10.14,2.71,0.1634
10.14,3.0,0.1251
10.14,3.29,0.0917
10.14,3.57,0.0642
10.14,3.86,0.043
10.14,4.14,0.0277
10.14,4.43,0.0171
10.14,4.71,0.0103
10.14,5.0,0.0061
10.14,5.29,0.0036
10.14,5.57,0.0021
10.14,5.86,0.0013
10.14,6.14,0.0008
10.14,6.43,0.0005
10.14,6.71,0.0003
10.14,7.0,0.0002
10.14,7.29,0.0001
10.14,7.57,0.0001
10.14,7.86,0.0
10.14,8.14,0.0
10.14,8.43,0.0
10.14,8.71,0.0
10.14,9.0,0.0
10.14,9.29,0.0
10.14,9.57,0.0
10.14,9.86,0.0
10.14,10.14,0.0
10.14,10.43,0.0
10.14,10.71,0.0
10.14,11.0,0.0
10.43,-3.0,0.0043
10.43,-2.71,0.006
10.43,-2.43,0.0098
10.43,-2.14,0.0161
10.43,-1.86,0.0256
10.43,-1.57,0.039
10.43,-1.29,0.0566
10.43,-1.0,0.0782
10.43,-0.71,0.1033
10.43,-0.43,0.1303
10.43,-0.14,0.1572
10.43,0.14,0.1817
10.43,0.43,0.2013
10.43,0.71,0.214
10.43,1.0,0.2184
10.43,1.29,0.214
10.43,1.57,0.2014
10.43,1.86,0.1819
10.43,2.14,0.1575
10.43,2.43,0.1307
10.43,2.71,0.1038
10.43,3.0,0.0789
10.43,3.29,0.0574
10.43,3.57,0.0399
10.43,3.86,0.0266
10.43,4.14,0.017
10.43,4.43,0.0105
10.43,4.71,0.0063
10.43,5.0,0.0037
10.43,5.29,0.0022
10.43,5.57,0.0013
10.43,5.86,0.0008
10.43,6.14,0.0005
10.43,6.43,0.0003
10.43,6.71,0.0002
10.43,7.0,0.0001
10.43,7.29,0.0001
10.43,7.57,0.0
10.43,7.86,0.0
10.43,8.14,0.0
10.43,8.43,0.0
10.43,8.71,0.0
10.43,9.0,0.0
10.43,9.29,0.0
10.43,9.57,0.0
10.43,9.86,0.0
10.43,10.14,0.0
10.43,10.43,0.0
10.43,10.71,0.0
10.43,11.0,0.0
10.71,-3.0,0.0026
10.71,-2.71,0.0037
10.71,-2.43,0.006
10.71,-2.14,0.01
10.71,-1.86,0.0161
10.71,-1.57,0.0246
10.71,-1.29,0.0359
10.71,-1.0,0.05
10.71,-0.71,0.0665
10.71,-0.43,0.0844
10.71,-0.14,0.1024
10.71,0.14,0.119
10.71,0.43,0.1323
10.71,0.71,0.141
10.71,1.0,0.144
10.71,1.29,0.141
10.71,1.57,0.1323
10.71,1.86,0.1191
10.71,2.14,0.1026
10.71,2.43,0.0846
10.71,2.71,0.0668
10.71,3.0,0.0504
10.71,3.29,0.0364
10.71,3.57,0.0252
10.71,3.86,0.0167
10.71,4.14,0.0106
10.71,4.43,0.0065
10.71,4.71,0.0039
10.71,5.0,0.0023
10.71,5.29,0.0014
10.71,5.57,0.0008
10.71,5.86,0.0005
10.71,6.14,0.0003
10.71,6.43,0.0002
10.71,6.71,0.0001
10.71,7.0,0.0001
10.71,7.29,0.0
10.71,7.57,0.0
10.71,7.86,0.0
10.71,8.14,0.0
10.71,8.43,0.0
10.71,8.71,0.0
10.71,9.0,0.0
10.71,9.29,0.0
10.71,9.57,0.0
10.71,9.86,0.0
10.71,10.14,0.0
10.71,10.43,0.0
10.71,10.71,0.0
10.71,11.0,0.0
11.0,-3.0,0.0019
11.0,-2.71,0.0026
11.0,-2.43,0.0043
11.0,-2.14,0.0072
11.0,-1.86,0.0116
11.0,-1.57,0.0178
11.0,-1.29,0.0262
11.0,-1.0,0.0367
11.0,-0.71,0.049
11.0,-0.43,0.0625
11.0,-0.14,0.0762
11.0,0.14,0.0888
11.0,0.43,0.099
11.0,0.71,0.1057
11.0,1.0,0.108
11.0,1.29,0.1057
11.0,1.57,0.0991
11.0,1.86,0.0889
11.0,2.14,0.0763
11.0,2.43,0.0627
11.0,2.71,0.0493
11.0,3.0,0.037
11.0,3.29,0.0266
11.0,3.57,0.0183
11.0,3.86,0.012
11.0,4.14,0.0076
11.0,4.43,0.0047
11.0,4.71,0.0028
11.0,5.0,0.0016
11.0,5.29,0.001
11.0,5.57,0.0006
11.0,5.86,0.0004
11.0,6.14,0.0002
11.0,6.43,0.0001
11.0,6.71,0.0001
11.0,7.0,0.0
11.0,7.29,0.0
11.0,7.57,0.0
11.0,7.86,0.0
11.0,8.14,0.0
11.0,8.43,0.0
11.0,8.71,0.0
11.0,9.0,0.0
11.0,9.29,0.0
11.0,9.57,0.0
11.0,9.86,0.0
11.0,10.14,0.0
11.0,10.43,0.0
11.0,10.71,0.0
11.0,11.0,0.0


==> PlotCode/PlotData/GeneGapOne.csv <==
Ep,GD,NoisyGD,SGD,SGDwReg
0,30.58656,30.58636,30.58636,30.58636
1,16.24286,25.52956,11.80836,16.54336
2,11.57066,23.15256,31.49136,15.12336
3,7.373959999999999,6.28076,31.21736,12.90636
4,23.27256,8.329659999999999,30.963359999999998,11.51236
5,0.21056000000000002,6.892926666666667,30.72936,11.49636
6,7.08446,6.67586,30.51336,3.02006
7,21.98526,6.675093333333333,30.312359999999998,27.54736
8,14.94966,9.155726666666666,30.12736,22.966359999999998
9,10.32996,6.231726666666667,29.95536,20.48436
10,9.78556,7.590226666666666,29.79536,0.78832
11,9.02056,11.816393333333332,29.64736,20.06336
12,8.52116,12.503193333333334,29.51036,7.17876
13,8.40436,12.468626666666665,29.38236,17.76836
14,8.393559999999999,13.388793333333332,29.26436,11.06936
15,8.39226,13.109259999999999,29.15336,22.59936
16,8.392059999999999,12.577193333333334,29.05036,12.65936
17,8.392059999999999,12.278926666666665,28.95436,12.49236
18,8.392059999999999,12.444393333333332,28.86336,14.49736
19,8.392059999999999,12.61086,28.77936,18.56536
20,8.392059999999999,12.276226666666666,28.69936,10.36836
21,8.392059999999999,12.412826666666666,28.623359999999998,8.38576
22,8.392059999999999,12.286293333333333,28.54936,8.25656
23,8.392059999999999,12.152826666666668,28.47636,9.46836
24,8.392059999999999,12.286393333333335,28.40336,26.66836
25,8.392059999999999,12.188393333333332,28.32836,26.08236
26,8.392059999999999,12.181393333333332,28.245359999999998,19.39636
27,8.392059999999999,11.462826666666666,28.14836,18.28536
28,8.392059999999999,11.53036,28.03136,13.74236
29,8.392059999999999,11.85936,27.86236,5.258559999999999
30,8.392059999999999,12.078526666666667,27.59036,16.65036
31,8.392059999999999,12.471993333333332,26.97536,17.26936
32,8.392059999999999,12.33396,24.77536,10.30036
33,8.392059999999999,11.76106,11.38636,24.32736
34,8.392059999999999,9.23086,20.54936,23.14736
35,8.392059999999999,6.412959999999999,14.35336,5.35136
36,8.392059999999999,7.90426,19.01436,25.95736
37,8.392059999999999,7.969226666666667,5.53986,15.47736
38,8.392059999999999,7.471126666666667,18.46436,15.48936
39,8.392059999999999,6.57576,8.23906,8.86066
40,8.392059999999999,7.133959999999999,26.998359999999998,22.68636
41,8.392059999999999,6.976126666666667,25.40436,19.29436
42,8.392059999999999,6.974493333333332,15.442359999999999,2.97576
43,8.392059999999999,7.398593333333333,8.76436,20.07536
44,8.392059999999999,8.389426666666667,8.48706,3.35066
45,8.392059999999999,7.018059999999999,10.60136,26.16736
46,8.392059999999999,7.20806,22.47136,21.774359999999998
47,8.392059999999999,6.7887933333333335,3.88436,0.81877
48,8.392059999999999,6.446626666666666,11.205359999999999,2.8381600000000002
49,8.392059999999999,9.21406,18.27636,3.77826
50,8.392059999999999,8.535793333333332,9.90176,19.71536
51,8.392059999999999,8.537993333333333,15.36736,0.38554
52,8.392059999999999,6.828326666666666,16.24036,10.75436
53,8.392059999999999,6.42886,16.01236,11.90636
54,8.392059999999999,7.454993333333333,21.66236,19.25536
55,8.392059999999999,6.655293333333333,26.748359999999998,8.423359999999999
56,8.392059999999999,7.8722933333333325,26.85936,12.256359999999999
57,8.392059999999999,7.219259999999999,25.73136,11.30736
58,8.392059999999999,7.108159999999999,16.30136,13.69936
59,8.392059999999999,6.881693333333334,11.34136,11.56636
60,8.392059999999999,7.548259999999999,10.564359999999999,11.59736
61,8.392059999999999,6.354393333333333,10.04306,6.05056
62,8.392059999999999,6.691926666666666,11.28036,13.45636
63,8.392059999999999,7.0783933333333335,10.14236,9.26796
64,8.392059999999999,7.423893333333333,11.801359999999999,13.08236
65,8.392059999999999,8.066593333333334,16.88736,4.34936
66,8.392059999999999,6.49926,18.57036,12.20636
67,8.392059999999999,6.3390933333333335,19.47936,15.298359999999999
68,8.392059999999999,6.186593333333334,10.79636,0.172042
69,8.392059999999999,6.55516,10.002559999999999,13.64536
70,8.392059999999999,6.27246,15.875359999999999,5.07806
71,8.392059999999999,7.105126666666666,13.72336,3.66886
72,8.392059999999999,6.19736,14.52136,4.56556
73,8.392059999999999,6.673626666666666,8.517059999999999,0.51981
74,8.392059999999999,6.80096,8.78056,7.274159999999999
75,8.392059999999999,7.59156,9.37426,8.23906
76,8.392059999999999,8.869126666666666,8.66896,4.06316
77,8.392059999999999,8.384559999999999,8.77836,5.0682599999999995
78,8.392059999999999,6.652326666666666,8.42166,21.588359999999998
79,8.392059999999999,7.3266599999999995,8.39926,4.65836
80,8.392059999999999,6.421426666666666,9.10896,9.56726
81,8.392059999999999,6.712826666666666,9.456159999999999,2.53996
82,8.392059999999999,6.284959999999999,10.37736,8.40816
83,8.392059999999999,6.352593333333332,8.99396,16.09136
84,8.392059999999999,6.3797266666666665,8.36586,10.44836
85,8.392059999999999,6.292659999999999,8.32606,0.37638
86,8.392059999999999,6.766726666666666,9.07436,1.1542599999999998
87,8.392059999999999,6.915026666666666,12.06336,9.08726
88,8.392059999999999,7.0211266666666665,11.913359999999999,6.53946
89,8.392059999999999,6.414626666666667,10.55936,12.81136
90,8.392059999999999,6.657126666666667,11.36136,1.67536
91,8.392059999999999,6.1987266666666665,10.38636,6.755059999999999
92,8.392059999999999,6.171926666666667,10.82836,0.36331
93,8.392059999999999,6.444493333333333,15.97036,4.70726
94,8.392059999999999,7.160793333333333,10.141359999999999,4.96456
95,8.392059999999999,6.575193333333334,11.266359999999999,1.3097599999999998
96,8.392059999999999,6.603026666666666,9.96586,2.58866
97,8.392059999999999,6.642693333333333,11.72836,7.17296
98,8.392059999999999,7.305826666666666,11.57436,3.07526
99,8.392059999999999,6.76296,12.53636,14.94636
100,8.392059999999999,6.764526666666666,10.53636,0.20768999999999999
101,8.392059999999999,6.45686,10.141359999999999,0.66205
102,8.392059999999999,7.761559999999999,10.91936,4.86436
103,8.392059999999999,6.5223266666666655,21.70836,2.33716
104,8.392059999999999,6.175426666666667,25.84736,7.08216
105,8.392059999999999,6.2727933333333326,27.30336,4.29326
106,8.392059999999999,6.339226666666666,24.21136,10.51336
107,8.392059999999999,6.823526666666666,26.92536,1.8469600000000002
108,8.392059999999999,6.24196,23.23236,2.83956
109,8.392059999999999,6.506393333333333,25.03436,4.10406
110,8.392059999999999,6.73706,26.14236,3.4168600000000002
111,8.392059999999999,6.5593933333333325,21.63236,2.88836
112,8.392059999999999,7.149126666666667,10.05196,10.01496
113,8.392059999999999,6.95306,8.720559999999999,8.08026
114,8.392059999999999,7.2576600000000004,9.03516,1.05068
115,8.392059999999999,7.186493333333334,8.38386,2.67456
116,8.392059999999999,7.304426666666667,8.509459999999999,1.4934599999999998
117,8.392059999999999,6.5827599999999995,8.50886,4.558459999999999
118,8.392059999999999,7.915226666666666,8.57586,1.8139599999999998
119,8.392059999999999,7.329093333333333,8.89766,3.52976
120,8.392059999999999,7.39286,9.14856,3.25496
121,8.392059999999999,6.36766,8.46696,16.65336
122,8.392059999999999,6.429693333333333,8.54556,1.39616
123,8.392059999999999,6.222693333333333,8.57146,0.34002
124,8.392059999999999,6.548693333333333,8.23466,0.30028
125,8.392059999999999,6.241093333333333,8.29926,0.200233
126,8.392059999999999,6.17276,8.81236,1.4037600000000001
127,8.392059999999999,6.420793333333333,8.272459999999999,0.51861
128,8.392059999999999,6.472459999999999,8.24826,1.8332600000000001
129,8.392059999999999,6.4206933333333325,8.220559999999999,1.1960600000000001
130,8.392059999999999,6.422793333333334,8.55076,1.80896
131,8.392059999999999,7.048159999999999,8.63566,0.23121
132,8.392059999999999,6.625093333333333,8.43296,0.52763
133,8.392059999999999,6.616293333333332,9.106959999999999,1.1108600000000002
134,8.392059999999999,6.23206,8.90306,0.85883
135,8.392059999999999,6.265993333333333,9.05866,0.26052
136,8.392059999999999,6.2824599999999995,9.49256,0.071397
137,8.392059999999999,6.21296,9.54406,1.00069
138,8.392059999999999,6.3449599999999995,9.05276,4.65036
139,8.392059999999999,6.232093333333332,10.06216,0.96609
140,8.392059999999999,6.375093333333333,11.92736,0.6433
141,8.392059999999999,6.445326666666666,12.61436,0.48281
142,8.392059999999999,6.689626666666666,6.368259999999999,3.41566
143,8.392059999999999,6.3403599999999996,0.29908,0.80073
144,8.392059999999999,6.3485266666666655,0.9642000000000001,0.70967
145,8.392059999999999,6.198193333333333,1.42556,0.001811000000000007
146,8.392059999999999,6.374859999999999,0.007936000000000012,2.64676
147,8.392059999999999,6.8148599999999995,0.148339,0.9298
148,8.392059999999999,6.757793333333333,0.34501000000000004,1.09101
149,8.392059999999999,6.695426666666666,0.171545,0.78511
150,8.392059999999999,6.8731599999999995,0.05986400000000001,0.81022
151,8.392059999999999,6.678193333333333,0.29847,2.77626
152,8.392059999999999,6.513293333333333,0.0932483,0.5341400000000001
153,8.392059999999999,6.329159999999999,0.010530000000000012,0.32959
154,8.392059999999999,6.690793333333333,0.149588,1.2339600000000002
155,8.392059999999999,6.30756,0.003041000000000002,0.56121
156,8.392059999999999,6.184193333333333,0.74053,0.028797000000000003
157,8.392059999999999,6.1911933333333335,0.38362,0.74954
158,8.392059999999999,6.274493333333333,1.3210600000000001,0.49047
159,8.392059999999999,6.461926666666667,0.25246999999999997,1.85676
160,8.392059999999999,6.45126,0.022249000000000005,0.0
161,8.392059999999999,6.177226666666666,0.27215,1.06356
162,8.392059999999999,6.275126666666666,3.10136,0.154415
163,8.392059999999999,6.306293333333333,0.132241,1.0711300000000001
164,8.392059999999999,6.2643933333333335,0.022405000000000008,1.1281599999999998
165,8.392059999999999,6.327559999999999,0.66043,0.185866
166,8.392059999999999,6.35526,0.043077000000000004,0.5687500000000001
167,8.392059999999999,6.2018933333333335,0.5854900000000001,0.039760000000000004
168,8.392059999999999,6.459726666666666,0.32149,0.143646
169,8.392059999999999,6.797059999999999,0.43966,0.3278
170,8.392059999999999,6.64746,0.50371,1.3192599999999999
171,8.392059999999999,6.4535599999999995,0.43038,0.009864999999999999
172,8.392059999999999,6.3703933333333325,0.28598999999999997,0.47714
173,8.392059999999999,6.825559999999999,0.11281400000000001,0.96711
174,8.392059999999999,6.389026666666666,0.143174,0.28492
175,8.392059999999999,6.188793333333333,0.156557,0.009559000000000012
176,8.392059999999999,6.283926666666666,0.005249000000000004,0.69848
177,8.392059999999999,6.196559999999999,0.001679,0.81976
178,8.392059999999999,6.23836,0.50998,0.024158
179,8.392059999999999,6.34216,0.0950564,0.26068
180,8.392059999999999,6.435993333333333,0.021063000000000012,0.93947
181,8.392059999999999,6.428393333333333,0.243,0.005375000000000005
182,8.392059999999999,6.419293333333333,0.24085,0.12290200000000001
183,8.392059999999999,6.6210933333333335,0.69136,0.50949
184,8.392059999999999,6.43096,0.045983,0.22091
185,8.392059999999999,6.5592266666666665,0.28024000000000004,0.011329000000000006
186,8.392059999999999,6.456759999999999,0.008462000000000011,1.3429600000000002
187,8.392059999999999,6.417626666666666,0.017256000000000007,0.04127100000000001
188,8.392059999999999,6.67546,0.11246600000000001,0.089218
189,8.392059999999999,6.760726666666667,0.041538000000000005,0.49185
190,8.392059999999999,6.755326666666666,0.13415100000000002,0.54297
191,8.392059999999999,6.677326666666667,0.002681000000000003,0.03388500000000001
192,8.392059999999999,6.754593333333333,0.05777700000000001,0.44181
193,8.392059999999999,6.863893333333333,0.24595,0.4552
194,8.392059999999999,7.066326666666666,0.39265,0.010741
195,8.392059999999999,6.733726666666666,0.047011000000000004,0.122527
196,8.392059999999999,6.774993333333334,0.005146999999999999,0.0990888
197,8.392059999999999,6.617526666666667,0.086748,0.40835
198,8.392059999999999,6.6081933333333325,0.08654,0.087422
199,8.392059999999999,6.780993333333334,0.00807200000000001,0.08241100000000001
200,8.392059999999999,6.3978600000000005,0.123243,0.06508800000000001


==> PlotCode/PlotData/GeneGapTwo.csv <==
Ep,GD,NoisyGD,SGD,SGDwReg
0,25.73876,25.73876,25.73876,25.73836
1,26.97676,8.577426666666666,17.37216,29.97636
2,20.94076,7.785093333333333,31.911459999999998,19.84636
3,18.492359999999998,6.28076,10.55406,16.40436
4,19.39196,8.329659999999999,10.68506,15.75936
5,18.53486,6.892926666666667,9.25906,20.15636
6,19.129559999999998,6.67586,29.481659999999998,21.54036
7,18.62406,6.675093333333333,28.39656,16.37236
8,18.97686,9.155726666666666,22.57106,4.923159999999999
9,18.69686,6.231726666666667,10.931759999999999,28.33036
10,18.89026,7.590226666666666,25.22316,28.32636
11,18.746859999999998,11.816393333333332,8.826559999999999,28.13736
12,18.84356,12.503193333333334,22.44246,28.04836
13,18.77636,12.468626666666665,14.84216,27.995359999999998
14,18.82016,13.388793333333332,21.38246,27.94336
15,18.79146,13.109259999999999,19.92116,27.89236
16,18.80946,12.577193333333334,29.83426,27.86136
17,18.79836,12.278926666666665,25.97826,27.81736
18,18.80496,12.444393333333332,24.98186,27.77136
19,18.80116,12.61086,10.860859999999999,27.73036
20,18.803259999999998,12.276226666666666,10.55266,27.68936
21,18.80206,12.412826666666666,16.025760000000002,27.62236
22,18.80276,12.286293333333333,12.588659999999999,27.60136
23,18.80236,12.152826666666668,8.22656,27.55836
24,18.80256,12.286393333333335,8.84396,27.53736
25,18.80246,12.188393333333332,19.71036,27.492359999999998
26,18.80256,12.181393333333332,13.32566,27.45236
27,18.80256,11.462826666666666,9.92696,27.43236
28,18.80256,11.53036,25.51806,27.47636
29,18.80256,11.85936,13.55986,27.45736
30,18.80256,12.078526666666667,9.71846,27.437359999999998
31,18.80256,12.471993333333332,10.793759999999999,27.38336
32,18.80256,12.33396,10.091759999999999,27.33436
33,18.80256,11.76106,10.443159999999999,27.28936
34,18.80256,9.23086,10.23706,27.28136
35,18.80256,6.412959999999999,10.16756,27.23836
36,18.80256,7.90426,8.29306,27.23136
37,18.80256,7.969226666666667,14.67656,27.18836
38,18.80256,7.471126666666667,10.42616,27.18236
39,18.80256,6.57576,10.58626,27.14036
40,18.80256,7.133959999999999,9.638259999999999,27.18836
41,18.80256,6.976126666666667,13.32406,27.14236
42,18.80256,6.974493333333332,20.09846,27.10036
43,18.80256,7.398593333333333,19.62076,27.059359999999998
44,18.80256,8.389426666666667,19.12586,27.05436
45,18.80256,7.018059999999999,27.95086,27.04936
46,18.80256,7.20806,27.61356,27.04036
47,18.80256,6.7887933333333335,27.18676,26.998359999999998
48,18.80256,6.446626666666666,26.80286,27.03536
49,18.80256,9.21406,26.36746,26.992359999999998
50,18.80256,8.535793333333332,25.906859999999998,26.95036
51,18.80256,8.537993333333333,14.88916,26.90636
52,18.80256,6.828326666666666,14.19986,26.90036
53,18.80256,6.42886,11.58726,26.89236
54,18.80256,7.454993333333333,8.70896,26.84836
55,18.80256,6.655293333333333,8.54666,26.80136
56,18.80256,7.8722933333333325,9.07606,26.79036
57,18.80256,7.219259999999999,22.30056,26.73736
58,18.80256,7.108159999999999,11.05776,26.72136
59,18.80256,6.881693333333334,9.256459999999999,26.70736
60,18.80256,7.548259999999999,14.91306,26.64336
61,18.80256,6.354393333333333,16.94646,26.61836
62,18.80256,6.691926666666666,17.04056,26.53536
63,18.80256,7.0783933333333335,11.05106,26.41836
64,18.80256,7.423893333333333,9.11016,26.35236
65,18.80256,8.066593333333334,8.69516,26.14736
66,18.80256,6.49926,8.510259999999999,26.15736
67,18.80256,6.3390933333333335,8.735059999999999,25.97736
68,18.80256,6.186593333333334,8.71516,25.48436
69,18.80256,6.55516,27.15936,24.34536
70,18.80256,6.27246,22.53586,21.73536
71,18.80256,7.105126666666666,9.125359999999999,13.48636
72,18.80256,6.19736,8.99176,2.02616
73,18.80256,6.673626666666666,22.36496,7.92636
74,18.80256,6.80096,12.04386,11.474359999999999
75,18.80256,7.59156,9.66476,6.5564599999999995
76,18.80256,8.869126666666666,8.38766,16.58136
77,18.80256,8.384559999999999,16.12626,1.36796
78,18.80256,6.652326666666666,8.99206,11.17036
79,18.80256,7.3266599999999995,9.11136,10.564359999999999
80,18.80256,6.421426666666666,28.89236,5.92906
81,18.80256,6.712826666666666,28.71716,22.59236
82,18.80256,6.284959999999999,27.03016,16.37936
83,18.80256,6.352593333333332,26.78616,0.92448
84,18.80256,6.3797266666666665,12.90776,4.3525599999999995
85,18.80256,6.292659999999999,9.88416,18.75036
86,18.80256,6.766726666666666,10.26366,5.2378599999999995
87,18.80256,6.915026666666666,16.63976,10.34736
88,18.80256,7.0211266666666665,9.59436,10.32136
89,18.80256,6.414626666666667,10.23396,5.40466
90,18.80256,6.657126666666667,8.22246,12.250359999999999
91,18.80256,6.1987266666666665,8.969759999999999,1.62736
92,18.80256,6.171926666666667,10.87696,22.04436
93,18.80256,6.444493333333333,10.11776,15.054359999999999
94,18.80256,7.160793333333333,9.42846,0.30006
95,18.80256,6.575193333333334,8.216059999999999,2.26446
96,18.80256,6.603026666666666,11.40706,17.44536
97,18.80256,6.642693333333333,10.02376,3.33636
98,18.80256,7.305826666666666,8.713659999999999,5.93446
99,18.80256,6.76296,12.64346,15.34536
100,18.80256,6.764526666666666,10.38486,1.3960599999999999
101,18.80256,6.45686,8.76036,7.84826
102,18.80256,7.761559999999999,12.88846,11.03436
103,18.80256,6.5223266666666655,9.28396,0.7115
104,18.80256,6.175426666666667,9.36216,4.1852599999999995
105,18.80256,6.2727933333333326,11.120659999999999,6.96406
106,18.80256,6.339226666666666,8.24026,12.21836
107,18.80256,6.823526666666666,10.62846,0.38132
108,18.80256,6.24196,10.13606,2.2891600000000003
109,18.80256,6.506393333333333,8.45496,7.00916
110,18.80256,6.73706,8.22806,4.93246
111,18.80256,6.5593933333333325,8.27986,7.1711599999999995
112,18.80256,7.149126666666667,9.695459999999999,14.769359999999999
113,18.80256,6.95306,9.595559999999999,1.1737600000000001
114,18.80256,7.2576600000000004,8.41836,5.09326
115,18.80256,7.186493333333334,8.28976,1.05735
116,18.80256,7.304426666666667,12.784559999999999,4.40986
117,18.80256,6.5827599999999995,9.31036,10.17236
118,18.80256,7.915226666666666,9.15786,0.89517
119,18.80256,7.329093333333333,8.99776,2.56956
120,18.80256,7.39286,8.21806,5.12756
121,18.80256,6.36766,13.27306,4.04766
122,18.80256,6.429693333333333,8.20236,2.84756
123,18.80256,6.222693333333333,9.49836,4.04736
124,18.80256,6.548693333333333,9.05356,1.15796
125,18.80256,6.241093333333333,9.03896,2.15876
126,18.80256,6.17276,8.27746,0.63855
127,18.80256,6.420793333333333,8.98726,3.2689600000000003
128,18.80256,6.472459999999999,8.60526,6.210459999999999
129,18.80256,6.4206933333333325,8.270859999999999,2.76966
130,18.80256,6.422793333333334,10.27486,4.295059999999999
131,18.80256,7.048159999999999,9.360059999999999,3.24906
132,18.80256,6.625093333333333,8.70106,4.22296
133,18.80256,6.616293333333332,8.66126,2.69566
134,18.80256,6.23206,8.62636,1.82856
135,18.80256,6.265993333333333,8.62766,5.49906
136,18.80256,6.2824599999999995,8.66176,2.77536
137,18.80256,6.21296,8.73776,14.62736
138,18.80256,6.3449599999999995,8.82916,2.50746
139,18.80256,6.232093333333332,9.85036,2.48416
140,18.80256,6.375093333333333,8.55186,3.2998600000000002
141,18.80256,6.445326666666666,8.48116,3.5111600000000003
142,18.80256,6.689626666666666,8.49476,3.33116
143,18.80256,6.3403599999999996,8.24216,2.93736
144,18.80256,6.3485266666666655,8.57086,1.77866
145,18.80256,6.198193333333333,8.55356,1.2438600000000002
146,18.80256,6.374859999999999,8.50166,0.88153
147,18.80256,6.8148599999999995,8.24696,0.86991
148,18.80256,6.757793333333333,9.47376,2.16746
149,18.80256,6.695426666666666,8.25096,1.52346
150,18.80256,6.8731599999999995,8.270859999999999,3.37316
151,18.80256,6.678193333333333,8.82146,0.62031
152,18.80256,6.513293333333333,8.36516,2.1100600000000003
153,18.80256,6.329159999999999,8.52056,1.9494600000000002
154,18.80256,6.690793333333333,8.48416,0.1241
155,18.80256,6.30756,8.49096,1.13586
156,18.80256,6.184193333333333,8.48796,0.7926
157,18.80256,6.1911933333333335,8.491859999999999,0.41607
158,18.80256,6.274493333333333,8.51656,0.99427
159,18.80256,6.461926666666667,8.48936,0.4611
160,18.80256,6.45126,8.51456,0.22143000000000002
161,18.80256,6.177226666666666,8.27476,0.143157
162,18.80256,6.275126666666666,8.27946,0.25899
163,18.80256,6.306293333333333,8.36166,0.115832
164,18.80256,6.2643933333333335,8.57286,0.14954900000000002
165,18.80256,6.327559999999999,8.59506,0.196558
166,18.80256,6.35526,8.43406,0.10049092000000001
167,18.80256,6.2018933333333335,8.24256,0.29722000000000004
168,18.80256,6.459726666666666,8.24936,0.31909
169,18.80256,6.797059999999999,8.21466,0.26843
170,18.80256,6.64746,8.21306,0.33799999999999997
171,18.80256,6.4535599999999995,8.23056,0.159062
172,18.80256,6.3703933333333325,8.865459999999999,0.35319
173,18.80256,6.825559999999999,8.449959999999999,0.27464
174,18.80256,6.389026666666666,8.50826,0.19965
175,18.80256,6.188793333333333,8.51196,0.15454400000000001
176,18.80256,6.283926666666666,8.286059999999999,0.15510200000000002
177,18.80256,6.196559999999999,8.60826,0.24691000000000002
178,18.80256,6.23836,8.59376,0.159418
179,18.80256,6.34216,8.58856,0.30493000000000003
180,18.80256,6.435993333333333,8.36056,0.08873700000000001
181,18.80256,6.428393333333333,8.52506,0.27039
182,18.80256,6.419293333333333,8.51046,0.5095700000000001
183,18.80256,6.6210933333333335,8.50616,0.20605
184,18.80256,6.43096,8.50536,0.10625090000000001
185,18.80256,6.5592266666666665,8.491159999999999,0.14749800000000002
186,18.80256,6.456759999999999,8.29496,0.13348000000000002
187,18.80256,6.417626666666666,8.49856,0.26882
188,18.80256,6.67546,8.51186,0.121723
189,18.80256,6.760726666666667,8.30376,0.0927815
190,18.80256,6.755326666666666,8.70466,0.1059543
191,18.80256,6.677326666666667,8.48746,0.155291
192,18.80256,6.754593333333333,8.49556,0.0995415
193,18.80256,6.863893333333333,8.49086,0.24644
194,18.80256,7.066326666666666,8.30866,0.19815300000000002
195,18.80256,6.733726666666666,8.50246,0.33814
196,18.80256,6.774993333333334,8.49326,0.34541
197,18.80256,6.617526666666667,8.497959999999999,0.4949
198,18.80256,6.6081933333333325,8.31556,0.089753
199,18.80256,6.780993333333334,8.67116,0.27249
200,18.80256,6.3978600000000005,8.49166,0.1053063


==> PlotCode/PlotData/NoisyGDTraj_transformed.csv <==
-3.00,-3.00,0.00
-3.00,-2.86,0.00
-3.00,-2.72,0.00
-3.00,-2.58,0.00
-3.00,-2.43,0.00
-3.00,-2.29,0.00
-3.00,-2.15,0.00
-3.00,-2.01,0.00
-3.00,-1.87,0.00
-3.00,-1.73,0.00
-3.00,-1.59,0.00
-3.00,-1.44,0.00
-3.00,-1.30,0.00
-3.00,-1.16,0.00
-3.00,-1.02,0.00
-3.00,-0.88,0.00
-3.00,-0.74,0.00
-3.00,-0.60,0.00
-3.00,-0.45,0.00
-3.00,-0.31,0.00
-3.00,-0.17,0.00
-3.00,-0.03,0.00
-3.00,0.11,0.00
-3.00,0.25,0.00
-3.00,0.39,0.00
-3.00,0.54,0.00
-3.00,0.68,0.00
-3.00,0.82,0.00
-3.00,0.96,0.00
-3.00,1.10,0.00
-3.00,1.24,0.00
-3.00,1.38,0.00
-3.00,1.53,0.00
-3.00,1.67,0.00
-3.00,1.81,0.00
-3.00,1.95,0.00
-3.00,2.09,0.00
-3.00,2.23,0.00
-3.00,2.37,0.00
-3.00,2.52,0.00
-3.00,2.66,0.00
-3.00,2.80,0.00
-3.00,2.94,0.00
-3.00,3.08,0.01
-3.00,3.22,0.01
-3.00,3.36,0.01
-3.00,3.51,0.01
-3.00,3.65,0.01
-3.00,3.79,0.01
-3.00,3.93,0.01
-3.00,4.07,0.01
-3.00,4.21,0.01
-3.00,4.35,0.01
-3.00,4.49,0.01
-3.00,4.64,0.01
-3.00,4.78,0.01
-3.00,4.92,0.01
-3.00,5.06,0.01
-3.00,5.20,0.01
-3.00,5.34,0.01
-3.00,5.48,0.01
-3.00,5.63,0.01
-3.00,5.77,0.01
-3.00,5.91,0.01
-3.00,6.05,0.01
-3.00,6.19,0.01
-3.00,6.33,0.01
-3.00,6.47,0.01
-3.00,6.62,0.00
-3.00,6.76,0.00
-3.00,6.90,0.00
-3.00,7.04,0.00
-3.00,7.18,0.00
-3.00,7.32,0.00
-3.00,7.46,0.00
-3.00,7.61,0.00
-3.00,7.75,0.00
-3.00,7.89,0.00
-3.00,8.03,0.00
-3.00,8.17,0.00
-3.00,8.31,0.00
-3.00,8.45,0.00
-3.00,8.60,0.00
-3.00,8.74,0.00
-3.00,8.88,0.00
-3.00,9.02,0.00
-3.00,9.16,0.00
-3.00,9.30,0.00
-3.00,9.44,0.00
-3.00,9.59,0.00
-3.00,9.73,0.00
-3.00,9.87,0.00
-3.00,10.01,0.00
-3.00,10.15,0.00
-3.00,10.29,0.00
-3.00,10.43,0.00
-3.00,10.58,0.00
-3.00,10.72,0.00
-3.00,10.86,0.00
-3.00,11.00,0.00
-2.86,-3.00,0.00
-2.86,-2.86,0.00
-2.86,-2.72,0.00
-2.86,-2.58,0.00
-2.86,-2.43,0.00
-2.86,-2.29,0.00
-2.86,-2.15,0.00
-2.86,-2.01,0.00
-2.86,-1.87,0.00
-2.86,-1.73,0.00
-2.86,-1.59,0.00
-2.86,-1.44,0.00
-2.86,-1.30,0.00
-2.86,-1.16,0.00
-2.86,-1.02,0.00
-2.86,-0.88,0.00
-2.86,-0.74,0.00
-2.86,-0.60,0.00
-2.86,-0.45,0.00
-2.86,-0.31,0.00
-2.86,-0.17,0.00
-2.86,-0.03,0.00
-2.86,0.11,0.00
-2.86,0.25,0.00
-2.86,0.39,0.00
-2.86,0.54,0.00
-2.86,0.68,0.00
-2.86,0.82,0.00
-2.86,0.96,0.00
-2.86,1.10,0.00
-2.86,1.24,0.00
-2.86,1.38,0.00
-2.86,1.53,0.00
-2.86,1.67,0.00
-2.86,1.81,0.00
-2.86,1.95,0.00
-2.86,2.09,0.00
-2.86,2.23,0.00
-2.86,2.37,0.00
-2.86,2.52,0.00
-2.86,2.66,0.01
-2.86,2.80,0.01
-2.86,2.94,0.01
-2.86,3.08,0.01
-2.86,3.22,0.01
-2.86,3.36,0.01
-2.86,3.51,0.01
-2.86,3.65,0.01
-2.86,3.79,0.01
-2.86,3.93,0.01
-2.86,4.07,0.01
-2.86,4.21,0.01
-2.86,4.35,0.01
-2.86,4.49,0.01
-2.86,4.64,0.01
-2.86,4.78,0.01
-2.86,4.92,0.01
-2.86,5.06,0.01
-2.86,5.20,0.01
-2.86,5.34,0.01
-2.86,5.48,0.01
-2.86,5.63,0.01
-2.86,5.77,0.01
-2.86,5.91,0.01
-2.86,6.05,0.01
-2.86,6.19,0.01
-2.86,6.33,0.01
-2.86,6.47,0.01
-2.86,6.62,0.01
-2.86,6.76,0.01
-2.86,6.90,0.00
-2.86,7.04,0.00
-2.86,7.18,0.00
-2.86,7.32,0.00
-2.86,7.46,0.00
-2.86,7.61,0.00
-2.86,7.75,0.00
-2.86,7.89,0.00
-2.86,8.03,0.00
-2.86,8.17,0.00
-2.86,8.31,0.00
-2.86,8.45,0.00
-2.86,8.60,0.00
-2.86,8.74,0.00
-2.86,8.88,0.00
-2.86,9.02,0.00
-2.86,9.16,0.00
-2.86,9.30,0.00
-2.86,9.44,0.00
-2.86,9.59,0.00
-2.86,9.73,0.00
-2.86,9.87,0.00
-2.86,10.01,0.00
-2.86,10.15,0.00
-2.86,10.29,0.00
-2.86,10.43,0.00
-2.86,10.58,0.00
-2.86,10.72,0.00
-2.86,10.86,0.00
-2.86,11.00,0.00
-2.72,-3.00,0.00
-2.72,-2.86,0.00
-2.72,-2.72,0.00
-2.72,-2.58,0.00
-2.72,-2.43,0.00
-2.72,-2.29,0.00
-2.72,-2.15,0.00
-2.72,-2.01,0.00
-2.72,-1.87,0.00
-2.72,-1.73,0.00
-2.72,-1.59,0.00
-2.72,-1.44,0.00
-2.72,-1.30,0.00
-2.72,-1.16,0.00
-2.72,-1.02,0.00
-2.72,-0.88,0.00
-2.72,-0.74,0.00
-2.72,-0.60,0.00
-2.72,-0.45,0.00
-2.72,-0.31,0.00
-2.72,-0.17,0.00
-2.72,-0.03,0.00
-2.72,0.11,0.00
-2.72,0.25,0.00
-2.72,0.39,0.00
-2.72,0.54,0.00
-2.72,0.68,0.00
-2.72,0.82,0.00
-2.72,0.96,0.00
-2.72,1.10,0.00
-2.72,1.24,0.00
-2.72,1.38,0.00
-2.72,1.53,0.00
-2.72,1.67,0.00
-2.72,1.81,0.00
-2.72,1.95,0.00
-2.72,2.09,0.00
-2.72,2.23,0.00
-2.72,2.37,0.01
-2.72,2.52,0.01
-2.72,2.66,0.01
-2.72,2.80,0.01
-2.72,2.94,0.01
-2.72,3.08,0.01
-2.72,3.22,0.01
-2.72,3.36,0.01
-2.72,3.51,0.01
-2.72,3.65,0.01
-2.72,3.79,0.01
-2.72,3.93,0.01
-2.72,4.07,0.01
-2.72,4.21,0.01
-2.72,4.35,0.01
-2.72,4.49,0.01
-2.72,4.64,0.02
-2.72,4.78,0.02
-2.72,4.92,0.02
-2.72,5.06,0.02
-2.72,5.20,0.02
-2.72,5.34,0.02
-2.72,5.48,0.02
-2.72,5.63,0.01
-2.72,5.77,0.01
-2.72,5.91,0.01
-2.72,6.05,0.01
-2.72,6.19,0.01
-2.72,6.33,0.01
-2.72,6.47,0.01
-2.72,6.62,0.01
-2.72,6.76,0.01
-2.72,6.90,0.01
-2.72,7.04,0.01
-2.72,7.18,0.00
-2.72,7.32,0.00
-2.72,7.46,0.00
-2.72,7.61,0.00
-2.72,7.75,0.00
-2.72,7.89,0.00
-2.72,8.03,0.00
-2.72,8.17,0.00
-2.72,8.31,0.00
-2.72,8.45,0.00
-2.72,8.60,0.00
-2.72,8.74,0.00
-2.72,8.88,0.00
-2.72,9.02,0.00
-2.72,9.16,0.00
-2.72,9.30,0.00
-2.72,9.44,0.00
-2.72,9.59,0.00
-2.72,9.73,0.00
-2.72,9.87,0.00
-2.72,10.01,0.00
-2.72,10.15,0.00
-2.72,10.29,0.00
-2.72,10.43,0.00
-2.72,10.58,0.00
-2.72,10.72,0.00
-2.72,10.86,0.00
-2.72,11.00,0.00
-2.58,-3.00,0.00
-2.58,-2.86,0.00
-2.58,-2.72,0.00
-2.58,-2.58,0.00
-2.58,-2.43,0.00
-2.58,-2.29,0.00
-2.58,-2.15,0.00
-2.58,-2.01,0.00
-2.58,-1.87,0.00
-2.58,-1.73,0.00
-2.58,-1.59,0.00
-2.58,-1.44,0.00
-2.58,-1.30,0.00
-2.58,-1.16,0.00
-2.58,-1.02,0.00
-2.58,-0.88,0.00
-2.58,-0.74,0.00
-2.58,-0.60,0.00
-2.58,-0.45,0.00
-2.58,-0.31,0.00
-2.58,-0.17,0.00
-2.58,-0.03,0.00
-2.58,0.11,0.00
-2.58,0.25,0.00
-2.58,0.39,0.00
-2.58,0.54,0.00
-2.58,0.68,0.00
-2.58,0.82,0.00
-2.58,0.96,0.00
-2.58,1.10,0.00
-2.58,1.24,0.00
-2.58,1.38,0.00
-2.58,1.53,0.00
-2.58,1.67,0.00
-2.58,1.81,0.00
-2.58,1.95,0.00
-2.58,2.09,0.01
-2.58,2.23,0.01
-2.58,2.37,0.01
-2.58,2.52,0.01
-2.58,2.66,0.01
-2.58,2.80,0.01
-2.58,2.94,0.01
-2.58,3.08,0.01
-2.58,3.22,0.01
-2.58,3.36,0.01
-2.58,3.51,0.01
-2.58,3.65,0.01
-2.58,3.79,0.01
-2.58,3.93,0.02
-2.58,4.07,0.02
-2.58,4.21,0.02
-2.58,4.35,0.02
-2.58,4.49,0.02
-2.58,4.64,0.02
-2.58,4.78,0.02
-2.58,4.92,0.02
-2.58,5.06,0.02
-2.58,5.20,0.02
-2.58,5.34,0.02
-2.58,5.48,0.02
-2.58,5.63,0.02
-2.58,5.77,0.02
-2.58,5.91,0.02
-2.58,6.05,0.02
-2.58,6.19,0.01
-2.58,6.33,0.01
-2.58,6.47,0.01
-2.58,6.62,0.01
-2.58,6.76,0.01
-2.58,6.90,0.01
-2.58,7.04,0.01
-2.58,7.18,0.01
-2.58,7.32,0.00
-2.58,7.46,0.00
-2.58,7.61,0.00
-2.58,7.75,0.00
-2.58,7.89,0.00
-2.58,8.03,0.00
-2.58,8.17,0.00
-2.58,8.31,0.00
-2.58,8.45,0.00
-2.58,8.60,0.00
-2.58,8.74,0.00
-2.58,8.88,0.00
-2.58,9.02,0.00
-2.58,9.16,0.00
-2.58,9.30,0.00
-2.58,9.44,0.00
-2.58,9.59,0.00
-2.58,9.73,0.00
-2.58,9.87,0.00
-2.58,10.01,0.00
-2.58,10.15,0.00
-2.58,10.29,0.00
-2.58,10.43,0.00
-2.58,10.58,0.00
-2.58,10.72,0.00
-2.58,10.86,0.00
-2.58,11.00,0.00
-2.43,-3.00,0.00
-2.43,-2.86,0.00
-2.43,-2.72,0.00
-2.43,-2.58,0.00
-2.43,-2.43,0.00
-2.43,-2.29,0.00
-2.43,-2.15,0.00
-2.43,-2.01,0.00
-2.43,-1.87,0.00
-2.43,-1.73,0.00
-2.43,-1.59,0.00
-2.43,-1.44,0.00
-2.43,-1.30,0.00
-2.43,-1.16,0.00
-2.43,-1.02,0.00
-2.43,-0.88,0.00
-2.43,-0.74,0.00
-2.43,-0.60,0.00
-2.43,-0.45,0.00
-2.43,-0.31,0.00
-2.43,-0.17,0.00
-2.43,-0.03,0.00
-2.43,0.11,0.00
-2.43,0.25,0.00
-2.43,0.39,0.00
-2.43,0.54,0.00
-2.43,0.68,0.00
-2.43,0.82,0.00
-2.43,0.96,0.00
-2.43,1.10,0.00
-2.43,1.24,0.00
-2.43,1.38,0.00
-2.43,1.53,0.00
-2.43,1.67,0.00
-2.43,1.81,0.00
-2.43,1.95,0.01
-2.43,2.09,0.01
-2.43,2.23,0.01
-2.43,2.37,0.01
-2.43,2.52,0.01
-2.43,2.66,0.01
-2.43,2.80,0.01
-2.43,2.94,0.01
-2.43,3.08,0.01
-2.43,3.22,0.01
-2.43,3.36,0.01
-2.43,3.51,0.02
-2.43,3.65,0.02
-2.43,3.79,0.02
-2.43,3.93,0.02
-2.43,4.07,0.02
-2.43,4.21,0.02
-2.43,4.35,0.02
-2.43,4.49,0.02
-2.43,4.64,0.03
-2.43,4.78,0.03
-2.43,4.92,0.03
-2.43,5.06,0.03
-2.43,5.20,0.03
-2.43,5.34,0.03
-2.43,5.48,0.02
-2.43,5.63,0.02
-2.43,5.77,0.02
-2.43,5.91,0.02
-2.43,6.05,0.02
-2.43,6.19,0.02
-2.43,6.33,0.02
-2.43,6.47,0.01
-2.43,6.62,0.01
-2.43,6.76,0.01
-2.43,6.90,0.01
-2.43,7.04,0.01
-2.43,7.18,0.01
-2.43,7.32,0.01
-2.43,7.46,0.00
-2.43,7.61,0.00
-2.43,7.75,0.00
-2.43,7.89,0.00
-2.43,8.03,0.00
-2.43,8.17,0.00
-2.43,8.31,0.00
-2.43,8.45,0.00
-2.43,8.60,0.00
-2.43,8.74,0.00
-2.43,8.88,0.00
-2.43,9.02,0.00
-2.43,9.16,0.00
-2.43,9.30,0.00
-2.43,9.44,0.00
-2.43,9.59,0.00
-2.43,9.73,0.00
-2.43,9.87,0.00
-2.43,10.01,0.00
-2.43,10.15,0.00
-2.43,10.29,0.00
-2.43,10.43,0.00
-2.43,10.58,0.00
-2.43,10.72,0.00
-2.43,10.86,0.00
-2.43,11.00,0.00
-2.29,-3.00,0.00
-2.29,-2.86,0.00
-2.29,-2.72,0.00
-2.29,-2.58,0.00
-2.29,-2.43,0.00
-2.29,-2.29,0.00
-2.29,-2.15,0.00
-2.29,-2.01,0.00
-2.29,-1.87,0.00
-2.29,-1.73,0.00
-2.29,-1.59,0.00
-2.29,-1.44,0.00
-2.29,-1.30,0.00
-2.29,-1.16,0.00
-2.29,-1.02,0.00
-2.29,-0.88,0.00
-2.29,-0.74,0.00
-2.29,-0.60,0.00
-2.29,-0.45,0.00
-2.29,-0.31,0.00
-2.29,-0.17,0.00
-2.29,-0.03,0.00
-2.29,0.11,0.00
-2.29,0.25,0.00
-2.29,0.39,0.00
-2.29,0.54,0.00
-2.29,0.68,0.00
-2.29,0.82,0.00
-2.29,0.96,0.00
-2.29,1.10,0.00
-2.29,1.24,0.00
-2.29,1.38,0.00
-2.29,1.53,0.00
-2.29,1.67,0.00
-2.29,1.81,0.01
-2.29,1.95,0.01
-2.29,2.09,0.01
-2.29,2.23,0.01
-2.29,2.37,0.01
-2.29,2.52,0.01
-2.29,2.66,0.01
-2.29,2.80,0.01
-2.29,2.94,0.01
-2.29,3.08,0.01
-2.29,3.22,0.02
-2.29,3.36,0.02
-2.29,3.51,0.02
-2.29,3.65,0.02
-2.29,3.79,0.02
-2.29,3.93,0.02
-2.29,4.07,0.03
-2.29,4.21,0.03
-2.29,4.35,0.03
-2.29,4.49,0.03
-2.29,4.64,0.03
-2.29,4.78,0.03
-2.29,4.92,0.03
-2.29,5.06,0.03
-2.29,5.20,0.03
-2.29,5.34,0.03
-2.29,5.48,0.03
-2.29,5.63,0.03
-2.29,5.77,0.03
-2.29,5.91,0.03
-2.29,6.05,0.02
-2.29,6.19,0.02
-2.29,6.33,0.02
-2.29,6.47,0.02
-2.29,6.62,0.02
-2.29,6.76,0.01
-2.29,6.90,0.01
-2.29,7.04,0.01
-2.29,7.18,0.01
-2.29,7.32,0.01
-2.29,7.46,0.01
-2.29,7.61,0.00
-2.29,7.75,0.00
-2.29,7.89,0.00
-2.29,8.03,0.00
-2.29,8.17,0.00
-2.29,8.31,0.00
-2.29,8.45,0.00
-2.29,8.60,0.00
-2.29,8.74,0.00
-2.29,8.88,0.00
-2.29,9.02,0.00
-2.29,9.16,0.00
-2.29,9.30,0.00
-2.29,9.44,0.00
-2.29,9.59,0.00
-2.29,9.73,0.00
-2.29,9.87,0.00
-2.29,10.01,0.00
-2.29,10.15,0.00
-2.29,10.29,0.00
-2.29,10.43,0.00
-2.29,10.58,0.00
-2.29,10.72,0.00
-2.29,10.86,0.00
-2.29,11.00,0.00
-2.15,-3.00,0.00
-2.15,-2.86,0.00
-2.15,-2.72,0.00
-2.15,-2.58,0.00
-2.15,-2.43,0.00
-2.15,-2.29,0.00
-2.15,-2.15,0.00
-2.15,-2.01,0.00
-2.15,-1.87,0.00
-2.15,-1.73,0.00
-2.15,-1.59,0.00
-2.15,-1.44,0.00
-2.15,-1.30,0.00
-2.15,-1.16,0.00
-2.15,-1.02,0.00
-2.15,-0.88,0.00
-2.15,-0.74,0.00
-2.15,-0.60,0.00
-2.15,-0.45,0.00
-2.15,-0.31,0.00
-2.15,-0.17,0.00
-2.15,-0.03,0.00
-2.15,0.11,0.00
-2.15,0.25,0.00
-2.15,0.39,0.00
-2.15,0.54,0.00
-2.15,0.68,0.00
-2.15,0.82,0.00
-2.15,0.96,0.00
-2.15,1.10,0.00
-2.15,1.24,0.00
-2.15,1.38,0.00
-2.15,1.53,0.00
-2.15,1.67,0.01
-2.15,1.81,0.01
-2.15,1.95,0.01
-2.15,2.09,0.01
-2.15,2.23,0.01
-2.15,2.37,0.01
-2.15,2.52,0.01
-2.15,2.66,0.01
-2.15,2.80,0.01
-2.15,2.94,0.01
-2.15,3.08,0.02
-2.15,3.22,0.02
-2.15,3.36,0.02
-2.15,3.51,0.02
-2.15,3.65,0.03
-2.15,3.79,0.03
-2.15,3.93,0.03
-2.15,4.07,0.03
-2.15,4.21,0.04
-2.15,4.35,0.04
-2.15,4.49,0.04
-2.15,4.64,0.04
-2.15,4.78,0.04
-2.15,4.92,0.04
-2.15,5.06,0.04
-2.15,5.20,0.04
-2.15,5.34,0.04
-2.15,5.48,0.04
-2.15,5.63,0.04
-2.15,5.77,0.03
-2.15,5.91,0.03
-2.15,6.05,0.03
-2.15,6.19,0.03
-2.15,6.33,0.02
-2.15,6.47,0.02
-2.15,6.62,0.02
-2.15,6.76,0.02
-2.15,6.90,0.01
-2.15,7.04,0.01
-2.15,7.18,0.01
-2.15,7.32,0.01
-2.15,7.46,0.01
-2.15,7.61,0.01
-2.15,7.75,0.00
-2.15,7.89,0.00
-2.15,8.03,0.00
-2.15,8.17,0.00
-2.15,8.31,0.00
-2.15,8.45,0.00
-2.15,8.60,0.00
-2.15,8.74,0.00
-2.15,8.88,0.00
-2.15,9.02,0.00
-2.15,9.16,0.00
-2.15,9.30,0.00
-2.15,9.44,0.00
-2.15,9.59,0.00
-2.15,9.73,0.00
-2.15,9.87,0.00
-2.15,10.01,0.00
-2.15,10.15,0.00
-2.15,10.29,0.00
-2.15,10.43,0.00
-2.15,10.58,0.00
-2.15,10.72,0.00
-2.15,10.86,0.00
-2.15,11.00,0.00
-2.01,-3.00,0.00
-2.01,-2.86,0.00
-2.01,-2.72,0.00
-2.01,-2.58,0.00
-2.01,-2.43,0.00
-2.01,-2.29,0.00
-2.01,-2.15,0.00
-2.01,-2.01,0.00
-2.01,-1.87,0.00
-2.01,-1.73,0.00
-2.01,-1.59,0.00
-2.01,-1.44,0.00
-2.01,-1.30,0.00
-2.01,-1.16,0.00
-2.01,-1.02,0.00
-2.01,-0.88,0.00
-2.01,-0.74,0.00
-2.01,-0.60,0.00
-2.01,-0.45,0.00
-2.01,-0.31,0.00
-2.01,-0.17,0.00
-2.01,-0.03,0.00
-2.01,0.11,0.00
-2.01,0.25,0.00
-2.01,0.39,0.00
-2.01,0.54,0.00
-2.01,0.68,0.00
-2.01,0.82,0.00
-2.01,0.96,0.00
-2.01,1.10,0.00
-2.01,1.24,0.00
-2.01,1.38,0.00
-2.01,1.53,0.01
-2.01,1.67,0.01
-2.01,1.81,0.01
-2.01,1.95,0.01
-2.01,2.09,0.01
-2.01,2.23,0.01
-2.01,2.37,0.01
-2.01,2.52,0.01
-2.01,2.66,0.01
-2.01,2.80,0.02
-2.01,2.94,0.02
-2.01,3.08,0.02
-2.01,3.22,0.02
-2.01,3.36,0.03
-2.01,3.51,0.03
-2.01,3.65,0.03
-2.01,3.79,0.04
-2.01,3.93,0.04
-2.01,4.07,0.04
-2.01,4.21,0.05
-2.01,4.35,0.05
-2.01,4.49,0.05
-2.01,4.64,0.05
-2.01,4.78,0.05
-2.01,4.92,0.05
-2.01,5.06,0.05
-2.01,5.20,0.05
-2.01,5.34,0.05
-2.01,5.48,0.05
-2.01,5.63,0.05
-2.01,5.77,0.04
-2.01,5.91,0.04
-2.01,6.05,0.04
-2.01,6.19,0.03
-2.01,6.33,0.03
-2.01,6.47,0.03
-2.01,6.62,0.02
-2.01,6.76,0.02
-2.01,6.90,0.02
-2.01,7.04,0.01
-2.01,7.18,0.01
-2.01,7.32,0.01
-2.01,7.46,0.01
-2.01,7.61,0.01
-2.01,7.75,0.01
-2.01,7.89,0.00
-2.01,8.03,0.00
-2.01,8.17,0.00
-2.01,8.31,0.00
-2.01,8.45,0.00
-2.01,8.60,0.00
-2.01,8.74,0.00
-2.01,8.88,0.00
-2.01,9.02,0.00
-2.01,9.16,0.00
-2.01,9.30,0.00
-2.01,9.44,0.00
-2.01,9.59,0.00
-2.01,9.73,0.00
-2.01,9.87,0.00
-2.01,10.01,0.00
-2.01,10.15,0.00
-2.01,10.29,0.00
-2.01,10.43,0.00
-2.01,10.58,0.00
-2.01,10.72,0.00
-2.01,10.86,0.00
-2.01,11.00,0.00
-1.87,-3.00,0.00
-1.87,-2.86,0.00
-1.87,-2.72,0.00
-1.87,-2.58,0.00
-1.87,-2.43,0.00
-1.87,-2.29,0.00
-1.87,-2.15,0.00
-1.87,-2.01,0.00
-1.87,-1.87,0.00
-1.87,-1.73,0.00
-1.87,-1.59,0.00
-1.87,-1.44,0.00
-1.87,-1.30,0.00
-1.87,-1.16,0.00
-1.87,-1.02,0.00
-1.87,-0.88,0.00
-1.87,-0.74,0.00
-1.87,-0.60,0.00
-1.87,-0.45,0.00
-1.87,-0.31,0.00
-1.87,-0.17,0.00
-1.87,-0.03,0.00
-1.87,0.11,0.00
-1.87,0.25,0.00
-1.87,0.39,0.00
-1.87,0.54,0.00
-1.87,0.68,0.00
-1.87,0.82,0.00
-1.87,0.96,0.00
-1.87,1.10,0.00
-1.87,1.24,0.00
-1.87,1.38,0.01
-1.87,1.53,0.01
-1.87,1.67,0.01
-1.87,1.81,0.01
-1.87,1.95,0.01
-1.87,2.09,0.01
-1.87,2.23,0.01
-1.87,2.37,0.01
-1.87,2.52,0.01
-1.87,2.66,0.02
-1.87,2.80,0.02
-1.87,2.94,0.02
-1.87,3.08,0.03
-1.87,3.22,0.03
-1.87,3.36,0.03
-1.87,3.51,0.04
-1.87,3.65,0.04
-1.87,3.79,0.05
-1.87,3.93,0.05
-1.87,4.07,0.05
-1.87,4.21,0.06
-1.87,4.35,0.06
-1.87,4.49,0.06
-1.87,4.64,0.06
-1.87,4.78,0.06
-1.87,4.92,0.06
-1.87,5.06,0.06
-1.87,5.20,0.06
-1.87,5.34,0.06
-1.87,5.48,0.06
-1.87,5.63,0.05
-1.87,5.77,0.05
-1.87,5.91,0.05
-1.87,6.05,0.04
-1.87,6.19,0.04
-1.87,6.33,0.04
-1.87,6.47,0.03
-1.87,6.62,0.03
-1.87,6.76,0.02
-1.87,6.90,0.02
-1.87,7.04,0.02
-1.87,7.18,0.01
-1.87,7.32,0.01
-1.87,7.46,0.01
-1.87,7.61,0.01
-1.87,7.75,0.01
-1.87,7.89,0.01
-1.87,8.03,0.00
-1.87,8.17,0.00
-1.87,8.31,0.00
-1.87,8.45,0.00
-1.87,8.60,0.00
-1.87,8.74,0.00
-1.87,8.88,0.00
-1.87,9.02,0.00
-1.87,9.16,0.00
-1.87,9.30,0.00
-1.87,9.44,0.00
-1.87,9.59,0.00
-1.87,9.73,0.00
-1.87,9.87,0.00
-1.87,10.01,0.00
-1.87,10.15,0.00
-1.87,10.29,0.00
-1.87,10.43,0.00
-1.87,10.58,0.00
-1.87,10.72,0.00
-1.87,10.86,0.00
-1.87,11.00,0.00
-1.73,-3.00,0.00
-1.73,-2.86,0.00
-1.73,-2.72,0.00
-1.73,-2.58,0.00
-1.73,-2.43,0.00
-1.73,-2.29,0.00
-1.73,-2.15,0.00
-1.73,-2.01,0.00
-1.73,-1.87,0.00
-1.73,-1.73,0.00
-1.73,-1.59,0.00
-1.73,-1.44,0.00
-1.73,-1.30,0.00
-1.73,-1.16,0.00
-1.73,-1.02,0.00
-1.73,-0.88,0.00
-1.73,-0.74,0.00
-1.73,-0.60,0.00
-1.73,-0.45,0.00
-1.73,-0.31,0.00
-1.73,-0.17,0.00
-1.73,-0.03,0.00
-1.73,0.11,0.00
-1.73,0.25,0.00
-1.73,0.39,0.00
-1.73,0.54,0.00
-1.73,0.68,0.00
-1.73,0.82,0.00
-1.73,0.96,0.00
-1.73,1.10,0.00
-1.73,1.24,0.01
-1.73,1.38,0.01
-1.73,1.53,0.01
-1.73,1.67,0.01
-1.73,1.81,0.01
-1.73,1.95,0.01
-1.73,2.09,0.01
-1.73,2.23,0.01
-1.73,2.37,0.01
-1.73,2.52,0.02
-1.73,2.66,0.02
-1.73,2.80,0.02
-1.73,2.94,0.03
-1.73,3.08,0.03
-1.73,3.22,0.04
-1.73,3.36,0.04
-1.73,3.51,0.05
-1.73,3.65,0.05
-1.73,3.79,0.06
-1.73,3.93,0.06
-1.73,4.07,0.07
-1.73,4.21,0.07
-1.73,4.35,0.07
-1.73,4.49,0.08
-1.73,4.64,0.08
-1.73,4.78,0.08
-1.73,4.92,0.08
-1.73,5.06,0.08
-1.73,5.20,0.08
-1.73,5.34,0.07
-1.73,5.48,0.07
-1.73,5.63,0.07
-1.73,5.77,0.06
-1.73,5.91,0.06
-1.73,6.05,0.05
-1.73,6.19,0.05
-1.73,6.33,0.04
-1.73,6.47,0.04
-1.73,6.62,0.03
-1.73,6.76,0.03
-1.73,6.90,0.02
-1.73,7.04,0.02
-1.73,7.18,0.02
-1.73,7.32,0.01
-1.73,7.46,0.01
-1.73,7.61,0.01
-1.73,7.75,0.01
-1.73,7.89,0.01
-1.73,8.03,0.00
-1.73,8.17,0.00
-1.73,8.31,0.00
-1.73,8.45,0.00
-1.73,8.60,0.00
-1.73,8.74,0.00
-1.73,8.88,0.00
-1.73,9.02,0.00
-1.73,9.16,0.00
-1.73,9.30,0.00
-1.73,9.44,0.00
-1.73,9.59,0.00
-1.73,9.73,0.00
-1.73,9.87,0.00
-1.73,10.01,0.00
-1.73,10.15,0.00
-1.73,10.29,0.00
-1.73,10.43,0.00
-1.73,10.58,0.00
-1.73,10.72,0.00
-1.73,10.86,0.00
-1.73,11.00,0.00
-1.59,-3.00,0.00
-1.59,-2.86,0.00
-1.59,-2.72,0.00
-1.59,-2.58,0.00
-1.59,-2.43,0.00
-1.59,-2.29,0.00
-1.59,-2.15,0.00
-1.59,-2.01,0.00
-1.59,-1.87,0.00
-1.59,-1.73,0.00
-1.59,-1.59,0.00
-1.59,-1.44,0.00
-1.59,-1.30,0.00
-1.59,-1.16,0.00
-1.59,-1.02,0.00
-1.59,-0.88,0.00
-1.59,-0.74,0.00
-1.59,-0.60,0.00
-1.59,-0.45,0.00
-1.59,-0.31,0.00
-1.59,-0.17,0.00
-1.59,-0.03,0.00
-1.59,0.11,0.00
-1.59,0.25,0.00
-1.59,0.39,0.00
-1.59,0.54,0.00
-1.59,0.68,0.00
-1.59,0.82,0.00
-1.59,0.96,0.00
-1.59,1.10,0.00
-1.59,1.24,0.01
-1.59,1.38,0.01
-1.59,1.53,0.01
-1.59,1.67,0.01
-1.59,1.81,0.01
-1.59,1.95,0.01
-1.59,2.09,0.01
-1.59,2.23,0.02
-1.59,2.37,0.02
-1.59,2.52,0.02
-1.59,2.66,0.02
-1.59,2.80,0.03
-1.59,2.94,0.03
-1.59,3.08,0.04
-1.59,3.22,0.04
-1.59,3.36,0.05
-1.59,3.51,0.06
-1.59,3.65,0.06
-1.59,3.79,0.07
-1.59,3.93,0.07
-1.59,4.07,0.08
-1.59,4.21,0.08
-1.59,4.35,0.09
-1.59,4.49,0.09
-1.59,4.64,0.09
-1.59,4.78,0.10
-1.59,4.92,0.10
-1.59,5.06,0.09
-1.59,5.20,0.09
-1.59,5.34,0.09
-1.59,5.48,0.08
-1.59,5.63,0.08
-1.59,5.77,0.07
-1.59,5.91,0.07
-1.59,6.05,0.06
-1.59,6.19,0.06
-1.59,6.33,0.05
-1.59,6.47,0.04
-1.59,6.62,0.04
-1.59,6.76,0.03
-1.59,6.90,0.03
-1.59,7.04,0.02
-1.59,7.18,0.02
-1.59,7.32,0.02
-1.59,7.46,0.01
-1.59,7.61,0.01
-1.59,7.75,0.01
-1.59,7.89,0.01
-1.59,8.03,0.01
-1.59,8.17,0.00
-1.59,8.31,0.00
-1.59,8.45,0.00
-1.59,8.60,0.00
-1.59,8.74,0.00
-1.59,8.88,0.00
-1.59,9.02,0.00
-1.59,9.16,0.00
-1.59,9.30,0.00
-1.59,9.44,0.00
-1.59,9.59,0.00
-1.59,9.73,0.00
-1.59,9.87,0.00
-1.59,10.01,0.00
-1.59,10.15,0.00
-1.59,10.29,0.00
-1.59,10.43,0.00
-1.59,10.58,0.00
-1.59,10.72,0.00
-1.59,10.86,0.00
-1.59,11.00,0.00
-1.44,-3.00,0.00
-1.44,-2.86,0.00
-1.44,-2.72,0.00
-1.44,-2.58,0.00
-1.44,-2.43,0.00
-1.44,-2.29,0.00
-1.44,-2.15,0.00
-1.44,-2.01,0.00
-1.44,-1.87,0.00
-1.44,-1.73,0.00
-1.44,-1.59,0.00
-1.44,-1.44,0.00
-1.44,-1.30,0.00
-1.44,-1.16,0.00
-1.44,-1.02,0.00
-1.44,-0.88,0.00
-1.44,-0.74,0.00
-1.44,-0.60,0.00
-1.44,-0.45,0.00
-1.44,-0.31,0.00
-1.44,-0.17,0.00
-1.44,-0.03,0.00
-1.44,0.11,0.00
-1.44,0.25,0.00
-1.44,0.39,0.00
-1.44,0.54,0.00
-1.44,0.68,0.00
-1.44,0.82,0.00
-1.44,0.96,0.00
-1.44,1.10,0.01
-1.44,1.24,0.01
-1.44,1.38,0.01
-1.44,1.53,0.01
-1.44,1.67,0.01
-1.44,1.81,0.01
-1.44,1.95,0.01
-1.44,2.09,0.02
-1.44,2.23,0.02
-1.44,2.37,0.02
-1.44,2.52,0.03
-1.44,2.66,0.03
-1.44,2.80,0.04
-1.44,2.94,0.04
-1.44,3.08,0.05
-1.44,3.22,0.05
-1.44,3.36,0.06
-1.44,3.51,0.07
-1.44,3.65,0.08
-1.44,3.79,0.08
-1.44,3.93,0.09
-1.44,4.07,0.10
-1.44,4.21,0.10
-1.44,4.35,0.11
-1.44,4.49,0.11
-1.44,4.64,0.11
-1.44,4.78,0.11
-1.44,4.92,0.11
-1.44,5.06,0.11
-1.44,5.20,0.11
-1.44,5.34,0.11
-1.44,5.48,0.10
-1.44,5.63,0.09
-1.44,5.77,0.09
-1.44,5.91,0.08
-1.44,6.05,0.07
-1.44,6.19,0.07
-1.44,6.33,0.06
-1.44,6.47,0.05
-1.44,6.62,0.04
-1.44,6.76,0.04
-1.44,6.90,0.03
-1.44,7.04,0.03
-1.44,7.18,0.02
-1.44,7.32,0.02
-1.44,7.46,0.02
-1.44,7.61,0.01
-1.44,7.75,0.01
-1.44,7.89,0.01
-1.44,8.03,0.01
-1.44,8.17,0.01
-1.44,8.31,0.00
-1.44,8.45,0.00
-1.44,8.60,0.00
-1.44,8.74,0.00
-1.44,8.88,0.00
-1.44,9.02,0.00
-1.44,9.16,0.00
-1.44,9.30,0.00
-1.44,9.44,0.00
-1.44,9.59,0.00
-1.44,9.73,0.00
-1.44,9.87,0.00
-1.44,10.01,0.00
-1.44,10.15,0.00
-1.44,10.29,0.00
-1.44,10.43,0.00
-1.44,10.58,0.00
-1.44,10.72,0.00
-1.44,10.86,0.00
-1.44,11.00,0.00
-1.30,-3.00,0.00
-1.30,-2.86,0.00
-1.30,-2.72,0.00
-1.30,-2.58,0.00
-1.30,-2.43,0.00
-1.30,-2.29,0.00
-1.30,-2.15,0.00
-1.30,-2.01,0.00
-1.30,-1.87,0.00
-1.30,-1.73,0.00
-1.30,-1.59,0.00
-1.30,-1.44,0.00
-1.30,-1.30,0.00
-1.30,-1.16,0.00
-1.30,-1.02,0.00
-1.30,-0.88,0.00
-1.30,-0.74,0.00
-1.30,-0.60,0.00
-1.30,-0.45,0.00
-1.30,-0.31,0.00
-1.30,-0.17,0.00
-1.30,-0.03,0.00
-1.30,0.11,0.00
-1.30,0.25,0.00
-1.30,0.39,0.00
-1.30,0.54,0.00
-1.30,0.68,0.00
-1.30,0.82,0.00
-1.30,0.96,0.00
-1.30,1.10,0.01
-1.30,1.24,0.01
-1.30,1.38,0.01
-1.30,1.53,0.01
-1.30,1.67,0.01
-1.30,1.81,0.01
-1.30,1.95,0.01
-1.30,2.09,0.02
-1.30,2.23,0.02
-1.30,2.37,0.03
-1.30,2.52,0.03
-1.30,2.66,0.04
-1.30,2.80,0.04
-1.30,2.94,0.05
-1.30,3.08,0.06
-1.30,3.22,0.07
-1.30,3.36,0.07
-1.30,3.51,0.08
-1.30,3.65,0.09
-1.30,3.79,0.10
-1.30,3.93,0.11
-1.30,4.07,0.12
-1.30,4.21,0.12
-1.30,4.35,0.13
-1.30,4.49,0.13
-1.30,4.64,0.14
-1.30,4.78,0.14
-1.30,4.92,0.14
-1.30,5.06,0.13
-1.30,5.20,0.13
-1.30,5.34,0.12
-1.30,5.48,0.12
-1.30,5.63,0.11
-1.30,5.77,0.10
-1.30,5.91,0.09
-1.30,6.05,0.09
-1.30,6.19,0.08
-1.30,6.33,0.07
-1.30,6.47,0.06
-1.30,6.62,0.05
-1.30,6.76,0.04
-1.30,6.90,0.04
-1.30,7.04,0.03
-1.30,7.18,0.03
-1.30,7.32,0.02
-1.30,7.46,0.02
-1.30,7.61,0.01
-1.30,7.75,0.01
-1.30,7.89,0.01
-1.30,8.03,0.01
-1.30,8.17,0.01
-1.30,8.31,0.00
-1.30,8.45,0.00
-1.30,8.60,0.00
-1.30,8.74,0.00
-1.30,8.88,0.00
-1.30,9.02,0.00
-1.30,9.16,0.00
-1.30,9.30,0.00
-1.30,9.44,0.00
-1.30,9.59,0.00
-1.30,9.73,0.00
-1.30,9.87,0.00
-1.30,10.01,0.00
-1.30,10.15,0.00
-1.30,10.29,0.00
-1.30,10.43,0.00
-1.30,10.58,0.00
-1.30,10.72,0.00
-1.30,10.86,0.00
-1.30,11.00,0.00
-1.16,-3.00,0.00
-1.16,-2.86,0.00
-1.16,-2.72,0.00
-1.16,-2.58,0.00
-1.16,-2.43,0.00
-1.16,-2.29,0.00
-1.16,-2.15,0.00
-1.16,-2.01,0.00
-1.16,-1.87,0.00
-1.16,-1.73,0.00
-1.16,-1.59,0.00
-1.16,-1.44,0.00
-1.16,-1.30,0.00
-1.16,-1.16,0.00
-1.16,-1.02,0.00
-1.16,-0.88,0.00
-1.16,-0.74,0.00
-1.16,-0.60,0.00
-1.16,-0.45,0.00
-1.16,-0.31,0.00
-1.16,-0.17,0.00
-1.16,-0.03,0.00
-1.16,0.11,0.00
-1.16,0.25,0.00
-1.16,0.39,0.00
-1.16,0.54,0.00
-1.16,0.68,0.00
-1.16,0.82,0.00
-1.16,0.96,0.01
-1.16,1.10,0.01
-1.16,1.24,0.01
-1.16,1.38,0.01
-1.16,1.53,0.01
-1.16,1.67,0.01
-1.16,1.81,0.01
-1.16,1.95,0.02
-1.16,2.09,0.02
-1.16,2.23,0.03
-1.16,2.37,0.03
-1.16,2.52,0.04
-1.16,2.66,0.04
-1.16,2.80,0.05
-1.16,2.94,0.06
-1.16,3.08,0.07
-1.16,3.22,0.08
-1.16,3.36,0.09
-1.16,3.51,0.10
-1.16,3.65,0.11
-1.16,3.79,0.12
-1.16,3.93,0.13
-1.16,4.07,0.14
-1.16,4.21,0.15
-1.16,4.35,0.15
-1.16,4.49,0.16
-1.16,4.64,0.16
-1.16,4.78,0.16
-1.16,4.92,0.16
-1.16,5.06,0.16
-1.16,5.20,0.15
-1.16,5.34,0.15
-1.16,5.48,0.14
-1.16,5.63,0.13
-1.16,5.77,0.12
-1.16,5.91,0.11
-1.16,6.05,0.10
-1.16,6.19,0.09
-1.16,6.33,0.08
-1.16,6.47,0.07
-1.16,6.62,0.06
-1.16,6.76,0.05
-1.16,6.90,0.04
-1.16,7.04,0.04
-1.16,7.18,0.03
-1.16,7.32,0.02
-1.16,7.46,0.02
-1.16,7.61,0.02
-1.16,7.75,0.01
-1.16,7.89,0.01
-1.16,8.03,0.01
-1.16,8.17,0.01
-1.16,8.31,0.01
-1.16,8.45,0.00
-1.16,8.60,0.00
-1.16,8.74,0.00
-1.16,8.88,0.00
-1.16,9.02,0.00
-1.16,9.16,0.00
-1.16,9.30,0.00
-1.16,9.44,0.00
-1.16,9.59,0.00
-1.16,9.73,0.00
-1.16,9.87,0.00
-1.16,10.01,0.00
-1.16,10.15,0.00
-1.16,10.29,0.00
-1.16,10.43,0.00
-1.16,10.58,0.00
-1.16,10.72,0.00
-1.16,10.86,0.00
-1.16,11.00,0.00
-1.02,-3.00,0.00
-1.02,-2.86,0.00
-1.02,-2.72,0.00
-1.02,-2.58,0.00
-1.02,-2.43,0.00
-1.02,-2.29,0.00
-1.02,-2.15,0.00
-1.02,-2.01,0.00
-1.02,-1.87,0.00
-1.02,-1.73,0.00
-1.02,-1.59,0.00
-1.02,-1.44,0.00
-1.02,-1.30,0.00
-1.02,-1.16,0.00
-1.02,-1.02,0.00
-1.02,-0.88,0.00
-1.02,-0.74,0.00
-1.02,-0.60,0.00
-1.02,-0.45,0.00
-1.02,-0.31,0.00
-1.02,-0.17,0.00
-1.02,-0.03,0.00
-1.02,0.11,0.00
-1.02,0.25,0.00
-1.02,0.39,0.00
-1.02,0.54,0.00
-1.02,0.68,0.00
-1.02,0.82,0.00
-1.02,0.96,0.01
-1.02,1.10,0.01
-1.02,1.24,0.01
-1.02,1.38,0.01
-1.02,1.53,0.01
-1.02,1.67,0.01
-1.02,1.81,0.02
-1.02,1.95,0.02
-1.02,2.09,0.02
-1.02,2.23,0.03
-1.02,2.37,0.04
-1.02,2.52,0.04
-1.02,2.66,0.05
-1.02,2.80,0.06
-1.02,2.94,0.07
-1.02,3.08,0.08
-1.02,3.22,0.09
-1.02,3.36,0.11
-1.02,3.51,0.12
-1.02,3.65,0.13
-1.02,3.79,0.14
-1.02,3.93,0.15
-1.02,4.07,0.16
-1.02,4.21,0.17
-1.02,4.35,0.18
-1.02,4.49,0.18
-1.02,4.64,0.19
-1.02,4.78,0.19
-1.02,4.92,0.19
-1.02,5.06,0.18
-1.02,5.20,0.18
-1.02,5.34,0.17
-1.02,5.48,0.16
-1.02,5.63,0.15
-1.02,5.77,0.14
-1.02,5.91,0.13
-1.02,6.05,0.11
-1.02,6.19,0.10
-1.02,6.33,0.09
-1.02,6.47,0.08
-1.02,6.62,0.07
-1.02,6.76,0.06
-1.02,6.90,0.05
-1.02,7.04,0.04
-1.02,7.18,0.03
-1.02,7.32,0.03
-1.02,7.46,0.02
-1.02,7.61,0.02
-1.02,7.75,0.01
-1.02,7.89,0.01
-1.02,8.03,0.01
-1.02,8.17,0.01
-1.02,8.31,0.01
-1.02,8.45,0.00
-1.02,8.60,0.00
-1.02,8.74,0.00
-1.02,8.88,0.00
-1.02,9.02,0.00
-1.02,9.16,0.00
-1.02,9.30,0.00
-1.02,9.44,0.00
-1.02,9.59,0.00
-1.02,9.73,0.00
-1.02,9.87,0.00
-1.02,10.01,0.00
-1.02,10.15,0.00
-1.02,10.29,0.00
-1.02,10.43,0.00
-1.02,10.58,0.00
-1.02,10.72,0.00
-1.02,10.86,0.00
-1.02,11.00,0.00
-0.88,-3.00,0.00
-0.88,-2.86,0.00
-0.88,-2.72,0.00
-0.88,-2.58,0.00
-0.88,-2.43,0.00
-0.88,-2.29,0.00
-0.88,-2.15,0.00
-0.88,-2.01,0.00
-0.88,-1.87,0.00
-0.88,-1.73,0.00
-0.88,-1.59,0.00
-0.88,-1.44,0.00
-0.88,-1.30,0.00
-0.88,-1.16,0.00
-0.88,-1.02,0.00
-0.88,-0.88,0.00
-0.88,-0.74,0.00
-0.88,-0.60,0.00
-0.88,-0.45,0.00
-0.88,-0.31,0.00
-0.88,-0.17,0.00
-0.88,-0.03,0.00
-0.88,0.11,0.00
-0.88,0.25,0.00
-0.88,0.39,0.00
-0.88,0.54,0.00
-0.88,0.68,0.00
-0.88,0.82,0.01
-0.88,0.96,0.01
-0.88,1.10,0.01
-0.88,1.24,0.01
-0.88,1.38,0.01
-0.88,1.53,0.01
-0.88,1.67,0.02
-0.88,1.81,0.02
-0.88,1.95,0.02
-0.88,2.09,0.03
-0.88,2.23,0.04
-0.88,2.37,0.04
-0.88,2.52,0.05
-0.88,2.66,0.06
-0.88,2.80,0.07
-0.88,2.94,0.08
-0.88,3.08,0.10
-0.88,3.22,0.11
-0.88,3.36,0.13
-0.88,3.51,0.14
-0.88,3.65,0.15
-0.88,3.79,0.17
-0.88,3.93,0.18
-0.88,4.07,0.19
-0.88,4.21,0.20
-0.88,4.35,0.21
-0.88,4.49,0.21
-0.88,4.64,0.22
-0.88,4.78,0.22
-0.88,4.92,0.22
-0.88,5.06,0.21
-0.88,5.20,0.20
-0.88,5.34,0.19
-0.88,5.48,0.18
-0.88,5.63,0.17
-0.88,5.77,0.16
-0.88,5.91,0.14
-0.88,6.05,0.13
-0.88,6.19,0.11
-0.88,6.33,0.10
-0.88,6.47,0.09
-0.88,6.62,0.08
-0.88,6.76,0.06
-0.88,6.90,0.05
-0.88,7.04,0.05
-0.88,7.18,0.04
-0.88,7.32,0.03
-0.88,7.46,0.02
-0.88,7.61,0.02
-0.88,7.75,0.02
-0.88,7.89,0.01
-0.88,8.03,0.01
-0.88,8.17,0.01
-0.88,8.31,0.01
-0.88,8.45,0.01
-0.88,8.60,0.00
-0.88,8.74,0.00
-0.88,8.88,0.00
-0.88,9.02,0.00
-0.88,9.16,0.00
-0.88,9.30,0.00
-0.88,9.44,0.00
-0.88,9.59,0.00
-0.88,9.73,0.00
-0.88,9.87,0.00
-0.88,10.01,0.00
-0.88,10.15,0.00
-0.88,10.29,0.00
-0.88,10.43,0.00
-0.88,10.58,0.00
-0.88,10.72,0.00
-0.88,10.86,0.00
-0.88,11.00,0.00
-0.74,-3.00,0.00
-0.74,-2.86,0.00
-0.74,-2.72,0.00
-0.74,-2.58,0.00
-0.74,-2.43,0.00
-0.74,-2.29,0.00
-0.74,-2.15,0.00
-0.74,-2.01,0.00
-0.74,-1.87,0.00
-0.74,-1.73,0.00
-0.74,-1.59,0.00
-0.74,-1.44,0.00
-0.74,-1.30,0.00
-0.74,-1.16,0.00
-0.74,-1.02,0.00
-0.74,-0.88,0.00
-0.74,-0.74,0.00
-0.74,-0.60,0.00
-0.74,-0.45,0.00
-0.74,-0.31,0.00
-0.74,-0.17,0.00
-0.74,-0.03,0.00
-0.74,0.11,0.00
-0.74,0.25,0.00
-0.74,0.39,0.00
-0.74,0.54,0.00
-0.74,0.68,0.00
-0.74,0.82,0.01
-0.74,0.96,0.01
-0.74,1.10,0.01
-0.74,1.24,0.01
-0.74,1.38,0.01
-0.74,1.53,0.01
-0.74,1.67,0.02
-0.74,1.81,0.02
-0.74,1.95,0.03
-0.74,2.09,0.03
-0.74,2.23,0.04
-0.74,2.37,0.05
-0.74,2.52,0.06
-0.74,2.66,0.07
-0.74,2.80,0.09
-0.74,2.94,0.10
-0.74,3.08,0.11
-0.74,3.22,0.13
-0.74,3.36,0.15
-0.74,3.51,0.16
-0.74,3.65,0.18
-0.74,3.79,0.19
-0.74,3.93,0.21
-0.74,4.07,0.22
-0.74,4.21,0.23
-0.74,4.35,0.24
-0.74,4.49,0.25
-0.74,4.64,0.25
-0.74,4.78,0.25
-0.74,4.92,0.25
-0.74,5.06,0.24
-0.74,5.20,0.23
-0.74,5.34,0.22
-0.74,5.48,0.21
-0.74,5.63,0.19
-0.74,5.77,0.18
-0.74,5.91,0.16
-0.74,6.05,0.14
-0.74,6.19,0.13
-0.74,6.33,0.11
-0.74,6.47,0.10
-0.74,6.62,0.08
-0.74,6.76,0.07
-0.74,6.90,0.06
-0.74,7.04,0.05
-0.74,7.18,0.04
-0.74,7.32,0.03
-0.74,7.46,0.03
-0.74,7.61,0.02
-0.74,7.75,0.02
-0.74,7.89,0.01
-0.74,8.03,0.01
-0.74,8.17,0.01
-0.74,8.31,0.01
-0.74,8.45,0.01
-0.74,8.60,0.00
-0.74,8.74,0.00
-0.74,8.88,0.00
-0.74,9.02,0.00
-0.74,9.16,0.00
-0.74,9.30,0.00
-0.74,9.44,0.00
-0.74,9.59,0.00
-0.74,9.73,0.00
-0.74,9.87,0.00
-0.74,10.01,0.00
-0.74,10.15,0.00
-0.74,10.29,0.00
-0.74,10.43,0.00
-0.74,10.58,0.00
-0.74,10.72,0.00
-0.74,10.86,0.00
-0.74,11.00,0.00
-0.60,-3.00,0.00
-0.60,-2.86,0.00
-0.60,-2.72,0.00
-0.60,-2.58,0.00
-0.60,-2.43,0.00
-0.60,-2.29,0.00
-0.60,-2.15,0.00
-0.60,-2.01,0.00
-0.60,-1.87,0.00
-0.60,-1.73,0.00
-0.60,-1.59,0.00
-0.60,-1.44,0.00
-0.60,-1.30,0.00
-0.60,-1.16,0.00
-0.60,-1.02,0.00
-0.60,-0.88,0.00
-0.60,-0.74,0.00
-0.60,-0.60,0.00
-0.60,-0.45,0.00
-0.60,-0.31,0.00
-0.60,-0.17,0.00
-0.60,-0.03,0.00
-0.60,0.11,0.00
-0.60,0.25,0.00
-0.60,0.39,0.00
-0.60,0.54,0.00
-0.60,0.68,0.01
-0.60,0.82,0.01
-0.60,0.96,0.01
-0.60,1.10,0.01
-0.60,1.24,0.01
-0.60,1.38,0.01
-0.60,1.53,0.02
-0.60,1.67,0.02
-0.60,1.81,0.03
-0.60,1.95,0.03
-0.60,2.09,0.04
-0.60,2.23,0.05
-0.60,2.37,0.06
-0.60,2.52,0.07
-0.60,2.66,0.08
-0.60,2.80,0.10
-0.60,2.94,0.12
-0.60,3.08,0.13
-0.60,3.22,0.15
-0.60,3.36,0.17
-0.60,3.51,0.19
-0.60,3.65,0.21
-0.60,3.79,0.22
-0.60,3.93,0.24
-0.60,4.07,0.25
-0.60,4.21,0.27
-0.60,4.35,0.28
-0.60,4.49,0.28
-0.60,4.64,0.28
-0.60,4.78,0.28
-0.60,4.92,0.28
-0.60,5.06,0.27
-0.60,5.20,0.26
-0.60,5.34,0.25
-0.60,5.48,0.23
-0.60,5.63,0.22
-0.60,5.77,0.20
-0.60,5.91,0.18
-0.60,6.05,0.16
-0.60,6.19,0.14
-0.60,6.33,0.12
-0.60,6.47,0.11
-0.60,6.62,0.09
-0.60,6.76,0.08
-0.60,6.90,0.07
-0.60,7.04,0.05
-0.60,7.18,0.05
-0.60,7.32,0.04
-0.60,7.46,0.03
-0.60,7.61,0.02
-0.60,7.75,0.02
-0.60,7.89,0.02
-0.60,8.03,0.01
-0.60,8.17,0.01
-0.60,8.31,0.01
-0.60,8.45,0.01
-0.60,8.60,0.00
-0.60,8.74,0.00
-0.60,8.88,0.00
-0.60,9.02,0.00
-0.60,9.16,0.00
-0.60,9.30,0.00
-0.60,9.44,0.00
-0.60,9.59,0.00
-0.60,9.73,0.00
-0.60,9.87,0.00
-0.60,10.01,0.00
-0.60,10.15,0.00
-0.60,10.29,0.00
-0.60,10.43,0.00
-0.60,10.58,0.00
-0.60,10.72,0.00
-0.60,10.86,0.00
-0.60,11.00,0.00
-0.45,-3.00,0.00
-0.45,-2.86,0.00
-0.45,-2.72,0.00
-0.45,-2.58,0.00
-0.45,-2.43,0.00
-0.45,-2.29,0.00
-0.45,-2.15,0.00
-0.45,-2.01,0.00
-0.45,-1.87,0.00
-0.45,-1.73,0.00
-0.45,-1.59,0.00
-0.45,-1.44,0.00
-0.45,-1.30,0.00
-0.45,-1.16,0.00
-0.45,-1.02,0.00
-0.45,-0.88,0.00
-0.45,-0.74,0.00
-0.45,-0.60,0.00
-0.45,-0.45,0.00
-0.45,-0.31,0.00
-0.45,-0.17,0.00
-0.45,-0.03,0.00
-0.45,0.11,0.00
-0.45,0.25,0.00
-0.45,0.39,0.00
-0.45,0.54,0.00
-0.45,0.68,0.01
-0.45,0.82,0.01
-0.45,0.96,0.01
-0.45,1.10,0.01
-0.45,1.24,0.01
-0.45,1.38,0.02
-0.45,1.53,0.02
-0.45,1.67,0.02
-0.45,1.81,0.03
-0.45,1.95,0.04
-0.45,2.09,0.05
-0.45,2.23,0.06
-0.45,2.37,0.07
-0.45,2.52,0.08
-0.45,2.66,0.10
-0.45,2.80,0.11
-0.45,2.94,0.13
-0.45,3.08,0.15
-0.45,3.22,0.17
-0.45,3.36,0.19
-0.45,3.51,0.22
-0.45,3.65,0.24
-0.45,3.79,0.26
-0.45,3.93,0.27
-0.45,4.07,0.29
-0.45,4.21,0.30
-0.45,4.35,0.31
-0.45,4.49,0.32
-0.45,4.64,0.32
-0.45,4.78,0.32
-0.45,4.92,0.31
-0.45,5.06,0.30
-0.45,5.20,0.29
-0.45,5.34,0.28
-0.45,5.48,0.26
-0.45,5.63,0.24
-0.45,5.77,0.22
-0.45,5.91,0.20
-0.45,6.05,0.18
-0.45,6.19,0.16
-0.45,6.33,0.14
-0.45,6.47,0.12
-0.45,6.62,0.10
-0.45,6.76,0.09
-0.45,6.90,0.07
-0.45,7.04,0.06
-0.45,7.18,0.05
-0.45,7.32,0.04
-0.45,7.46,0.03
-0.45,7.61,0.03
-0.45,7.75,0.02
-0.45,7.89,0.02
-0.45,8.03,0.01
-0.45,8.17,0.01
-0.45,8.31,0.01
-0.45,8.45,0.01
-0.45,8.60,0.01
-0.45,8.74,0.00
-0.45,8.88,0.00
-0.45,9.02,0.00
-0.45,9.16,0.00
-0.45,9.30,0.00
-0.45,9.44,0.00
-0.45,9.59,0.00
-0.45,9.73,0.00
-0.45,9.87,0.00
-0.45,10.01,0.00
-0.45,10.15,0.00
-0.45,10.29,0.00
-0.45,10.43,0.00
-0.45,10.58,0.00
-0.45,10.72,0.00
-0.45,10.86,0.00
-0.45,11.00,0.00
-0.31,-3.00,0.00
-0.31,-2.86,0.00
-0.31,-2.72,0.00
-0.31,-2.58,0.00
-0.31,-2.43,0.00
-0.31,-2.29,0.00
-0.31,-2.15,0.00
-0.31,-2.01,0.00
-0.31,-1.87,0.00
-0.31,-1.73,0.00
-0.31,-1.59,0.00
-0.31,-1.44,0.00
-0.31,-1.30,0.00
-0.31,-1.16,0.00
-0.31,-1.02,0.00
-0.31,-0.88,0.00
-0.31,-0.74,0.00
-0.31,-0.60,0.00
-0.31,-0.45,0.00
-0.31,-0.31,0.00
-0.31,-0.17,0.00
-0.31,-0.03,0.00
-0.31,0.11,0.00
-0.31,0.25,0.00
-0.31,0.39,0.00
-0.31,0.54,0.00
-0.31,0.68,0.01
-0.31,0.82,0.01
-0.31,0.96,0.01
-0.31,1.10,0.01
-0.31,1.24,0.01
-0.31,1.38,0.02
-0.31,1.53,0.02
-0.31,1.67,0.03
-0.31,1.81,0.03
-0.31,1.95,0.04
-0.31,2.09,0.05
-0.31,2.23,0.07
-0.31,2.37,0.08
-0.31,2.52,0.09
-0.31,2.66,0.11
-0.31,2.80,0.13
-0.31,2.94,0.15
-0.31,3.08,0.17
-0.31,3.22,0.20
-0.31,3.36,0.22
-0.31,3.51,0.24
-0.31,3.65,0.27
-0.31,3.79,0.29
-0.31,3.93,0.31
-0.31,4.07,0.33
-0.31,4.21,0.34
-0.31,4.35,0.35
-0.31,4.49,0.35
-0.31,4.64,0.36
-0.31,4.78,0.35
-0.31,4.92,0.35
-0.31,5.06,0.34
-0.31,5.20,0.32
-0.31,5.34,0.30
-0.31,5.48,0.28
-0.31,5.63,0.26
-0.31,5.77,0.24
-0.31,5.91,0.22
-0.31,6.05,0.19
-0.31,6.19,0.17
-0.31,6.33,0.15
-0.31,6.47,0.13
-0.31,6.62,0.11
-0.31,6.76,0.09
-0.31,6.90,0.08
-0.31,7.04,0.06
-0.31,7.18,0.05
-0.31,7.32,0.04
-0.31,7.46,0.03
-0.31,7.61,0.03
-0.31,7.75,0.02
-0.31,7.89,0.02
-0.31,8.03,0.01
-0.31,8.17,0.01
-0.31,8.31,0.01
-0.31,8.45,0.01
-0.31,8.60,0.01
-0.31,8.74,0.00
-0.31,8.88,0.00
-0.31,9.02,0.00
-0.31,9.16,0.00
-0.31,9.30,0.00
-0.31,9.44,0.00
-0.31,9.59,0.00
-0.31,9.73,0.00
-0.31,9.87,0.00
-0.31,10.01,0.00
-0.31,10.15,0.00
-0.31,10.29,0.00
-0.31,10.43,0.00
-0.31,10.58,0.00
-0.31,10.72,0.00
-0.31,10.86,0.00
-0.31,11.00,0.00
-0.17,-3.00,0.00
-0.17,-2.86,0.00
-0.17,-2.72,0.00
-0.17,-2.58,0.00
-0.17,-2.43,0.00
-0.17,-2.29,0.00
-0.17,-2.15,0.00
-0.17,-2.01,0.00
-0.17,-1.87,0.00
-0.17,-1.73,0.00
-0.17,-1.59,0.00
-0.17,-1.44,0.00
-0.17,-1.30,0.00
-0.17,-1.16,0.00
-0.17,-1.02,0.00
-0.17,-0.88,0.00
-0.17,-0.74,0.00
-0.17,-0.60,0.00
-0.17,-0.45,0.00
-0.17,-0.31,0.00
-0.17,-0.17,0.00
-0.17,-0.03,0.00
-0.17,0.11,0.00
-0.17,0.25,0.00
-0.17,0.39,0.00
-0.17,0.54,0.01
-0.17,0.68,0.01
-0.17,0.82,0.01
-0.17,0.96,0.01
-0.17,1.10,0.01
-0.17,1.24,0.02
-0.17,1.38,0.02
-0.17,1.53,0.03
-0.17,1.67,0.03
-0.17,1.81,0.04
-0.17,1.95,0.05
-0.17,2.09,0.06
-0.17,2.23,0.07
-0.17,2.37,0.09
-0.17,2.52,0.11
-0.17,2.66,0.13
-0.17,2.80,0.15
-0.17,2.94,0.17
-0.17,3.08,0.20
-0.17,3.22,0.22
-0.17,3.36,0.25
-0.17,3.51,0.28
-0.17,3.65,0.30
-0.17,3.79,0.32
-0.17,3.93,0.34
-0.17,4.07,0.36
-0.17,4.21,0.38
-0.17,4.35,0.39
-0.17,4.49,0.39
-0.17,4.64,0.39
-0.17,4.78,0.39
-0.17,4.92,0.38
-0.17,5.06,0.37
-0.17,5.20,0.35
-0.17,5.34,0.33
-0.17,5.48,0.31
-0.17,5.63,0.29
-0.17,5.77,0.26
-0.17,5.91,0.23
-0.17,6.05,0.21
-0.17,6.19,0.18
-0.17,6.33,0.16
-0.17,6.47,0.14
-0.17,6.62,0.12
-0.17,6.76,0.10
-0.17,6.90,0.08
-0.17,7.04,0.07
-0.17,7.18,0.06
-0.17,7.32,0.05
-0.17,7.46,0.04
-0.17,7.61,0.03
-0.17,7.75,0.02
-0.17,7.89,0.02
-0.17,8.03,0.01
-0.17,8.17,0.01
-0.17,8.31,0.01
-0.17,8.45,0.01
-0.17,8.60,0.01
-0.17,8.74,0.00
-0.17,8.88,0.00
-0.17,9.02,0.00
-0.17,9.16,0.00
-0.17,9.30,0.00
-0.17,9.44,0.00
-0.17,9.59,0.00
-0.17,9.73,0.00
-0.17,9.87,0.00
-0.17,10.01,0.00
-0.17,10.15,0.00
-0.17,10.29,0.00
-0.17,10.43,0.00
-0.17,10.58,0.00
-0.17,10.72,0.00
-0.17,10.86,0.00
-0.17,11.00,0.00
-0.03,-3.00,0.00
-0.03,-2.86,0.00
-0.03,-2.72,0.00
-0.03,-2.58,0.00
-0.03,-2.43,0.00
-0.03,-2.29,0.00
-0.03,-2.15,0.00
-0.03,-2.01,0.00
-0.03,-1.87,0.00
-0.03,-1.73,0.00
-0.03,-1.59,0.00
-0.03,-1.44,0.00
-0.03,-1.30,0.00
-0.03,-1.16,0.00
-0.03,-1.02,0.00
-0.03,-0.88,0.00
-0.03,-0.74,0.00
-0.03,-0.60,0.00
-0.03,-0.45,0.00
-0.03,-0.31,0.00
-0.03,-0.17,0.00
-0.03,-0.03,0.00
-0.03,0.11,0.00
-0.03,0.25,0.00
-0.03,0.39,0.00
-0.03,0.54,0.01
-0.03,0.68,0.01
-0.03,0.82,0.01
-0.03,0.96,0.01
-0.03,1.10,0.01
-0.03,1.24,0.02
-0.03,1.38,0.02
-0.03,1.53,0.03
-0.03,1.67,0.04
-0.03,1.81,0.04
-0.03,1.95,0.06
-0.03,2.09,0.07
-0.03,2.23,0.08
-0.03,2.37,0.10
-0.03,2.52,0.12
-0.03,2.66,0.14
-0.03,2.80,0.17
-0.03,2.94,0.19
-0.03,3.08,0.22
-0.03,3.22,0.25
-0.03,3.36,0.28
-0.03,3.51,0.31
-0.03,3.65,0.33
-0.03,3.79,0.36
-0.03,3.93,0.38
-0.03,4.07,0.40
-0.03,4.21,0.41
-0.03,4.35,0.42
-0.03,4.49,0.43
-0.03,4.64,0.43
-0.03,4.78,0.42
-0.03,4.92,0.41
-0.03,5.06,0.40
-0.03,5.20,0.38
-0.03,5.34,0.36
-0.03,5.48,0.33
-0.03,5.63,0.31
-0.03,5.77,0.28
-0.03,5.91,0.25
-0.03,6.05,0.22
-0.03,6.19,0.20
-0.03,6.33,0.17
-0.03,6.47,0.15
-0.03,6.62,0.12
-0.03,6.76,0.10
-0.03,6.90,0.09
-0.03,7.04,0.07
-0.03,7.18,0.06
-0.03,7.32,0.05
-0.03,7.46,0.04
-0.03,7.61,0.03
-0.03,7.75,0.02
-0.03,7.89,0.02
-0.03,8.03,0.02
-0.03,8.17,0.01
-0.03,8.31,0.01
-0.03,8.45,0.01
-0.03,8.60,0.01
-0.03,8.74,0.01
-0.03,8.88,0.00
-0.03,9.02,0.00
-0.03,9.16,0.00
-0.03,9.30,0.00
-0.03,9.44,0.00
-0.03,9.59,0.00
-0.03,9.73,0.00
-0.03,9.87,0.00
-0.03,10.01,0.00
-0.03,10.15,0.00
-0.03,10.29,0.00
-0.03,10.43,0.00
-0.03,10.58,0.00
-0.03,10.72,0.00
-0.03,10.86,0.00
-0.03,11.00,0.00
0.11,-3.00,0.00
0.11,-2.86,0.00
0.11,-2.72,0.00
0.11,-2.58,0.00
0.11,-2.43,0.00
0.11,-2.29,0.00
0.11,-2.15,0.00
0.11,-2.01,0.00
0.11,-1.87,0.00
0.11,-1.73,0.00
0.11,-1.59,0.00
0.11,-1.44,0.00
0.11,-1.30,0.00
0.11,-1.16,0.00
0.11,-1.02,0.00
0.11,-0.88,0.00
0.11,-0.74,0.00
0.11,-0.60,0.00
0.11,-0.45,0.00
0.11,-0.31,0.00
0.11,-0.17,0.00
0.11,-0.03,0.00
0.11,0.11,0.00
0.11,0.25,0.00
0.11,0.39,0.01
0.11,0.54,0.01
0.11,0.68,0.01
0.11,0.82,0.01
0.11,0.96,0.01
0.11,1.10,0.02
0.11,1.24,0.02
0.11,1.38,0.02
0.11,1.53,0.03
0.11,1.67,0.04
0.11,1.81,0.05
0.11,1.95,0.06
0.11,2.09,0.08
0.11,2.23,0.09
0.11,2.37,0.11
0.11,2.52,0.14
0.11,2.66,0.16
0.11,2.80,0.19
0.11,2.94,0.21
0.11,3.08,0.24
0.11,3.22,0.28
0.11,3.36,0.31
0.11,3.51,0.34
0.11,3.65,0.37
0.11,3.79,0.39
0.11,3.93,0.42
0.11,4.07,0.44
0.11,4.21,0.45
0.11,4.35,0.46
0.11,4.49,0.47
0.11,4.64,0.46
0.11,4.78,0.46
0.11,4.92,0.45
0.11,5.06,0.43
0.11,5.20,0.41
0.11,5.34,0.38
0.11,5.48,0.36
0.11,5.63,0.33
0.11,5.77,0.30
0.11,5.91,0.27
0.11,6.05,0.24
0.11,6.19,0.21
0.11,6.33,0.18
0.11,6.47,0.15
0.11,6.62,0.13
0.11,6.76,0.11
0.11,6.90,0.09
0.11,7.04,0.08
0.11,7.18,0.06
0.11,7.32,0.05
0.11,7.46,0.04
0.11,7.61,0.03
0.11,7.75,0.03
0.11,7.89,0.02
0.11,8.03,0.02
0.11,8.17,0.01
0.11,8.31,0.01
0.11,8.45,0.01
0.11,8.60,0.01
0.11,8.74,0.01
0.11,8.88,0.00
0.11,9.02,0.00
0.11,9.16,0.00
0.11,9.30,0.00
0.11,9.44,0.00
0.11,9.59,0.00
0.11,9.73,0.00
0.11,9.87,0.00
0.11,10.01,0.00
0.11,10.15,0.00
0.11,10.29,0.00
0.11,10.43,0.00
0.11,10.58,0.00
0.11,10.72,0.00
0.11,10.86,0.00
0.11,11.00,0.00
0.25,-3.00,0.00
0.25,-2.86,0.00
0.25,-2.72,0.00
0.25,-2.58,0.00
0.25,-2.43,0.00
0.25,-2.29,0.00
0.25,-2.15,0.00
0.25,-2.01,0.00
0.25,-1.87,0.00
0.25,-1.73,0.00
0.25,-1.59,0.00
0.25,-1.44,0.00
0.25,-1.30,0.00
0.25,-1.16,0.00
0.25,-1.02,0.00
0.25,-0.88,0.00
0.25,-0.74,0.00
0.25,-0.60,0.00
0.25,-0.45,0.00
0.25,-0.31,0.00
0.25,-0.17,0.00
0.25,-0.03,0.00
0.25,0.11,0.00
0.25,0.25,0.00
0.25,0.39,0.01
0.25,0.54,0.01
0.25,0.68,0.01
0.25,0.82,0.01
0.25,0.96,0.01
0.25,1.10,0.02
0.25,1.24,0.02
0.25,1.38,0.03
0.25,1.53,0.04
0.25,1.67,0.04
0.25,1.81,0.06
0.25,1.95,0.07
0.25,2.09,0.09
0.25,2.23,0.10
0.25,2.37,0.13
0.25,2.52,0.15
0.25,2.66,0.18
0.25,2.80,0.21
0.25,2.94,0.24
0.25,3.08,0.27
0.25,3.22,0.30
0.25,3.36,0.34
0.25,3.51,0.37
0.25,3.65,0.40
0.25,3.79,0.43
0.25,3.93,0.45
0.25,4.07,0.47
0.25,4.21,0.49
0.25,4.35,0.50
0.25,4.49,0.50
0.25,4.64,0.50
0.25,4.78,0.49
0.25,4.92,0.48
0.25,5.06,0.46
0.25,5.20,0.43
0.25,5.34,0.41
0.25,5.48,0.38
0.25,5.63,0.34
0.25,5.77,0.31
0.25,5.91,0.28
0.25,6.05,0.25
0.25,6.19,0.22
0.25,6.33,0.19
0.25,6.47,0.16
0.25,6.62,0.14
0.25,6.76,0.11
0.25,6.90,0.09
0.25,7.04,0.08
0.25,7.18,0.06
0.25,7.32,0.05
0.25,7.46,0.04
0.25,7.61,0.03
0.25,7.75,0.03
0.25,7.89,0.02
0.25,8.03,0.02
0.25,8.17,0.01
0.25,8.31,0.01
0.25,8.45,0.01
0.25,8.60,0.01
0.25,8.74,0.01
0.25,8.88,0.00
0.25,9.02,0.00
0.25,9.16,0.00
0.25,9.30,0.00
0.25,9.44,0.00
0.25,9.59,0.00
0.25,9.73,0.00
0.25,9.87,0.00
0.25,10.01,0.00
0.25,10.15,0.00
0.25,10.29,0.00
0.25,10.43,0.00
0.25,10.58,0.00
0.25,10.72,0.00
0.25,10.86,0.00
0.25,11.00,0.00
0.39,-3.00,0.00
0.39,-2.86,0.00
0.39,-2.72,0.00
0.39,-2.58,0.00
0.39,-2.43,0.00
0.39,-2.29,0.00
0.39,-2.15,0.00
0.39,-2.01,0.00
0.39,-1.87,0.00
0.39,-1.73,0.00
0.39,-1.59,0.00
0.39,-1.44,0.00
0.39,-1.30,0.00
0.39,-1.16,0.00
0.39,-1.02,0.00
0.39,-0.88,0.00
0.39,-0.74,0.00
0.39,-0.60,0.00
0.39,-0.45,0.00
0.39,-0.31,0.00
0.39,-0.17,0.00
0.39,-0.03,0.00
0.39,0.11,0.00
0.39,0.25,0.00
0.39,0.39,0.01
0.39,0.54,0.01
0.39,0.68,0.01
0.39,0.82,0.01
0.39,0.96,0.01
0.39,1.10,0.02
0.39,1.24,0.02
0.39,1.38,0.03
0.39,1.53,0.04
0.39,1.67,0.05
0.39,1.81,0.06
0.39,1.95,0.08
0.39,2.09,0.09
0.39,2.23,0.11
0.39,2.37,0.14
0.39,2.52,0.16
0.39,2.66,0.19
0.39,2.80,0.22
0.39,2.94,0.26
0.39,3.08,0.29
0.39,3.22,0.33
0.39,3.36,0.36
0.39,3.51,0.40
0.39,3.65,0.43
0.39,3.79,0.46
0.39,3.93,0.48
0.39,4.07,0.50
0.39,4.21,0.52
0.39,4.35,0.53
0.39,4.49,0.53
0.39,4.64,0.53
0.39,4.78,0.52
0.39,4.92,0.50
0.39,5.06,0.48
0.39,5.20,0.46
0.39,5.34,0.43
0.39,5.48,0.39
0.39,5.63,0.36
0.39,5.77,0.33
0.39,5.91,0.29
0.39,6.05,0.26
0.39,6.19,0.22
0.39,6.33,0.19
0.39,6.47,0.17
0.39,6.62,0.14
0.39,6.76,0.12
0.39,6.90,0.10
0.39,7.04,0.08
0.39,7.18,0.07
0.39,7.32,0.05
0.39,7.46,0.04
0.39,7.61,0.03
0.39,7.75,0.03
0.39,7.89,0.02
0.39,8.03,0.02
0.39,8.17,0.01
0.39,8.31,0.01
0.39,8.45,0.01
0.39,8.60,0.01
0.39,8.74,0.01
0.39,8.88,0.00
0.39,9.02,0.00
0.39,9.16,0.00
0.39,9.30,0.00
0.39,9.44,0.00
0.39,9.59,0.00
0.39,9.73,0.00
0.39,9.87,0.00
0.39,10.01,0.00
0.39,10.15,0.00
0.39,10.29,0.00
0.39,10.43,0.00
0.39,10.58,0.00
0.39,10.72,0.00
0.39,10.86,0.00
0.39,11.00,0.00
0.54,-3.00,0.00
0.54,-2.86,0.00
0.54,-2.72,0.00
0.54,-2.58,0.00
0.54,-2.43,0.00
0.54,-2.29,0.00
0.54,-2.15,0.00
0.54,-2.01,0.00
0.54,-1.87,0.00
0.54,-1.73,0.00
0.54,-1.59,0.00
0.54,-1.44,0.00
0.54,-1.30,0.00
0.54,-1.16,0.00
0.54,-1.02,0.00
0.54,-0.88,0.00
0.54,-0.74,0.00
0.54,-0.60,0.00
0.54,-0.45,0.00
0.54,-0.31,0.00
0.54,-0.17,0.00
0.54,-0.03,0.00
0.54,0.11,0.00
0.54,0.25,0.00
0.54,0.39,0.01
0.54,0.54,0.01
0.54,0.68,0.01
0.54,0.82,0.01
0.54,0.96,0.02
0.54,1.10,0.02
0.54,1.24,0.03
0.54,1.38,0.03
0.54,1.53,0.04
0.54,1.67,0.05
0.54,1.81,0.07
0.54,1.95,0.08
0.54,2.09,0.10
0.54,2.23,0.13
0.54,2.37,0.15
0.54,2.52,0.18
0.54,2.66,0.21
0.54,2.80,0.24
0.54,2.94,0.28
0.54,3.08,0.31
0.54,3.22,0.35
0.54,3.36,0.39
0.54,3.51,0.42
0.54,3.65,0.46
0.54,3.79,0.49
0.54,3.93,0.51
0.54,4.07,0.53
0.54,4.21,0.55
0.54,4.35,0.56
0.54,4.49,0.56
0.54,4.64,0.55
0.54,4.78,0.54
0.54,4.92,0.53
0.54,5.06,0.50
0.54,5.20,0.47
0.54,5.34,0.44
0.54,5.48,0.41
0.54,5.63,0.37
0.54,5.77,0.34
0.54,5.91,0.30
0.54,6.05,0.26
0.54,6.19,0.23
0.54,6.33,0.20
0.54,6.47,0.17
0.54,6.62,0.14
0.54,6.76,0.12
0.54,6.90,0.10
0.54,7.04,0.08
0.54,7.18,0.07
0.54,7.32,0.05
0.54,7.46,0.04
0.54,7.61,0.03
0.54,7.75,0.03
0.54,7.89,0.02
0.54,8.03,0.02
0.54,8.17,0.01
0.54,8.31,0.01
0.54,8.45,0.01
0.54,8.60,0.01
0.54,8.74,0.01
0.54,8.88,0.01
0.54,9.02,0.00
0.54,9.16,0.00
0.54,9.30,0.00
0.54,9.44,0.00
0.54,9.59,0.00
0.54,9.73,0.00
0.54,9.87,0.00
0.54,10.01,0.00
0.54,10.15,0.00
0.54,10.29,0.00
0.54,10.43,0.00
0.54,10.58,0.00
0.54,10.72,0.00
0.54,10.86,0.00
0.54,11.00,0.00
0.68,-3.00,0.00
0.68,-2.86,0.00
0.68,-2.72,0.00
0.68,-2.58,0.00
0.68,-2.43,0.00
0.68,-2.29,0.00
0.68,-2.15,0.00
0.68,-2.01,0.00
0.68,-1.87,0.00
0.68,-1.73,0.00
0.68,-1.59,0.00
0.68,-1.44,0.00
0.68,-1.30,0.00
0.68,-1.16,0.00
0.68,-1.02,0.00
0.68,-0.88,0.00
0.68,-0.74,0.00
0.68,-0.60,0.00
0.68,-0.45,0.00
0.68,-0.31,0.00
0.68,-0.17,0.00
0.68,-0.03,0.00
0.68,0.11,0.00
0.68,0.25,0.01
0.68,0.39,0.01
0.68,0.54,0.01
0.68,0.68,0.01
0.68,0.82,0.01
0.68,0.96,0.02
0.68,1.10,0.02
0.68,1.24,0.03
0.68,1.38,0.04
0.68,1.53,0.05
0.68,1.67,0.06
0.68,1.81,0.07
0.68,1.95,0.09
0.68,2.09,0.11
0.68,2.23,0.14
0.68,2.37,0.16
0.68,2.52,0.19
0.68,2.66,0.22
0.68,2.80,0.26
0.68,2.94,0.30
0.68,3.08,0.34
0.68,3.22,0.37
0.68,3.36,0.41
0.68,3.51,0.45
0.68,3.65,0.48
0.68,3.79,0.51
0.68,3.93,0.54
0.68,4.07,0.56
0.68,4.21,0.57
0.68,4.35,0.58
0.68,4.49,0.58
0.68,4.64,0.58
0.68,4.78,0.56
0.68,4.92,0.54
0.68,5.06,0.52
0.68,5.20,0.49
0.68,5.34,0.46
0.68,5.48,0.42
0.68,5.63,0.38
0.68,5.77,0.34
0.68,5.91,0.31
0.68,6.05,0.27
0.68,6.19,0.23
0.68,6.33,0.20
0.68,6.47,0.17
0.68,6.62,0.14
0.68,6.76,0.12
0.68,6.90,0.10
0.68,7.04,0.08
0.68,7.18,0.07
0.68,7.32,0.05
0.68,7.46,0.04
0.68,7.61,0.03
0.68,7.75,0.03
0.68,7.89,0.02
0.68,8.03,0.02
0.68,8.17,0.01
0.68,8.31,0.01
0.68,8.45,0.01
0.68,8.60,0.01
0.68,8.74,0.01
0.68,8.88,0.01
0.68,9.02,0.00
0.68,9.16,0.00
0.68,9.30,0.00
0.68,9.44,0.00
0.68,9.59,0.00
0.68,9.73,0.00
0.68,9.87,0.00
0.68,10.01,0.00
0.68,10.15,0.00
0.68,10.29,0.00
0.68,10.43,0.00
0.68,10.58,0.00
0.68,10.72,0.00
0.68,10.86,0.00
0.68,11.00,0.00
0.82,-3.00,0.00
0.82,-2.86,0.00
0.82,-2.72,0.00
0.82,-2.58,0.00
0.82,-2.43,0.00
0.82,-2.29,0.00
0.82,-2.15,0.00
0.82,-2.01,0.00
0.82,-1.87,0.00
0.82,-1.73,0.00
0.82,-1.59,0.00
0.82,-1.44,0.00
0.82,-1.30,0.00
0.82,-1.16,0.00
0.82,-1.02,0.00
0.82,-0.88,0.00
0.82,-0.74,0.00
0.82,-0.60,0.00
0.82,-0.45,0.00
0.82,-0.31,0.00
0.82,-0.17,0.00
0.82,-0.03,0.00
0.82,0.11,0.00
0.82,0.25,0.01
0.82,0.39,0.01
0.82,0.54,0.01
0.82,0.68,0.01
0.82,0.82,0.01
0.82,0.96,0.02
0.82,1.10,0.02
0.82,1.24,0.03
0.82,1.38,0.04
0.82,1.53,0.05
0.82,1.67,0.06
0.82,1.81,0.08
0.82,1.95,0.10
0.82,2.09,0.12
0.82,2.23,0.14
0.82,2.37,0.17
0.82,2.52,0.20
0.82,2.66,0.24
0.82,2.80,0.28
0.82,2.94,0.31
0.82,3.08,0.35
0.82,3.22,0.39
0.82,3.36,0.43
0.82,3.51,0.47
0.82,3.65,0.51
0.82,3.79,0.54
0.82,3.93,0.56
0.82,4.07,0.58
0.82,4.21,0.60
0.82,4.35,0.60
0.82,4.49,0.60
0.82,4.64,0.59
0.82,4.78,0.58
0.82,4.92,0.56
0.82,5.06,0.53
0.82,5.20,0.50
0.82,5.34,0.46
0.82,5.48,0.43
0.82,5.63,0.39
0.82,5.77,0.35
0.82,5.91,0.31
0.82,6.05,0.27
0.82,6.19,0.23
0.82,6.33,0.20
0.82,6.47,0.17
0.82,6.62,0.14
0.82,6.76,0.12
0.82,6.90,0.10
0.82,7.04,0.08
0.82,7.18,0.07
0.82,7.32,0.05
0.82,7.46,0.04
0.82,7.61,0.04
0.82,7.75,0.03
0.82,7.89,0.02
0.82,8.03,0.02
0.82,8.17,0.01
0.82,8.31,0.01
0.82,8.45,0.01
0.82,8.60,0.01
0.82,8.74,0.01
0.82,8.88,0.01
0.82,9.02,0.00
0.82,9.16,0.00
0.82,9.30,0.00
0.82,9.44,0.00
0.82,9.59,0.00
0.82,9.73,0.00
0.82,9.87,0.00
0.82,10.01,0.00
0.82,10.15,0.00
0.82,10.29,0.00
0.82,10.43,0.00
0.82,10.58,0.00
0.82,10.72,0.00
0.82,10.86,0.00
0.82,11.00,0.00
0.96,-3.00,0.00
0.96,-2.86,0.00
0.96,-2.72,0.00
0.96,-2.58,0.00
0.96,-2.43,0.00
0.96,-2.29,0.00
0.96,-2.15,0.00
0.96,-2.01,0.00
0.96,-1.87,0.00
0.96,-1.73,0.00
0.96,-1.59,0.00
0.96,-1.44,0.00
0.96,-1.30,0.00
0.96,-1.16,0.00
0.96,-1.02,0.00
0.96,-0.88,0.00
0.96,-0.74,0.00
0.96,-0.60,0.00
0.96,-0.45,0.00
0.96,-0.31,0.00
0.96,-0.17,0.00
0.96,-0.03,0.00
0.96,0.11,0.00
0.96,0.25,0.01
0.96,0.39,0.01
0.96,0.54,0.01
0.96,0.68,0.01
0.96,0.82,0.02
0.96,0.96,0.02
0.96,1.10,0.03
0.96,1.24,0.03
0.96,1.38,0.04
0.96,1.53,0.05
0.96,1.67,0.07
0.96,1.81,0.08
0.96,1.95,0.10
0.96,2.09,0.13
0.96,2.23,0.15
0.96,2.37,0.18
0.96,2.52,0.22
0.96,2.66,0.25
0.96,2.80,0.29
0.96,2.94,0.33
0.96,3.08,0.37
0.96,3.22,0.41
0.96,3.36,0.45
0.96,3.51,0.49
0.96,3.65,0.52
0.96,3.79,0.55
0.96,3.93,0.58
0.96,4.07,0.60
0.96,4.21,0.61
0.96,4.35,0.62
0.96,4.49,0.61
0.96,4.64,0.60
0.96,4.78,0.59
0.96,4.92,0.56
0.96,5.06,0.54
0.96,5.20,0.50
0.96,5.34,0.47
0.96,5.48,0.43
0.96,5.63,0.39
0.96,5.77,0.35
0.96,5.91,0.31
0.96,6.05,0.27
0.96,6.19,0.23
0.96,6.33,0.20
0.96,6.47,0.17
0.96,6.62,0.14
0.96,6.76,0.12
0.96,6.90,0.10
0.96,7.04,0.08
0.96,7.18,0.07
0.96,7.32,0.05
0.96,7.46,0.04
0.96,7.61,0.03
0.96,7.75,0.03
0.96,7.89,0.02
0.96,8.03,0.02
0.96,8.17,0.01
0.96,8.31,0.01
0.96,8.45,0.01
0.96,8.60,0.01
0.96,8.74,0.01
0.96,8.88,0.01
0.96,9.02,0.01
0.96,9.16,0.00
0.96,9.30,0.00
0.96,9.44,0.00
0.96,9.59,0.00
0.96,9.73,0.00
0.96,9.87,0.00
0.96,10.01,0.00
0.96,10.15,0.00
0.96,10.29,0.00
0.96,10.43,0.00
0.96,10.58,0.00
0.96,10.72,0.00
0.96,10.86,0.00
0.96,11.00,0.00
1.10,-3.00,0.00
1.10,-2.86,0.00
1.10,-2.72,0.00
1.10,-2.58,0.00
1.10,-2.43,0.00
1.10,-2.29,0.00
1.10,-2.15,0.00
1.10,-2.01,0.00
1.10,-1.87,0.00
1.10,-1.73,0.00
1.10,-1.59,0.00
1.10,-1.44,0.00
1.10,-1.30,0.00
1.10,-1.16,0.00
1.10,-1.02,0.00
1.10,-0.88,0.00
1.10,-0.74,0.00
1.10,-0.60,0.00
1.10,-0.45,0.00
1.10,-0.31,0.00
1.10,-0.17,0.00
1.10,-0.03,0.00
1.10,0.11,0.01
1.10,0.25,0.01
1.10,0.39,0.01
1.10,0.54,0.01
1.10,0.68,0.01
1.10,0.82,0.02
1.10,0.96,0.02
1.10,1.10,0.03
1.10,1.24,0.04
1.10,1.38,0.05
1.10,1.53,0.06
1.10,1.67,0.07
1.10,1.81,0.09
1.10,1.95,0.11
1.10,2.09,0.13
1.10,2.23,0.16
1.10,2.37,0.19
1.10,2.52,0.22
1.10,2.66,0.26
1.10,2.80,0.30
1.10,2.94,0.34
1.10,3.08,0.38
1.10,3.22,0.42
1.10,3.36,0.46
1.10,3.51,0.50
1.10,3.65,0.54
1.10,3.79,0.57
1.10,3.93,0.59
1.10,4.07,0.61
1.10,4.21,0.62
1.10,4.35,0.62
1.10,4.49,0.62
1.10,4.64,0.61
1.10,4.78,0.59
1.10,4.92,0.57
1.10,5.06,0.54
1.10,5.20,0.50
1.10,5.34,0.47
1.10,5.48,0.43
1.10,5.63,0.39
1.10,5.77,0.34
1.10,5.91,0.31
1.10,6.05,0.27
1.10,6.19,0.23
1.10,6.33,0.20
1.10,6.47,0.17
1.10,6.62,0.14
1.10,6.76,0.12
1.10,6.90,0.10
1.10,7.04,0.08
1.10,7.18,0.06
1.10,7.32,0.05
1.10,7.46,0.04
1.10,7.61,0.03
1.10,7.75,0.03
1.10,7.89,0.02
1.10,8.03,0.02
1.10,8.17,0.01
1.10,8.31,0.01
1.10,8.45,0.01
1.10,8.60,0.01
1.10,8.74,0.01
1.10,8.88,0.01
1.10,9.02,0.01
1.10,9.16,0.00
1.10,9.30,0.00
1.10,9.44,0.00
1.10,9.59,0.00
1.10,9.73,0.00
1.10,9.87,0.00
1.10,10.01,0.00
1.10,10.15,0.00
1.10,10.29,0.00
1.10,10.43,0.00
1.10,10.58,0.00
1.10,10.72,0.00
1.10,10.86,0.00
1.10,11.00,0.00
1.24,-3.00,0.00
1.24,-2.86,0.00
1.24,-2.72,0.00
1.24,-2.58,0.00
1.24,-2.43,0.00
1.24,-2.29,0.00
1.24,-2.15,0.00
1.24,-2.01,0.00
1.24,-1.87,0.00
1.24,-1.73,0.00
1.24,-1.59,0.00
1.24,-1.44,0.00
1.24,-1.30,0.00
1.24,-1.16,0.00
1.24,-1.02,0.00
1.24,-0.88,0.00
1.24,-0.74,0.00
1.24,-0.60,0.00
1.24,-0.45,0.00
1.24,-0.31,0.00
1.24,-0.17,0.00
1.24,-0.03,0.00
1.24,0.11,0.01
1.24,0.25,0.01
1.24,0.39,0.01
1.24,0.54,0.01
1.24,0.68,0.01
1.24,0.82,0.02
1.24,0.96,0.02
1.24,1.10,0.03
1.24,1.24,0.04
1.24,1.38,0.05
1.24,1.53,0.06
1.24,1.67,0.08
1.24,1.81,0.09
1.24,1.95,0.11
1.24,2.09,0.14
1.24,2.23,0.17
1.24,2.37,0.20
1.24,2.52,0.23
1.24,2.66,0.27
1.24,2.80,0.31
1.24,2.94,0.35
1.24,3.08,0.39
1.24,3.22,0.43
1.24,3.36,0.47
1.24,3.51,0.51
1.24,3.65,0.54
1.24,3.79,0.57
1.24,3.93,0.60
1.24,4.07,0.61
1.24,4.21,0.62
1.24,4.35,0.63
1.24,4.49,0.62
1.24,4.64,0.61
1.24,4.78,0.59
1.24,4.92,0.56
1.24,5.06,0.53
1.24,5.20,0.50
1.24,5.34,0.46
1.24,5.48,0.42
1.24,5.63,0.38
1.24,5.77,0.34
1.24,5.91,0.30
1.24,6.05,0.26
1.24,6.19,0.23
1.24,6.33,0.19
1.24,6.47,0.16
1.24,6.62,0.14
1.24,6.76,0.11
1.24,6.90,0.09
1.24,7.04,0.08
1.24,7.18,0.06
1.24,7.32,0.05
1.24,7.46,0.04
1.24,7.61,0.03
1.24,7.75,0.03
1.24,7.89,0.02
1.24,8.03,0.02
1.24,8.17,0.02
1.24,8.31,0.01
1.24,8.45,0.01
1.24,8.60,0.01
1.24,8.74,0.01
1.24,8.88,0.01
1.24,9.02,0.01
1.24,9.16,0.01
1.24,9.30,0.00
1.24,9.44,0.00
1.24,9.59,0.00
1.24,9.73,0.00
1.24,9.87,0.00
1.24,10.01,0.00
1.24,10.15,0.00
1.24,10.29,0.00
1.24,10.43,0.00
1.24,10.58,0.00
1.24,10.72,0.00
1.24,10.86,0.00
1.24,11.00,0.00
1.38,-3.00,0.00
1.38,-2.86,0.00
1.38,-2.72,0.00
1.38,-2.58,0.00
1.38,-2.43,0.00
1.38,-2.29,0.00
1.38,-2.15,0.00
1.38,-2.01,0.00
1.38,-1.87,0.00
1.38,-1.73,0.00
1.38,-1.59,0.00
1.38,-1.44,0.00
1.38,-1.30,0.00
1.38,-1.16,0.00
1.38,-1.02,0.00
1.38,-0.88,0.00
1.38,-0.74,0.00
1.38,-0.60,0.00
1.38,-0.45,0.00
1.38,-0.31,0.00
1.38,-0.17,0.00
1.38,-0.03,0.00
1.38,0.11,0.01
1.38,0.25,0.01
1.38,0.39,0.01
1.38,0.54,0.01
1.38,0.68,0.01
1.38,0.82,0.02
1.38,0.96,0.02
1.38,1.10,0.03
1.38,1.24,0.04
1.38,1.38,0.05
1.38,1.53,0.06
1.38,1.67,0.08
1.38,1.81,0.10
1.38,1.95,0.12
1.38,2.09,0.14
1.38,2.23,0.17
1.38,2.37,0.20
1.38,2.52,0.24
1.38,2.66,0.28
1.38,2.80,0.31
1.38,2.94,0.36
1.38,3.08,0.40
1.38,3.22,0.44
1.38,3.36,0.48
1.38,3.51,0.51
1.38,3.65,0.55
1.38,3.79,0.58
1.38,3.93,0.60
1.38,4.07,0.61
1.38,4.21,0.62
1.38,4.35,0.62
1.38,4.49,0.62
1.38,4.64,0.60
1.38,4.78,0.58
1.38,4.92,0.56
1.38,5.06,0.52
1.38,5.20,0.49
1.38,5.34,0.45
1.38,5.48,0.41
1.38,5.63,0.37
1.38,5.77,0.33
1.38,5.91,0.29
1.38,6.05,0.25
1.38,6.19,0.22
1.38,6.33,0.19
1.38,6.47,0.16
1.38,6.62,0.13
1.38,6.76,0.11
1.38,6.90,0.09
1.38,7.04,0.08
1.38,7.18,0.06
1.38,7.32,0.05
1.38,7.46,0.04
1.38,7.61,0.03
1.38,7.75,0.03
1.38,7.89,0.02
1.38,8.03,0.02
1.38,8.17,0.02
1.38,8.31,0.01
1.38,8.45,0.01
1.38,8.60,0.01
1.38,8.74,0.01
1.38,8.88,0.01
1.38,9.02,0.01
1.38,9.16,0.01
1.38,9.30,0.00
1.38,9.44,0.00
1.38,9.59,0.00
1.38,9.73,0.00
1.38,9.87,0.00
1.38,10.01,0.00
1.38,10.15,0.00
1.38,10.29,0.00
1.38,10.43,0.00
1.38,10.58,0.00
1.38,10.72,0.00
1.38,10.86,0.00
1.38,11.00,0.00
1.53,-3.00,0.00
1.53,-2.86,0.00
1.53,-2.72,0.00
1.53,-2.58,0.00
1.53,-2.43,0.00
1.53,-2.29,0.00
1.53,-2.15,0.00
1.53,-2.01,0.00
1.53,-1.87,0.00
1.53,-1.73,0.00
1.53,-1.59,0.00
1.53,-1.44,0.00
1.53,-1.30,0.00
1.53,-1.16,0.00
1.53,-1.02,0.00
1.53,-0.88,0.00
1.53,-0.74,0.00
1.53,-0.60,0.00
1.53,-0.45,0.00
1.53,-0.31,0.00
1.53,-0.17,0.00
1.53,-0.03,0.00
1.53,0.11,0.01
1.53,0.25,0.01
1.53,0.39,0.01
1.53,0.54,0.01
1.53,0.68,0.01
1.53,0.82,0.02
1.53,0.96,0.02
1.53,1.10,0.03
1.53,1.24,0.04
1.53,1.38,0.05
1.53,1.53,0.06
1.53,1.67,0.08
1.53,1.81,0.10
1.53,1.95,0.12
1.53,2.09,0.15
1.53,2.23,0.17
1.53,2.37,0.21
1.53,2.52,0.24
1.53,2.66,0.28
1.53,2.80,0.32
1.53,2.94,0.36
1.53,3.08,0.40
1.53,3.22,0.44
1.53,3.36,0.48
1.53,3.51,0.51
1.53,3.65,0.54
1.53,3.79,0.57
1.53,3.93,0.59
1.53,4.07,0.61
1.53,4.21,0.61
1.53,4.35,0.61
1.53,4.49,0.60
1.53,4.64,0.59
1.53,4.78,0.57
1.53,4.92,0.54
1.53,5.06,0.51
1.53,5.20,0.47
1.53,5.34,0.44
1.53,5.48,0.40
1.53,5.63,0.36
1.53,5.77,0.32
1.53,5.91,0.28
1.53,6.05,0.24
1.53,6.19,0.21
1.53,6.33,0.18
1.53,6.47,0.15
1.53,6.62,0.13
1.53,6.76,0.11
1.53,6.90,0.09
1.53,7.04,0.07
1.53,7.18,0.06
1.53,7.32,0.05
1.53,7.46,0.04
1.53,7.61,0.03
1.53,7.75,0.03
1.53,7.89,0.02
1.53,8.03,0.02
1.53,8.17,0.02
1.53,8.31,0.01
1.53,8.45,0.01
1.53,8.60,0.01
1.53,8.74,0.01
1.53,8.88,0.01
1.53,9.02,0.01
1.53,9.16,0.01
1.53,9.30,0.01
1.53,9.44,0.00
1.53,9.59,0.00
1.53,9.73,0.00
1.53,9.87,0.00
1.53,10.01,0.00
1.53,10.15,0.00
1.53,10.29,0.00
1.53,10.43,0.00
1.53,10.58,0.00
1.53,10.72,0.00
1.53,10.86,0.00
1.53,11.00,0.00
1.67,-3.00,0.00
1.67,-2.86,0.00
1.67,-2.72,0.00
1.67,-2.58,0.00
1.67,-2.43,0.00
1.67,-2.29,0.00
1.67,-2.15,0.00
1.67,-2.01,0.00
1.67,-1.87,0.00
1.67,-1.73,0.00
1.67,-1.59,0.00
1.67,-1.44,0.00
1.67,-1.30,0.00
1.67,-1.16,0.00
1.67,-1.02,0.00
1.67,-0.88,0.00
1.67,-0.74,0.00
1.67,-0.60,0.00
1.67,-0.45,0.00
1.67,-0.31,0.00
1.67,-0.17,0.00
1.67,-0.03,0.01
1.67,0.11,0.01
1.67,0.25,0.01
1.67,0.39,0.01
1.67,0.54,0.01
1.67,0.68,0.02
1.67,0.82,0.02
1.67,0.96,0.03
1.67,1.10,0.03
1.67,1.24,0.04
1.67,1.38,0.05
1.67,1.53,0.07
1.67,1.67,0.08
1.67,1.81,0.10
1.67,1.95,0.12
1.67,2.09,0.15
1.67,2.23,0.18
1.67,2.37,0.21
1.67,2.52,0.24
1.67,2.66,0.28
1.67,2.80,0.32
1.67,2.94,0.36
1.67,3.08,0.40
1.67,3.22,0.44
1.67,3.36,0.47
1.67,3.51,0.51
1.67,3.65,0.54
1.67,3.79,0.56
1.67,3.93,0.58
1.67,4.07,0.59
1.67,4.21,0.60
1.67,4.35,0.60
1.67,4.49,0.59
1.67,4.64,0.57
1.67,4.78,0.55
1.67,4.92,0.52
1.67,5.06,0.49
1.67,5.20,0.46
1.67,5.34,0.42
1.67,5.48,0.38
1.67,5.63,0.34
1.67,5.77,0.30
1.67,5.91,0.27
1.67,6.05,0.23
1.67,6.19,0.20
1.67,6.33,0.17
1.67,6.47,0.14
1.67,6.62,0.12
1.67,6.76,0.10
1.67,6.90,0.08
1.67,7.04,0.07
1.67,7.18,0.06
1.67,7.32,0.05
1.67,7.46,0.04
1.67,7.61,0.03
1.67,7.75,0.03
1.67,7.89,0.02
1.67,8.03,0.02
1.67,8.17,0.02
1.67,8.31,0.01
1.67,8.45,0.01
1.67,8.60,0.01
1.67,8.74,0.01
1.67,8.88,0.01
1.67,9.02,0.01
1.67,9.16,0.01
1.67,9.30,0.01
1.67,9.44,0.00
1.67,9.59,0.00
1.67,9.73,0.00
1.67,9.87,0.00
1.67,10.01,0.00
1.67,10.15,0.00
1.67,10.29,0.00
1.67,10.43,0.00
1.67,10.58,0.00
1.67,10.72,0.00
1.67,10.86,0.00
1.67,11.00,0.00
1.81,-3.00,0.00
1.81,-2.86,0.00
1.81,-2.72,0.00
1.81,-2.58,0.00
1.81,-2.43,0.00
1.81,-2.29,0.00
1.81,-2.15,0.00
1.81,-2.01,0.00
1.81,-1.87,0.00
1.81,-1.73,0.00
1.81,-1.59,0.00
1.81,-1.44,0.00
1.81,-1.30,0.00
1.81,-1.16,0.00
1.81,-1.02,0.00
1.81,-0.88,0.00
1.81,-0.74,0.00
1.81,-0.60,0.00
1.81,-0.45,0.00
1.81,-0.31,0.00
1.81,-0.17,0.00
1.81,-0.03,0.01
1.81,0.11,0.01
1.81,0.25,0.01
1.81,0.39,0.01
1.81,0.54,0.01
1.81,0.68,0.02
1.81,0.82,0.02
1.81,0.96,0.03
1.81,1.10,0.03
1.81,1.24,0.04
1.81,1.38,0.05
1.81,1.53,0.07
1.81,1.67,0.08
1.81,1.81,0.10
1.81,1.95,0.12
1.81,2.09,0.15
1.81,2.23,0.18
1.81,2.37,0.21
1.81,2.52,0.24
1.81,2.66,0.28
1.81,2.80,0.31
1.81,2.94,0.35
1.81,3.08,0.39
1.81,3.22,0.43
1.81,3.36,0.46
1.81,3.51,0.50
1.81,3.65,0.52
1.81,3.79,0.55
1.81,3.93,0.56
1.81,4.07,0.57
1.81,4.21,0.58
1.81,4.35,0.57
1.81,4.49,0.57
1.81,4.64,0.55
1.81,4.78,0.53
1.81,4.92,0.50
1.81,5.06,0.47
1.81,5.20,0.43
1.81,5.34,0.40
1.81,5.48,0.36
1.81,5.63,0.32
1.81,5.77,0.29
1.81,5.91,0.25
1.81,6.05,0.22
1.81,6.19,0.19
1.81,6.33,0.16
1.81,6.47,0.14
1.81,6.62,0.11
1.81,6.76,0.10
1.81,6.90,0.08
1.81,7.04,0.07
1.81,7.18,0.05
1.81,7.32,0.04
1.81,7.46,0.04
1.81,7.61,0.03
1.81,7.75,0.03
1.81,7.89,0.02
1.81,8.03,0.02
1.81,8.17,0.02
1.81,8.31,0.01
1.81,8.45,0.01
1.81,8.60,0.01
1.81,8.74,0.01
1.81,8.88,0.01
1.81,9.02,0.01
1.81,9.16,0.01
1.81,9.30,0.01
1.81,9.44,0.01
1.81,9.59,0.00
1.81,9.73,0.00
1.81,9.87,0.00
1.81,10.01,0.00
1.81,10.15,0.00
1.81,10.29,0.00
1.81,10.43,0.00
1.81,10.58,0.00
1.81,10.72,0.00
1.81,10.86,0.00
1.81,11.00,0.00
1.95,-3.00,0.00
1.95,-2.86,0.00
1.95,-2.72,0.00
1.95,-2.58,0.00
1.95,-2.43,0.00
1.95,-2.29,0.00
1.95,-2.15,0.00
1.95,-2.01,0.00
1.95,-1.87,0.00
1.95,-1.73,0.00
1.95,-1.59,0.00
1.95,-1.44,0.00
1.95,-1.30,0.00
1.95,-1.16,0.00
1.95,-1.02,0.00
1.95,-0.88,0.00
1.95,-0.74,0.00
1.95,-0.60,0.00
1.95,-0.45,0.00
1.95,-0.31,0.00
1.95,-0.17,0.00
1.95,-0.03,0.01
1.95,0.11,0.01
1.95,0.25,0.01
1.95,0.39,0.01
1.95,0.54,0.01
1.95,0.68,0.02
1.95,0.82,0.02
1.95,0.96,0.03
1.95,1.10,0.03
1.95,1.24,0.04
1.95,1.38,0.05
1.95,1.53,0.07
1.95,1.67,0.08
1.95,1.81,0.10
1.95,1.95,0.12
1.95,2.09,0.15
1.95,2.23,0.18
1.95,2.37,0.21
1.95,2.52,0.24
1.95,2.66,0.27
1.95,2.80,0.31
1.95,2.94,0.34
1.95,3.08,0.38
1.95,3.22,0.42
1.95,3.36,0.45
1.95,3.51,0.48
1.95,3.65,0.51
1.95,3.79,0.53
1.95,3.93,0.54
1.95,4.07,0.55
1.95,4.21,0.55
1.95,4.35,0.55
1.95,4.49,0.54
1.95,4.64,0.52
1.95,4.78,0.50
1.95,4.92,0.47
1.95,5.06,0.44
1.95,5.20,0.41
1.95,5.34,0.38
1.95,5.48,0.34
1.95,5.63,0.30
1.95,5.77,0.27
1.95,5.91,0.24
1.95,6.05,0.21
1.95,6.19,0.18
1.95,6.33,0.15
1.95,6.47,0.13
1.95,6.62,0.11
1.95,6.76,0.09
1.95,6.90,0.07
1.95,7.04,0.06
1.95,7.18,0.05
1.95,7.32,0.04
1.95,7.46,0.04
1.95,7.61,0.03
1.95,7.75,0.03
1.95,7.89,0.02
1.95,8.03,0.02
1.95,8.17,0.02
1.95,8.31,0.01
1.95,8.45,0.01
1.95,8.60,0.01
1.95,8.74,0.01
1.95,8.88,0.01
1.95,9.02,0.01
1.95,9.16,0.01
1.95,9.30,0.01
1.95,9.44,0.01
1.95,9.59,0.01
1.95,9.73,0.00
1.95,9.87,0.00
1.95,10.01,0.00
1.95,10.15,0.00
1.95,10.29,0.00
1.95,10.43,0.00
1.95,10.58,0.00
1.95,10.72,0.00
1.95,10.86,0.00
1.95,11.00,0.00
2.09,-3.00,0.00
2.09,-2.86,0.00
2.09,-2.72,0.00
2.09,-2.58,0.00
2.09,-2.43,0.00
2.09,-2.29,0.00
2.09,-2.15,0.00
2.09,-2.01,0.00
2.09,-1.87,0.00
2.09,-1.73,0.00
2.09,-1.59,0.00
2.09,-1.44,0.00
2.09,-1.30,0.00
2.09,-1.16,0.00
2.09,-1.02,0.00
2.09,-0.88,0.00
2.09,-0.74,0.00
2.09,-0.60,0.00
2.09,-0.45,0.00
2.09,-0.31,0.00
2.09,-0.17,0.01
2.09,-0.03,0.01
2.09,0.11,0.01
2.09,0.25,0.01
2.09,0.39,0.01
2.09,0.54,0.01
2.09,0.68,0.02
2.09,0.82,0.02
2.09,0.96,0.03
2.09,1.10,0.04
2.09,1.24,0.04
2.09,1.38,0.06
2.09,1.53,0.07
2.09,1.67,0.08
2.09,1.81,0.10
2.09,1.95,0.12
2.09,2.09,0.15
2.09,2.23,0.17
2.09,2.37,0.20
2.09,2.52,0.23
2.09,2.66,0.27
2.09,2.80,0.30
2.09,2.94,0.33
2.09,3.08,0.37
2.09,3.22,0.40
2.09,3.36,0.43
2.09,3.51,0.46
2.09,3.65,0.48
2.09,3.79,0.50
2.09,3.93,0.52
2.09,4.07,0.52
2.09,4.21,0.52
2.09,4.35,0.52
2.09,4.49,0.51
2.09,4.64,0.49
2.09,4.78,0.47
2.09,4.92,0.44
2.09,5.06,0.42
2.09,5.20,0.38
2.09,5.34,0.35
2.09,5.48,0.32
2.09,5.63,0.28
2.09,5.77,0.25
2.09,5.91,0.22
2.09,6.05,0.19
2.09,6.19,0.16
2.09,6.33,0.14
2.09,6.47,0.12
2.09,6.62,0.10
2.09,6.76,0.08
2.09,6.90,0.07
2.09,7.04,0.06
2.09,7.18,0.05
2.09,7.32,0.04
2.09,7.46,0.03
2.09,7.61,0.03
2.09,7.75,0.02
2.09,7.89,0.02
2.09,8.03,0.02
2.09,8.17,0.02
2.09,8.31,0.01
2.09,8.45,0.01
2.09,8.60,0.01
2.09,8.74,0.01
2.09,8.88,0.01
2.09,9.02,0.01
2.09,9.16,0.01
2.09,9.30,0.01
2.09,9.44,0.01
2.09,9.59,0.01
2.09,9.73,0.01
2.09,9.87,0.00
2.09,10.01,0.00
2.09,10.15,0.00
2.09,10.29,0.00
2.09,10.43,0.00
2.09,10.58,0.00
2.09,10.72,0.00
2.09,10.86,0.00
2.09,11.00,0.00
2.23,-3.00,0.00
2.23,-2.86,0.00
2.23,-2.72,0.00
2.23,-2.58,0.00
2.23,-2.43,0.00
2.23,-2.29,0.00
2.23,-2.15,0.00
2.23,-2.01,0.00
2.23,-1.87,0.00
2.23,-1.73,0.00
2.23,-1.59,0.00
2.23,-1.44,0.00
2.23,-1.30,0.00
2.23,-1.16,0.00
2.23,-1.02,0.00
2.23,-0.88,0.00
2.23,-0.74,0.00
2.23,-0.60,0.00
2.23,-0.45,0.00
2.23,-0.31,0.00
2.23,-0.17,0.01
2.23,-0.03,0.01
2.23,0.11,0.01
2.23,0.25,0.01
2.23,0.39,0.01
2.23,0.54,0.02
2.23,0.68,0.02
2.23,0.82,0.02
2.23,0.96,0.03
2.23,1.10,0.04
2.23,1.24,0.05
2.23,1.38,0.06
2.23,1.53,0.07
2.23,1.67,0.08
2.23,1.81,0.10
2.23,1.95,0.12
2.23,2.09,0.14
2.23,2.23,0.17
2.23,2.37,0.20
2.23,2.52,0.23
2.23,2.66,0.26
2.23,2.80,0.29
2.23,2.94,0.32
2.23,3.08,0.35
2.23,3.22,0.38
2.23,3.36,0.41
2.23,3.51,0.44
2.23,3.65,0.46
2.23,3.79,0.47
2.23,3.93,0.49
2.23,4.07,0.49
2.23,4.21,0.49
2.23,4.35,0.49
2.23,4.49,0.48
2.23,4.64,0.46
2.23,4.78,0.44
2.23,4.92,0.41
2.23,5.06,0.39
2.23,5.20,0.36
2.23,5.34,0.32
2.23,5.48,0.29
2.23,5.63,0.26
2.23,5.77,0.23
2.23,5.91,0.20
2.23,6.05,0.18
2.23,6.19,0.15
2.23,6.33,0.13
2.23,6.47,0.11
2.23,6.62,0.09
2.23,6.76,0.08
2.23,6.90,0.07
2.23,7.04,0.05
2.23,7.18,0.05
2.23,7.32,0.04
2.23,7.46,0.03
2.23,7.61,0.03
2.23,7.75,0.02
2.23,7.89,0.02
2.23,8.03,0.02
2.23,8.17,0.02
2.23,8.31,0.02
2.23,8.45,0.01
2.23,8.60,0.01
2.23,8.74,0.01
2.23,8.88,0.01
2.23,9.02,0.01
2.23,9.16,0.01
2.23,9.30,0.01
2.23,9.44,0.01
2.23,9.59,0.01
2.23,9.73,0.01
2.23,9.87,0.01
2.23,10.01,0.00
2.23,10.15,0.00
2.23,10.29,0.00
2.23,10.43,0.00
2.23,10.58,0.00
2.23,10.72,0.00
2.23,10.86,0.00
2.23,11.00,0.00
2.37,-3.00,0.00
2.37,-2.86,0.00
2.37,-2.72,0.00
2.37,-2.58,0.00
2.37,-2.43,0.00
2.37,-2.29,0.00
2.37,-2.15,0.00
2.37,-2.01,0.00
2.37,-1.87,0.00
2.37,-1.73,0.00
2.37,-1.59,0.00
2.37,-1.44,0.00
2.37,-1.30,0.00
2.37,-1.16,0.00
2.37,-1.02,0.00
2.37,-0.88,0.00
2.37,-0.74,0.00
2.37,-0.60,0.00
2.37,-0.45,0.00
2.37,-0.31,0.01
2.37,-0.17,0.01
2.37,-0.03,0.01
2.37,0.11,0.01
2.37,0.25,0.01
2.37,0.39,0.01
2.37,0.54,0.02
2.37,0.68,0.02
2.37,0.82,0.02
2.37,0.96,0.03
2.37,1.10,0.04
2.37,1.24,0.05
2.37,1.38,0.06
2.37,1.53,0.07
2.37,1.67,0.08
2.37,1.81,0.10
2.37,1.95,0.12
2.37,2.09,0.14
2.37,2.23,0.16
2.37,2.37,0.19
2.37,2.52,0.22
2.37,2.66,0.25
2.37,2.80,0.28
2.37,2.94,0.31
2.37,3.08,0.34
2.37,3.22,0.36
2.37,3.36,0.39
2.37,3.51,0.41
2.37,3.65,0.43
2.37,3.79,0.44
2.37,3.93,0.45
2.37,4.07,0.46
2.37,4.21,0.46
2.37,4.35,0.45
2.37,4.49,0.44
2.37,4.64,0.42
2.37,4.78,0.40
2.37,4.92,0.38
2.37,5.06,0.35
2.37,5.20,0.33
2.37,5.34,0.30
2.37,5.48,0.27
2.37,5.63,0.24
2.37,5.77,0.21
2.37,5.91,0.18
2.37,6.05,0.16
2.37,6.19,0.14
2.37,6.33,0.12
2.37,6.47,0.10
2.37,6.62,0.09
2.37,6.76,0.07
2.37,6.90,0.06
2.37,7.04,0.05
2.37,7.18,0.04
2.37,7.32,0.04
2.37,7.46,0.03
2.37,7.61,0.03
2.37,7.75,0.03
2.37,7.89,0.02
2.37,8.03,0.02
2.37,8.17,0.02
2.37,8.31,0.02
2.37,8.45,0.02
2.37,8.60,0.01
2.37,8.74,0.01
2.37,8.88,0.01
2.37,9.02,0.01
2.37,9.16,0.01
2.37,9.30,0.01
2.37,9.44,0.01
2.37,9.59,0.01
2.37,9.73,0.01
2.37,9.87,0.01
2.37,10.01,0.01
2.37,10.15,0.00
2.37,10.29,0.00
2.37,10.43,0.00
2.37,10.58,0.00
2.37,10.72,0.00
2.37,10.86,0.00
2.37,11.00,0.00
2.52,-3.00,0.00
2.52,-2.86,0.00
2.52,-2.72,0.00
2.52,-2.58,0.00
2.52,-2.43,0.00
2.52,-2.29,0.00
2.52,-2.15,0.00
2.52,-2.01,0.00
2.52,-1.87,0.00
2.52,-1.73,0.00
2.52,-1.59,0.00
2.52,-1.44,0.00
2.52,-1.30,0.00
2.52,-1.16,0.00
2.52,-1.02,0.00
2.52,-0.88,0.00
2.52,-0.74,0.00
2.52,-0.60,0.00
2.52,-0.45,0.01
2.52,-0.31,0.01
2.52,-0.17,0.01
2.52,-0.03,0.01
2.52,0.11,0.01
2.52,0.25,0.01
2.52,0.39,0.01
2.52,0.54,0.02
2.52,0.68,0.02
2.52,0.82,0.03
2.52,0.96,0.03
2.52,1.10,0.04
2.52,1.24,0.05
2.52,1.38,0.06
2.52,1.53,0.07
2.52,1.67,0.08
2.52,1.81,0.10
2.52,1.95,0.12
2.52,2.09,0.14
2.52,2.23,0.16
2.52,2.37,0.18
2.52,2.52,0.21
2.52,2.66,0.23
2.52,2.80,0.26
2.52,2.94,0.29
2.52,3.08,0.32
2.52,3.22,0.34
2.52,3.36,0.36
2.52,3.51,0.38
2.52,3.65,0.40
2.52,3.79,0.41
2.52,3.93,0.42
2.52,4.07,0.42
2.52,4.21,0.42
2.52,4.35,0.42
2.52,4.49,0.40
2.52,4.64,0.39
2.52,4.78,0.37
2.52,4.92,0.35
2.52,5.06,0.32
2.52,5.20,0.30
2.52,5.34,0.27
2.52,5.48,0.24
2.52,5.63,0.22
2.52,5.77,0.19
2.52,5.91,0.17
2.52,6.05,0.15
2.52,6.19,0.13
2.52,6.33,0.11
2.52,6.47,0.09
2.52,6.62,0.08
2.52,6.76,0.07
2.52,6.90,0.06
2.52,7.04,0.05
2.52,7.18,0.04
2.52,7.32,0.04
2.52,7.46,0.03
2.52,7.61,0.03
2.52,7.75,0.03
2.52,7.89,0.02
2.52,8.03,0.02
2.52,8.17,0.02
2.52,8.31,0.02
2.52,8.45,0.02
2.52,8.60,0.02
2.52,8.74,0.01
2.52,8.88,0.01
2.52,9.02,0.01
2.52,9.16,0.01
2.52,9.30,0.01
2.52,9.44,0.01
2.52,9.59,0.01
2.52,9.73,0.01
2.52,9.87,0.01
2.52,10.01,0.01
2.52,10.15,0.00
2.52,10.29,0.00
2.52,10.43,0.00
2.52,10.58,0.00
2.52,10.72,0.00
2.52,10.86,0.00
2.52,11.00,0.00
2.66,-3.00,0.00
2.66,-2.86,0.00
2.66,-2.72,0.00
2.66,-2.58,0.00
2.66,-2.43,0.00
2.66,-2.29,0.00
2.66,-2.15,0.00
2.66,-2.01,0.00
2.66,-1.87,0.00
2.66,-1.73,0.00
2.66,-1.59,0.00
2.66,-1.44,0.00
2.66,-1.30,0.00
2.66,-1.16,0.00
2.66,-1.02,0.00
2.66,-0.88,0.00
2.66,-0.74,0.00
2.66,-0.60,0.01
2.66,-0.45,0.01
2.66,-0.31,0.01
2.66,-0.17,0.01
2.66,-0.03,0.01
2.66,0.11,0.01
2.66,0.25,0.01
2.66,0.39,0.02
2.66,0.54,0.02
2.66,0.68,0.02
2.66,0.82,0.03
2.66,0.96,0.03
2.66,1.10,0.04
2.66,1.24,0.05
2.66,1.38,0.06
2.66,1.53,0.07
2.66,1.67,0.08
2.66,1.81,0.10
2.66,1.95,0.11
2.66,2.09,0.13
2.66,2.23,0.15
2.66,2.37,0.17
2.66,2.52,0.20
2.66,2.66,0.22
2.66,2.80,0.25
2.66,2.94,0.27
2.66,3.08,0.30
2.66,3.22,0.32
2.66,3.36,0.34
2.66,3.51,0.36
2.66,3.65,0.37
2.66,3.79,0.38
2.66,3.93,0.39
2.66,4.07,0.39
2.66,4.21,0.39
2.66,4.35,0.38
2.66,4.49,0.37
2.66,4.64,0.35
2.66,4.78,0.33
2.66,4.92,0.31
2.66,5.06,0.29
2.66,5.20,0.27
2.66,5.34,0.24
2.66,5.48,0.22
2.66,5.63,0.19
2.66,5.77,0.17
2.66,5.91,0.15
2.66,6.05,0.13
2.66,6.19,0.11
2.66,6.33,0.10
2.66,6.47,0.08
2.66,6.62,0.07
2.66,6.76,0.06
2.66,6.90,0.05
2.66,7.04,0.05
2.66,7.18,0.04
2.66,7.32,0.04
2.66,7.46,0.03
2.66,7.61,0.03
2.66,7.75,0.03
2.66,7.89,0.02
2.66,8.03,0.02
2.66,8.17,0.02
2.66,8.31,0.02
2.66,8.45,0.02
2.66,8.60,0.02
2.66,8.74,0.02
2.66,8.88,0.01
2.66,9.02,0.01
2.66,9.16,0.01
2.66,9.30,0.01
2.66,9.44,0.01
2.66,9.59,0.01
2.66,9.73,0.01
2.66,9.87,0.01
2.66,10.01,0.01
2.66,10.15,0.01
2.66,10.29,0.00
2.66,10.43,0.00
2.66,10.58,0.00
2.66,10.72,0.00
2.66,10.86,0.00
2.66,11.00,0.00
2.80,-3.00,0.00
2.80,-2.86,0.00
2.80,-2.72,0.00
2.80,-2.58,0.00
2.80,-2.43,0.00
2.80,-2.29,0.00
2.80,-2.15,0.00
2.80,-2.01,0.00
2.80,-1.87,0.00
2.80,-1.73,0.00
2.80,-1.59,0.00
2.80,-1.44,0.00
2.80,-1.30,0.00
2.80,-1.16,0.00
2.80,-1.02,0.00
2.80,-0.88,0.00
2.80,-0.74,0.01
2.80,-0.60,0.01
2.80,-0.45,0.01
2.80,-0.31,0.01
2.80,-0.17,0.01
2.80,-0.03,0.01
2.80,0.11,0.01
2.80,0.25,0.02
2.80,0.39,0.02
2.80,0.54,0.02
2.80,0.68,0.03
2.80,0.82,0.03
2.80,0.96,0.04
2.80,1.10,0.04
2.80,1.24,0.05
2.80,1.38,0.06
2.80,1.53,0.07
2.80,1.67,0.08
2.80,1.81,0.10
2.80,1.95,0.11
2.80,2.09,0.13
2.80,2.23,0.15
2.80,2.37,0.17
2.80,2.52,0.19
2.80,2.66,0.21
2.80,2.80,0.23
2.80,2.94,0.25
2.80,3.08,0.27
2.80,3.22,0.29
2.80,3.36,0.31
2.80,3.51,0.33
2.80,3.65,0.34
2.80,3.79,0.35
2.80,3.93,0.35
2.80,4.07,0.35
2.80,4.21,0.35
2.80,4.35,0.34
2.80,4.49,0.33
2.80,4.64,0.32
2.80,4.78,0.30
2.80,4.92,0.28
2.80,5.06,0.26
2.80,5.20,0.24
2.80,5.34,0.22
2.80,5.48,0.20
2.80,5.63,0.17
2.80,5.77,0.15
2.80,5.91,0.14
2.80,6.05,0.12
2.80,6.19,0.10
2.80,6.33,0.09
2.80,6.47,0.08
2.80,6.62,0.07
2.80,6.76,0.06
2.80,6.90,0.05
2.80,7.04,0.05
2.80,7.18,0.04
2.80,7.32,0.04
2.80,7.46,0.03
2.80,7.61,0.03
2.80,7.75,0.03
2.80,7.89,0.03
2.80,8.03,0.02
2.80,8.17,0.02
2.80,8.31,0.02
2.80,8.45,0.02
2.80,8.60,0.02
2.80,8.74,0.02
2.80,8.88,0.02
2.80,9.02,0.01
2.80,9.16,0.01
2.80,9.30,0.01
2.80,9.44,0.01
2.80,9.59,0.01
2.80,9.73,0.01
2.80,9.87,0.01
2.80,10.01,0.01
2.80,10.15,0.01
2.80,10.29,0.01
2.80,10.43,0.00
2.80,10.58,0.00
2.80,10.72,0.00
2.80,10.86,0.00
2.80,11.00,0.00
2.94,-3.00,0.00
2.94,-2.86,0.00
2.94,-2.72,0.00
2.94,-2.58,0.00
2.94,-2.43,0.00
2.94,-2.29,0.00
2.94,-2.15,0.00
2.94,-2.01,0.00
2.94,-1.87,0.00
2.94,-1.73,0.00
2.94,-1.59,0.00
2.94,-1.44,0.00
2.94,-1.30,0.00
2.94,-1.16,0.00
2.94,-1.02,0.00
2.94,-0.88,0.01
2.94,-0.74,0.01
2.94,-0.60,0.01
2.94,-0.45,0.01
2.94,-0.31,0.01
2.94,-0.17,0.01
2.94,-0.03,0.01
2.94,0.11,0.02
2.94,0.25,0.02
2.94,0.39,0.02
2.94,0.54,0.02
2.94,0.68,0.03
2.94,0.82,0.03
2.94,0.96,0.04
2.94,1.10,0.05
2.94,1.24,0.05
2.94,1.38,0.06
2.94,1.53,0.07
2.94,1.67,0.08
2.94,1.81,0.10
2.94,1.95,0.11
2.94,2.09,0.13
2.94,2.23,0.14
2.94,2.37,0.16
2.94,2.52,0.18
2.94,2.66,0.20
2.94,2.80,0.22
2.94,2.94,0.24
2.94,3.08,0.25
2.94,3.22,0.27
2.94,3.36,0.29
2.94,3.51,0.30
2.94,3.65,0.31
2.94,3.79,0.31
2.94,3.93,0.32
2.94,4.07,0.32
2.94,4.21,0.31
2.94,4.35,0.31
2.94,4.49,0.30
2.94,4.64,0.28
2.94,4.78,0.27
2.94,4.92,0.25
2.94,5.06,0.23
2.94,5.20,0.21
2.94,5.34,0.19
2.94,5.48,0.17
2.94,5.63,0.16
2.94,5.77,0.14
2.94,5.91,0.12
2.94,6.05,0.11
2.94,6.19,0.09
2.94,6.33,0.08
2.94,6.47,0.07
2.94,6.62,0.06
2.94,6.76,0.06
2.94,6.90,0.05
2.94,7.04,0.04
2.94,7.18,0.04
2.94,7.32,0.04
2.94,7.46,0.03
2.94,7.61,0.03
2.94,7.75,0.03
2.94,7.89,0.03
2.94,8.03,0.03
2.94,8.17,0.02
2.94,8.31,0.02
2.94,8.45,0.02
2.94,8.60,0.02
2.94,8.74,0.02
2.94,8.88,0.02
2.94,9.02,0.02
2.94,9.16,0.01
2.94,9.30,0.01
2.94,9.44,0.01
2.94,9.59,0.01
2.94,9.73,0.01
2.94,9.87,0.01
2.94,10.01,0.01
2.94,10.15,0.01
2.94,10.29,0.01
2.94,10.43,0.00
2.94,10.58,0.00
2.94,10.72,0.00
2.94,10.86,0.00
2.94,11.00,0.00
3.08,-3.00,0.00
3.08,-2.86,0.00
3.08,-2.72,0.00
3.08,-2.58,0.00
3.08,-2.43,0.00
3.08,-2.29,0.00
3.08,-2.15,0.00
3.08,-2.01,0.00
3.08,-1.87,0.00
3.08,-1.73,0.00
3.08,-1.59,0.00
3.08,-1.44,0.00
3.08,-1.30,0.00
3.08,-1.16,0.00
3.08,-1.02,0.01
3.08,-0.88,0.01
3.08,-0.74,0.01
3.08,-0.60,0.01
3.08,-0.45,0.01
3.08,-0.31,0.01
3.08,-0.17,0.01
3.08,-0.03,0.02
3.08,0.11,0.02
3.08,0.25,0.02
3.08,0.39,0.02
3.08,0.54,0.03
3.08,0.68,0.03
3.08,0.82,0.04
3.08,0.96,0.04
3.08,1.10,0.05
3.08,1.24,0.06
3.08,1.38,0.07
3.08,1.53,0.07
3.08,1.67,0.08
3.08,1.81,0.10
3.08,1.95,0.11
3.08,2.09,0.12
3.08,2.23,0.14
3.08,2.37,0.15
3.08,2.52,0.17
3.08,2.66,0.19
3.08,2.80,0.20
3.08,2.94,0.22
3.08,3.08,0.23
3.08,3.22,0.25
3.08,3.36,0.26
3.08,3.51,0.27
3.08,3.65,0.28
3.08,3.79,0.28
3.08,3.93,0.28
3.08,4.07,0.28
3.08,4.21,0.28
3.08,4.35,0.27
3.08,4.49,0.26
3.08,4.64,0.25
3.08,4.78,0.24
3.08,4.92,0.22
3.08,5.06,0.20
3.08,5.20,0.19
3.08,5.34,0.17
3.08,5.48,0.15
3.08,5.63,0.14
3.08,5.77,0.12
3.08,5.91,0.11
3.08,6.05,0.10
3.08,6.19,0.08
3.08,6.33,0.07
3.08,6.47,0.07
3.08,6.62,0.06
3.08,6.76,0.05
3.08,6.90,0.05
3.08,7.04,0.04
3.08,7.18,0.04
3.08,7.32,0.04
3.08,7.46,0.04
3.08,7.61,0.03
3.08,7.75,0.03
3.08,7.89,0.03
3.08,8.03,0.03
3.08,8.17,0.03
3.08,8.31,0.03
3.08,8.45,0.02
3.08,8.60,0.02
3.08,8.74,0.02
3.08,8.88,0.02
3.08,9.02,0.02
3.08,9.16,0.02
3.08,9.30,0.01
3.08,9.44,0.01
3.08,9.59,0.01
3.08,9.73,0.01
3.08,9.87,0.01
3.08,10.01,0.01
3.08,10.15,0.01
3.08,10.29,0.01
3.08,10.43,0.01
3.08,10.58,0.00
3.08,10.72,0.00
3.08,10.86,0.00
3.08,11.00,0.00
3.22,-3.00,0.00
3.22,-2.86,0.00
3.22,-2.72,0.00
3.22,-2.58,0.00
3.22,-2.43,0.00
3.22,-2.29,0.00
3.22,-2.15,0.00
3.22,-2.01,0.00
3.22,-1.87,0.00
3.22,-1.73,0.00
3.22,-1.59,0.00
3.22,-1.44,0.00
3.22,-1.30,0.00
3.22,-1.16,0.01
3.22,-1.02,0.01
3.22,-0.88,0.01
3.22,-0.74,0.01
3.22,-0.60,0.01
3.22,-0.45,0.01
3.22,-0.31,0.01
3.22,-0.17,0.02
3.22,-0.03,0.02
3.22,0.11,0.02
3.22,0.25,0.03
3.22,0.39,0.03
3.22,0.54,0.03
3.22,0.68,0.04
3.22,0.82,0.04
3.22,0.96,0.05
3.22,1.10,0.06
3.22,1.24,0.06
3.22,1.38,0.07
3.22,1.53,0.08
3.22,1.67,0.09
3.22,1.81,0.10
3.22,1.95,0.11
3.22,2.09,0.12
3.22,2.23,0.13
3.22,2.37,0.15
3.22,2.52,0.16
3.22,2.66,0.18
3.22,2.80,0.19
3.22,2.94,0.20
3.22,3.08,0.22
3.22,3.22,0.23
3.22,3.36,0.24
3.22,3.51,0.24
3.22,3.65,0.25
3.22,3.79,0.25
3.22,3.93,0.25
3.22,4.07,0.25
3.22,4.21,0.25
3.22,4.35,0.24
3.22,4.49,0.23
3.22,4.64,0.22
3.22,4.78,0.21
3.22,4.92,0.19
3.22,5.06,0.18
3.22,5.20,0.16
3.22,5.34,0.15
3.22,5.48,0.14
3.22,5.63,0.12
3.22,5.77,0.11
3.22,5.91,0.10
3.22,6.05,0.09
3.22,6.19,0.08
3.22,6.33,0.07
3.22,6.47,0.06
3.22,6.62,0.06
3.22,6.76,0.05
3.22,6.90,0.05
3.22,7.04,0.04
3.22,7.18,0.04
3.22,7.32,0.04
3.22,7.46,0.04
3.22,7.61,0.04
3.22,7.75,0.03
3.22,7.89,0.03
3.22,8.03,0.03
3.22,8.17,0.03
3.22,8.31,0.03
3.22,8.45,0.03
3.22,8.60,0.03
3.22,8.74,0.02
3.22,8.88,0.02
3.22,9.02,0.02
3.22,9.16,0.02
3.22,9.30,0.02
3.22,9.44,0.02
3.22,9.59,0.01
3.22,9.73,0.01
3.22,9.87,0.01
3.22,10.01,0.01
3.22,10.15,0.01
3.22,10.29,0.01
3.22,10.43,0.01
3.22,10.58,0.01
3.22,10.72,0.00
3.22,10.86,0.00
3.22,11.00,0.00
3.36,-3.00,0.00
3.36,-2.86,0.00
3.36,-2.72,0.00
3.36,-2.58,0.00
3.36,-2.43,0.00
3.36,-2.29,0.00
3.36,-2.15,0.00
3.36,-2.01,0.00
3.36,-1.87,0.00
3.36,-1.73,0.00
3.36,-1.59,0.00
3.36,-1.44,0.00
3.36,-1.30,0.01
3.36,-1.16,0.01
3.36,-1.02,0.01
3.36,-0.88,0.01
3.36,-0.74,0.01
3.36,-0.60,0.01
3.36,-0.45,0.02
3.36,-0.31,0.02
3.36,-0.17,0.02
3.36,-0.03,0.02
3.36,0.11,0.03
3.36,0.25,0.03
3.36,0.39,0.04
3.36,0.54,0.04
3.36,0.68,0.04
3.36,0.82,0.05
3.36,0.96,0.06
3.36,1.10,0.06
3.36,1.24,0.07
3.36,1.38,0.08
3.36,1.53,0.08
3.36,1.67,0.09
3.36,1.81,0.10
3.36,1.95,0.11
3.36,2.09,0.12
3.36,2.23,0.13
3.36,2.37,0.14
3.36,2.52,0.16
3.36,2.66,0.17
3.36,2.80,0.18
3.36,2.94,0.19
3.36,3.08,0.20
3.36,3.22,0.21
3.36,3.36,0.21
3.36,3.51,0.22
3.36,3.65,0.22
3.36,3.79,0.23
3.36,3.93,0.23
3.36,4.07,0.22
3.36,4.21,0.22
3.36,4.35,0.21
3.36,4.49,0.20
3.36,4.64,0.19
3.36,4.78,0.18
3.36,4.92,0.17
3.36,5.06,0.16
3.36,5.20,0.14
3.36,5.34,0.13
3.36,5.48,0.12
3.36,5.63,0.11
3.36,5.77,0.10
3.36,5.91,0.09
3.36,6.05,0.08
3.36,6.19,0.07
3.36,6.33,0.06
3.36,6.47,0.06
3.36,6.62,0.06
3.36,6.76,0.05
3.36,6.90,0.05
3.36,7.04,0.05
3.36,7.18,0.04
3.36,7.32,0.04
3.36,7.46,0.04
3.36,7.61,0.04
3.36,7.75,0.04
3.36,7.89,0.04
3.36,8.03,0.04
3.36,8.17,0.03
3.36,8.31,0.03
3.36,8.45,0.03
3.36,8.60,0.03
3.36,8.74,0.03
3.36,8.88,0.02
3.36,9.02,0.02
3.36,9.16,0.02
3.36,9.30,0.02
3.36,9.44,0.02
3.36,9.59,0.01
3.36,9.73,0.01
3.36,9.87,0.01
3.36,10.01,0.01
3.36,10.15,0.01
3.36,10.29,0.01
3.36,10.43,0.01
3.36,10.58,0.01
3.36,10.72,0.00
3.36,10.86,0.00
3.36,11.00,0.00
3.51,-3.00,0.00
3.51,-2.86,0.00
3.51,-2.72,0.00
3.51,-2.58,0.00
3.51,-2.43,0.00
3.51,-2.29,0.00
3.51,-2.15,0.00
3.51,-2.01,0.00
3.51,-1.87,0.00
3.51,-1.73,0.00
3.51,-1.59,0.00
3.51,-1.44,0.01
3.51,-1.30,0.01
3.51,-1.16,0.01
3.51,-1.02,0.01
3.51,-0.88,0.01
3.51,-0.74,0.01
3.51,-0.60,0.02
3.51,-0.45,0.02
3.51,-0.31,0.02
3.51,-0.17,0.03
3.51,-0.03,0.03
3.51,0.11,0.03
3.51,0.25,0.04
3.51,0.39,0.04
3.51,0.54,0.05
3.51,0.68,0.05
3.51,0.82,0.06
3.51,0.96,0.07
3.51,1.10,0.07
3.51,1.24,0.08
3.51,1.38,0.09
3.51,1.53,0.09
3.51,1.67,0.10
3.51,1.81,0.11
3.51,1.95,0.12
3.51,2.09,0.13
3.51,2.23,0.13
3.51,2.37,0.14
3.51,2.52,0.15
3.51,2.66,0.16
3.51,2.80,0.17
3.51,2.94,0.18
3.51,3.08,0.18
3.51,3.22,0.19
3.51,3.36,0.20
3.51,3.51,0.20
3.51,3.65,0.20
3.51,3.79,0.20
3.51,3.93,0.20
3.51,4.07,0.20
3.51,4.21,0.19
3.51,4.35,0.19
3.51,4.49,0.18
3.51,4.64,0.17
3.51,4.78,0.16
3.51,4.92,0.15
3.51,5.06,0.14
3.51,5.20,0.13
3.51,5.34,0.12
3.51,5.48,0.11
3.51,5.63,0.10
3.51,5.77,0.09
3.51,5.91,0.08
3.51,6.05,0.07
3.51,6.19,0.07
3.51,6.33,0.06
3.51,6.47,0.06
3.51,6.62,0.05
3.51,6.76,0.05
3.51,6.90,0.05
3.51,7.04,0.05
3.51,7.18,0.05
3.51,7.32,0.05
3.51,7.46,0.05
3.51,7.61,0.04
3.51,7.75,0.04
3.51,7.89,0.04
3.51,8.03,0.04
3.51,8.17,0.04
3.51,8.31,0.04
3.51,8.45,0.03
3.51,8.60,0.03
3.51,8.74,0.03
3.51,8.88,0.03
3.51,9.02,0.03
3.51,9.16,0.02
3.51,9.30,0.02
3.51,9.44,0.02
3.51,9.59,0.02
3.51,9.73,0.01
3.51,9.87,0.01
3.51,10.01,0.01
3.51,10.15,0.01
3.51,10.29,0.01
3.51,10.43,0.01
3.51,10.58,0.01
3.51,10.72,0.01
3.51,10.86,0.00
3.51,11.00,0.00
3.65,-3.00,0.00
3.65,-2.86,0.00
3.65,-2.72,0.00
3.65,-2.58,0.00
3.65,-2.43,0.00
3.65,-2.29,0.00
3.65,-2.15,0.00
3.65,-2.01,0.00
3.65,-1.87,0.00
3.65,-1.73,0.00
3.65,-1.59,0.01
3.65,-1.44,0.01
3.65,-1.30,0.01
3.65,-1.16,0.01
3.65,-1.02,0.01
3.65,-0.88,0.01
3.65,-0.74,0.02
3.65,-0.60,0.02
3.65,-0.45,0.02
3.65,-0.31,0.03
3.65,-0.17,0.03
3.65,-0.03,0.04
3.65,0.11,0.04
3.65,0.25,0.05
3.65,0.39,0.05
3.65,0.54,0.06
3.65,0.68,0.06
3.65,0.82,0.07
3.65,0.96,0.08
3.65,1.10,0.08
3.65,1.24,0.09
3.65,1.38,0.10
3.65,1.53,0.10
3.65,1.67,0.11
3.65,1.81,0.12
3.65,1.95,0.12
3.65,2.09,0.13
3.65,2.23,0.14
3.65,2.37,0.14
3.65,2.52,0.15
3.65,2.66,0.16
3.65,2.80,0.16
3.65,2.94,0.17
3.65,3.08,0.17
3.65,3.22,0.18
3.65,3.36,0.18
3.65,3.51,0.18
3.65,3.65,0.18
3.65,3.79,0.18
3.65,3.93,0.18
3.65,4.07,0.17
3.65,4.21,0.17
3.65,4.35,0.16
3.65,4.49,0.15
3.65,4.64,0.15
3.65,4.78,0.14
3.65,4.92,0.13
3.65,5.06,0.12
3.65,5.20,0.11
3.65,5.34,0.10
3.65,5.48,0.09
3.65,5.63,0.09
3.65,5.77,0.08
3.65,5.91,0.07
3.65,6.05,0.07
3.65,6.19,0.06
3.65,6.33,0.06
3.65,6.47,0.06
3.65,6.62,0.06
3.65,6.76,0.05
3.65,6.90,0.05
3.65,7.04,0.05
3.65,7.18,0.05
3.65,7.32,0.05
3.65,7.46,0.05
3.65,7.61,0.05
3.65,7.75,0.05
3.65,7.89,0.05
3.65,8.03,0.05
3.65,8.17,0.04
3.65,8.31,0.04
3.65,8.45,0.04
3.65,8.60,0.04
3.65,8.74,0.03
3.65,8.88,0.03
3.65,9.02,0.03
3.65,9.16,0.03
3.65,9.30,0.02
3.65,9.44,0.02
3.65,9.59,0.02
3.65,9.73,0.02
3.65,9.87,0.01
3.65,10.01,0.01
3.65,10.15,0.01
3.65,10.29,0.01
3.65,10.43,0.01
3.65,10.58,0.01
3.65,10.72,0.01
3.65,10.86,0.01
3.65,11.00,0.00
3.79,-3.00,0.00
3.79,-2.86,0.00
3.79,-2.72,0.00
3.79,-2.58,0.00
3.79,-2.43,0.00
3.79,-2.29,0.00
3.79,-2.15,0.00
3.79,-2.01,0.00
3.79,-1.87,0.00
3.79,-1.73,0.01
3.79,-1.59,0.01
3.79,-1.44,0.01
3.79,-1.30,0.01
3.79,-1.16,0.01
3.79,-1.02,0.01
3.79,-0.88,0.02
3.79,-0.74,0.02
3.79,-0.60,0.02
3.79,-0.45,0.03
3.79,-0.31,0.03
3.79,-0.17,0.04
3.79,-0.03,0.04
3.79,0.11,0.05
3.79,0.25,0.06
3.79,0.39,0.06
3.79,0.54,0.07
3.79,0.68,0.08
3.79,0.82,0.08
3.79,0.96,0.09
3.79,1.10,0.10
3.79,1.24,0.11
3.79,1.38,0.11
3.79,1.53,0.12
3.79,1.67,0.12
3.79,1.81,0.13
3.79,1.95,0.14
3.79,2.09,0.14
3.79,2.23,0.15
3.79,2.37,0.15
3.79,2.52,0.15
3.79,2.66,0.16
3.79,2.80,0.16
3.79,2.94,0.16
3.79,3.08,0.16
3.79,3.22,0.17
3.79,3.36,0.17
3.79,3.51,0.17
3.79,3.65,0.16
3.79,3.79,0.16
3.79,3.93,0.16
3.79,4.07,0.15
3.79,4.21,0.15
3.79,4.35,0.14
3.79,4.49,0.14
3.79,4.64,0.13
3.79,4.78,0.12
3.79,4.92,0.11
3.79,5.06,0.10
3.79,5.20,0.10
3.79,5.34,0.09
3.79,5.48,0.08
3.79,5.63,0.08
3.79,5.77,0.07
3.79,5.91,0.07
3.79,6.05,0.07
3.79,6.19,0.06
3.79,6.33,0.06
3.79,6.47,0.06
3.79,6.62,0.06
3.79,6.76,0.06
3.79,6.90,0.06
3.79,7.04,0.06
3.79,7.18,0.06
3.79,7.32,0.06
3.79,7.46,0.06
3.79,7.61,0.06
3.79,7.75,0.05
3.79,7.89,0.05
3.79,8.03,0.05
3.79,8.17,0.05
3.79,8.31,0.05
3.79,8.45,0.04
3.79,8.60,0.04
3.79,8.74,0.04
3.79,8.88,0.04
3.79,9.02,0.03
3.79,9.16,0.03
3.79,9.30,0.03
3.79,9.44,0.02
3.79,9.59,0.02
3.79,9.73,0.02
3.79,9.87,0.02
3.79,10.01,0.01
3.79,10.15,0.01
3.79,10.29,0.01
3.79,10.43,0.01
3.79,10.58,0.01
3.79,10.72,0.01
3.79,10.86,0.01
3.79,11.00,0.00
3.93,-3.00,0.00
3.93,-2.86,0.00
3.93,-2.72,0.00
3.93,-2.58,0.00
3.93,-2.43,0.00
3.93,-2.29,0.00
3.93,-2.15,0.00
3.93,-2.01,0.00
3.93,-1.87,0.01
3.93,-1.73,0.01
3.93,-1.59,0.01
3.93,-1.44,0.01
3.93,-1.30,0.01
3.93,-1.16,0.01
3.93,-1.02,0.02
3.93,-0.88,0.02
3.93,-0.74,0.02
3.93,-0.60,0.03
3.93,-0.45,0.03
3.93,-0.31,0.04
3.93,-0.17,0.05
3.93,-0.03,0.05
3.93,0.11,0.06
3.93,0.25,0.07
3.93,0.39,0.08
3.93,0.54,0.09
3.93,0.68,0.09
3.93,0.82,0.10
3.93,0.96,0.11
3.93,1.10,0.12
3.93,1.24,0.12
3.93,1.38,0.13
3.93,1.53,0.14
3.93,1.67,0.14
3.93,1.81,0.15
3.93,1.95,0.15
3.93,2.09,0.15
3.93,2.23,0.16
3.93,2.37,0.16
3.93,2.52,0.16
3.93,2.66,0.16
3.93,2.80,0.16
3.93,2.94,0.16
3.93,3.08,0.16
3.93,3.22,0.16
3.93,3.36,0.16
3.93,3.51,0.15
3.93,3.65,0.15
3.93,3.79,0.15
3.93,3.93,0.14
3.93,4.07,0.14
3.93,4.21,0.13
3.93,4.35,0.12
3.93,4.49,0.12
3.93,4.64,0.11
3.93,4.78,0.11
3.93,4.92,0.10
3.93,5.06,0.09
3.93,5.20,0.09
3.93,5.34,0.08
3.93,5.48,0.08
3.93,5.63,0.07
3.93,5.77,0.07
3.93,5.91,0.07
3.93,6.05,0.06
3.93,6.19,0.06
3.93,6.33,0.06
3.93,6.47,0.06
3.93,6.62,0.06
3.93,6.76,0.06
3.93,6.90,0.06
3.93,7.04,0.06
3.93,7.18,0.06
3.93,7.32,0.06
3.93,7.46,0.06
3.93,7.61,0.06
3.93,7.75,0.06
3.93,7.89,0.06
3.93,8.03,0.06
3.93,8.17,0.06
3.93,8.31,0.05
3.93,8.45,0.05
3.93,8.60,0.05
3.93,8.74,0.04
3.93,8.88,0.04
3.93,9.02,0.04
3.93,9.16,0.03
3.93,9.30,0.03
3.93,9.44,0.03
3.93,9.59,0.02
3.93,9.73,0.02
3.93,9.87,0.02
3.93,10.01,0.02
3.93,10.15,0.01
3.93,10.29,0.01
3.93,10.43,0.01
3.93,10.58,0.01
3.93,10.72,0.01
3.93,10.86,0.01
3.93,11.00,0.01
4.07,-3.00,0.00
4.07,-2.86,0.00
4.07,-2.72,0.00
4.07,-2.58,0.00
4.07,-2.43,0.00
4.07,-2.29,0.00
4.07,-2.15,0.00
4.07,-2.01,0.00
4.07,-1.87,0.01
4.07,-1.73,0.01
4.07,-1.59,0.01
4.07,-1.44,0.01
4.07,-1.30,0.01
4.07,-1.16,0.02
4.07,-1.02,0.02
4.07,-0.88,0.03
4.07,-0.74,0.03
4.07,-0.60,0.04
4.07,-0.45,0.04
4.07,-0.31,0.05
4.07,-0.17,0.06
4.07,-0.03,0.07
4.07,0.11,0.07
4.07,0.25,0.08
4.07,0.39,0.09
4.07,0.54,0.10
4.07,0.68,0.11
4.07,0.82,0.12
4.07,0.96,0.13
4.07,1.10,0.14
4.07,1.24,0.15
4.07,1.38,0.15
4.07,1.53,0.16
4.07,1.67,0.16
4.07,1.81,0.17
4.07,1.95,0.17
4.07,2.09,0.17
4.07,2.23,0.17
4.07,2.37,0.17
4.07,2.52,0.17
4.07,2.66,0.16
4.07,2.80,0.16
4.07,2.94,0.16
4.07,3.08,0.16
4.07,3.22,0.15
4.07,3.36,0.15
4.07,3.51,0.14
4.07,3.65,0.14
4.07,3.79,0.13
4.07,3.93,0.13
4.07,4.07,0.12
4.07,4.21,0.12
4.07,4.35,0.11
4.07,4.49,0.10
4.07,4.64,0.10
4.07,4.78,0.09
4.07,4.92,0.09
4.07,5.06,0.08
4.07,5.20,0.08
4.07,5.34,0.07
4.07,5.48,0.07
4.07,5.63,0.07
4.07,5.77,0.07
4.07,5.91,0.07
4.07,6.05,0.06
4.07,6.19,0.07
4.07,6.33,0.07
4.07,6.47,0.07
4.07,6.62,0.07
4.07,6.76,0.07
4.07,6.90,0.07
4.07,7.04,0.07
4.07,7.18,0.07
4.07,7.32,0.07
4.07,7.46,0.07
4.07,7.61,0.07
4.07,7.75,0.07
4.07,7.89,0.07
4.07,8.03,0.07
4.07,8.17,0.06
4.07,8.31,0.06
4.07,8.45,0.06
4.07,8.60,0.05
4.07,8.74,0.05
4.07,8.88,0.05
4.07,9.02,0.04
4.07,9.16,0.04
4.07,9.30,0.03
4.07,9.44,0.03
4.07,9.59,0.03
4.07,9.73,0.02
4.07,9.87,0.02
4.07,10.01,0.02
4.07,10.15,0.01
4.07,10.29,0.01
4.07,10.43,0.01
4.07,10.58,0.01
4.07,10.72,0.01
4.07,10.86,0.01
4.07,11.00,0.01
4.21,-3.00,0.00
4.21,-2.86,0.00
4.21,-2.72,0.00
4.21,-2.58,0.00
4.21,-2.43,0.00
4.21,-2.29,0.00
4.21,-2.15,0.00
4.21,-2.01,0.01
4.21,-1.87,0.01
4.21,-1.73,0.01
4.21,-1.59,0.01
4.21,-1.44,0.01
4.21,-1.30,0.02
4.21,-1.16,0.02
4.21,-1.02,0.03
4.21,-0.88,0.03
4.21,-0.74,0.04
4.21,-0.60,0.04
4.21,-0.45,0.05
4.21,-0.31,0.06
4.21,-0.17,0.07
4.21,-0.03,0.08
4.21,0.11,0.09
4.21,0.25,0.10
4.21,0.39,0.11
4.21,0.54,0.12
4.21,0.68,0.14
4.21,0.82,0.15
4.21,0.96,0.16
4.21,1.10,0.16
4.21,1.24,0.17
4.21,1.38,0.18
4.21,1.53,0.18
4.21,1.67,0.19
4.21,1.81,0.19
4.21,1.95,0.19
4.21,2.09,0.19
4.21,2.23,0.19
4.21,2.37,0.18
4.21,2.52,0.18
4.21,2.66,0.17
4.21,2.80,0.17
4.21,2.94,0.16
4.21,3.08,0.16
4.21,3.22,0.15
4.21,3.36,0.14
4.21,3.51,0.14
4.21,3.65,0.13
4.21,3.79,0.12
4.21,3.93,0.12
4.21,4.07,0.11
4.21,4.21,0.10
4.21,4.35,0.10
4.21,4.49,0.09
4.21,4.64,0.09
4.21,4.78,0.08
4.21,4.92,0.08
4.21,5.06,0.07
4.21,5.20,0.07
4.21,5.34,0.07
4.21,5.48,0.07
4.21,5.63,0.07
4.21,5.77,0.07
4.21,5.91,0.07
4.21,6.05,0.07
4.21,6.19,0.07
4.21,6.33,0.07
4.21,6.47,0.07
4.21,6.62,0.07
4.21,6.76,0.08
4.21,6.90,0.08
4.21,7.04,0.08
4.21,7.18,0.08
4.21,7.32,0.08
4.21,7.46,0.08
4.21,7.61,0.08
4.21,7.75,0.08
4.21,7.89,0.08
4.21,8.03,0.08
4.21,8.17,0.07
4.21,8.31,0.07
4.21,8.45,0.06
4.21,8.60,0.06
4.21,8.74,0.06
4.21,8.88,0.05
4.21,9.02,0.05
4.21,9.16,0.04
4.21,9.30,0.04
4.21,9.44,0.03
4.21,9.59,0.03
4.21,9.73,0.02
4.21,9.87,0.02
4.21,10.01,0.02
4.21,10.15,0.02
4.21,10.29,0.01
4.21,10.43,0.01
4.21,10.58,0.01
4.21,10.72,0.01
4.21,10.86,0.01
4.21,11.00,0.01
4.35,-3.00,0.00
4.35,-2.86,0.00
4.35,-2.72,0.00
4.35,-2.58,0.00
4.35,-2.43,0.00
4.35,-2.29,0.00
4.35,-2.15,0.01
4.35,-2.01,0.01
4.35,-1.87,0.01
4.35,-1.73,0.01
4.35,-1.59,0.01
4.35,-1.44,0.02
4.35,-1.30,0.02
4.35,-1.16,0.03
4.35,-1.02,0.03
4.35,-0.88,0.04
4.35,-0.74,0.04
4.35,-0.60,0.05
4.35,-0.45,0.06
4.35,-0.31,0.07
4.35,-0.17,0.08
4.35,-0.03,0.10
4.35,0.11,0.11
4.35,0.25,0.12
4.35,0.39,0.14
4.35,0.54,0.15
4.35,0.68,0.16
4.35,0.82,0.17
4.35,0.96,0.18
4.35,1.10,0.19
4.35,1.24,0.20
4.35,1.38,0.21
4.35,1.53,0.21
4.35,1.67,0.22
4.35,1.81,0.22
4.35,1.95,0.22
4.35,2.09,0.21
4.35,2.23,0.21
4.35,2.37,0.20
4.35,2.52,0.19
4.35,2.66,0.19
4.35,2.80,0.18
4.35,2.94,0.17
4.35,3.08,0.16
4.35,3.22,0.15
4.35,3.36,0.14
4.35,3.51,0.13
4.35,3.65,0.13
4.35,3.79,0.12
4.35,3.93,0.11
4.35,4.07,0.10
4.35,4.21,0.10
4.35,4.35,0.09
4.35,4.49,0.08
4.35,4.64,0.08
4.35,4.78,0.08
4.35,4.92,0.07
4.35,5.06,0.07
4.35,5.20,0.07
4.35,5.34,0.07
4.35,5.48,0.07
4.35,5.63,0.07
4.35,5.77,0.07
4.35,5.91,0.07
4.35,6.05,0.07
4.35,6.19,0.07
4.35,6.33,0.08
4.35,6.47,0.08
4.35,6.62,0.08
4.35,6.76,0.09
4.35,6.90,0.09
4.35,7.04,0.09
4.35,7.18,0.09
4.35,7.32,0.09
4.35,7.46,0.09
4.35,7.61,0.09
4.35,7.75,0.09
4.35,7.89,0.09
4.35,8.03,0.09
4.35,8.17,0.08
4.35,8.31,0.08
4.35,8.45,0.07
4.35,8.60,0.07
4.35,8.74,0.06
4.35,8.88,0.06
4.35,9.02,0.05
4.35,9.16,0.05
4.35,9.30,0.04
4.35,9.44,0.04
4.35,9.59,0.03
4.35,9.73,0.03
4.35,9.87,0.02
4.35,10.01,0.02
4.35,10.15,0.02
4.35,10.29,0.01
4.35,10.43,0.01
4.35,10.58,0.01
4.35,10.72,0.01
4.35,10.86,0.01
4.35,11.00,0.01
4.49,-3.00,0.00
4.49,-2.86,0.00
4.49,-2.72,0.00
4.49,-2.58,0.00
4.49,-2.43,0.00
4.49,-2.29,0.00
4.49,-2.15,0.01
4.49,-2.01,0.01
4.49,-1.87,0.01
4.49,-1.73,0.01
4.49,-1.59,0.02
4.49,-1.44,0.02
4.49,-1.30,0.02
4.49,-1.16,0.03
4.49,-1.02,0.04
4.49,-0.88,0.05
4.49,-0.74,0.05
4.49,-0.60,0.06
4.49,-0.45,0.08
4.49,-0.31,0.09
4.49,-0.17,0.10
4.49,-0.03,0.12
4.49,0.11,0.13
4.49,0.25,0.15
4.49,0.39,0.16
4.49,0.54,0.18
4.49,0.68,0.19
4.49,0.82,0.21
4.49,0.96,0.22
4.49,1.10,0.23
4.49,1.24,0.24
4.49,1.38,0.24
4.49,1.53,0.25
4.49,1.67,0.25
4.49,1.81,0.25
4.49,1.95,0.25
4.49,2.09,0.24
4.49,2.23,0.23
4.49,2.37,0.22
4.49,2.52,0.21
4.49,2.66,0.20
4.49,2.80,0.19
4.49,2.94,0.18
4.49,3.08,0.17
4.49,3.22,0.16
4.49,3.36,0.14
4.49,3.51,0.13
4.49,3.65,0.12
4.49,3.79,0.11
4.49,3.93,0.10
4.49,4.07,0.10
4.49,4.21,0.09
4.49,4.35,0.08
4.49,4.49,0.08
4.49,4.64,0.07
4.49,4.78,0.07
4.49,4.92,0.07
4.49,5.06,0.07
4.49,5.20,0.06
4.49,5.34,0.06
4.49,5.48,0.07
4.49,5.63,0.07
4.49,5.77,0.07
4.49,5.91,0.07
4.49,6.05,0.08
4.49,6.19,0.08
4.49,6.33,0.09
4.49,6.47,0.09
4.49,6.62,0.09
4.49,6.76,0.10
4.49,6.90,0.10
4.49,7.04,0.10
4.49,7.18,0.11
4.49,7.32,0.11
4.49,7.46,0.11
4.49,7.61,0.11
4.49,7.75,0.10
4.49,7.89,0.10
4.49,8.03,0.10
4.49,8.17,0.09
4.49,8.31,0.09
4.49,8.45,0.08
4.49,8.60,0.08
4.49,8.74,0.07
4.49,8.88,0.06
4.49,9.02,0.06
4.49,9.16,0.05
4.49,9.30,0.05
4.49,9.44,0.04
4.49,9.59,0.03
4.49,9.73,0.03
4.49,9.87,0.03
4.49,10.01,0.02
4.49,10.15,0.02
4.49,10.29,0.02
4.49,10.43,0.01
4.49,10.58,0.01
4.49,10.72,0.01
4.49,10.86,0.01
4.49,11.00,0.01
4.64,-3.00,0.00
4.64,-2.86,0.00
4.64,-2.72,0.00
4.64,-2.58,0.00
4.64,-2.43,0.00
4.64,-2.29,0.01
4.64,-2.15,0.01
4.64,-2.01,0.01
4.64,-1.87,0.01
4.64,-1.73,0.02
4.64,-1.59,0.02
4.64,-1.44,0.02
4.64,-1.30,0.03
4.64,-1.16,0.04
4.64,-1.02,0.04
4.64,-0.88,0.05
4.64,-0.74,0.06
4.64,-0.60,0.08
4.64,-0.45,0.09
4.64,-0.31,0.11
4.64,-0.17,0.12
4.64,-0.03,0.14
4.64,0.11,0.16
4.64,0.25,0.17
4.64,0.39,0.19
4.64,0.54,0.21
4.64,0.68,0.23
4.64,0.82,0.24
4.64,0.96,0.26
4.64,1.10,0.27
4.64,1.24,0.28
4.64,1.38,0.28
4.64,1.53,0.29
4.64,1.67,0.29
4.64,1.81,0.28
4.64,1.95,0.28
4.64,2.09,0.27
4.64,2.23,0.26
4.64,2.37,0.25
4.64,2.52,0.24
4.64,2.66,0.22
4.64,2.80,0.21
4.64,2.94,0.19
4.64,3.08,0.18
4.64,3.22,0.16
4.64,3.36,0.15
4.64,3.51,0.13
4.64,3.65,0.12
4.64,3.79,0.11
4.64,3.93,0.10
4.64,4.07,0.09
4.64,4.21,0.09
4.64,4.35,0.08
4.64,4.49,0.07
4.64,4.64,0.07
4.64,4.78,0.07
4.64,4.92,0.06
4.64,5.06,0.06
4.64,5.20,0.06
4.64,5.34,0.07
4.64,5.48,0.07
4.64,5.63,0.07
4.64,5.77,0.07
4.64,5.91,0.08
4.64,6.05,0.08
4.64,6.19,0.09
4.64,6.33,0.10
4.64,6.47,0.10
4.64,6.62,0.11
4.64,6.76,0.11
4.64,6.90,0.11
4.64,7.04,0.12
4.64,7.18,0.12
4.64,7.32,0.12
4.64,7.46,0.12
4.64,7.61,0.12
4.64,7.75,0.12
4.64,7.89,0.11
4.64,8.03,0.11
4.64,8.17,0.11
4.64,8.31,0.10
4.64,8.45,0.09
4.64,8.60,0.09
4.64,8.74,0.08
4.64,8.88,0.07
4.64,9.02,0.06
4.64,9.16,0.06
4.64,9.30,0.05
4.64,9.44,0.04
4.64,9.59,0.04
4.64,9.73,0.03
4.64,9.87,0.03
4.64,10.01,0.02
4.64,10.15,0.02
4.64,10.29,0.02
4.64,10.43,0.01
4.64,10.58,0.01
4.64,10.72,0.01
4.64,10.86,0.01
4.64,11.00,0.01
4.78,-3.00,0.00
4.78,-2.86,0.00
4.78,-2.72,0.00
4.78,-2.58,0.00
4.78,-2.43,0.01
4.78,-2.29,0.01
4.78,-2.15,0.01
4.78,-2.01,0.01
4.78,-1.87,0.01
4.78,-1.73,0.02
4.78,-1.59,0.02
4.78,-1.44,0.03
4.78,-1.30,0.04
4.78,-1.16,0.04
4.78,-1.02,0.05
4.78,-0.88,0.06
4.78,-0.74,0.08
4.78,-0.60,0.09
4.78,-0.45,0.11
4.78,-0.31,0.13
4.78,-0.17,0.14
4.78,-0.03,0.16
4.78,0.11,0.18
4.78,0.25,0.21
4.78,0.39,0.23
4.78,0.54,0.25
4.78,0.68,0.27
4.78,0.82,0.28
4.78,0.96,0.30
4.78,1.10,0.31
4.78,1.24,0.32
4.78,1.38,0.33
4.78,1.53,0.33
4.78,1.67,0.33
4.78,1.81,0.32
4.78,1.95,0.32
4.78,2.09,0.31
4.78,2.23,0.29
4.78,2.37,0.28
4.78,2.52,0.26
4.78,2.66,0.24
4.78,2.80,0.22
4.78,2.94,0.21
4.78,3.08,0.19
4.78,3.22,0.17
4.78,3.36,0.15
4.78,3.51,0.14
4.78,3.65,0.12
4.78,3.79,0.11
4.78,3.93,0.10
4.78,4.07,0.09
4.78,4.21,0.08
4.78,4.35,0.08
4.78,4.49,0.07
4.78,4.64,0.07
4.78,4.78,0.07
4.78,4.92,0.06
4.78,5.06,0.06
4.78,5.20,0.07
4.78,5.34,0.07
4.78,5.48,0.07
4.78,5.63,0.08
4.78,5.77,0.08
4.78,5.91,0.09
4.78,6.05,0.09
4.78,6.19,0.10
4.78,6.33,0.11
4.78,6.47,0.11
4.78,6.62,0.12
4.78,6.76,0.13
4.78,6.90,0.13
4.78,7.04,0.13
4.78,7.18,0.14
4.78,7.32,0.14
4.78,7.46,0.14
4.78,7.61,0.14
4.78,7.75,0.13
4.78,7.89,0.13
4.78,8.03,0.12
4.78,8.17,0.12
4.78,8.31,0.11
4.78,8.45,0.10
4.78,8.60,0.09
4.78,8.74,0.09
4.78,8.88,0.08
4.78,9.02,0.07
4.78,9.16,0.06
4.78,9.30,0.05
4.78,9.44,0.05
4.78,9.59,0.04
4.78,9.73,0.04
4.78,9.87,0.03
4.78,10.01,0.03
4.78,10.15,0.02
4.78,10.29,0.02
4.78,10.43,0.02
4.78,10.58,0.01
4.78,10.72,0.01
4.78,10.86,0.01
4.78,11.00,0.01
4.92,-3.00,0.00
4.92,-2.86,0.00
4.92,-2.72,0.00
4.92,-2.58,0.00
4.92,-2.43,0.01
4.92,-2.29,0.01
4.92,-2.15,0.01
4.92,-2.01,0.01
4.92,-1.87,0.02
4.92,-1.73,0.02
4.92,-1.59,0.03
4.92,-1.44,0.03
4.92,-1.30,0.04
4.92,-1.16,0.05
4.92,-1.02,0.06
4.92,-0.88,0.08
4.92,-0.74,0.09
4.92,-0.60,0.11
4.92,-0.45,0.13
4.92,-0.31,0.15
4.92,-0.17,0.17
4.92,-0.03,0.19
4.92,0.11,0.22
4.92,0.25,0.24
4.92,0.39,0.26
4.92,0.54,0.29
4.92,0.68,0.31
4.92,0.82,0.33
4.92,0.96,0.35
4.92,1.10,0.36
4.92,1.24,0.37
4.92,1.38,0.38
4.92,1.53,0.38
4.92,1.67,0.37
4.92,1.81,0.37
4.92,1.95,0.36
4.92,2.09,0.34
4.92,2.23,0.33
4.92,2.37,0.31
4.92,2.52,0.29
4.92,2.66,0.27
4.92,2.80,0.24
4.92,2.94,0.22
4.92,3.08,0.20
4.92,3.22,0.18
4.92,3.36,0.16
4.92,3.51,0.14
4.92,3.65,0.13
4.92,3.79,0.11
4.92,3.93,0.10
4.92,4.07,0.09
4.92,4.21,0.08
4.92,4.35,0.08
4.92,4.49,0.07
4.92,4.64,0.07
4.92,4.78,0.06
4.92,4.92,0.06
4.92,5.06,0.07
4.92,5.20,0.07
4.92,5.34,0.07
4.92,5.48,0.08
4.92,5.63,0.08
4.92,5.77,0.09
4.92,5.91,0.10
4.92,6.05,0.10
4.92,6.19,0.11
4.92,6.33,0.12
4.92,6.47,0.13
4.92,6.62,0.13
4.92,6.76,0.14
4.92,6.90,0.15
4.92,7.04,0.15
4.92,7.18,0.15
4.92,7.32,0.16
4.92,7.46,0.15
4.92,7.61,0.15
4.92,7.75,0.15
4.92,7.89,0.14
4.92,8.03,0.14
4.92,8.17,0.13
4.92,8.31,0.12
4.92,8.45,0.11
4.92,8.60,0.10
4.92,8.74,0.10
4.92,8.88,0.09
4.92,9.02,0.08
4.92,9.16,0.07
4.92,9.30,0.06
4.92,9.44,0.05
4.92,9.59,0.05
4.92,9.73,0.04
4.92,9.87,0.03
4.92,10.01,0.03
4.92,10.15,0.02
4.92,10.29,0.02
4.92,10.43,0.02
4.92,10.58,0.01
4.92,10.72,0.01
4.92,10.86,0.01
4.92,11.00,0.01
5.06,-3.00,0.00
5.06,-2.86,0.00
5.06,-2.72,0.00
5.06,-2.58,0.01
5.06,-2.43,0.01
5.06,-2.29,0.01
5.06,-2.15,0.01
5.06,-2.01,0.02
5.06,-1.87,0.02
5.06,-1.73,0.02
5.06,-1.59,0.03
5.06,-1.44,0.04
5.06,-1.30,0.05
5.06,-1.16,0.06
5.06,-1.02,0.07
5.06,-0.88,0.09
5.06,-0.74,0.11
5.06,-0.60,0.13
5.06,-0.45,0.15
5.06,-0.31,0.17
5.06,-0.17,0.20
5.06,-0.03,0.22
5.06,0.11,0.25
5.06,0.25,0.28
5.06,0.39,0.31
5.06,0.54,0.33
5.06,0.68,0.36
5.06,0.82,0.38
5.06,0.96,0.40
5.06,1.10,0.41
5.06,1.24,0.42
5.06,1.38,0.43
5.06,1.53,0.43
5.06,1.67,0.42
5.06,1.81,0.42
5.06,1.95,0.40
5.06,2.09,0.39
5.06,2.23,0.37
5.06,2.37,0.34
5.06,2.52,0.32
5.06,2.66,0.29
5.06,2.80,0.27
5.06,2.94,0.24
5.06,3.08,0.22
5.06,3.22,0.19
5.06,3.36,0.17
5.06,3.51,0.15
5.06,3.65,0.13
5.06,3.79,0.12
5.06,3.93,0.10
5.06,4.07,0.09
5.06,4.21,0.08
5.06,4.35,0.08
5.06,4.49,0.07
5.06,4.64,0.07
5.06,4.78,0.07
5.06,4.92,0.07
5.06,5.06,0.07
5.06,5.20,0.07
5.06,5.34,0.08
5.06,5.48,0.08
5.06,5.63,0.09
5.06,5.77,0.10
5.06,5.91,0.11
5.06,6.05,0.12
5.06,6.19,0.13
5.06,6.33,0.13
5.06,6.47,0.14
5.06,6.62,0.15
5.06,6.76,0.16
5.06,6.90,0.16
5.06,7.04,0.17
5.06,7.18,0.17
5.06,7.32,0.17
5.06,7.46,0.17
5.06,7.61,0.17
5.06,7.75,0.17
5.06,7.89,0.16
5.06,8.03,0.15
5.06,8.17,0.14
5.06,8.31,0.14
5.06,8.45,0.13
5.06,8.60,0.11
5.06,8.74,0.10
5.06,8.88,0.09
5.06,9.02,0.08
5.06,9.16,0.07
5.06,9.30,0.06
5.06,9.44,0.06
5.06,9.59,0.05
5.06,9.73,0.04
5.06,9.87,0.04
5.06,10.01,0.03
5.06,10.15,0.03
5.06,10.29,0.02
5.06,10.43,0.02
5.06,10.58,0.02
5.06,10.72,0.01
5.06,10.86,0.01
5.06,11.00,0.01
5.20,-3.00,0.00
5.20,-2.86,0.00
5.20,-2.72,0.00
5.20,-2.58,0.01
5.20,-2.43,0.01
5.20,-2.29,0.01
5.20,-2.15,0.01
5.20,-2.01,0.02
5.20,-1.87,0.02
5.20,-1.73,0.03
5.20,-1.59,0.04
5.20,-1.44,0.05
5.20,-1.30,0.06
5.20,-1.16,0.07
5.20,-1.02,0.09
5.20,-0.88,0.10
5.20,-0.74,0.12
5.20,-0.60,0.15
5.20,-0.45,0.17
5.20,-0.31,0.20
5.20,-0.17,0.23
5.20,-0.03,0.26
5.20,0.11,0.29
5.20,0.25,0.32
5.20,0.39,0.35
5.20,0.54,0.38
5.20,0.68,0.41
5.20,0.82,0.43
5.20,0.96,0.45
5.20,1.10,0.47
5.20,1.24,0.48
5.20,1.38,0.48
5.20,1.53,0.48
5.20,1.67,0.48
5.20,1.81,0.46
5.20,1.95,0.45
5.20,2.09,0.43
5.20,2.23,0.40
5.20,2.37,0.38
5.20,2.52,0.35
5.20,2.66,0.32
5.20,2.80,0.29
5.20,2.94,0.26
5.20,3.08,0.23
5.20,3.22,0.21
5.20,3.36,0.18
5.20,3.51,0.16
5.20,3.65,0.14
5.20,3.79,0.12
5.20,3.93,0.11
5.20,4.07,0.09
5.20,4.21,0.08
5.20,4.35,0.08
5.20,4.49,0.07
5.20,4.64,0.07
5.20,4.78,0.07
5.20,4.92,0.07
5.20,5.06,0.07
5.20,5.20,0.08
5.20,5.34,0.08
5.20,5.48,0.09
5.20,5.63,0.10
5.20,5.77,0.11
5.20,5.91,0.12
5.20,6.05,0.13
5.20,6.19,0.14
5.20,6.33,0.15
5.20,6.47,0.16
5.20,6.62,0.17
5.20,6.76,0.18
5.20,6.90,0.18
5.20,7.04,0.19
5.20,7.18,0.19
5.20,7.32,0.19
5.20,7.46,0.19
5.20,7.61,0.19
5.20,7.75,0.18
5.20,7.89,0.18
5.20,8.03,0.17
5.20,8.17,0.16
5.20,8.31,0.15
5.20,8.45,0.14
5.20,8.60,0.13
5.20,8.74,0.11
5.20,8.88,0.10
5.20,9.02,0.09
5.20,9.16,0.08
5.20,9.30,0.07
5.20,9.44,0.06
5.20,9.59,0.05
5.20,9.73,0.04
5.20,9.87,0.04
5.20,10.01,0.03
5.20,10.15,0.03
5.20,10.29,0.02
5.20,10.43,0.02
5.20,10.58,0.02
5.20,10.72,0.01
5.20,10.86,0.01
5.20,11.00,0.01
5.34,-3.00,0.00
5.34,-2.86,0.00
5.34,-2.72,0.01
5.34,-2.58,0.01
5.34,-2.43,0.01
5.34,-2.29,0.01
5.34,-2.15,0.02
5.34,-2.01,0.02
5.34,-1.87,0.03
5.34,-1.73,0.03
5.34,-1.59,0.04
5.34,-1.44,0.05
5.34,-1.30,0.07
5.34,-1.16,0.08
5.34,-1.02,0.10
5.34,-0.88,0.12
5.34,-0.74,0.14
5.34,-0.60,0.17
5.34,-0.45,0.20
5.34,-0.31,0.23
5.34,-0.17,0.26
5.34,-0.03,0.30
5.34,0.11,0.33
5.34,0.25,0.37
5.34,0.39,0.40
5.34,0.54,0.43
5.34,0.68,0.46
5.34,0.82,0.49
5.34,0.96,0.51
5.34,1.10,0.52
5.34,1.24,0.54
5.34,1.38,0.54
5.34,1.53,0.54
5.34,1.67,0.53
5.34,1.81,0.51
5.34,1.95,0.50
5.34,2.09,0.47
5.34,2.23,0.44
5.34,2.37,0.41
5.34,2.52,0.38
5.34,2.66,0.35
5.34,2.80,0.31
5.34,2.94,0.28
5.34,3.08,0.25
5.34,3.22,0.22
5.34,3.36,0.19
5.34,3.51,0.17
5.34,3.65,0.15
5.34,3.79,0.13
5.34,3.93,0.11
5.34,4.07,0.10
5.34,4.21,0.09
5.34,4.35,0.08
5.34,4.49,0.07
5.34,4.64,0.07
5.34,4.78,0.07
5.34,4.92,0.07
5.34,5.06,0.08
5.34,5.20,0.08
5.34,5.34,0.09
5.34,5.48,0.10
5.34,5.63,0.11
5.34,5.77,0.12
5.34,5.91,0.13
5.34,6.05,0.14
5.34,6.19,0.16
5.34,6.33,0.17
5.34,6.47,0.18
5.34,6.62,0.19
5.34,6.76,0.20
5.34,6.90,0.20
5.34,7.04,0.21
5.34,7.18,0.21
5.34,7.32,0.21
5.34,7.46,0.21
5.34,7.61,0.21
5.34,7.75,0.20
5.34,7.89,0.19
5.34,8.03,0.18
5.34,8.17,0.17
5.34,8.31,0.16
5.34,8.45,0.15
5.34,8.60,0.14
5.34,8.74,0.12
5.34,8.88,0.11
5.34,9.02,0.10
5.34,9.16,0.09
5.34,9.30,0.07
5.34,9.44,0.06
5.34,9.59,0.06
5.34,9.73,0.05
5.34,9.87,0.04
5.34,10.01,0.03
5.34,10.15,0.03
5.34,10.29,0.02
5.34,10.43,0.02
5.34,10.58,0.02
5.34,10.72,0.01
5.34,10.86,0.01
5.34,11.00,0.01
5.48,-3.00,0.00
5.48,-2.86,0.00
5.48,-2.72,0.01
5.48,-2.58,0.01
5.48,-2.43,0.01
5.48,-2.29,0.01
5.48,-2.15,0.02
5.48,-2.01,0.02
5.48,-1.87,0.03
5.48,-1.73,0.04
5.48,-1.59,0.05
5.48,-1.44,0.06
5.48,-1.30,0.08
5.48,-1.16,0.09
5.48,-1.02,0.11
5.48,-0.88,0.14
5.48,-0.74,0.16
5.48,-0.60,0.19
5.48,-0.45,0.22
5.48,-0.31,0.26
5.48,-0.17,0.30
5.48,-0.03,0.33
5.48,0.11,0.37
5.48,0.25,0.41
5.48,0.39,0.45
5.48,0.54,0.49
5.48,0.68,0.52
5.48,0.82,0.55
5.48,0.96,0.57
5.48,1.10,0.58
5.48,1.24,0.59
5.48,1.38,0.60
5.48,1.53,0.59
5.48,1.67,0.58
5.48,1.81,0.57
5.48,1.95,0.54
5.48,2.09,0.52
5.48,2.23,0.48
5.48,2.37,0.45
5.48,2.52,0.41
5.48,2.66,0.37
5.48,2.80,0.34
5.48,2.94,0.30
5.48,3.08,0.27
5.48,3.22,0.23
5.48,3.36,0.20
5.48,3.51,0.18
5.48,3.65,0.15
5.48,3.79,0.13
5.48,3.93,0.11
5.48,4.07,0.10
5.48,4.21,0.09
5.48,4.35,0.08
5.48,4.49,0.08
5.48,4.64,0.08
5.48,4.78,0.08
5.48,4.92,0.08
5.48,5.06,0.08
5.48,5.20,0.09
5.48,5.34,0.10
5.48,5.48,0.11
5.48,5.63,0.12
5.48,5.77,0.13
5.48,5.91,0.14
5.48,6.05,0.16
5.48,6.19,0.17
5.48,6.33,0.18
5.48,6.47,0.20
5.48,6.62,0.21
5.48,6.76,0.22
5.48,6.90,0.23
5.48,7.04,0.23
5.48,7.18,0.23
5.48,7.32,0.23
5.48,7.46,0.23
5.48,7.61,0.23
5.48,7.75,0.22
5.48,7.89,0.21
5.48,8.03,0.20
5.48,8.17,0.19
5.48,8.31,0.17
5.48,8.45,0.16
5.48,8.60,0.15
5.48,8.74,0.13
5.48,8.88,0.12
5.48,9.02,0.10
5.48,9.16,0.09
5.48,9.30,0.08
5.48,9.44,0.07
5.48,9.59,0.06
5.48,9.73,0.05
5.48,9.87,0.04
5.48,10.01,0.04
5.48,10.15,0.03
5.48,10.29,0.03
5.48,10.43,0.02
5.48,10.58,0.02
5.48,10.72,0.02
5.48,10.86,0.01
5.48,11.00,0.01
5.63,-3.00,0.00
5.63,-2.86,0.00
5.63,-2.72,0.01
5.63,-2.58,0.01
5.63,-2.43,0.01
5.63,-2.29,0.02
5.63,-2.15,0.02
5.63,-2.01,0.03
5.63,-1.87,0.03
5.63,-1.73,0.04
5.63,-1.59,0.06
5.63,-1.44,0.07
5.63,-1.30,0.09
5.63,-1.16,0.11
5.63,-1.02,0.13
5.63,-0.88,0.15
5.63,-0.74,0.18
5.63,-0.60,0.22
5.63,-0.45,0.25
5.63,-0.31,0.29
5.63,-0.17,0.33
5.63,-0.03,0.38
5.63,0.11,0.42
5.63,0.25,0.46
5.63,0.39,0.50
5.63,0.54,0.54
5.63,0.68,0.58
5.63,0.82,0.60
5.63,0.96,0.63
5.63,1.10,0.65
5.63,1.24,0.65
5.63,1.38,0.66
5.63,1.53,0.65
5.63,1.67,0.64
5.63,1.81,0.62
5.63,1.95,0.59
5.63,2.09,0.56
5.63,2.23,0.52
5.63,2.37,0.48
5.63,2.52,0.44
5.63,2.66,0.40
5.63,2.80,0.36
5.63,2.94,0.32
5.63,3.08,0.28
5.63,3.22,0.25
5.63,3.36,0.21
5.63,3.51,0.18
5.63,3.65,0.16
5.63,3.79,0.14
5.63,3.93,0.12
5.63,4.07,0.10
5.63,4.21,0.09
5.63,4.35,0.09
5.63,4.49,0.08
5.63,4.64,0.08
5.63,4.78,0.08
5.63,4.92,0.08
5.63,5.06,0.09
5.63,5.20,0.10
5.63,5.34,0.11
5.63,5.48,0.12
5.63,5.63,0.13
5.63,5.77,0.14
5.63,5.91,0.16
5.63,6.05,0.17
5.63,6.19,0.19
5.63,6.33,0.20
5.63,6.47,0.22
5.63,6.62,0.23
5.63,6.76,0.24
5.63,6.90,0.25
5.63,7.04,0.25
5.63,7.18,0.25
5.63,7.32,0.25
5.63,7.46,0.25
5.63,7.61,0.25
5.63,7.75,0.24
5.63,7.89,0.23
5.63,8.03,0.22
5.63,8.17,0.20
5.63,8.31,0.19
5.63,8.45,0.17
5.63,8.60,0.16
5.63,8.74,0.14
5.63,8.88,0.12
5.63,9.02,0.11
5.63,9.16,0.10
5.63,9.30,0.08
5.63,9.44,0.07
5.63,9.59,0.06
5.63,9.73,0.05
5.63,9.87,0.04
5.63,10.01,0.04
5.63,10.15,0.03
5.63,10.29,0.03
5.63,10.43,0.02
5.63,10.58,0.02
5.63,10.72,0.02
5.63,10.86,0.01
5.63,11.00,0.01
5.77,-3.00,0.00
5.77,-2.86,0.01
5.77,-2.72,0.01
5.77,-2.58,0.01
5.77,-2.43,0.01
5.77,-2.29,0.02
5.77,-2.15,0.02
5.77,-2.01,0.03
5.77,-1.87,0.04
5.77,-1.73,0.05
5.77,-1.59,0.06
5.77,-1.44,0.08
5.77,-1.30,0.10
5.77,-1.16,0.12
5.77,-1.02,0.14
5.77,-0.88,0.17
5.77,-0.74,0.21
5.77,-0.60,0.24
5.77,-0.45,0.28
5.77,-0.31,0.33
5.77,-0.17,0.37
5.77,-0.03,0.42
5.77,0.11,0.46
5.77,0.25,0.51
5.77,0.39,0.56
5.77,0.54,0.60
5.77,0.68,0.63
5.77,0.82,0.66
5.77,0.96,0.69
5.77,1.10,0.70
5.77,1.24,0.71
5.77,1.38,0.71
5.77,1.53,0.71
5.77,1.67,0.69
5.77,1.81,0.67
5.77,1.95,0.64
5.77,2.09,0.60
5.77,2.23,0.56
5.77,2.37,0.52
5.77,2.52,0.47
5.77,2.66,0.43
5.77,2.80,0.38
5.77,2.94,0.34
5.77,3.08,0.30
5.77,3.22,0.26
5.77,3.36,0.22
5.77,3.51,0.19
5.77,3.65,0.16
5.77,3.79,0.14
5.77,3.93,0.12
5.77,4.07,0.11
5.77,4.21,0.10
5.77,4.35,0.09
5.77,4.49,0.08
5.77,4.64,0.08
5.77,4.78,0.09
5.77,4.92,0.09
5.77,5.06,0.10
5.77,5.20,0.11
5.77,5.34,0.12
5.77,5.48,0.13
5.77,5.63,0.14
5.77,5.77,0.16
5.77,5.91,0.17
5.77,6.05,0.19
5.77,6.19,0.21
5.77,6.33,0.22
5.77,6.47,0.24
5.77,6.62,0.25
5.77,6.76,0.26
5.77,6.90,0.27
5.77,7.04,0.27
5.77,7.18,0.27
5.77,7.32,0.27
5.77,7.46,0.27
5.77,7.61,0.26
5.77,7.75,0.25
5.77,7.89,0.24
5.77,8.03,0.23
5.77,8.17,0.21
5.77,8.31,0.20
5.77,8.45,0.18
5.77,8.60,0.16
5.77,8.74,0.15
5.77,8.88,0.13
5.77,9.02,0.12
5.77,9.16,0.10
5.77,9.30,0.09
5.77,9.44,0.07
5.77,9.59,0.06
5.77,9.73,0.05
5.77,9.87,0.05
5.77,10.01,0.04
5.77,10.15,0.03
5.77,10.29,0.03
5.77,10.43,0.02
5.77,10.58,0.02
5.77,10.72,0.02
5.77,10.86,0.01
5.77,11.00,0.01
5.91,-3.00,0.00
5.91,-2.86,0.01
5.91,-2.72,0.01
5.91,-2.58,0.01
5.91,-2.43,0.01
5.91,-2.29,0.02
5.91,-2.15,0.03
5.91,-2.01,0.03
5.91,-1.87,0.04
5.91,-1.73,0.06
5.91,-1.59,0.07
5.91,-1.44,0.09
5.91,-1.30,0.11
5.91,-1.16,0.13
5.91,-1.02,0.16
5.91,-0.88,0.19
5.91,-0.74,0.23
5.91,-0.60,0.27
5.91,-0.45,0.31
5.91,-0.31,0.36
5.91,-0.17,0.41
5.91,-0.03,0.46
5.91,0.11,0.51
5.91,0.25,0.56
5.91,0.39,0.61
5.91,0.54,0.65
5.91,0.68,0.69
5.91,0.82,0.72
5.91,0.96,0.75
5.91,1.10,0.76
5.91,1.24,0.77
5.91,1.38,0.77
5.91,1.53,0.76
5.91,1.67,0.74
5.91,1.81,0.71
5.91,1.95,0.68
5.91,2.09,0.64
5.91,2.23,0.59
5.91,2.37,0.55
5.91,2.52,0.50
5.91,2.66,0.45
5.91,2.80,0.40
5.91,2.94,0.35
5.91,3.08,0.31
5.91,3.22,0.27
5.91,3.36,0.23
5.91,3.51,0.20
5.91,3.65,0.17
5.91,3.79,0.15
5.91,3.93,0.13
5.91,4.07,0.11
5.91,4.21,0.10
5.91,4.35,0.09
5.91,4.49,0.09
5.91,4.64,0.09
5.91,4.78,0.09
5.91,4.92,0.10
5.91,5.06,0.10
5.91,5.20,0.11
5.91,5.34,0.13
5.91,5.48,0.14
5.91,5.63,0.16
5.91,5.77,0.17
5.91,5.91,0.19
5.91,6.05,0.21
5.91,6.19,0.22
5.91,6.33,0.24
5.91,6.47,0.26
5.91,6.62,0.27
5.91,6.76,0.28
5.91,6.90,0.29
5.91,7.04,0.29
5.91,7.18,0.29
5.91,7.32,0.29
5.91,7.46,0.29
5.91,7.61,0.28
5.91,7.75,0.27
5.91,7.89,0.26
5.91,8.03,0.24
5.91,8.17,0.23
5.91,8.31,0.21
5.91,8.45,0.19
5.91,8.60,0.17
5.91,8.74,0.15
5.91,8.88,0.14
5.91,9.02,0.12
5.91,9.16,0.10
5.91,9.30,0.09
5.91,9.44,0.08
5.91,9.59,0.07
5.91,9.73,0.06
5.91,9.87,0.05
5.91,10.01,0.04
5.91,10.15,0.03
5.91,10.29,0.03
5.91,10.43,0.02
5.91,10.58,0.02
5.91,10.72,0.02
5.91,10.86,0.01
5.91,11.00,0.01
6.05,-3.00,0.01
6.05,-2.86,0.01
6.05,-2.72,0.01
6.05,-2.58,0.01
6.05,-2.43,0.02
6.05,-2.29,0.02
6.05,-2.15,0.03
6.05,-2.01,0.04
6.05,-1.87,0.05
6.05,-1.73,0.06
6.05,-1.59,0.08
6.05,-1.44,0.10
6.05,-1.30,0.12
6.05,-1.16,0.15
6.05,-1.02,0.18
6.05,-0.88,0.21
6.05,-0.74,0.25
6.05,-0.60,0.30
6.05,-0.45,0.34
6.05,-0.31,0.39
6.05,-0.17,0.45
6.05,-0.03,0.50
6.05,0.11,0.56
6.05,0.25,0.61
6.05,0.39,0.66
6.05,0.54,0.70
6.05,0.68,0.74
6.05,0.82,0.78
6.05,0.96,0.80
6.05,1.10,0.82
6.05,1.24,0.82
6.05,1.38,0.82
6.05,1.53,0.81
6.05,1.67,0.78
6.05,1.81,0.75
6.05,1.95,0.72
6.05,2.09,0.67
6.05,2.23,0.62
6.05,2.37,0.57
6.05,2.52,0.52
6.05,2.66,0.47
6.05,2.80,0.42
6.05,2.94,0.37
6.05,3.08,0.32
6.05,3.22,0.28
6.05,3.36,0.24
6.05,3.51,0.20
6.05,3.65,0.17
6.05,3.79,0.15
6.05,3.93,0.13
6.05,4.07,0.11
6.05,4.21,0.10
6.05,4.35,0.10
6.05,4.49,0.09
6.05,4.64,0.09
6.05,4.78,0.10
6.05,4.92,0.10
6.05,5.06,0.11
6.05,5.20,0.12
6.05,5.34,0.14
6.05,5.48,0.15
6.05,5.63,0.17
6.05,5.77,0.19
6.05,5.91,0.20
6.05,6.05,0.22
6.05,6.19,0.24
6.05,6.33,0.26
6.05,6.47,0.27
6.05,6.62,0.29
6.05,6.76,0.30
6.05,6.90,0.31
6.05,7.04,0.31
6.05,7.18,0.31
6.05,7.32,0.31
6.05,7.46,0.31
6.05,7.61,0.30
6.05,7.75,0.29
6.05,7.89,0.27
6.05,8.03,0.25
6.05,8.17,0.24
6.05,8.31,0.22
6.05,8.45,0.20
6.05,8.60,0.18
6.05,8.74,0.16
6.05,8.88,0.14
6.05,9.02,0.12
6.05,9.16,0.11
6.05,9.30,0.09
6.05,9.44,0.08
6.05,9.59,0.07
6.05,9.73,0.06
6.05,9.87,0.05
6.05,10.01,0.04
6.05,10.15,0.03
6.05,10.29,0.03
6.05,10.43,0.02
6.05,10.58,0.02
6.05,10.72,0.02
6.05,10.86,0.01
6.05,11.00,0.01
6.19,-3.00,0.01
6.19,-2.86,0.01
6.19,-2.72,0.01
6.19,-2.58,0.01
6.19,-2.43,0.02
6.19,-2.29,0.02
6.19,-2.15,0.03
6.19,-2.01,0.04
6.19,-1.87,0.05
6.19,-1.73,0.07
6.19,-1.59,0.09
6.19,-1.44,0.11
6.19,-1.30,0.13
6.19,-1.16,0.16
6.19,-1.02,0.19
6.19,-0.88,0.23
6.19,-0.74,0.28
6.19,-0.60,0.32
6.19,-0.45,0.37
6.19,-0.31,0.43
6.19,-0.17,0.48
6.19,-0.03,0.54
6.19,0.11,0.60
6.19,0.25,0.65
6.19,0.39,0.71
6.19,0.54,0.75
6.19,0.68,0.79
6.19,0.82,0.83
6.19,0.96,0.85
6.19,1.10,0.87
6.19,1.24,0.87
6.19,1.38,0.87
6.19,1.53,0.85
6.19,1.67,0.82
6.19,1.81,0.79
6.19,1.95,0.75
6.19,2.09,0.70
6.19,2.23,0.65
6.19,2.37,0.59
6.19,2.52,0.54
6.19,2.66,0.48
6.19,2.80,0.43
6.19,2.94,0.38
6.19,3.08,0.33
6.19,3.22,0.28
6.19,3.36,0.24
6.19,3.51,0.21
6.19,3.65,0.18
6.19,3.79,0.15
6.19,3.93,0.13
6.19,4.07,0.12
6.19,4.21,0.11
6.19,4.35,0.10
6.19,4.49,0.10
6.19,4.64,0.10
6.19,4.78,0.10
6.19,4.92,0.11
6.19,5.06,0.12
6.19,5.20,0.13
6.19,5.34,0.14
6.19,5.48,0.16
6.19,5.63,0.18
6.19,5.77,0.20
6.19,5.91,0.22
6.19,6.05,0.24
6.19,6.19,0.26
6.19,6.33,0.28
6.19,6.47,0.29
6.19,6.62,0.31
6.19,6.76,0.32
6.19,6.90,0.32
6.19,7.04,0.33
6.19,7.18,0.33
6.19,7.32,0.33
6.19,7.46,0.32
6.19,7.61,0.31
6.19,7.75,0.30
6.19,7.89,0.28
6.19,8.03,0.26
6.19,8.17,0.25
6.19,8.31,0.23
6.19,8.45,0.21
6.19,8.60,0.18
6.19,8.74,0.16
6.19,8.88,0.15
6.19,9.02,0.13
6.19,9.16,0.11
6.19,9.30,0.09
6.19,9.44,0.08
6.19,9.59,0.07
6.19,9.73,0.06
6.19,9.87,0.05
6.19,10.01,0.04
6.19,10.15,0.03
6.19,10.29,0.03
6.19,10.43,0.02
6.19,10.58,0.02
6.19,10.72,0.02
6.19,10.86,0.01
6.19,11.00,0.01
6.33,-3.00,0.01
6.33,-2.86,0.01
6.33,-2.72,0.01
6.33,-2.58,0.02
6.33,-2.43,0.02
6.33,-2.29,0.03
6.33,-2.15,0.03
6.33,-2.01,0.05
6.33,-1.87,0.06
6.33,-1.73,0.07
6.33,-1.59,0.09
6.33,-1.44,0.12
6.33,-1.30,0.14
6.33,-1.16,0.17
6.33,-1.02,0.21
6.33,-0.88,0.25
6.33,-0.74,0.30
6.33,-0.60,0.35
6.33,-0.45,0.40
6.33,-0.31,0.46
6.33,-0.17,0.52
6.33,-0.03,0.58
6.33,0.11,0.64
6.33,0.25,0.70
6.33,0.39,0.75
6.33,0.54,0.80
6.33,0.68,0.84
6.33,0.82,0.87
6.33,0.96,0.90
6.33,1.10,0.91
6.33,1.24,0.91
6.33,1.38,0.90
6.33,1.53,0.89
6.33,1.67,0.86
6.33,1.81,0.82
6.33,1.95,0.77
6.33,2.09,0.72
6.33,2.23,0.67
6.33,2.37,0.61
6.33,2.52,0.55
6.33,2.66,0.49
6.33,2.80,0.44
6.33,2.94,0.38
6.33,3.08,0.33
6.33,3.22,0.29
6.33,3.36,0.25
6.33,3.51,0.21
6.33,3.65,0.18
6.33,3.79,0.15
6.33,3.93,0.13
6.33,4.07,0.12
6.33,4.21,0.11
6.33,4.35,0.10
6.33,4.49,0.10
6.33,4.64,0.10
6.33,4.78,0.11
6.33,4.92,0.11
6.33,5.06,0.12
6.33,5.20,0.14
6.33,5.34,0.15
6.33,5.48,0.17
6.33,5.63,0.19
6.33,5.77,0.21
6.33,5.91,0.23
6.33,6.05,0.25
6.33,6.19,0.27
6.33,6.33,0.29
6.33,6.47,0.31
6.33,6.62,0.32
6.33,6.76,0.33
6.33,6.90,0.34
6.33,7.04,0.34
6.33,7.18,0.34
6.33,7.32,0.34
6.33,7.46,0.33
6.33,7.61,0.32
6.33,7.75,0.31
6.33,7.89,0.29
6.33,8.03,0.27
6.33,8.17,0.25
6.33,8.31,0.23
6.33,8.45,0.21
6.33,8.60,0.19
6.33,8.74,0.17
6.33,8.88,0.15
6.33,9.02,0.13
6.33,9.16,0.11
6.33,9.30,0.10
6.33,9.44,0.08
6.33,9.59,0.07
6.33,9.73,0.06
6.33,9.87,0.05
6.33,10.01,0.04
6.33,10.15,0.03
6.33,10.29,0.03
6.33,10.43,0.02
6.33,10.58,0.02
6.33,10.72,0.02
6.33,10.86,0.01
6.33,11.00,0.01
6.47,-3.00,0.01
6.47,-2.86,0.01
6.47,-2.72,0.01
6.47,-2.58,0.02
6.47,-2.43,0.02
6.47,-2.29,0.03
6.47,-2.15,0.04
6.47,-2.01,0.05
6.47,-1.87,0.06
6.47,-1.73,0.08
6.47,-1.59,0.10
6.47,-1.44,0.12
6.47,-1.30,0.15
6.47,-1.16,0.19
6.47,-1.02,0.23
6.47,-0.88,0.27
6.47,-0.74,0.32
6.47,-0.60,0.37
6.47,-0.45,0.43
6.47,-0.31,0.49
6.47,-0.17,0.55
6.47,-0.03,0.61
6.47,0.11,0.67
6.47,0.25,0.73
6.47,0.39,0.79
6.47,0.54,0.84
6.47,0.68,0.88
6.47,0.82,0.91
6.47,0.96,0.93
6.47,1.10,0.95
6.47,1.24,0.95
6.47,1.38,0.94
6.47,1.53,0.91
6.47,1.67,0.88
6.47,1.81,0.84
6.47,1.95,0.79
6.47,2.09,0.74
6.47,2.23,0.68
6.47,2.37,0.62
6.47,2.52,0.56
6.47,2.66,0.50
6.47,2.80,0.44
6.47,2.94,0.39
6.47,3.08,0.34
6.47,3.22,0.29
6.47,3.36,0.25
6.47,3.51,0.21
6.47,3.65,0.18
6.47,3.79,0.16
6.47,3.93,0.14
6.47,4.07,0.12
6.47,4.21,0.11
6.47,4.35,0.10
6.47,4.49,0.10
6.47,4.64,0.10
6.47,4.78,0.11
6.47,4.92,0.12
6.47,5.06,0.13
6.47,5.20,0.15
6.47,5.34,0.16
6.47,5.48,0.18
6.47,5.63,0.20
6.47,5.77,0.22
6.47,5.91,0.24
6.47,6.05,0.27
6.47,6.19,0.29
6.47,6.33,0.30
6.47,6.47,0.32
6.47,6.62,0.34
6.47,6.76,0.35
6.47,6.90,0.35
6.47,7.04,0.36
6.47,7.18,0.36
6.47,7.32,0.35
6.47,7.46,0.34
6.47,7.61,0.33
6.47,7.75,0.32
6.47,7.89,0.30
6.47,8.03,0.28
6.47,8.17,0.26
6.47,8.31,0.24
6.47,8.45,0.21
6.47,8.60,0.19
6.47,8.74,0.17
6.47,8.88,0.15
6.47,9.02,0.13
6.47,9.16,0.11
6.47,9.30,0.10
6.47,9.44,0.08
6.47,9.59,0.07
6.47,9.73,0.06
6.47,9.87,0.05
6.47,10.01,0.04
6.47,10.15,0.03
6.47,10.29,0.03
6.47,10.43,0.02
6.47,10.58,0.02
6.47,10.72,0.02
6.47,10.86,0.01
6.47,11.00,0.01
6.62,-3.00,0.01
6.62,-2.86,0.01
6.62,-2.72,0.01
6.62,-2.58,0.02
6.62,-2.43,0.02
6.62,-2.29,0.03
6.62,-2.15,0.04
6.62,-2.01,0.05
6.62,-1.87,0.07
6.62,-1.73,0.09
6.62,-1.59,0.11
6.62,-1.44,0.13
6.62,-1.30,0.16
6.62,-1.16,0.20
6.62,-1.02,0.24
6.62,-0.88,0.29
6.62,-0.74,0.34
6.62,-0.60,0.39
6.62,-0.45,0.45
6.62,-0.31,0.51
6.62,-0.17,0.58
6.62,-0.03,0.64
6.62,0.11,0.70
6.62,0.25,0.76
6.62,0.39,0.82
6.62,0.54,0.87
6.62,0.68,0.91
6.62,0.82,0.94
6.62,0.96,0.96
6.62,1.10,0.97
6.62,1.24,0.97
6.62,1.38,0.96
6.62,1.53,0.93
6.62,1.67,0.90
6.62,1.81,0.86
6.62,1.95,0.81
6.62,2.09,0.75
6.62,2.23,0.69
6.62,2.37,0.63
6.62,2.52,0.56
6.62,2.66,0.50
6.62,2.80,0.44
6.62,2.94,0.39
6.62,3.08,0.33
6.62,3.22,0.29
6.62,3.36,0.25
6.62,3.51,0.21
6.62,3.65,0.18
6.62,3.79,0.15
6.62,3.93,0.13
6.62,4.07,0.12
6.62,4.21,0.11
6.62,4.35,0.11
6.62,4.49,0.10
6.62,4.64,0.11
6.62,4.78,0.11
6.62,4.92,0.12
6.62,5.06,0.14
6.62,5.20,0.15
6.62,5.34,0.17
6.62,5.48,0.19
6.62,5.63,0.21
6.62,5.77,0.23
6.62,5.91,0.25
6.62,6.05,0.28
6.62,6.19,0.30
6.62,6.33,0.32
6.62,6.47,0.33
6.62,6.62,0.35
6.62,6.76,0.36
6.62,6.90,0.36
6.62,7.04,0.37
6.62,7.18,0.37
6.62,7.32,0.36
6.62,7.46,0.35
6.62,7.61,0.34
6.62,7.75,0.32
6.62,7.89,0.30
6.62,8.03,0.28
6.62,8.17,0.26
6.62,8.31,0.24
6.62,8.45,0.21
6.62,8.60,0.19
6.62,8.74,0.17
6.62,8.88,0.15
6.62,9.02,0.13
6.62,9.16,0.11
6.62,9.30,0.10
6.62,9.44,0.08
6.62,9.59,0.07
6.62,9.73,0.06
6.62,9.87,0.05
6.62,10.01,0.04
6.62,10.15,0.03
6.62,10.29,0.03
6.62,10.43,0.02
6.62,10.58,0.02
6.62,10.72,0.02
6.62,10.86,0.02
6.62,11.00,0.01
6.76,-3.00,0.01
6.76,-2.86,0.01
6.76,-2.72,0.01
6.76,-2.58,0.02
6.76,-2.43,0.03
6.76,-2.29,0.03
6.76,-2.15,0.04
6.76,-2.01,0.06
6.76,-1.87,0.07
6.76,-1.73,0.09
6.76,-1.59,0.11
6.76,-1.44,0.14
6.76,-1.30,0.17
6.76,-1.16,0.21
6.76,-1.02,0.25
6.76,-0.88,0.30
6.76,-0.74,0.35
6.76,-0.60,0.41
6.76,-0.45,0.47
6.76,-0.31,0.54
6.76,-0.17,0.60
6.76,-0.03,0.67
6.76,0.11,0.73
6.76,0.25,0.79
6.76,0.39,0.85
6.76,0.54,0.89
6.76,0.68,0.93
6.76,0.82,0.96
6.76,0.96,0.98
6.76,1.10,0.99
6.76,1.24,0.99
6.76,1.38,0.97
6.76,1.53,0.95
6.76,1.67,0.91
6.76,1.81,0.86
6.76,1.95,0.81
6.76,2.09,0.75
6.76,2.23,0.69
6.76,2.37,0.63
6.76,2.52,0.56
6.76,2.66,0.50
6.76,2.80,0.44
6.76,2.94,0.38
6.76,3.08,0.33
6.76,3.22,0.28
6.76,3.36,0.24
6.76,3.51,0.21
6.76,3.65,0.18
6.76,3.79,0.15
6.76,3.93,0.13
6.76,4.07,0.12
6.76,4.21,0.11
6.76,4.35,0.11
6.76,4.49,0.11
6.76,4.64,0.11
6.76,4.78,0.12
6.76,4.92,0.13
6.76,5.06,0.14
6.76,5.20,0.16
6.76,5.34,0.18
6.76,5.48,0.20
6.76,5.63,0.22
6.76,5.77,0.24
6.76,5.91,0.26
6.76,6.05,0.29
6.76,6.19,0.31
6.76,6.33,0.33
6.76,6.47,0.34
6.76,6.62,0.36
6.76,6.76,0.36
6.76,6.90,0.37
6.76,7.04,0.37
6.76,7.18,0.37
6.76,7.32,0.36
6.76,7.46,0.35
6.76,7.61,0.34
6.76,7.75,0.32
6.76,7.89,0.30
6.76,8.03,0.28
6.76,8.17,0.26
6.76,8.31,0.24
6.76,8.45,0.21
6.76,8.60,0.19
6.76,8.74,0.17
6.76,8.88,0.15
6.76,9.02,0.13
6.76,9.16,0.11
6.76,9.30,0.10
6.76,9.44,0.08
6.76,9.59,0.07
6.76,9.73,0.06
6.76,9.87,0.05
6.76,10.01,0.04
6.76,10.15,0.03
6.76,10.29,0.03
6.76,10.43,0.02
6.76,10.58,0.02
6.76,10.72,0.02
6.76,10.86,0.01
6.76,11.00,0.01
6.90,-3.00,0.01
6.90,-2.86,0.01
6.90,-2.72,0.02
6.90,-2.58,0.02
6.90,-2.43,0.03
6.90,-2.29,0.04
6.90,-2.15,0.05
6.90,-2.01,0.06
6.90,-1.87,0.08
6.90,-1.73,0.10
6.90,-1.59,0.12
6.90,-1.44,0.15
6.90,-1.30,0.18
6.90,-1.16,0.22
6.90,-1.02,0.26
6.90,-0.88,0.31
6.90,-0.74,0.37
6.90,-0.60,0.43
6.90,-0.45,0.49
6.90,-0.31,0.55
6.90,-0.17,0.62
6.90,-0.03,0.68
6.90,0.11,0.75
6.90,0.25,0.81
6.90,0.39,0.86
6.90,0.54,0.91
6.90,0.68,0.95
6.90,0.82,0.98
6.90,0.96,0.99
6.90,1.10,1.00
6.90,1.24,0.99
6.90,1.38,0.98
6.90,1.53,0.95
6.90,1.67,0.91
6.90,1.81,0.86
6.90,1.95,0.81
6.90,2.09,0.75
6.90,2.23,0.68
6.90,2.37,0.62
6.90,2.52,0.55
6.90,2.66,0.49
6.90,2.80,0.43
6.90,2.94,0.37
6.90,3.08,0.32
6.90,3.22,0.28
6.90,3.36,0.24
6.90,3.51,0.20
6.90,3.65,0.17
6.90,3.79,0.15
6.90,3.93,0.13
6.90,4.07,0.12
6.90,4.21,0.11
6.90,4.35,0.11
6.90,4.49,0.11
6.90,4.64,0.11
6.90,4.78,0.12
6.90,4.92,0.13
6.90,5.06,0.15
6.90,5.20,0.16
6.90,5.34,0.18
6.90,5.48,0.20
6.90,5.63,0.22
6.90,5.77,0.25
6.90,5.91,0.27
6.90,6.05,0.29
6.90,6.19,0.31
6.90,6.33,0.33
6.90,6.47,0.35
6.90,6.62,0.36
6.90,6.76,0.37
6.90,6.90,0.37
6.90,7.04,0.38
6.90,7.18,0.37
6.90,7.32,0.37
6.90,7.46,0.35
6.90,7.61,0.34
6.90,7.75,0.32
6.90,7.89,0.30
6.90,8.03,0.28
6.90,8.17,0.26
6.90,8.31,0.23
6.90,8.45,0.21
6.90,8.60,0.19
6.90,8.74,0.17
6.90,8.88,0.15
6.90,9.02,0.13
6.90,9.16,0.11
6.90,9.30,0.09
6.90,9.44,0.08
6.90,9.59,0.07
6.90,9.73,0.06
6.90,9.87,0.05
6.90,10.01,0.04
6.90,10.15,0.03
6.90,10.29,0.03
6.90,10.43,0.02
6.90,10.58,0.02
6.90,10.72,0.02
6.90,10.86,0.01
6.90,11.00,0.01
7.04,-3.00,0.01
7.04,-2.86,0.01
7.04,-2.72,0.02
7.04,-2.58,0.02
7.04,-2.43,0.03
7.04,-2.29,0.04
7.04,-2.15,0.05
7.04,-2.01,0.06
7.04,-1.87,0.08
7.04,-1.73,0.10
7.04,-1.59,0.12
7.04,-1.44,0.15
7.04,-1.30,0.19
7.04,-1.16,0.23
7.04,-1.02,0.27
7.04,-0.88,0.32
7.04,-0.74,0.38
7.04,-0.60,0.44
7.04,-0.45,0.50
7.04,-0.31,0.56
7.04,-0.17,0.63
7.04,-0.03,0.70
7.04,0.11,0.76
7.04,0.25,0.82
7.04,0.39,0.87
7.04,0.54,0.92
7.04,0.68,0.95
7.04,0.82,0.98
7.04,0.96,1.00
7.04,1.10,1.00
7.04,1.24,0.99
7.04,1.38,0.97
7.04,1.53,0.94
7.04,1.67,0.90
7.04,1.81,0.85
7.04,1.95,0.79
7.04,2.09,0.73
7.04,2.23,0.67
7.04,2.37,0.61
7.04,2.52,0.54
7.04,2.66,0.48
7.04,2.80,0.42
7.04,2.94,0.36
7.04,3.08,0.31
7.04,3.22,0.27
7.04,3.36,0.23
7.04,3.51,0.20
7.04,3.65,0.17
7.04,3.79,0.15
7.04,3.93,0.13
7.04,4.07,0.12
7.04,4.21,0.11
7.04,4.35,0.11
7.04,4.49,0.11
7.04,4.64,0.11
7.04,4.78,0.12
7.04,4.92,0.13
7.04,5.06,0.15
7.04,5.20,0.17
7.04,5.34,0.18
7.04,5.48,0.21
7.04,5.63,0.23
7.04,5.77,0.25
7.04,5.91,0.27
7.04,6.05,0.30
7.04,6.19,0.32
7.04,6.33,0.33
7.04,6.47,0.35
7.04,6.62,0.36
7.04,6.76,0.37
7.04,6.90,0.38
7.04,7.04,0.38
7.04,7.18,0.37
7.04,7.32,0.36
7.04,7.46,0.35
7.04,7.61,0.34
7.04,7.75,0.32
7.04,7.89,0.30
7.04,8.03,0.28
7.04,8.17,0.25
7.04,8.31,0.23
7.04,8.45,0.21
7.04,8.60,0.18
7.04,8.74,0.16
7.04,8.88,0.14
7.04,9.02,0.12
7.04,9.16,0.11
7.04,9.30,0.09
7.04,9.44,0.08
7.04,9.59,0.07
7.04,9.73,0.05
7.04,9.87,0.05
7.04,10.01,0.04
7.04,10.15,0.03
7.04,10.29,0.03
7.04,10.43,0.02
7.04,10.58,0.02
7.04,10.72,0.02
7.04,10.86,0.01
7.04,11.00,0.01
7.18,-3.00,0.01
7.18,-2.86,0.01
7.18,-2.72,0.02
7.18,-2.58,0.02
7.18,-2.43,0.03
7.18,-2.29,0.04
7.18,-2.15,0.05
7.18,-2.01,0.06
7.18,-1.87,0.08
7.18,-1.73,0.10
7.18,-1.59,0.13
7.18,-1.44,0.16
7.18,-1.30,0.19
7.18,-1.16,0.23
7.18,-1.02,0.28
7.18,-0.88,0.33
7.18,-0.74,0.38
7.18,-0.60,0.44
7.18,-0.45,0.51
7.18,-0.31,0.57
7.18,-0.17,0.64
7.18,-0.03,0.70
7.18,0.11,0.76
7.18,0.25,0.82
7.18,0.39,0.87
7.18,0.54,0.91
7.18,0.68,0.95
7.18,0.82,0.97
7.18,0.96,0.99
7.18,1.10,0.99
7.18,1.24,0.98
7.18,1.38,0.95
7.18,1.53,0.92
7.18,1.67,0.88
7.18,1.81,0.83
7.18,1.95,0.77
7.18,2.09,0.71
7.18,2.23,0.65
7.18,2.37,0.59
7.18,2.52,0.52
7.18,2.66,0.46
7.18,2.80,0.40
7.18,2.94,0.35
7.18,3.08,0.30
7.18,3.22,0.26
7.18,3.36,0.22
7.18,3.51,0.19
7.18,3.65,0.16
7.18,3.79,0.14
7.18,3.93,0.12
7.18,4.07,0.11
7.18,4.21,0.11
7.18,4.35,0.10
7.18,4.49,0.11
7.18,4.64,0.11
7.18,4.78,0.12
7.18,4.92,0.13
7.18,5.06,0.15
7.18,5.20,0.17
7.18,5.34,0.19
7.18,5.48,0.21
7.18,5.63,0.23
7.18,5.77,0.25
7.18,5.91,0.28
7.18,6.05,0.30
7.18,6.19,0.32
7.18,6.33,0.33
7.18,6.47,0.35
7.18,6.62,0.36
7.18,6.76,0.37
7.18,6.90,0.37
7.18,7.04,0.37
7.18,7.18,0.37
7.18,7.32,0.36
7.18,7.46,0.35
7.18,7.61,0.33
7.18,7.75,0.31
7.18,7.89,0.29
7.18,8.03,0.27
7.18,8.17,0.25
7.18,8.31,0.22
7.18,8.45,0.20
7.18,8.60,0.18
7.18,8.74,0.16
7.18,8.88,0.14
7.18,9.02,0.12
7.18,9.16,0.10
7.18,9.30,0.09
7.18,9.44,0.07
7.18,9.59,0.06
7.18,9.73,0.05
7.18,9.87,0.04
7.18,10.01,0.04
7.18,10.15,0.03
7.18,10.29,0.03
7.18,10.43,0.02
7.18,10.58,0.02
7.18,10.72,0.02
7.18,10.86,0.01
7.18,11.00,0.01
7.32,-3.00,0.01
7.32,-2.86,0.01
7.32,-2.72,0.02
7.32,-2.58,0.02
7.32,-2.43,0.03
7.32,-2.29,0.04
7.32,-2.15,0.05
7.32,-2.01,0.07
7.32,-1.87,0.08
7.32,-1.73,0.10
7.32,-1.59,0.13
7.32,-1.44,0.16
7.32,-1.30,0.20
7.32,-1.16,0.24
7.32,-1.02,0.28
7.32,-0.88,0.33
7.32,-0.74,0.39
7.32,-0.60,0.45
7.32,-0.45,0.51
7.32,-0.31,0.57
7.32,-0.17,0.63
7.32,-0.03,0.70
7.32,0.11,0.76
7.32,0.25,0.81
7.32,0.39,0.86
7.32,0.54,0.90
7.32,0.68,0.93
7.32,0.82,0.96
7.32,0.96,0.97
7.32,1.10,0.97
7.32,1.24,0.95
7.32,1.38,0.93
7.32,1.53,0.89
7.32,1.67,0.85
7.32,1.81,0.80
7.32,1.95,0.75
7.32,2.09,0.69
7.32,2.23,0.62
7.32,2.37,0.56
7.32,2.52,0.50
7.32,2.66,0.44
7.32,2.80,0.39
7.32,2.94,0.33
7.32,3.08,0.29
7.32,3.22,0.25
7.32,3.36,0.21
7.32,3.51,0.18
7.32,3.65,0.15
7.32,3.79,0.13
7.32,3.93,0.12
7.32,4.07,0.11
7.32,4.21,0.10
7.32,4.35,0.10
7.32,4.49,0.11
7.32,4.64,0.11
7.32,4.78,0.12
7.32,4.92,0.13
7.32,5.06,0.15
7.32,5.20,0.17
7.32,5.34,0.19
7.32,5.48,0.21
7.32,5.63,0.23
7.32,5.77,0.25
7.32,5.91,0.27
7.32,6.05,0.30
7.32,6.19,0.31
7.32,6.33,0.33
7.32,6.47,0.35
7.32,6.62,0.36
7.32,6.76,0.36
7.32,6.90,0.37
7.32,7.04,0.36
7.32,7.18,0.36
7.32,7.32,0.35
7.32,7.46,0.34
7.32,7.61,0.32
7.32,7.75,0.30
7.32,7.89,0.28
7.32,8.03,0.26
7.32,8.17,0.24
7.32,8.31,0.22
7.32,8.45,0.19
7.32,8.60,0.17
7.32,8.74,0.15
7.32,8.88,0.13
7.32,9.02,0.11
7.32,9.16,0.10
7.32,9.30,0.08
7.32,9.44,0.07
7.32,9.59,0.06
7.32,9.73,0.05
7.32,9.87,0.04
7.32,10.01,0.04
7.32,10.15,0.03
7.32,10.29,0.03
7.32,10.43,0.02
7.32,10.58,0.02
7.32,10.72,0.02
7.32,10.86,0.01
7.32,11.00,0.01
7.46,-3.00,0.01
7.46,-2.86,0.01
7.46,-2.72,0.02
7.46,-2.58,0.02
7.46,-2.43,0.03
7.46,-2.29,0.04
7.46,-2.15,0.05
7.46,-2.01,0.07
7.46,-1.87,0.08
7.46,-1.73,0.11
7.46,-1.59,0.13
7.46,-1.44,0.16
7.46,-1.30,0.20
7.46,-1.16,0.24
7.46,-1.02,0.28
7.46,-0.88,0.33
7.46,-0.74,0.39
7.46,-0.60,0.44
7.46,-0.45,0.50
7.46,-0.31,0.57
7.46,-0.17,0.63
7.46,-0.03,0.69
7.46,0.11,0.75
7.46,0.25,0.80
7.46,0.39,0.84
7.46,0.54,0.88
7.46,0.68,0.91
7.46,0.82,0.93
7.46,0.96,0.94
7.46,1.10,0.93
7.46,1.24,0.92
7.46,1.38,0.90
7.46,1.53,0.86
7.46,1.67,0.82
7.46,1.81,0.77
7.46,1.95,0.71
7.46,2.09,0.65
7.46,2.23,0.59
7.46,2.37,0.53
7.46,2.52,0.47
7.46,2.66,0.42
7.46,2.80,0.36
7.46,2.94,0.31
7.46,3.08,0.27
7.46,3.22,0.23
7.46,3.36,0.20
7.46,3.51,0.17
7.46,3.65,0.15
7.46,3.79,0.13
7.46,3.93,0.11
7.46,4.07,0.11
7.46,4.21,0.10
7.46,4.35,0.10
7.46,4.49,0.10
7.46,4.64,0.11
7.46,4.78,0.12
7.46,4.92,0.13
7.46,5.06,0.15
7.46,5.20,0.17
7.46,5.34,0.19
7.46,5.48,0.21
7.46,5.63,0.23
7.46,5.77,0.25
7.46,5.91,0.27
7.46,6.05,0.29
7.46,6.19,0.31
7.46,6.33,0.33
7.46,6.47,0.34
7.46,6.62,0.35
7.46,6.76,0.35
7.46,6.90,0.36
7.46,7.04,0.35
7.46,7.18,0.35
7.46,7.32,0.34
7.46,7.46,0.33
7.46,7.61,0.31
7.46,7.75,0.29
7.46,7.89,0.27
7.46,8.03,0.25
7.46,8.17,0.23
7.46,8.31,0.21
7.46,8.45,0.18
7.46,8.60,0.16
7.46,8.74,0.14
7.46,8.88,0.13
7.46,9.02,0.11
7.46,9.16,0.09
7.46,9.30,0.08
7.46,9.44,0.07
7.46,9.59,0.06
7.46,9.73,0.05
7.46,9.87,0.04
7.46,10.01,0.03
7.46,10.15,0.03
7.46,10.29,0.02
7.46,10.43,0.02
7.46,10.58,0.02
7.46,10.72,0.02
7.46,10.86,0.01
7.46,11.00,0.01
7.61,-3.00,0.01
7.61,-2.86,0.01
7.61,-2.72,0.02
7.61,-2.58,0.02
7.61,-2.43,0.03
7.61,-2.29,0.04
7.61,-2.15,0.05
7.61,-2.01,0.07
7.61,-1.87,0.08
7.61,-1.73,0.11
7.61,-1.59,0.13
7.61,-1.44,0.16
7.61,-1.30,0.20
7.61,-1.16,0.24
7.61,-1.02,0.28
7.61,-0.88,0.33
7.61,-0.74,0.38
7.61,-0.60,0.44
7.61,-0.45,0.50
7.61,-0.31,0.55
7.61,-0.17,0.61
7.61,-0.03,0.67
7.61,0.11,0.73
7.61,0.25,0.78
7.61,0.39,0.82
7.61,0.54,0.85
7.61,0.68,0.88
7.61,0.82,0.90
7.61,0.96,0.90
7.61,1.10,0.90
7.61,1.24,0.88
7.61,1.38,0.85
7.61,1.53,0.82
7.61,1.67,0.78
7.61,1.81,0.73
7.61,1.95,0.67
7.61,2.09,0.62
7.61,2.23,0.56
7.61,2.37,0.50
7.61,2.52,0.45
7.61,2.66,0.39
7.61,2.80,0.34
7.61,2.94,0.29
7.61,3.08,0.25
7.61,3.22,0.22
7.61,3.36,0.18
7.61,3.51,0.16
7.61,3.65,0.14
7.61,3.79,0.12
7.61,3.93,0.11
7.61,4.07,0.10
7.61,4.21,0.10
7.61,4.35,0.10
7.61,4.49,0.10
7.61,4.64,0.11
7.61,4.78,0.12
7.61,4.92,0.13
7.61,5.06,0.15
7.61,5.20,0.16
7.61,5.34,0.18
7.61,5.48,0.20
7.61,5.63,0.22
7.61,5.77,0.25
7.61,5.91,0.27
7.61,6.05,0.28
7.61,6.19,0.30
7.61,6.33,0.32
7.61,6.47,0.33
7.61,6.62,0.34
7.61,6.76,0.34
7.61,6.90,0.34
7.61,7.04,0.34
7.61,7.18,0.33
7.61,7.32,0.32
7.61,7.46,0.31
7.61,7.61,0.30
7.61,7.75,0.28
7.61,7.89,0.26
7.61,8.03,0.24
7.61,8.17,0.22
7.61,8.31,0.19
7.61,8.45,0.17
7.61,8.60,0.15
7.61,8.74,0.14
7.61,8.88,0.12
7.61,9.02,0.10
7.61,9.16,0.09
7.61,9.30,0.07
7.61,9.44,0.06
7.61,9.59,0.05
7.61,9.73,0.05
7.61,9.87,0.04
7.61,10.01,0.03
7.61,10.15,0.03
7.61,10.29,0.02
7.61,10.43,0.02
7.61,10.58,0.02
7.61,10.72,0.02
7.61,10.86,0.01
7.61,11.00,0.01
7.75,-3.00,0.01
7.75,-2.86,0.01
7.75,-2.72,0.02
7.75,-2.58,0.02
7.75,-2.43,0.03
7.75,-2.29,0.04
7.75,-2.15,0.05
7.75,-2.01,0.07
7.75,-1.87,0.08
7.75,-1.73,0.11
7.75,-1.59,0.13
7.75,-1.44,0.16
7.75,-1.30,0.19
7.75,-1.16,0.23
7.75,-1.02,0.27
7.75,-0.88,0.32
7.75,-0.74,0.37
7.75,-0.60,0.43
7.75,-0.45,0.48
7.75,-0.31,0.54
7.75,-0.17,0.59
7.75,-0.03,0.65
7.75,0.11,0.70
7.75,0.25,0.75
7.75,0.39,0.79
7.75,0.54,0.82
7.75,0.68,0.84
7.75,0.82,0.85
7.75,0.96,0.86
7.75,1.10,0.85
7.75,1.24,0.83
7.75,1.38,0.81
7.75,1.53,0.77
7.75,1.67,0.73
7.75,1.81,0.68
7.75,1.95,0.63
7.75,2.09,0.58
7.75,2.23,0.52
7.75,2.37,0.47
7.75,2.52,0.41
7.75,2.66,0.36
7.75,2.80,0.32
7.75,2.94,0.27
7.75,3.08,0.23
7.75,3.22,0.20
7.75,3.36,0.17
7.75,3.51,0.15
7.75,3.65,0.13
7.75,3.79,0.11
7.75,3.93,0.10
7.75,4.07,0.10
7.75,4.21,0.09
7.75,4.35,0.09
7.75,4.49,0.10
7.75,4.64,0.11
7.75,4.78,0.12
7.75,4.92,0.13
7.75,5.06,0.14
7.75,5.20,0.16
7.75,5.34,0.18
7.75,5.48,0.20
7.75,5.63,0.22
7.75,5.77,0.24
7.75,5.91,0.26
7.75,6.05,0.27
7.75,6.19,0.29
7.75,6.33,0.30
7.75,6.47,0.32
7.75,6.62,0.32
7.75,6.76,0.33
7.75,6.90,0.33
7.75,7.04,0.32
7.75,7.18,0.32
7.75,7.32,0.31
7.75,7.46,0.29
7.75,7.61,0.28
7.75,7.75,0.26
7.75,7.89,0.24
7.75,8.03,0.22
7.75,8.17,0.20
7.75,8.31,0.18
7.75,8.45,0.16
7.75,8.60,0.14
7.75,8.74,0.13
7.75,8.88,0.11
7.75,9.02,0.10
7.75,9.16,0.08
7.75,9.30,0.07
7.75,9.44,0.06
7.75,9.59,0.05
7.75,9.73,0.04
7.75,9.87,0.04
7.75,10.01,0.03
7.75,10.15,0.03
7.75,10.29,0.02
7.75,10.43,0.02
7.75,10.58,0.02
7.75,10.72,0.01
7.75,10.86,0.01
7.75,11.00,0.01
7.89,-3.00,0.01
7.89,-2.86,0.01
7.89,-2.72,0.02
7.89,-2.58,0.02
7.89,-2.43,0.03
7.89,-2.29,0.04
7.89,-2.15,0.05
7.89,-2.01,0.07
7.89,-1.87,0.08
7.89,-1.73,0.10
7.89,-1.59,0.13
7.89,-1.44,0.16
7.89,-1.30,0.19
7.89,-1.16,0.23
7.89,-1.02,0.27
7.89,-0.88,0.31
7.89,-0.74,0.36
7.89,-0.60,0.41
7.89,-0.45,0.46
7.89,-0.31,0.52
7.89,-0.17,0.57
7.89,-0.03,0.62
7.89,0.11,0.67
7.89,0.25,0.71
7.89,0.39,0.75
7.89,0.54,0.78
7.89,0.68,0.80
7.89,0.82,0.81
7.89,0.96,0.81
7.89,1.10,0.80
7.89,1.24,0.78
7.89,1.38,0.75
7.89,1.53,0.72
7.89,1.67,0.68
7.89,1.81,0.63
7.89,1.95,0.59
7.89,2.09,0.53
7.89,2.23,0.48
7.89,2.37,0.43
7.89,2.52,0.38
7.89,2.66,0.33
7.89,2.80,0.29
7.89,2.94,0.25
7.89,3.08,0.21
7.89,3.22,0.18
7.89,3.36,0.16
7.89,3.51,0.13
7.89,3.65,0.12
7.89,3.79,0.10
7.89,3.93,0.10
7.89,4.07,0.09
7.89,4.21,0.09
7.89,4.35,0.09
7.89,4.49,0.09
7.89,4.64,0.10
7.89,4.78,0.11
7.89,4.92,0.12
7.89,5.06,0.14
7.89,5.20,0.16
7.89,5.34,0.17
7.89,5.48,0.19
7.89,5.63,0.21
7.89,5.77,0.23
7.89,5.91,0.25
7.89,6.05,0.26
7.89,6.19,0.28
7.89,6.33,0.29
7.89,6.47,0.30
7.89,6.62,0.31
7.89,6.76,0.31
7.89,6.90,0.31
7.89,7.04,0.31
7.89,7.18,0.30
7.89,7.32,0.29
7.89,7.46,0.28
7.89,7.61,0.26
7.89,7.75,0.25
7.89,7.89,0.23
7.89,8.03,0.21
7.89,8.17,0.19
7.89,8.31,0.17
7.89,8.45,0.15
7.89,8.60,0.13
7.89,8.74,0.12
7.89,8.88,0.10
7.89,9.02,0.09
7.89,9.16,0.08
7.89,9.30,0.07
7.89,9.44,0.06
7.89,9.59,0.05
7.89,9.73,0.04
7.89,9.87,0.03
7.89,10.01,0.03
7.89,10.15,0.03
7.89,10.29,0.02
7.89,10.43,0.02
7.89,10.58,0.02
7.89,10.72,0.01
7.89,10.86,0.01
7.89,11.00,0.01
8.03,-3.00,0.01
8.03,-2.86,0.01
8.03,-2.72,0.02
8.03,-2.58,0.02
8.03,-2.43,0.03
8.03,-2.29,0.04
8.03,-2.15,0.05
8.03,-2.01,0.06
8.03,-1.87,0.08
8.03,-1.73,0.10
8.03,-1.59,0.12
8.03,-1.44,0.15
8.03,-1.30,0.18
8.03,-1.16,0.22
8.03,-1.02,0.26
8.03,-0.88,0.30
8.03,-0.74,0.35
8.03,-0.60,0.39
8.03,-0.45,0.44
8.03,-0.31,0.49
8.03,-0.17,0.54
8.03,-0.03,0.59
8.03,0.11,0.63
8.03,0.25,0.67
8.03,0.39,0.70
8.03,0.54,0.73
8.03,0.68,0.74
8.03,0.82,0.75
8.03,0.96,0.75
8.03,1.10,0.74
8.03,1.24,0.72
8.03,1.38,0.70
8.03,1.53,0.67
8.03,1.67,0.63
8.03,1.81,0.58
8.03,1.95,0.54
8.03,2.09,0.49
8.03,2.23,0.44
8.03,2.37,0.39
8.03,2.52,0.35
8.03,2.66,0.30
8.03,2.80,0.26
8.03,2.94,0.23
8.03,3.08,0.19
8.03,3.22,0.17
8.03,3.36,0.14
8.03,3.51,0.12
8.03,3.65,0.11
8.03,3.79,0.10
8.03,3.93,0.09
8.03,4.07,0.08
8.03,4.21,0.08
8.03,4.35,0.09
8.03,4.49,0.09
8.03,4.64,0.10
8.03,4.78,0.11
8.03,4.92,0.12
8.03,5.06,0.13
8.03,5.20,0.15
8.03,5.34,0.17
8.03,5.48,0.18
8.03,5.63,0.20
8.03,5.77,0.22
8.03,5.91,0.24
8.03,6.05,0.25
8.03,6.19,0.26
8.03,6.33,0.27
8.03,6.47,0.28
8.03,6.62,0.29
8.03,6.76,0.29
8.03,6.90,0.29
8.03,7.04,0.29
8.03,7.18,0.28
8.03,7.32,0.27
8.03,7.46,0.26
8.03,7.61,0.24
8.03,7.75,0.23
8.03,7.89,0.21
8.03,8.03,0.19
8.03,8.17,0.17
8.03,8.31,0.16
8.03,8.45,0.14
8.03,8.60,0.12
8.03,8.74,0.11
8.03,8.88,0.09
8.03,9.02,0.08
8.03,9.16,0.07
8.03,9.30,0.06
8.03,9.44,0.05
8.03,9.59,0.04
8.03,9.73,0.04
8.03,9.87,0.03
8.03,10.01,0.03
8.03,10.15,0.02
8.03,10.29,0.02
8.03,10.43,0.02
8.03,10.58,0.02
8.03,10.72,0.01
8.03,10.86,0.01
8.03,11.00,0.01
8.17,-3.00,0.01
8.17,-2.86,0.01
8.17,-2.72,0.02
8.17,-2.58,0.02
8.17,-2.43,0.03
8.17,-2.29,0.04
8.17,-2.15,0.05
8.17,-2.01,0.06
8.17,-1.87,0.08
8.17,-1.73,0.10
8.17,-1.59,0.12
8.17,-1.44,0.15
8.17,-1.30,0.18
8.17,-1.16,0.21
8.17,-1.02,0.25
8.17,-0.88,0.29
8.17,-0.74,0.33
8.17,-0.60,0.37
8.17,-0.45,0.42
8.17,-0.31,0.46
8.17,-0.17,0.51
8.17,-0.03,0.55
8.17,0.11,0.59
8.17,0.25,0.63
8.17,0.39,0.65
8.17,0.54,0.68
8.17,0.68,0.69
8.17,0.82,0.70
8.17,0.96,0.69
8.17,1.10,0.68
8.17,1.24,0.67
8.17,1.38,0.64
8.17,1.53,0.61
8.17,1.67,0.57
8.17,1.81,0.53
8.17,1.95,0.49
8.17,2.09,0.44
8.17,2.23,0.40
8.17,2.37,0.36
8.17,2.52,0.31
8.17,2.66,0.27
8.17,2.80,0.24
8.17,2.94,0.20
8.17,3.08,0.18
8.17,3.22,0.15
8.17,3.36,0.13
8.17,3.51,0.11
8.17,3.65,0.10
8.17,3.79,0.09
8.17,3.93,0.08
8.17,4.07,0.08
8.17,4.21,0.08
8.17,4.35,0.08
8.17,4.49,0.09
8.17,4.64,0.09
8.17,4.78,0.10
8.17,4.92,0.11
8.17,5.06,0.13
8.17,5.20,0.14
8.17,5.34,0.16
8.17,5.48,0.17
8.17,5.63,0.19
8.17,5.77,0.21
8.17,5.91,0.22
8.17,6.05,0.24
8.17,6.19,0.25
8.17,6.33,0.26
8.17,6.47,0.27
8.17,6.62,0.27
8.17,6.76,0.27
8.17,6.90,0.27
8.17,7.04,0.27
8.17,7.18,0.26
8.17,7.32,0.25
8.17,7.46,0.24
8.17,7.61,0.22
8.17,7.75,0.21
8.17,7.89,0.19
8.17,8.03,0.18
8.17,8.17,0.16
8.17,8.31,0.14
8.17,8.45,0.13
8.17,8.60,0.11
8.17,8.74,0.10
8.17,8.88,0.09
8.17,9.02,0.07
8.17,9.16,0.06
8.17,9.30,0.06
8.17,9.44,0.05
8.17,9.59,0.04
8.17,9.73,0.03
8.17,9.87,0.03
8.17,10.01,0.03
8.17,10.15,0.02
8.17,10.29,0.02
8.17,10.43,0.02
8.17,10.58,0.01
8.17,10.72,0.01
8.17,10.86,0.01
8.17,11.00,0.01
8.31,-3.00,0.01
8.31,-2.86,0.01
8.31,-2.72,0.02
8.31,-2.58,0.02
8.31,-2.43,0.03
8.31,-2.29,0.04
8.31,-2.15,0.05
8.31,-2.01,0.06
8.31,-1.87,0.07
8.31,-1.73,0.09
8.31,-1.59,0.11
8.31,-1.44,0.14
8.31,-1.30,0.17
8.31,-1.16,0.20
8.31,-1.02,0.23
8.31,-0.88,0.27
8.31,-0.74,0.31
8.31,-0.60,0.35
8.31,-0.45,0.39
8.31,-0.31,0.43
8.31,-0.17,0.47
8.31,-0.03,0.51
8.31,0.11,0.55
8.31,0.25,0.58
8.31,0.39,0.60
8.31,0.54,0.62
8.31,0.68,0.63
8.31,0.82,0.64
8.31,0.96,0.63
8.31,1.10,0.62
8.31,1.24,0.61
8.31,1.38,0.58
8.31,1.53,0.55
8.31,1.67,0.52
8.31,1.81,0.48
8.31,1.95,0.44
8.31,2.09,0.40
8.31,2.23,0.36
8.31,2.37,0.32
8.31,2.52,0.28
8.31,2.66,0.24
8.31,2.80,0.21
8.31,2.94,0.18
8.31,3.08,0.16
8.31,3.22,0.13
8.31,3.36,0.12
8.31,3.51,0.10
8.31,3.65,0.09
8.31,3.79,0.08
8.31,3.93,0.07
8.31,4.07,0.07
8.31,4.21,0.07
8.31,4.35,0.08
8.31,4.49,0.08
8.31,4.64,0.09
8.31,4.78,0.10
8.31,4.92,0.11
8.31,5.06,0.12
8.31,5.20,0.13
8.31,5.34,0.15
8.31,5.48,0.16
8.31,5.63,0.18
8.31,5.77,0.19
8.31,5.91,0.21
8.31,6.05,0.22
8.31,6.19,0.23
8.31,6.33,0.24
8.31,6.47,0.25
8.31,6.62,0.25
8.31,6.76,0.25
8.31,6.90,0.25
8.31,7.04,0.24
8.31,7.18,0.24
8.31,7.32,0.23
8.31,7.46,0.22
8.31,7.61,0.20
8.31,7.75,0.19
8.31,7.89,0.18
8.31,8.03,0.16
8.31,8.17,0.15
8.31,8.31,0.13
8.31,8.45,0.12
8.31,8.60,0.10
8.31,8.74,0.09
8.31,8.88,0.08
8.31,9.02,0.07
8.31,9.16,0.06
8.31,9.30,0.05
8.31,9.44,0.04
8.31,9.59,0.04
8.31,9.73,0.03
8.31,9.87,0.03
8.31,10.01,0.02
8.31,10.15,0.02
8.31,10.29,0.02
8.31,10.43,0.02
8.31,10.58,0.01
8.31,10.72,0.01
8.31,10.86,0.01
8.31,11.00,0.01
8.45,-3.00,0.01
8.45,-2.86,0.01
8.45,-2.72,0.02
8.45,-2.58,0.02
8.45,-2.43,0.03
8.45,-2.29,0.04
8.45,-2.15,0.04
8.45,-2.01,0.06
8.45,-1.87,0.07
8.45,-1.73,0.09
8.45,-1.59,0.11
8.45,-1.44,0.13
8.45,-1.30,0.16
8.45,-1.16,0.18
8.45,-1.02,0.22
8.45,-0.88,0.25
8.45,-0.74,0.29
8.45,-0.60,0.32
8.45,-0.45,0.36
8.45,-0.31,0.40
8.45,-0.17,0.44
8.45,-0.03,0.47
8.45,0.11,0.50
8.45,0.25,0.53
8.45,0.39,0.55
8.45,0.54,0.57
8.45,0.68,0.58
8.45,0.82,0.58
8.45,0.96,0.57
8.45,1.10,0.56
8.45,1.24,0.54
8.45,1.38,0.52
8.45,1.53,0.49
8.45,1.67,0.46
8.45,1.81,0.43
8.45,1.95,0.39
8.45,2.09,0.36
8.45,2.23,0.32
8.45,2.37,0.28
8.45,2.52,0.25
8.45,2.66,0.22
8.45,2.80,0.19
8.45,2.94,0.16
8.45,3.08,0.14
8.45,3.22,0.12
8.45,3.36,0.10
8.45,3.51,0.09
8.45,3.65,0.08
8.45,3.79,0.07
8.45,3.93,0.07
8.45,4.07,0.07
8.45,4.21,0.07
8.45,4.35,0.07
8.45,4.49,0.08
8.45,4.64,0.08
8.45,4.78,0.09
8.45,4.92,0.10
8.45,5.06,0.11
8.45,5.20,0.13
8.45,5.34,0.14
8.45,5.48,0.15
8.45,5.63,0.17
8.45,5.77,0.18
8.45,5.91,0.19
8.45,6.05,0.20
8.45,6.19,0.21
8.45,6.33,0.22
8.45,6.47,0.23
8.45,6.62,0.23
8.45,6.76,0.23
8.45,6.90,0.23
8.45,7.04,0.22
8.45,7.18,0.22
8.45,7.32,0.21
8.45,7.46,0.20
8.45,7.61,0.19
8.45,7.75,0.17
8.45,7.89,0.16
8.45,8.03,0.15
8.45,8.17,0.13
8.45,8.31,0.12
8.45,8.45,0.11
8.45,8.60,0.09
8.45,8.74,0.08
8.45,8.88,0.07
8.45,9.02,0.06
8.45,9.16,0.05
8.45,9.30,0.05
8.45,9.44,0.04
8.45,9.59,0.03
8.45,9.73,0.03
8.45,9.87,0.03
8.45,10.01,0.02
8.45,10.15,0.02
8.45,10.29,0.02
8.45,10.43,0.01
8.45,10.58,0.01
8.45,10.72,0.01
8.45,10.86,0.01
8.45,11.00,0.01
8.60,-3.00,0.01
8.60,-2.86,0.01
8.60,-2.72,0.02
8.60,-2.58,0.02
8.60,-2.43,0.03
8.60,-2.29,0.03
8.60,-2.15,0.04
8.60,-2.01,0.05
8.60,-1.87,0.07
8.60,-1.73,0.08
8.60,-1.59,0.10
8.60,-1.44,0.12
8.60,-1.30,0.14
8.60,-1.16,0.17
8.60,-1.02,0.20
8.60,-0.88,0.23
8.60,-0.74,0.26
8.60,-0.60,0.30
8.60,-0.45,0.33
8.60,-0.31,0.37
8.60,-0.17,0.40
8.60,-0.03,0.43
8.60,0.11,0.46
8.60,0.25,0.48
8.60,0.39,0.50
8.60,0.54,0.51
8.60,0.68,0.52
8.60,0.82,0.52
8.60,0.96,0.51
8.60,1.10,0.50
8.60,1.24,0.49
8.60,1.38,0.46
8.60,1.53,0.44
8.60,1.67,0.41
8.60,1.81,0.38
8.60,1.95,0.35
8.60,2.09,0.31
8.60,2.23,0.28
8.60,2.37,0.25
8.60,2.52,0.22
8.60,2.66,0.19
8.60,2.80,0.16
8.60,2.94,0.14
8.60,3.08,0.12
8.60,3.22,0.10
8.60,3.36,0.09
8.60,3.51,0.08
8.60,3.65,0.07
8.60,3.79,0.07
8.60,3.93,0.06
8.60,4.07,0.06
8.60,4.21,0.06
8.60,4.35,0.07
8.60,4.49,0.07
8.60,4.64,0.08
8.60,4.78,0.09
8.60,4.92,0.09
8.60,5.06,0.11
8.60,5.20,0.12
8.60,5.34,0.13
8.60,5.48,0.14
8.60,5.63,0.15
8.60,5.77,0.17
8.60,5.91,0.18
8.60,6.05,0.19
8.60,6.19,0.19
8.60,6.33,0.20
8.60,6.47,0.21
8.60,6.62,0.21
8.60,6.76,0.21
8.60,6.90,0.21
8.60,7.04,0.20
8.60,7.18,0.19
8.60,7.32,0.19
8.60,7.46,0.18
8.60,7.61,0.17
8.60,7.75,0.15
8.60,7.89,0.14
8.60,8.03,0.13
8.60,8.17,0.12
8.60,8.31,0.11
8.60,8.45,0.09
8.60,8.60,0.08
8.60,8.74,0.07
8.60,8.88,0.06
8.60,9.02,0.06
8.60,9.16,0.05
8.60,9.30,0.04
8.60,9.44,0.04
8.60,9.59,0.03
8.60,9.73,0.03
8.60,9.87,0.02
8.60,10.01,0.02
8.60,10.15,0.02
8.60,10.29,0.02
8.60,10.43,0.01
8.60,10.58,0.01
8.60,10.72,0.01
8.60,10.86,0.01
8.60,11.00,0.01
8.74,-3.00,0.01
8.74,-2.86,0.01
8.74,-2.72,0.01
8.74,-2.58,0.02
8.74,-2.43,0.02
8.74,-2.29,0.03
8.74,-2.15,0.04
8.74,-2.01,0.05
8.74,-1.87,0.06
8.74,-1.73,0.08
8.74,-1.59,0.09
8.74,-1.44,0.11
8.74,-1.30,0.13
8.74,-1.16,0.16
8.74,-1.02,0.18
8.74,-0.88,0.21
8.74,-0.74,0.24
8.74,-0.60,0.27
8.74,-0.45,0.30
8.74,-0.31,0.33
8.74,-0.17,0.36
8.74,-0.03,0.39
8.74,0.11,0.41
8.74,0.25,0.43
8.74,0.39,0.44
8.74,0.54,0.46
8.74,0.68,0.46
8.74,0.82,0.46
8.74,0.96,0.46
8.74,1.10,0.44
8.74,1.24,0.43
8.74,1.38,0.41
8.74,1.53,0.39
8.74,1.67,0.36
8.74,1.81,0.33
8.74,1.95,0.30
8.74,2.09,0.27
8.74,2.23,0.24
8.74,2.37,0.22
8.74,2.52,0.19
8.74,2.66,0.17
8.74,2.80,0.14
8.74,2.94,0.12
8.74,3.08,0.11
8.74,3.22,0.09
8.74,3.36,0.08
8.74,3.51,0.07
8.74,3.65,0.06
8.74,3.79,0.06
8.74,3.93,0.06
8.74,4.07,0.06
8.74,4.21,0.06
8.74,4.35,0.06
8.74,4.49,0.06
8.74,4.64,0.07
8.74,4.78,0.08
8.74,4.92,0.09
8.74,5.06,0.10
8.74,5.20,0.11
8.74,5.34,0.12
8.74,5.48,0.13
8.74,5.63,0.14
8.74,5.77,0.15
8.74,5.91,0.16
8.74,6.05,0.17
8.74,6.19,0.18
8.74,6.33,0.18
8.74,6.47,0.19
8.74,6.62,0.19
8.74,6.76,0.19
8.74,6.90,0.18
8.74,7.04,0.18
8.74,7.18,0.17
8.74,7.32,0.17
8.74,7.46,0.16
8.74,7.61,0.15
8.74,7.75,0.14
8.74,7.89,0.13
8.74,8.03,0.12
8.74,8.17,0.10
8.74,8.31,0.09
8.74,8.45,0.08
8.74,8.60,0.07
8.74,8.74,0.07
8.74,8.88,0.06
8.74,9.02,0.05
8.74,9.16,0.04
8.74,9.30,0.04
8.74,9.44,0.03
8.74,9.59,0.03
8.74,9.73,0.02
8.74,9.87,0.02
8.74,10.01,0.02
8.74,10.15,0.02
8.74,10.29,0.01
8.74,10.43,0.01
8.74,10.58,0.01
8.74,10.72,0.01
8.74,10.86,0.01
8.74,11.00,0.01
8.88,-3.00,0.01
8.88,-2.86,0.01
8.88,-2.72,0.01
8.88,-2.58,0.02
8.88,-2.43,0.02
8.88,-2.29,0.03
8.88,-2.15,0.04
8.88,-2.01,0.05
8.88,-1.87,0.06
8.88,-1.73,0.07
8.88,-1.59,0.08
8.88,-1.44,0.10
8.88,-1.30,0.12
8.88,-1.16,0.14
8.88,-1.02,0.17
8.88,-0.88,0.19
8.88,-0.74,0.22
8.88,-0.60,0.24
8.88,-0.45,0.27
8.88,-0.31,0.30
8.88,-0.17,0.32
8.88,-0.03,0.34
8.88,0.11,0.36
8.88,0.25,0.38
8.88,0.39,0.39
8.88,0.54,0.40
8.88,0.68,0.41
8.88,0.82,0.41
8.88,0.96,0.40
8.88,1.10,0.39
8.88,1.24,0.37
8.88,1.38,0.36
8.88,1.53,0.34
8.88,1.67,0.31
8.88,1.81,0.29
8.88,1.95,0.26
8.88,2.09,0.24
8.88,2.23,0.21
8.88,2.37,0.19
8.88,2.52,0.16
8.88,2.66,0.14
8.88,2.80,0.12
8.88,2.94,0.11
8.88,3.08,0.09
8.88,3.22,0.08
8.88,3.36,0.07
8.88,3.51,0.06
8.88,3.65,0.06
8.88,3.79,0.05
8.88,3.93,0.05
8.88,4.07,0.05
8.88,4.21,0.05
8.88,4.35,0.06
8.88,4.49,0.06
8.88,4.64,0.07
8.88,4.78,0.07
8.88,4.92,0.08
8.88,5.06,0.09
8.88,5.20,0.10
8.88,5.34,0.11
8.88,5.48,0.12
8.88,5.63,0.13
8.88,5.77,0.14
8.88,5.91,0.15
8.88,6.05,0.15
8.88,6.19,0.16
8.88,6.33,0.16
8.88,6.47,0.17
8.88,6.62,0.17
8.88,6.76,0.17
8.88,6.90,0.16
8.88,7.04,0.16
8.88,7.18,0.15
8.88,7.32,0.15
8.88,7.46,0.14
8.88,7.61,0.13
8.88,7.75,0.12
8.88,7.89,0.11
8.88,8.03,0.10
8.88,8.17,0.09
8.88,8.31,0.08
8.88,8.45,0.07
8.88,8.60,0.07
8.88,8.74,0.06
8.88,8.88,0.05
8.88,9.02,0.04
8.88,9.16,0.04
8.88,9.30,0.03
8.88,9.44,0.03
8.88,9.59,0.03
8.88,9.73,0.02
8.88,9.87,0.02
8.88,10.01,0.02
8.88,10.15,0.02
8.88,10.29,0.01
8.88,10.43,0.01
8.88,10.58,0.01
8.88,10.72,0.01
8.88,10.86,0.01
8.88,11.00,0.01
9.02,-3.00,0.01
9.02,-2.86,0.01
9.02,-2.72,0.01
9.02,-2.58,0.02
9.02,-2.43,0.02
9.02,-2.29,0.03
9.02,-2.15,0.03
9.02,-2.01,0.04
9.02,-1.87,0.05
9.02,-1.73,0.06
9.02,-1.59,0.08
9.02,-1.44,0.09
9.02,-1.30,0.11
9.02,-1.16,0.13
9.02,-1.02,0.15
9.02,-0.88,0.17
9.02,-0.74,0.19
9.02,-0.60,0.22
9.02,-0.45,0.24
9.02,-0.31,0.26
9.02,-0.17,0.28
9.02,-0.03,0.30
9.02,0.11,0.32
9.02,0.25,0.33
9.02,0.39,0.35
9.02,0.54,0.35
9.02,0.68,0.35
9.02,0.82,0.35
9.02,0.96,0.35
9.02,1.10,0.34
9.02,1.24,0.32
9.02,1.38,0.31
9.02,1.53,0.29
9.02,1.67,0.27
9.02,1.81,0.25
9.02,1.95,0.22
9.02,2.09,0.20
9.02,2.23,0.18
9.02,2.37,0.16
9.02,2.52,0.14
9.02,2.66,0.12
9.02,2.80,0.11
9.02,2.94,0.09
9.02,3.08,0.08
9.02,3.22,0.07
9.02,3.36,0.06
9.02,3.51,0.05
9.02,3.65,0.05
9.02,3.79,0.05
9.02,3.93,0.04
9.02,4.07,0.05
9.02,4.21,0.05
9.02,4.35,0.05
9.02,4.49,0.05
9.02,4.64,0.06
9.02,4.78,0.07
9.02,4.92,0.07
9.02,5.06,0.08
9.02,5.20,0.09
9.02,5.34,0.10
9.02,5.48,0.11
9.02,5.63,0.12
9.02,5.77,0.12
9.02,5.91,0.13
9.02,6.05,0.14
9.02,6.19,0.14
9.02,6.33,0.15
9.02,6.47,0.15
9.02,6.62,0.15
9.02,6.76,0.15
9.02,6.90,0.15
9.02,7.04,0.14
9.02,7.18,0.14
9.02,7.32,0.13
9.02,7.46,0.12
9.02,7.61,0.12
9.02,7.75,0.11
9.02,7.89,0.10
9.02,8.03,0.09
9.02,8.17,0.08
9.02,8.31,0.07
9.02,8.45,0.07
9.02,8.60,0.06
9.02,8.74,0.05
9.02,8.88,0.04
9.02,9.02,0.04
9.02,9.16,0.03
9.02,9.30,0.03
9.02,9.44,0.03
9.02,9.59,0.02
9.02,9.73,0.02
9.02,9.87,0.02
9.02,10.01,0.02
9.02,10.15,0.01
9.02,10.29,0.01
9.02,10.43,0.01
9.02,10.58,0.01
9.02,10.72,0.01
9.02,10.86,0.01
9.02,11.00,0.01
9.16,-3.00,0.01
9.16,-2.86,0.01
9.16,-2.72,0.01
9.16,-2.58,0.01
9.16,-2.43,0.02
9.16,-2.29,0.02
9.16,-2.15,0.03
9.16,-2.01,0.04
9.16,-1.87,0.05
9.16,-1.73,0.06
9.16,-1.59,0.07
9.16,-1.44,0.08
9.16,-1.30,0.10
9.16,-1.16,0.11
9.16,-1.02,0.13
9.16,-0.88,0.15
9.16,-0.74,0.17
9.16,-0.60,0.19
9.16,-0.45,0.21
9.16,-0.31,0.23
9.16,-0.17,0.25
9.16,-0.03,0.27
9.16,0.11,0.28
9.16,0.25,0.29
9.16,0.39,0.30
9.16,0.54,0.30
9.16,0.68,0.31
9.16,0.82,0.30
9.16,0.96,0.30
9.16,1.10,0.29
9.16,1.24,0.28
9.16,1.38,0.26
9.16,1.53,0.25
9.16,1.67,0.23
9.16,1.81,0.21
9.16,1.95,0.19
9.16,2.09,0.17
9.16,2.23,0.15
9.16,2.37,0.14
9.16,2.52,0.12
9.16,2.66,0.10
9.16,2.80,0.09
9.16,2.94,0.08
9.16,3.08,0.07
9.16,3.22,0.06
9.16,3.36,0.05
9.16,3.51,0.05
9.16,3.65,0.04
9.16,3.79,0.04
9.16,3.93,0.04
9.16,4.07,0.04
9.16,4.21,0.04
9.16,4.35,0.05
9.16,4.49,0.05
9.16,4.64,0.05
9.16,4.78,0.06
9.16,4.92,0.07
9.16,5.06,0.07
9.16,5.20,0.08
9.16,5.34,0.09
9.16,5.48,0.10
9.16,5.63,0.10
9.16,5.77,0.11
9.16,5.91,0.12
9.16,6.05,0.12
9.16,6.19,0.13
9.16,6.33,0.13
9.16,6.47,0.13
9.16,6.62,0.13
9.16,6.76,0.13
9.16,6.90,0.13
9.16,7.04,0.12
9.16,7.18,0.12
9.16,7.32,0.11
9.16,7.46,0.11
9.16,7.61,0.10
9.16,7.75,0.09
9.16,7.89,0.09
9.16,8.03,0.08
9.16,8.17,0.07
9.16,8.31,0.06
9.16,8.45,0.06
9.16,8.60,0.05
9.16,8.74,0.04
9.16,8.88,0.04
9.16,9.02,0.03
9.16,9.16,0.03
9.16,9.30,0.03
9.16,9.44,0.02
9.16,9.59,0.02
9.16,9.73,0.02
9.16,9.87,0.02
9.16,10.01,0.01
9.16,10.15,0.01
9.16,10.29,0.01
9.16,10.43,0.01
9.16,10.58,0.01
9.16,10.72,0.01
9.16,10.86,0.01
9.16,11.00,0.01
9.30,-3.00,0.01
9.30,-2.86,0.01
9.30,-2.72,0.01
9.30,-2.58,0.01
9.30,-2.43,0.02
9.30,-2.29,0.02
9.30,-2.15,0.03
9.30,-2.01,0.03
9.30,-1.87,0.04
9.30,-1.73,0.05
9.30,-1.59,0.06
9.30,-1.44,0.07
9.30,-1.30,0.09
9.30,-1.16,0.10
9.30,-1.02,0.12
9.30,-0.88,0.13
9.30,-0.74,0.15
9.30,-0.60,0.17
9.30,-0.45,0.18
9.30,-0.31,0.20
9.30,-0.17,0.22
9.30,-0.03,0.23
9.30,0.11,0.24
9.30,0.25,0.25
9.30,0.39,0.26
9.30,0.54,0.26
9.30,0.68,0.26
9.30,0.82,0.26
9.30,0.96,0.25
9.30,1.10,0.25
9.30,1.24,0.24
9.30,1.38,0.22
9.30,1.53,0.21
9.30,1.67,0.19
9.30,1.81,0.18
9.30,1.95,0.16
9.30,2.09,0.14
9.30,2.23,0.13
9.30,2.37,0.11
9.30,2.52,0.10
9.30,2.66,0.09
9.30,2.80,0.08
9.30,2.94,0.07
9.30,3.08,0.06
9.30,3.22,0.05
9.30,3.36,0.04
9.30,3.51,0.04
9.30,3.65,0.04
9.30,3.79,0.04
9.30,3.93,0.04
9.30,4.07,0.04
9.30,4.21,0.04
9.30,4.35,0.04
9.30,4.49,0.04
9.30,4.64,0.05
9.30,4.78,0.05
9.30,4.92,0.06
9.30,5.06,0.07
9.30,5.20,0.07
9.30,5.34,0.08
9.30,5.48,0.09
9.30,5.63,0.09
9.30,5.77,0.10
9.30,5.91,0.10
9.30,6.05,0.11
9.30,6.19,0.11
9.30,6.33,0.11
9.30,6.47,0.11
9.30,6.62,0.11
9.30,6.76,0.11
9.30,6.90,0.11
9.30,7.04,0.11
9.30,7.18,0.10
9.30,7.32,0.10
9.30,7.46,0.09
9.30,7.61,0.09
9.30,7.75,0.08
9.30,7.89,0.07
9.30,8.03,0.07
9.30,8.17,0.06
9.30,8.31,0.06
9.30,8.45,0.05
9.30,8.60,0.04
9.30,8.74,0.04
9.30,8.88,0.03
9.30,9.02,0.03
9.30,9.16,0.03
9.30,9.30,0.02
9.30,9.44,0.02
9.30,9.59,0.02
9.30,9.73,0.02
9.30,9.87,0.01
9.30,10.01,0.01
9.30,10.15,0.01
9.30,10.29,0.01
9.30,10.43,0.01
9.30,10.58,0.01
9.30,10.72,0.01
9.30,10.86,0.01
9.30,11.00,0.01
9.44,-3.00,0.01
9.44,-2.86,0.01
9.44,-2.72,0.01
9.44,-2.58,0.01
9.44,-2.43,0.02
9.44,-2.29,0.02
9.44,-2.15,0.02
9.44,-2.01,0.03
9.44,-1.87,0.04
9.44,-1.73,0.04
9.44,-1.59,0.05
9.44,-1.44,0.06
9.44,-1.30,0.08
9.44,-1.16,0.09
9.44,-1.02,0.10
9.44,-0.88,0.12
9.44,-0.74,0.13
9.44,-0.60,0.14
9.44,-0.45,0.16
9.44,-0.31,0.17
9.44,-0.17,0.19
9.44,-0.03,0.20
9.44,0.11,0.21
9.44,0.25,0.21
9.44,0.39,0.22
9.44,0.54,0.22
9.44,0.68,0.22
9.44,0.82,0.22
9.44,0.96,0.22
9.44,1.10,0.21
9.44,1.24,0.20
9.44,1.38,0.19
9.44,1.53,0.18
9.44,1.67,0.16
9.44,1.81,0.15
9.44,1.95,0.13
9.44,2.09,0.12
9.44,2.23,0.11
9.44,2.37,0.09
9.44,2.52,0.08
9.44,2.66,0.07
9.44,2.80,0.06
9.44,2.94,0.05
9.44,3.08,0.05
9.44,3.22,0.04
9.44,3.36,0.04
9.44,3.51,0.03
9.44,3.65,0.03
9.44,3.79,0.03
9.44,3.93,0.03
9.44,4.07,0.03
9.44,4.21,0.03
9.44,4.35,0.04
9.44,4.49,0.04
9.44,4.64,0.04
9.44,4.78,0.05
9.44,4.92,0.05
9.44,5.06,0.06
9.44,5.20,0.06
9.44,5.34,0.07
9.44,5.48,0.08
9.44,5.63,0.08
9.44,5.77,0.09
9.44,5.91,0.09
9.44,6.05,0.09
9.44,6.19,0.10
9.44,6.33,0.10
9.44,6.47,0.10
9.44,6.62,0.10
9.44,6.76,0.10
9.44,6.90,0.10
9.44,7.04,0.09
9.44,7.18,0.09
9.44,7.32,0.09
9.44,7.46,0.08
9.44,7.61,0.08
9.44,7.75,0.07
9.44,7.89,0.06
9.44,8.03,0.06
9.44,8.17,0.05
9.44,8.31,0.05
9.44,8.45,0.04
9.44,8.60,0.04
9.44,8.74,0.03
9.44,8.88,0.03
9.44,9.02,0.03
9.44,9.16,0.02
9.44,9.30,0.02
9.44,9.44,0.02
9.44,9.59,0.02
9.44,9.73,0.01
9.44,9.87,0.01
9.44,10.01,0.01
9.44,10.15,0.01
9.44,10.29,0.01
9.44,10.43,0.01
9.44,10.58,0.01
9.44,10.72,0.01
9.44,10.86,0.01
9.44,11.00,0.01
9.59,-3.00,0.00
9.59,-2.86,0.01
9.59,-2.72,0.01
9.59,-2.58,0.01
9.59,-2.43,0.01
9.59,-2.29,0.02
9.59,-2.15,0.02
9.59,-2.01,0.03
9.59,-1.87,0.03
9.59,-1.73,0.04
9.59,-1.59,0.05
9.59,-1.44,0.06
9.59,-1.30,0.07
9.59,-1.16,0.08
9.59,-1.02,0.09
9.59,-0.88,0.10
9.59,-0.74,0.11
9.59,-0.60,0.12
9.59,-0.45,0.14
9.59,-0.31,0.15
9.59,-0.17,0.16
9.59,-0.03,0.17
9.59,0.11,0.18
9.59,0.25,0.18
9.59,0.39,0.19
9.59,0.54,0.19
9.59,0.68,0.19
9.59,0.82,0.18
9.59,0.96,0.18
9.59,1.10,0.17
9.59,1.24,0.17
9.59,1.38,0.16
9.59,1.53,0.15
9.59,1.67,0.13
9.59,1.81,0.12
9.59,1.95,0.11
9.59,2.09,0.10
9.59,2.23,0.09
9.59,2.37,0.08
9.59,2.52,0.07
9.59,2.66,0.06
9.59,2.80,0.05
9.59,2.94,0.05
9.59,3.08,0.04
9.59,3.22,0.04
9.59,3.36,0.03
9.59,3.51,0.03
9.59,3.65,0.03
9.59,3.79,0.03
9.59,3.93,0.03
9.59,4.07,0.03
9.59,4.21,0.03
9.59,4.35,0.03
9.59,4.49,0.04
9.59,4.64,0.04
9.59,4.78,0.04
9.59,4.92,0.05
9.59,5.06,0.05
9.59,5.20,0.06
9.59,5.34,0.06
9.59,5.48,0.07
9.59,5.63,0.07
9.59,5.77,0.08
9.59,5.91,0.08
9.59,6.05,0.08
9.59,6.19,0.08
9.59,6.33,0.09
9.59,6.47,0.09
9.59,6.62,0.09
9.59,6.76,0.08
9.59,6.90,0.08
9.59,7.04,0.08
9.59,7.18,0.08
9.59,7.32,0.07
9.59,7.46,0.07
9.59,7.61,0.06
9.59,7.75,0.06
9.59,7.89,0.06
9.59,8.03,0.05
9.59,8.17,0.05
9.59,8.31,0.04
9.59,8.45,0.04
9.59,8.60,0.03
9.59,8.74,0.03
9.59,8.88,0.03
9.59,9.02,0.02
9.59,9.16,0.02
9.59,9.30,0.02
9.59,9.44,0.02
9.59,9.59,0.01
9.59,9.73,0.01
9.59,9.87,0.01
9.59,10.01,0.01
9.59,10.15,0.01
9.59,10.29,0.01
9.59,10.43,0.01
9.59,10.58,0.01
9.59,10.72,0.01
9.59,10.86,0.01
9.59,11.00,0.01
9.73,-3.00,0.00
9.73,-2.86,0.01
9.73,-2.72,0.01
9.73,-2.58,0.01
9.73,-2.43,0.01
9.73,-2.29,0.01
9.73,-2.15,0.02
9.73,-2.01,0.02
9.73,-1.87,0.03
9.73,-1.73,0.03
9.73,-1.59,0.04
9.73,-1.44,0.05
9.73,-1.30,0.06
9.73,-1.16,0.07
9.73,-1.02,0.08
9.73,-0.88,0.09
9.73,-0.74,0.10
9.73,-0.60,0.11
9.73,-0.45,0.12
9.73,-0.31,0.12
9.73,-0.17,0.13
9.73,-0.03,0.14
9.73,0.11,0.15
9.73,0.25,0.15
9.73,0.39,0.15
9.73,0.54,0.16
9.73,0.68,0.16
9.73,0.82,0.15
9.73,0.96,0.15
9.73,1.10,0.14
9.73,1.24,0.14
9.73,1.38,0.13
9.73,1.53,0.12
9.73,1.67,0.11
9.73,1.81,0.10
9.73,1.95,0.09
9.73,2.09,0.08
9.73,2.23,0.07
9.73,2.37,0.06
9.73,2.52,0.06
9.73,2.66,0.05
9.73,2.80,0.04
9.73,2.94,0.04
9.73,3.08,0.03
9.73,3.22,0.03
9.73,3.36,0.03
9.73,3.51,0.03
9.73,3.65,0.02
9.73,3.79,0.02
9.73,3.93,0.02
9.73,4.07,0.03
9.73,4.21,0.03
9.73,4.35,0.03
9.73,4.49,0.03
9.73,4.64,0.04
9.73,4.78,0.04
9.73,4.92,0.04
9.73,5.06,0.05
9.73,5.20,0.05
9.73,5.34,0.05
9.73,5.48,0.06
9.73,5.63,0.06
9.73,5.77,0.07
9.73,5.91,0.07
9.73,6.05,0.07
9.73,6.19,0.07
9.73,6.33,0.07
9.73,6.47,0.07
9.73,6.62,0.07
9.73,6.76,0.07
9.73,6.90,0.07
9.73,7.04,0.07
9.73,7.18,0.07
9.73,7.32,0.06
9.73,7.46,0.06
9.73,7.61,0.06
9.73,7.75,0.05
9.73,7.89,0.05
9.73,8.03,0.04
9.73,8.17,0.04
9.73,8.31,0.04
9.73,8.45,0.03
9.73,8.60,0.03
9.73,8.74,0.03
9.73,8.88,0.02
9.73,9.02,0.02
9.73,9.16,0.02
9.73,9.30,0.02
9.73,9.44,0.01
9.73,9.59,0.01
9.73,9.73,0.01
9.73,9.87,0.01
9.73,10.01,0.01
9.73,10.15,0.01
9.73,10.29,0.01
9.73,10.43,0.01
9.73,10.58,0.01
9.73,10.72,0.01
9.73,10.86,0.01
9.73,11.00,0.00
9.87,-3.00,0.00
9.87,-2.86,0.00
9.87,-2.72,0.01
9.87,-2.58,0.01
9.87,-2.43,0.01
9.87,-2.29,0.01
9.87,-2.15,0.02
9.87,-2.01,0.02
9.87,-1.87,0.02
9.87,-1.73,0.03
9.87,-1.59,0.03
9.87,-1.44,0.04
9.87,-1.30,0.05
9.87,-1.16,0.06
9.87,-1.02,0.06
9.87,-0.88,0.07
9.87,-0.74,0.08
9.87,-0.60,0.09
9.87,-0.45,0.10
9.87,-0.31,0.10
9.87,-0.17,0.11
9.87,-0.03,0.12
9.87,0.11,0.12
9.87,0.25,0.13
9.87,0.39,0.13
9.87,0.54,0.13
9.87,0.68,0.13
9.87,0.82,0.13
9.87,0.96,0.12
9.87,1.10,0.12
9.87,1.24,0.11
9.87,1.38,0.11
9.87,1.53,0.10
9.87,1.67,0.09
9.87,1.81,0.08
9.87,1.95,0.07
9.87,2.09,0.07
9.87,2.23,0.06
9.87,2.37,0.05
9.87,2.52,0.05
9.87,2.66,0.04
9.87,2.80,0.04
9.87,2.94,0.03
9.87,3.08,0.03
9.87,3.22,0.03
9.87,3.36,0.02
9.87,3.51,0.02
9.87,3.65,0.02
9.87,3.79,0.02
9.87,3.93,0.02
9.87,4.07,0.02
9.87,4.21,0.02
9.87,4.35,0.03
9.87,4.49,0.03
9.87,4.64,0.03
9.87,4.78,0.03
9.87,4.92,0.04
9.87,5.06,0.04
9.87,5.20,0.04
9.87,5.34,0.05
9.87,5.48,0.05
9.87,5.63,0.05
9.87,5.77,0.06
9.87,5.91,0.06
9.87,6.05,0.06
9.87,6.19,0.06
9.87,6.33,0.06
9.87,6.47,0.06
9.87,6.62,0.06
9.87,6.76,0.06
9.87,6.90,0.06
9.87,7.04,0.06
9.87,7.18,0.06
9.87,7.32,0.05
9.87,7.46,0.05
9.87,7.61,0.05
9.87,7.75,0.04
9.87,7.89,0.04
9.87,8.03,0.04
9.87,8.17,0.03
9.87,8.31,0.03
9.87,8.45,0.03
9.87,8.60,0.03
9.87,8.74,0.02
9.87,8.88,0.02
9.87,9.02,0.02
9.87,9.16,0.02
9.87,9.30,0.01
9.87,9.44,0.01
9.87,9.59,0.01
9.87,9.73,0.01
9.87,9.87,0.01
9.87,10.01,0.01
9.87,10.15,0.01
9.87,10.29,0.01
9.87,10.43,0.01
9.87,10.58,0.01
9.87,10.72,0.01
9.87,10.86,0.00
9.87,11.00,0.00
10.01,-3.00,0.00
10.01,-2.86,0.00
10.01,-2.72,0.01
10.01,-2.58,0.01
10.01,-2.43,0.01
10.01,-2.29,0.01
10.01,-2.15,0.01
10.01,-2.01,0.02
10.01,-1.87,0.02
10.01,-1.73,0.02
10.01,-1.59,0.03
10.01,-1.44,0.03
10.01,-1.30,0.04
10.01,-1.16,0.05
10.01,-1.02,0.05
10.01,-0.88,0.06
10.01,-0.74,0.07
10.01,-0.60,0.07
10.01,-0.45,0.08
10.01,-0.31,0.09
10.01,-0.17,0.09
10.01,-0.03,0.10
10.01,0.11,0.10
10.01,0.25,0.10
10.01,0.39,0.10
10.01,0.54,0.11
10.01,0.68,0.10
10.01,0.82,0.10
10.01,0.96,0.10
10.01,1.10,0.10
10.01,1.24,0.09
10.01,1.38,0.09
10.01,1.53,0.08
10.01,1.67,0.07
10.01,1.81,0.07
10.01,1.95,0.06
10.01,2.09,0.05
10.01,2.23,0.05
10.01,2.37,0.04
10.01,2.52,0.04
10.01,2.66,0.03
10.01,2.80,0.03
10.01,2.94,0.03
10.01,3.08,0.02
10.01,3.22,0.02
10.01,3.36,0.02
10.01,3.51,0.02
10.01,3.65,0.02
10.01,3.79,0.02
10.01,3.93,0.02
10.01,4.07,0.02
10.01,4.21,0.02
10.01,4.35,0.02
10.01,4.49,0.03
10.01,4.64,0.03
10.01,4.78,0.03
10.01,4.92,0.03
10.01,5.06,0.04
10.01,5.20,0.04
10.01,5.34,0.04
10.01,5.48,0.04
10.01,5.63,0.05
10.01,5.77,0.05
10.01,5.91,0.05
10.01,6.05,0.05
10.01,6.19,0.05
10.01,6.33,0.05
10.01,6.47,0.05
10.01,6.62,0.05
10.01,6.76,0.05
10.01,6.90,0.05
10.01,7.04,0.05
10.01,7.18,0.05
10.01,7.32,0.05
10.01,7.46,0.04
10.01,7.61,0.04
10.01,7.75,0.04
10.01,7.89,0.03
10.01,8.03,0.03
10.01,8.17,0.03
10.01,8.31,0.03
10.01,8.45,0.02
10.01,8.60,0.02
10.01,8.74,0.02
10.01,8.88,0.02
10.01,9.02,0.02
10.01,9.16,0.01
10.01,9.30,0.01
10.01,9.44,0.01
10.01,9.59,0.01
10.01,9.73,0.01
10.01,9.87,0.01
10.01,10.01,0.01
10.01,10.15,0.01
10.01,10.29,0.01
10.01,10.43,0.01
10.01,10.58,0.01
10.01,10.72,0.00
10.01,10.86,0.00
10.01,11.00,0.00
10.15,-3.00,0.00
10.15,-2.86,0.00
10.15,-2.72,0.00
10.15,-2.58,0.01
10.15,-2.43,0.01
10.15,-2.29,0.01
10.15,-2.15,0.01
10.15,-2.01,0.01
10.15,-1.87,0.02
10.15,-1.73,0.02
10.15,-1.59,0.02
10.15,-1.44,0.03
10.15,-1.30,0.03
10.15,-1.16,0.04
10.15,-1.02,0.04
10.15,-0.88,0.05
10.15,-0.74,0.06
10.15,-0.60,0.06
10.15,-0.45,0.07
10.15,-0.31,0.07
10.15,-0.17,0.08
10.15,-0.03,0.08
10.15,0.11,0.08
10.15,0.25,0.08
10.15,0.39,0.09
10.15,0.54,0.09
10.15,0.68,0.08
10.15,0.82,0.08
10.15,0.96,0.08
10.15,1.10,0.08
10.15,1.24,0.07
10.15,1.38,0.07
10.15,1.53,0.06
10.15,1.67,0.06
10.15,1.81,0.05
10.15,1.95,0.05
10.15,2.09,0.04
10.15,2.23,0.04
10.15,2.37,0.03
10.15,2.52,0.03
10.15,2.66,0.03
10.15,2.80,0.02
10.15,2.94,0.02
10.15,3.08,0.02
10.15,3.22,0.02
10.15,3.36,0.02
10.15,3.51,0.02
10.15,3.65,0.02
10.15,3.79,0.02
10.15,3.93,0.02
10.15,4.07,0.02
10.15,4.21,0.02
10.15,4.35,0.02
10.15,4.49,0.02
10.15,4.64,0.03
10.15,4.78,0.03
10.15,4.92,0.03
10.15,5.06,0.03
10.15,5.20,0.03
10.15,5.34,0.04
10.15,5.48,0.04
10.15,5.63,0.04
10.15,5.77,0.04
10.15,5.91,0.04
10.15,6.05,0.04
10.15,6.19,0.05
10.15,6.33,0.05
10.15,6.47,0.05
10.15,6.62,0.05
10.15,6.76,0.05
10.15,6.90,0.04
10.15,7.04,0.04
10.15,7.18,0.04
10.15,7.32,0.04
10.15,7.46,0.04
10.15,7.61,0.03
10.15,7.75,0.03
10.15,7.89,0.03
10.15,8.03,0.03
10.15,8.17,0.03
10.15,8.31,0.02
10.15,8.45,0.02
10.15,8.60,0.02
10.15,8.74,0.02
10.15,8.88,0.02
10.15,9.02,0.01
10.15,9.16,0.01
10.15,9.30,0.01
10.15,9.44,0.01
10.15,9.59,0.01
10.15,9.73,0.01
10.15,9.87,0.01
10.15,10.01,0.01
10.15,10.15,0.01
10.15,10.29,0.01
10.15,10.43,0.01
10.15,10.58,0.00
10.15,10.72,0.00
10.15,10.86,0.00
10.15,11.00,0.00
10.29,-3.00,0.00
10.29,-2.86,0.00
10.29,-2.72,0.00
10.29,-2.58,0.01
10.29,-2.43,0.01
10.29,-2.29,0.01
10.29,-2.15,0.01
10.29,-2.01,0.01
10.29,-1.87,0.01
10.29,-1.73,0.02
10.29,-1.59,0.02
10.29,-1.44,0.02
10.29,-1.30,0.03
10.29,-1.16,0.03
10.29,-1.02,0.04
10.29,-0.88,0.04
10.29,-0.74,0.05
10.29,-0.60,0.05
10.29,-0.45,0.05
10.29,-0.31,0.06
10.29,-0.17,0.06
10.29,-0.03,0.06
10.29,0.11,0.07
10.29,0.25,0.07
10.29,0.39,0.07
10.29,0.54,0.07
10.29,0.68,0.07
10.29,0.82,0.07
10.29,0.96,0.06
10.29,1.10,0.06
10.29,1.24,0.06
10.29,1.38,0.05
10.29,1.53,0.05
10.29,1.67,0.05
10.29,1.81,0.04
10.29,1.95,0.04
10.29,2.09,0.03
10.29,2.23,0.03
10.29,2.37,0.03
10.29,2.52,0.02
10.29,2.66,0.02
10.29,2.80,0.02
10.29,2.94,0.02
10.29,3.08,0.02
10.29,3.22,0.02
10.29,3.36,0.02
10.29,3.51,0.01
10.29,3.65,0.01
10.29,3.79,0.02
10.29,3.93,0.02
10.29,4.07,0.02
10.29,4.21,0.02
10.29,4.35,0.02
10.29,4.49,0.02
10.29,4.64,0.02
10.29,4.78,0.02
10.29,4.92,0.03
10.29,5.06,0.03
10.29,5.20,0.03
10.29,5.34,0.03
10.29,5.48,0.03
10.29,5.63,0.04
10.29,5.77,0.04
10.29,5.91,0.04
10.29,6.05,0.04
10.29,6.19,0.04
10.29,6.33,0.04
10.29,6.47,0.04
10.29,6.62,0.04
10.29,6.76,0.04
10.29,6.90,0.04
10.29,7.04,0.04
10.29,7.18,0.03
10.29,7.32,0.03
10.29,7.46,0.03
10.29,7.61,0.03
10.29,7.75,0.03
10.29,7.89,0.03
10.29,8.03,0.02
10.29,8.17,0.02
10.29,8.31,0.02
10.29,8.45,0.02
10.29,8.60,0.02
10.29,8.74,0.02
10.29,8.88,0.01
10.29,9.02,0.01
10.29,9.16,0.01
10.29,9.30,0.01
10.29,9.44,0.01
10.29,9.59,0.01
10.29,9.73,0.01
10.29,9.87,0.01
10.29,10.01,0.01
10.29,10.15,0.01
10.29,10.29,0.01
10.29,10.43,0.00
10.29,10.58,0.00
10.29,10.72,0.00
10.29,10.86,0.00
10.29,11.00,0.00
10.43,-3.00,0.00
10.43,-2.86,0.00
10.43,-2.72,0.00
10.43,-2.58,0.00
10.43,-2.43,0.01
10.43,-2.29,0.01
10.43,-2.15,0.01
10.43,-2.01,0.01
10.43,-1.87,0.01
10.43,-1.73,0.01
10.43,-1.59,0.02
10.43,-1.44,0.02
10.43,-1.30,0.02
10.43,-1.16,0.03
10.43,-1.02,0.03
10.43,-0.88,0.03
10.43,-0.74,0.04
10.43,-0.60,0.04
10.43,-0.45,0.04
10.43,-0.31,0.05
10.43,-0.17,0.05
10.43,-0.03,0.05
10.43,0.11,0.05
10.43,0.25,0.05
10.43,0.39,0.05
10.43,0.54,0.05
10.43,0.68,0.05
10.43,0.82,0.05
10.43,0.96,0.05
10.43,1.10,0.05
10.43,1.24,0.05
10.43,1.38,0.04
10.43,1.53,0.04
10.43,1.67,0.04
10.43,1.81,0.03
10.43,1.95,0.03
10.43,2.09,0.03
10.43,2.23,0.02
10.43,2.37,0.02
10.43,2.52,0.02
10.43,2.66,0.02
10.43,2.80,0.02
10.43,2.94,0.02
10.43,3.08,0.01
10.43,3.22,0.01
10.43,3.36,0.01
10.43,3.51,0.01
10.43,3.65,0.01
10.43,3.79,0.01
10.43,3.93,0.01
10.43,4.07,0.02
10.43,4.21,0.02
10.43,4.35,0.02
10.43,4.49,0.02
10.43,4.64,0.02
10.43,4.78,0.02
10.43,4.92,0.02
10.43,5.06,0.02
10.43,5.20,0.03
10.43,5.34,0.03
10.43,5.48,0.03
10.43,5.63,0.03
10.43,5.77,0.03
10.43,5.91,0.03
10.43,6.05,0.03
10.43,6.19,0.03
10.43,6.33,0.03
10.43,6.47,0.03
10.43,6.62,0.03
10.43,6.76,0.03
10.43,6.90,0.03
10.43,7.04,0.03
10.43,7.18,0.03
10.43,7.32,0.03
10.43,7.46,0.03
10.43,7.61,0.03
10.43,7.75,0.02
10.43,7.89,0.02
10.43,8.03,0.02
10.43,8.17,0.02
10.43,8.31,0.02
10.43,8.45,0.02
10.43,8.60,0.01
10.43,8.74,0.01
10.43,8.88,0.01
10.43,9.02,0.01
10.43,9.16,0.01
10.43,9.30,0.01
10.43,9.44,0.01
10.43,9.59,0.01
10.43,9.73,0.01
10.43,9.87,0.01
10.43,10.01,0.01
10.43,10.15,0.01
10.43,10.29,0.00
10.43,10.43,0.00
10.43,10.58,0.00
10.43,10.72,0.00
10.43,10.86,0.00
10.43,11.00,0.00
10.58,-3.00,0.00
10.58,-2.86,0.00
10.58,-2.72,0.00
10.58,-2.58,0.00
10.58,-2.43,0.00
10.58,-2.29,0.01
10.58,-2.15,0.01
10.58,-2.01,0.01
10.58,-1.87,0.01
10.58,-1.73,0.01
10.58,-1.59,0.01
10.58,-1.44,0.02
10.58,-1.30,0.02
10.58,-1.16,0.02
10.58,-1.02,0.02
10.58,-0.88,0.03
10.58,-0.74,0.03
10.58,-0.60,0.03
10.58,-0.45,0.03
10.58,-0.31,0.04
10.58,-0.17,0.04
10.58,-0.03,0.04
10.58,0.11,0.04
10.58,0.25,0.04
10.58,0.39,0.04
10.58,0.54,0.04
10.58,0.68,0.04
10.58,0.82,0.04
10.58,0.96,0.04
10.58,1.10,0.04
10.58,1.24,0.04
10.58,1.38,0.03
10.58,1.53,0.03
10.58,1.67,0.03
10.58,1.81,0.03
10.58,1.95,0.02
10.58,2.09,0.02
10.58,2.23,0.02
10.58,2.37,0.02
10.58,2.52,0.02
10.58,2.66,0.01
10.58,2.80,0.01
10.58,2.94,0.01
10.58,3.08,0.01
10.58,3.22,0.01
10.58,3.36,0.01
10.58,3.51,0.01
10.58,3.65,0.01
10.58,3.79,0.01
10.58,3.93,0.01
10.58,4.07,0.01
10.58,4.21,0.01
10.58,4.35,0.02
10.58,4.49,0.02
10.58,4.64,0.02
10.58,4.78,0.02
10.58,4.92,0.02
10.58,5.06,0.02
10.58,5.20,0.02
10.58,5.34,0.02
10.58,5.48,0.03
10.58,5.63,0.03
10.58,5.77,0.03
10.58,5.91,0.03
10.58,6.05,0.03
10.58,6.19,0.03
10.58,6.33,0.03
10.58,6.47,0.03
10.58,6.62,0.03
10.58,6.76,0.03
10.58,6.90,0.03
10.58,7.04,0.03
10.58,7.18,0.03
10.58,7.32,0.02
10.58,7.46,0.02
10.58,7.61,0.02
10.58,7.75,0.02
10.58,7.89,0.02
10.58,8.03,0.02
10.58,8.17,0.02
10.58,8.31,0.02
10.58,8.45,0.01
10.58,8.60,0.01
10.58,8.74,0.01
10.58,8.88,0.01
10.58,9.02,0.01
10.58,9.16,0.01
10.58,9.30,0.01
10.58,9.44,0.01
10.58,9.59,0.01
10.58,9.73,0.01
10.58,9.87,0.01
10.58,10.01,0.01
10.58,10.15,0.00
10.58,10.29,0.00
10.58,10.43,0.00
10.58,10.58,0.00
10.58,10.72,0.00
10.58,10.86,0.00
10.58,11.00,0.00
10.72,-3.00,0.00
10.72,-2.86,0.00
10.72,-2.72,0.00
10.72,-2.58,0.00
10.72,-2.43,0.00
10.72,-2.29,0.00
10.72,-2.15,0.01
10.72,-2.01,0.01
10.72,-1.87,0.01
10.72,-1.73,0.01
10.72,-1.59,0.01
10.72,-1.44,0.01
10.72,-1.30,0.02
10.72,-1.16,0.02
10.72,-1.02,0.02
10.72,-0.88,0.02
10.72,-0.74,0.02
10.72,-0.60,0.03
10.72,-0.45,0.03
10.72,-0.31,0.03
10.72,-0.17,0.03
10.72,-0.03,0.03
10.72,0.11,0.03
10.72,0.25,0.03
10.72,0.39,0.03
10.72,0.54,0.03
10.72,0.68,0.03
10.72,0.82,0.03
10.72,0.96,0.03
10.72,1.10,0.03
10.72,1.24,0.03
10.72,1.38,0.03
10.72,1.53,0.02
10.72,1.67,0.02
10.72,1.81,0.02
10.72,1.95,0.02
10.72,2.09,0.02
10.72,2.23,0.02
10.72,2.37,0.01
10.72,2.52,0.01
10.72,2.66,0.01
10.72,2.80,0.01
10.72,2.94,0.01
10.72,3.08,0.01
10.72,3.22,0.01
10.72,3.36,0.01
10.72,3.51,0.01
10.72,3.65,0.01
10.72,3.79,0.01
10.72,3.93,0.01
10.72,4.07,0.01
10.72,4.21,0.01
10.72,4.35,0.01
10.72,4.49,0.02
10.72,4.64,0.02
10.72,4.78,0.02
10.72,4.92,0.02
10.72,5.06,0.02
10.72,5.20,0.02
10.72,5.34,0.02
10.72,5.48,0.02
10.72,5.63,0.02
10.72,5.77,0.02
10.72,5.91,0.02
10.72,6.05,0.02
10.72,6.19,0.02
10.72,6.33,0.02
10.72,6.47,0.02
10.72,6.62,0.02
10.72,6.76,0.02
10.72,6.90,0.02
10.72,7.04,0.02
10.72,7.18,0.02
10.72,7.32,0.02
10.72,7.46,0.02
10.72,7.61,0.02
10.72,7.75,0.02
10.72,7.89,0.02
10.72,8.03,0.02
10.72,8.17,0.01
10.72,8.31,0.01
10.72,8.45,0.01
10.72,8.60,0.01
10.72,8.74,0.01
10.72,8.88,0.01
10.72,9.02,0.01
10.72,9.16,0.01
10.72,9.30,0.01
10.72,9.44,0.01
10.72,9.59,0.01
10.72,9.73,0.01
10.72,9.87,0.01
10.72,10.01,0.00
10.72,10.15,0.00
10.72,10.29,0.00
10.72,10.43,0.00
10.72,10.58,0.00
10.72,10.72,0.00
10.72,10.86,0.00
10.72,11.00,0.00
10.86,-3.00,0.00
10.86,-2.86,0.00
10.86,-2.72,0.00
10.86,-2.58,0.00
10.86,-2.43,0.00
10.86,-2.29,0.00
10.86,-2.15,0.00
10.86,-2.01,0.01
10.86,-1.87,0.01
10.86,-1.73,0.01
10.86,-1.59,0.01
10.86,-1.44,0.01
10.86,-1.30,0.01
10.86,-1.16,0.01
10.86,-1.02,0.02
10.86,-0.88,0.02
10.86,-0.74,0.02
10.86,-0.60,0.02
10.86,-0.45,0.02
10.86,-0.31,0.02
10.86,-0.17,0.02
10.86,-0.03,0.03
10.86,0.11,0.03
10.86,0.25,0.03
10.86,0.39,0.03
10.86,0.54,0.03
10.86,0.68,0.03
10.86,0.82,0.03
10.86,0.96,0.02
10.86,1.10,0.02
10.86,1.24,0.02
10.86,1.38,0.02
10.86,1.53,0.02
10.86,1.67,0.02
10.86,1.81,0.02
10.86,1.95,0.01
10.86,2.09,0.01
10.86,2.23,0.01
10.86,2.37,0.01
10.86,2.52,0.01
10.86,2.66,0.01
10.86,2.80,0.01
10.86,2.94,0.01
10.86,3.08,0.01
10.86,3.22,0.01
10.86,3.36,0.01
10.86,3.51,0.01
10.86,3.65,0.01
10.86,3.79,0.01
10.86,3.93,0.01
10.86,4.07,0.01
10.86,4.21,0.01
10.86,4.35,0.01
10.86,4.49,0.01
10.86,4.64,0.01
10.86,4.78,0.02
10.86,4.92,0.02
10.86,5.06,0.02
10.86,5.20,0.02
10.86,5.34,0.02
10.86,5.48,0.02
10.86,5.63,0.02
10.86,5.77,0.02
10.86,5.91,0.02
10.86,6.05,0.02
10.86,6.19,0.02
10.86,6.33,0.02
10.86,6.47,0.02
10.86,6.62,0.02
10.86,6.76,0.02
10.86,6.90,0.02
10.86,7.04,0.02
10.86,7.18,0.02
10.86,7.32,0.02
10.86,7.46,0.02
10.86,7.61,0.02
10.86,7.75,0.02
10.86,7.89,0.01
10.86,8.03,0.01
10.86,8.17,0.01
10.86,8.31,0.01
10.86,8.45,0.01
10.86,8.60,0.01
10.86,8.74,0.01
10.86,8.88,0.01
10.86,9.02,0.01
10.86,9.16,0.01
10.86,9.30,0.01
10.86,9.44,0.01
10.86,9.59,0.01
10.86,9.73,0.01
10.86,9.87,0.00
10.86,10.01,0.00
10.86,10.15,0.00
10.86,10.29,0.00
10.86,10.43,0.00
10.86,10.58,0.00
10.86,10.72,0.00
10.86,10.86,0.00
10.86,11.00,0.00
11.00,-3.00,0.00
11.00,-2.86,0.00
11.00,-2.72,0.00
11.00,-2.58,0.00
11.00,-2.43,0.00
11.00,-2.29,0.00
11.00,-2.15,0.00
11.00,-2.01,0.00
11.00,-1.87,0.01
11.00,-1.73,0.01
11.00,-1.59,0.01
11.00,-1.44,0.01
11.00,-1.30,0.01
11.00,-1.16,0.01
11.00,-1.02,0.01
11.00,-0.88,0.01
11.00,-0.74,0.01
11.00,-0.60,0.02
11.00,-0.45,0.02
11.00,-0.31,0.02
11.00,-0.17,0.02
11.00,-0.03,0.02
11.00,0.11,0.02
11.00,0.25,0.02
11.00,0.39,0.02
11.00,0.54,0.02
11.00,0.68,0.02
11.00,0.82,0.02
11.00,0.96,0.02
11.00,1.10,0.02
11.00,1.24,0.02
11.00,1.38,0.02
11.00,1.53,0.01
11.00,1.67,0.01
11.00,1.81,0.01
11.00,1.95,0.01
11.00,2.09,0.01
11.00,2.23,0.01
11.00,2.37,0.01
11.00,2.52,0.01
11.00,2.66,0.01
11.00,2.80,0.01
11.00,2.94,0.01
11.00,3.08,0.01
11.00,3.22,0.01
11.00,3.36,0.01
11.00,3.51,0.01
11.00,3.65,0.01
11.00,3.79,0.01
11.00,3.93,0.01
11.00,4.07,0.01
11.00,4.21,0.01
11.00,4.35,0.01
11.00,4.49,0.01
11.00,4.64,0.01
11.00,4.78,0.01
11.00,4.92,0.01
11.00,5.06,0.02
11.00,5.20,0.02
11.00,5.34,0.02
11.00,5.48,0.02
11.00,5.63,0.02
11.00,5.77,0.02
11.00,5.91,0.02
11.00,6.05,0.02
11.00,6.19,0.02
11.00,6.33,0.02
11.00,6.47,0.02
11.00,6.62,0.02
11.00,6.76,0.02
11.00,6.90,0.02
11.00,7.04,0.02
11.00,7.18,0.02
11.00,7.32,0.02
11.00,7.46,0.01
11.00,7.61,0.01
11.00,7.75,0.01
11.00,7.89,0.01
11.00,8.03,0.01
11.00,8.17,0.01
11.00,8.31,0.01
11.00,8.45,0.01
11.00,8.60,0.01
11.00,8.74,0.01
11.00,8.88,0.01
11.00,9.02,0.01
11.00,9.16,0.01
11.00,9.30,0.01
11.00,9.44,0.01
11.00,9.59,0.00
11.00,9.73,0.00
11.00,9.87,0.00
11.00,10.01,0.00
11.00,10.15,0.00
11.00,10.29,0.00
11.00,10.43,0.00
11.00,10.58,0.00
11.00,10.72,0.00
11.00,10.86,0.00
11.00,11.00,0.00


==> PlotCode/PlotData/NoisyGD_Filtered_Run_42_part_1.csv <==
run,x,y,dx,dy,meta
42.0,3.55,1.78,0.0,0.0,1.0
42.0,4.66,0.86,1.11,-0.92,0.99
42.0,5.25,0.49,0.59,-0.37,0.99
42.0,6.88,1.94,1.63,1.45,0.98
42.0,6.52,1.35,-0.36,-0.59,0.98
42.0,7.68,-0.15,1.16,-1.5,0.97
42.0,6.2,3.32,-1.48,3.47,0.97
42.0,6.43,0.97,0.23,-2.35,0.96
42.0,7.75,1.78,1.32,0.81,0.96
42.0,4.42,-0.57,-3.33,-2.35,0.95


==> PlotCode/PlotData/NoisyGD_Filtered_Run_42_part_2.csv <==
run,x,y,dx,dy,meta
42.0,6.25,0.58,1.83,1.15,0.95
42.0,8.74,1.58,2.49,1.0,0.94
42.0,6.76,0.92,-1.98,-0.66,0.94
42.0,6.19,0.65,-0.57,-0.27,0.94
42.0,6.66,2.29,0.47,1.64,0.93
42.0,6.18,-0.32,-0.48,-2.61,0.93
42.0,7.75,2.23,1.57,2.55,0.92
42.0,6.64,1.34,-1.11,-0.89,0.92
42.0,6.76,0.87,0.12,-0.47,0.91
42.0,6.48,0.65,-0.28,-0.22,0.91
42.0,8.27,2.12,1.79,1.47,0.9
42.0,6.37,0.42,-1.9,-1.7,0.9
42.0,8.48,1.09,2.11,0.67,0.89
42.0,7.04,0.96,-1.44,-0.13,0.89
42.0,7.05,0.92,0.01,-0.04,0.88
42.0,6.77,0.23,-0.28,-0.69,0.88
42.0,6.84,2.78,0.07,2.55,0.87
42.0,7.41,1.56,0.57,-1.22,0.86
42.0,6.59,-0.2,-0.82,-1.76,0.86
42.0,7.16,2.62,0.57,2.82,0.85
42.0,7.71,0.9,0.55,-1.72,0.85
42.0,6.45,1.09,-1.26,0.19,0.84
42.0,7.91,1.11,1.46,0.02,0.84
42.0,6.13,1.45,-1.78,0.34,0.83
42.0,8.47,0.27,2.34,-1.18,0.83
42.0,7.39,2.2,-1.08,1.93,0.82
42.0,7.19,0.51,-0.2,-1.69,0.82
42.0,6.65,2.04,-0.54,1.53,0.81
42.0,7.91,1.08,1.26,-0.96,0.81
42.0,6.19,0.32,-1.72,-0.76,0.8
42.0,8.21,1.98,2.02,1.66,0.8
42.0,5.26,1.54,-2.95,-0.44,0.79
42.0,5.96,0.5,0.7,-1.04,0.79
42.0,7.57,1.76,1.61,1.26,0.79
42.0,6.32,-0.49,-1.25,-2.25,0.78
42.0,7.16,1.79,0.84,2.28,0.78
42.0,5.84,0.67,-1.32,-1.12,0.77
42.0,7.36,0.75,1.52,0.08,0.77
42.0,5.36,1.1,-2.0,0.35,0.76
42.0,6.62,1.87,1.26,0.77,0.76


==> PlotCode/PlotData/NoisyGD_Filtered_Run_42_part_3.csv <==
run,x,y,dx,dy,meta
42.0,7.19,0.81,0.57,-1.06,0.75
42.0,7.55,0.7,0.36,-0.11,0.74
42.0,6.26,1.48,-1.29,0.78,0.74
42.0,7.64,1.46,1.38,-0.02,0.73
42.0,6.74,0.13,-0.9,-1.33,0.73
42.0,7.31,1.79,0.57,1.66,0.72
42.0,6.7,0.95,-0.61,-0.84,0.72
42.0,6.5,0.94,-0.2,-0.01,0.71
42.0,7.59,0.79,1.09,-0.15,0.71
42.0,6.53,1.62,-1.06,0.83,0.71
42.0,6.94,0.46,0.41,-1.16,0.7
42.0,7.61,2.1,0.67,1.64,0.7
42.0,7.17,0.95,-0.44,-1.15,0.69
42.0,6.87,1.96,-0.3,1.01,0.69
42.0,7.0,0.58,0.13,-1.38,0.68
42.0,6.91,1.38,-0.09,0.8,0.68
42.0,5.93,0.87,-0.98,-0.51,0.67
42.0,6.26,0.13,0.33,-0.74,0.67
42.0,7.29,1.59,1.03,1.46,0.66
42.0,6.91,0.51,-0.38,-1.08,0.66
42.0,7.04,1.97,0.13,1.46,0.65
42.0,6.31,1.17,-0.73,-0.8,0.65
42.0,7.5,0.94,1.19,-0.23,0.64
42.0,6.26,0.71,-1.24,-0.23,0.64
42.0,7.44,1.71,1.18,1.0,0.63
42.0,6.8,0.87,-0.64,-0.84,0.62
42.0,7.26,1.85,0.46,0.98,0.62
42.0,6.44,0.27,-0.82,-1.58,0.61
42.0,6.86,1.74,0.42,1.47,0.61
42.0,7.11,1.24,0.25,-0.5,0.6
42.0,7.27,1.72,0.16,0.48,0.6
42.0,7.02,1.11,-0.25,-0.61,0.59
42.0,6.68,0.99,-0.34,-0.12,0.59
42.0,6.65,0.78,-0.03,-0.21,0.58
42.0,6.97,0.62,0.32,-0.16,0.58
42.0,6.76,1.78,-0.21,1.16,0.57
42.0,7.53,1.49,0.77,-0.29,0.57
42.0,6.5,0.33,-1.03,-1.16,0.56
42.0,7.36,1.42,0.86,1.09,0.56
42.0,5.92,1.0,-1.44,-0.42,0.55


==> PlotCode/PlotData/NoisyGD_Filtered_Run_42_part_4.csv <==
run,x,y,dx,dy,meta
42.0,7.06,0.25,1.14,-0.75,0.55
42.0,6.54,1.8,-0.52,1.55,0.54
42.0,7.43,1.08,0.89,-0.72,0.54
42.0,6.92,1.81,-0.51,0.73,0.53
42.0,6.83,1.39,-0.09,-0.42,0.53
42.0,6.69,0.28,-0.14,-1.11,0.52
42.0,7.02,1.09,0.33,0.81,0.52
42.0,7.18,1.05,0.16,-0.04,0.52
42.0,6.55,0.95,-0.63,-0.1,0.51
42.0,7.08,0.62,0.53,-0.33,0.51
42.0,6.76,1.11,-0.32,0.49,0.5
42.0,6.84,1.26,0.08,0.15,0.49
42.0,6.75,1.31,-0.09,0.05,0.49
42.0,7.31,1.37,0.56,0.06,0.48
42.0,6.65,0.91,-0.66,-0.46,0.48
42.0,6.92,0.97,0.27,0.06,0.47
42.0,7.22,1.22,0.3,0.25,0.47
42.0,6.69,1.47,-0.53,0.25,0.46
42.0,6.85,1.26,0.16,-0.21,0.46
42.0,6.41,1.13,-0.44,-0.13,0.45
42.0,7.45,0.96,1.04,-0.17,0.45
42.0,7.19,1.46,-0.26,0.5,0.44
42.0,7.07,1.5,-0.12,0.04,0.44
42.0,6.92,1.24,-0.15,-0.26,0.43
42.0,7.19,0.82,0.27,-0.42,0.43
42.0,7.43,0.98,0.24,0.16,0.42
42.0,7.13,1.19,-0.3,0.21,0.42
42.0,6.98,0.66,-0.15,-0.53,0.42
42.0,6.94,0.82,-0.04,0.16,0.41
42.0,7.04,1.19,0.1,0.37,0.41
42.0,7.14,1.13,0.1,-0.06,0.4
42.0,7.29,0.67,0.15,-0.46,0.4
42.0,6.89,1.27,-0.4,0.6,0.39
42.0,6.71,1.67,-0.18,0.4,0.39
42.0,6.73,0.85,0.02,-0.82,0.38
42.0,7.3,0.78,0.57,-0.07,0.38
42.0,7.25,1.11,-0.05,0.33,0.37
42.0,6.9,1.05,-0.35,-0.06,0.36
42.0,7.2,1.12,0.3,0.07,0.36
42.0,7.12,1.07,-0.08,-0.05,0.35


==> PlotCode/PlotData/NoisyGD_Filtered_Run_42_part_5.csv <==
run,x,y,dx,dy,meta
42.0,7.25,0.91,0.13,-0.16,0.35
42.0,6.61,1.04,-0.64,0.13,0.34
42.0,6.95,0.99,0.34,-0.05,0.34
42.0,7.06,0.97,0.11,-0.02,0.33
42.0,7.19,1.21,0.13,0.24,0.33
42.0,6.95,0.93,-0.24,-0.28,0.32
42.0,7.03,1.0,0.08,0.07,0.32
42.0,6.92,1.37,-0.11,0.37,0.31
42.0,6.85,1.08,-0.07,-0.29,0.31
42.0,6.95,1.02,0.1,-0.06,0.3
42.0,6.74,1.36,-0.21,0.34,0.3
42.0,6.58,1.32,-0.16,-0.04,0.3
42.0,7.01,1.11,0.43,-0.21,0.29
42.0,6.91,1.2,-0.1,0.09,0.29
42.0,6.59,1.18,-0.32,-0.02,0.28
42.0,6.82,1.05,0.23,-0.13,0.28
42.0,6.95,1.36,0.13,0.31,0.27
42.0,6.7,0.91,-0.25,-0.45,0.27
42.0,6.8,0.77,0.1,-0.14,0.26
42.0,6.85,1.38,0.05,0.61,0.26
42.0,6.53,1.12,-0.32,-0.26,0.25
42.0,6.95,1.1,0.42,-0.02,0.24
42.0,6.88,1.09,-0.07,-0.01,0.24
42.0,6.77,1.03,-0.11,-0.06,0.23
42.0,6.96,0.92,0.19,-0.11,0.23
42.0,6.98,1.0,0.02,0.08,0.22
42.0,7.11,1.05,0.13,0.05,0.22
42.0,6.83,1.1,-0.28,0.05,0.21
42.0,6.85,1.02,0.02,-0.08,0.21
42.0,7.1,0.95,0.25,-0.07,0.2
42.0,6.7,1.02,-0.4,0.07,0.2
42.0,6.56,1.04,-0.14,0.02,0.19
42.0,6.71,0.88,0.15,-0.16,0.19
42.0,6.85,1.41,0.14,0.53,0.18
42.0,6.76,1.26,-0.09,-0.15,0.18
42.0,6.71,1.28,-0.05,0.02,0.17
42.0,6.76,1.09,0.05,-0.19,0.17
42.0,6.87,0.91,0.11,-0.18,0.17
42.0,6.92,1.07,0.05,0.16,0.16
42.0,6.83,1.11,-0.09,0.04,0.16
42.0,6.89,1.14,0.06,0.03,0.15
42.0,6.8,1.12,-0.09,-0.02,0.15
42.0,7.02,1.03,0.22,-0.09,0.14
42.0,6.65,1.07,-0.37,0.04,0.14
42.0,6.96,1.31,0.31,0.24,0.13
42.0,6.68,1.05,-0.28,-0.26,0.12
42.0,6.92,0.86,0.24,-0.19,0.12
42.0,6.95,1.0,0.03,0.14,0.11
42.0,6.77,0.94,-0.18,-0.06,0.11
42.0,6.87,0.92,0.1,-0.02,0.1
42.0,6.9,1.08,0.03,0.16,0.1
42.0,7.01,1.17,0.11,0.09,0.09
42.0,7.08,1.07,0.07,-0.1,0.09
42.0,6.77,1.09,-0.31,0.02,0.08
42.0,6.66,1.09,-0.11,0.0,0.08
42.0,6.82,0.99,0.16,-0.1,0.07
42.0,7.0,0.68,0.18,-0.31,0.07
42.0,7.15,0.9,0.15,0.22,0.06
42.0,7.21,0.87,0.06,-0.03,0.06
42.0,7.11,0.87,-0.1,0.0,0.05
42.0,7.28,1.12,0.17,0.25,0.05
42.0,7.04,1.04,-0.24,-0.08,0.04
42.0,7.06,1.13,0.02,0.09,0.04
42.0,6.99,1.13,-0.07,0.0,0.04
42.0,6.93,1.11,-0.06,-0.02,0.03
42.0,7.1,1.07,0.17,-0.04,0.03
42.0,7.0,1.09,-0.1,0.02,0.02
42.0,6.88,1.15,-0.12,0.06,0.02
42.0,6.92,1.05,0.04,-0.1,0.01
42.0,6.81,0.99,-0.11,-0.06,0.01
42.0,6.97,0.95,0.16,-0.04,0.0


==> PlotCode/PlotData/PopulationLoss_transformed.csv <==
-3.00,-3.00,43.78
-3.00,-2.86,43.72
-3.00,-2.72,43.61
-3.00,-2.58,43.45
-3.00,-2.43,43.26
-3.00,-2.29,43.06
-3.00,-2.15,42.84
-3.00,-2.01,42.63
-3.00,-1.87,42.41
-3.00,-1.73,42.20
-3.00,-1.59,41.99
-3.00,-1.44,41.78
-3.00,-1.30,41.58
-3.00,-1.16,41.39
-3.00,-1.02,41.19
-3.00,-0.88,41.01
-3.00,-0.74,40.82
-3.00,-0.60,40.64
-3.00,-0.45,40.46
-3.00,-0.31,40.29
-3.00,-0.17,40.12
-3.00,-0.03,39.95
-3.00,0.11,39.79
-3.00,0.25,39.63
-3.00,0.39,39.47
-3.00,0.54,39.31
-3.00,0.68,39.16
-3.00,0.82,39.00
-3.00,0.96,38.85
-3.00,1.10,38.69
-3.00,1.24,38.54
-3.00,1.38,38.39
-3.00,1.53,38.24
-3.00,1.67,38.09
-3.00,1.81,37.94
-3.00,1.95,37.80
-3.00,2.09,37.65
-3.00,2.23,37.51
-3.00,2.37,37.37
-3.00,2.52,37.23
-3.00,2.66,37.10
-3.00,2.80,36.97
-3.00,2.94,36.84
-3.00,3.08,36.72
-3.00,3.22,36.61
-3.00,3.36,36.50
-3.00,3.51,36.39
-3.00,3.65,36.29
-3.00,3.79,36.20
-3.00,3.93,36.12
-3.00,4.07,36.04
-3.00,4.21,35.97
-3.00,4.35,35.90
-3.00,4.49,35.84
-3.00,4.64,35.78
-3.00,4.78,35.73
-3.00,4.92,35.69
-3.00,5.06,35.65
-3.00,5.20,35.61
-3.00,5.34,35.58
-3.00,5.48,35.55
-3.00,5.63,35.52
-3.00,5.77,35.50
-3.00,5.91,35.48
-3.00,6.05,35.46
-3.00,6.19,35.45
-3.00,6.33,35.44
-3.00,6.47,35.43
-3.00,6.62,35.42
-3.00,6.76,35.42
-3.00,6.90,35.42
-3.00,7.04,35.42
-3.00,7.18,35.43
-3.00,7.32,35.44
-3.00,7.46,35.46
-3.00,7.61,35.47
-3.00,7.75,35.50
-3.00,7.89,35.52
-3.00,8.03,35.55
-3.00,8.17,35.58
-3.00,8.31,35.62
-3.00,8.45,35.66
-3.00,8.60,35.70
-3.00,8.74,35.74
-3.00,8.88,35.79
-3.00,9.02,35.84
-3.00,9.16,35.90
-3.00,9.30,35.96
-3.00,9.44,36.02
-3.00,9.59,36.08
-3.00,9.73,36.15
-3.00,9.87,36.22
-3.00,10.01,36.30
-3.00,10.15,36.37
-3.00,10.29,36.45
-3.00,10.43,36.52
-3.00,10.58,36.59
-3.00,10.72,36.65
-3.00,10.86,36.69
-3.00,11.00,36.71
-2.86,-3.00,43.72
-2.86,-2.86,43.66
-2.86,-2.72,43.55
-2.86,-2.58,43.39
-2.86,-2.43,43.20
-2.86,-2.29,43.00
-2.86,-2.15,42.78
-2.86,-2.01,42.57
-2.86,-1.87,42.35
-2.86,-1.73,42.14
-2.86,-1.59,41.93
-2.86,-1.44,41.73
-2.86,-1.30,41.53
-2.86,-1.16,41.33
-2.86,-1.02,41.14
-2.86,-0.88,40.95
-2.86,-0.74,40.77
-2.86,-0.60,40.59
-2.86,-0.45,40.41
-2.86,-0.31,40.24
-2.86,-0.17,40.07
-2.86,-0.03,39.91
-2.86,0.11,39.74
-2.86,0.25,39.58
-2.86,0.39,39.42
-2.86,0.54,39.27
-2.86,0.68,39.11
-2.86,0.82,38.96
-2.86,0.96,38.80
-2.86,1.10,38.65
-2.86,1.24,38.49
-2.86,1.38,38.34
-2.86,1.53,38.19
-2.86,1.67,38.04
-2.86,1.81,37.89
-2.86,1.95,37.74
-2.86,2.09,37.59
-2.86,2.23,37.45
-2.86,2.37,37.31
-2.86,2.52,37.17
-2.86,2.66,37.03
-2.86,2.80,36.90
-2.86,2.94,36.77
-2.86,3.08,36.65
-2.86,3.22,36.53
-2.86,3.36,36.42
-2.86,3.51,36.31
-2.86,3.65,36.21
-2.86,3.79,36.12
-2.86,3.93,36.03
-2.86,4.07,35.95
-2.86,4.21,35.88
-2.86,4.35,35.81
-2.86,4.49,35.75
-2.86,4.64,35.70
-2.86,4.78,35.65
-2.86,4.92,35.60
-2.86,5.06,35.57
-2.86,5.20,35.53
-2.86,5.34,35.50
-2.86,5.48,35.47
-2.86,5.63,35.44
-2.86,5.77,35.42
-2.86,5.91,35.40
-2.86,6.05,35.39
-2.86,6.19,35.37
-2.86,6.33,35.36
-2.86,6.47,35.36
-2.86,6.62,35.35
-2.86,6.76,35.35
-2.86,6.90,35.35
-2.86,7.04,35.35
-2.86,7.18,35.36
-2.86,7.32,35.37
-2.86,7.46,35.39
-2.86,7.61,35.41
-2.86,7.75,35.43
-2.86,7.89,35.45
-2.86,8.03,35.48
-2.86,8.17,35.52
-2.86,8.31,35.55
-2.86,8.45,35.59
-2.86,8.60,35.63
-2.86,8.74,35.68
-2.86,8.88,35.73
-2.86,9.02,35.78
-2.86,9.16,35.84
-2.86,9.30,35.90
-2.86,9.44,35.96
-2.86,9.59,36.02
-2.86,9.73,36.09
-2.86,9.87,36.16
-2.86,10.01,36.23
-2.86,10.15,36.31
-2.86,10.29,36.39
-2.86,10.43,36.46
-2.86,10.58,36.53
-2.86,10.72,36.59
-2.86,10.86,36.63
-2.86,11.00,36.65
-2.72,-3.00,43.61
-2.72,-2.86,43.55
-2.72,-2.72,43.43
-2.72,-2.58,43.27
-2.72,-2.43,43.09
-2.72,-2.29,42.88
-2.72,-2.15,42.67
-2.72,-2.01,42.45
-2.72,-1.87,42.24
-2.72,-1.73,42.03
-2.72,-1.59,41.82
-2.72,-1.44,41.62
-2.72,-1.30,41.42
-2.72,-1.16,41.22
-2.72,-1.02,41.04
-2.72,-0.88,40.85
-2.72,-0.74,40.67
-2.72,-0.60,40.49
-2.72,-0.45,40.32
-2.72,-0.31,40.15
-2.72,-0.17,39.98
-2.72,-0.03,39.82
-2.72,0.11,39.66
-2.72,0.25,39.50
-2.72,0.39,39.34
-2.72,0.54,39.18
-2.72,0.68,39.03
-2.72,0.82,38.87
-2.72,0.96,38.72
-2.72,1.10,38.56
-2.72,1.24,38.41
-2.72,1.38,38.25
-2.72,1.53,38.10
-2.72,1.67,37.94
-2.72,1.81,37.79
-2.72,1.95,37.64
-2.72,2.09,37.49
-2.72,2.23,37.33
-2.72,2.37,37.19
-2.72,2.52,37.04
-2.72,2.66,36.90
-2.72,2.80,36.76
-2.72,2.94,36.63
-2.72,3.08,36.50
-2.72,3.22,36.38
-2.72,3.36,36.26
-2.72,3.51,36.15
-2.72,3.65,36.05
-2.72,3.79,35.96
-2.72,3.93,35.87
-2.72,4.07,35.79
-2.72,4.21,35.71
-2.72,4.35,35.65
-2.72,4.49,35.59
-2.72,4.64,35.53
-2.72,4.78,35.49
-2.72,4.92,35.44
-2.72,5.06,35.41
-2.72,5.20,35.37
-2.72,5.34,35.34
-2.72,5.48,35.32
-2.72,5.63,35.29
-2.72,5.77,35.28
-2.72,5.91,35.26
-2.72,6.05,35.24
-2.72,6.19,35.23
-2.72,6.33,35.22
-2.72,6.47,35.22
-2.72,6.62,35.21
-2.72,6.76,35.21
-2.72,6.90,35.21
-2.72,7.04,35.22
-2.72,7.18,35.23
-2.72,7.32,35.24
-2.72,7.46,35.26
-2.72,7.61,35.28
-2.72,7.75,35.30
-2.72,7.89,35.33
-2.72,8.03,35.36
-2.72,8.17,35.39
-2.72,8.31,35.43
-2.72,8.45,35.47
-2.72,8.60,35.51
-2.72,8.74,35.56
-2.72,8.88,35.61
-2.72,9.02,35.66
-2.72,9.16,35.72
-2.72,9.30,35.78
-2.72,9.44,35.84
-2.72,9.59,35.90
-2.72,9.73,35.97
-2.72,9.87,36.04
-2.72,10.01,36.12
-2.72,10.15,36.19
-2.72,10.29,36.27
-2.72,10.43,36.34
-2.72,10.58,36.41
-2.72,10.72,36.47
-2.72,10.86,36.51
-2.72,11.00,36.54
-2.58,-3.00,43.45
-2.58,-2.86,43.39
-2.58,-2.72,43.27
-2.58,-2.58,43.12
-2.58,-2.43,42.93
-2.58,-2.29,42.73
-2.58,-2.15,42.51
-2.58,-2.01,42.30
-2.58,-1.87,42.09
-2.58,-1.73,41.88
-2.58,-1.59,41.67
-2.58,-1.44,41.47
-2.58,-1.30,41.27
-2.58,-1.16,41.08
-2.58,-1.02,40.90
-2.58,-0.88,40.71
-2.58,-0.74,40.53
-2.58,-0.60,40.36
-2.58,-0.45,40.19
-2.58,-0.31,40.02
-2.58,-0.17,39.86
-2.58,-0.03,39.70
-2.58,0.11,39.54
-2.58,0.25,39.39
-2.58,0.39,39.23
-2.58,0.54,39.07
-2.58,0.68,38.92
-2.58,0.82,38.76
-2.58,0.96,38.61
-2.58,1.10,38.45
-2.58,1.24,38.29
-2.58,1.38,38.14
-2.58,1.53,37.98
-2.58,1.67,37.82
-2.58,1.81,37.66
-2.58,1.95,37.50
-2.58,2.09,37.34
-2.58,2.23,37.18
-2.58,2.37,37.02
-2.58,2.52,36.87
-2.58,2.66,36.72
-2.58,2.80,36.57
-2.58,2.94,36.43
-2.58,3.08,36.30
-2.58,3.22,36.17
-2.58,3.36,36.05
-2.58,3.51,35.93
-2.58,3.65,35.82
-2.58,3.79,35.73
-2.58,3.93,35.64
-2.58,4.07,35.55
-2.58,4.21,35.48
-2.58,4.35,35.41
-2.58,4.49,35.35
-2.58,4.64,35.30
-2.58,4.78,35.26
-2.58,4.92,35.22
-2.58,5.06,35.18
-2.58,5.20,35.15
-2.58,5.34,35.13
-2.58,5.48,35.10
-2.58,5.63,35.08
-2.58,5.77,35.07
-2.58,5.91,35.05
-2.58,6.05,35.04
-2.58,6.19,35.03
-2.58,6.33,35.03
-2.58,6.47,35.02
-2.58,6.62,35.02
-2.58,6.76,35.02
-2.58,6.90,35.02
-2.58,7.04,35.03
-2.58,7.18,35.04
-2.58,7.32,35.06
-2.58,7.46,35.07
-2.58,7.61,35.09
-2.58,7.75,35.12
-2.58,7.89,35.15
-2.58,8.03,35.18
-2.58,8.17,35.21
-2.58,8.31,35.25
-2.58,8.45,35.30
-2.58,8.60,35.34
-2.58,8.74,35.39
-2.58,8.88,35.44
-2.58,9.02,35.49
-2.58,9.16,35.55
-2.58,9.30,35.61
-2.58,9.44,35.68
-2.58,9.59,35.74
-2.58,9.73,35.81
-2.58,9.87,35.88
-2.58,10.01,35.96
-2.58,10.15,36.03
-2.58,10.29,36.11
-2.58,10.43,36.18
-2.58,10.58,36.25
-2.58,10.72,36.31
-2.58,10.86,36.36
-2.58,11.00,36.38
-2.43,-3.00,43.26
-2.43,-2.86,43.20
-2.43,-2.72,43.09
-2.43,-2.58,42.93
-2.43,-2.43,42.75
-2.43,-2.29,42.54
-2.43,-2.15,42.33
-2.43,-2.01,42.12
-2.43,-1.87,41.91
-2.43,-1.73,41.70
-2.43,-1.59,41.50
-2.43,-1.44,41.30
-2.43,-1.30,41.10
-2.43,-1.16,40.91
-2.43,-1.02,40.73
-2.43,-0.88,40.55
-2.43,-0.74,40.38
-2.43,-0.60,40.21
-2.43,-0.45,40.04
-2.43,-0.31,39.88
-2.43,-0.17,39.72
-2.43,-0.03,39.57
-2.43,0.11,39.41
-2.43,0.25,39.26
-2.43,0.39,39.11
-2.43,0.54,38.95
-2.43,0.68,38.80
-2.43,0.82,38.64
-2.43,0.96,38.49
-2.43,1.10,38.33
-2.43,1.24,38.17
-2.43,1.38,38.00
-2.43,1.53,37.84
-2.43,1.67,37.67
-2.43,1.81,37.50
-2.43,1.95,37.33
-2.43,2.09,37.16
-2.43,2.23,36.99
-2.43,2.37,36.83
-2.43,2.52,36.66
-2.43,2.66,36.50
-2.43,2.80,36.34
-2.43,2.94,36.19
-2.43,3.08,36.05
-2.43,3.22,35.91
-2.43,3.36,35.78
-2.43,3.51,35.66
-2.43,3.65,35.54
-2.43,3.79,35.44
-2.43,3.93,35.35
-2.43,4.07,35.26
-2.43,4.21,35.19
-2.43,4.35,35.12
-2.43,4.49,35.06
-2.43,4.64,35.01
-2.43,4.78,34.97
-2.43,4.92,34.93
-2.43,5.06,34.90
-2.43,5.20,34.88
-2.43,5.34,34.86
-2.43,5.48,34.84
-2.43,5.63,34.82
-2.43,5.77,34.81
-2.43,5.91,34.80
-2.43,6.05,34.79
-2.43,6.19,34.79
-2.43,6.33,34.78
-2.43,6.47,34.78
-2.43,6.62,34.78
-2.43,6.76,34.79
-2.43,6.90,34.79
-2.43,7.04,34.80
-2.43,7.18,34.81
-2.43,7.32,34.83
-2.43,7.46,34.85
-2.43,7.61,34.87
-2.43,7.75,34.90
-2.43,7.89,34.93
-2.43,8.03,34.97
-2.43,8.17,35.00
-2.43,8.31,35.04
-2.43,8.45,35.09
-2.43,8.60,35.14
-2.43,8.74,35.19
-2.43,8.88,35.24
-2.43,9.02,35.30
-2.43,9.16,35.35
-2.43,9.30,35.42
-2.43,9.44,35.48
-2.43,9.59,35.55
-2.43,9.73,35.62
-2.43,9.87,35.69
-2.43,10.01,35.77
-2.43,10.15,35.84
-2.43,10.29,35.92
-2.43,10.43,35.99
-2.43,10.58,36.06
-2.43,10.72,36.12
-2.43,10.86,36.17
-2.43,11.00,36.19
-2.29,-3.00,43.06
-2.29,-2.86,43.00
-2.29,-2.72,42.88
-2.29,-2.58,42.73
-2.29,-2.43,42.54
-2.29,-2.29,42.34
-2.29,-2.15,42.13
-2.29,-2.01,41.92
-2.29,-1.87,41.71
-2.29,-1.73,41.50
-2.29,-1.59,41.30
-2.29,-1.44,41.11
-2.29,-1.30,40.92
-2.29,-1.16,40.74
-2.29,-1.02,40.56
-2.29,-0.88,40.38
-2.29,-0.74,40.22
-2.29,-0.60,40.05
-2.29,-0.45,39.89
-2.29,-0.31,39.74
-2.29,-0.17,39.58
-2.29,-0.03,39.43
-2.29,0.11,39.28
-2.29,0.25,39.13
-2.29,0.39,38.98
-2.29,0.54,38.83
-2.29,0.68,38.68
-2.29,0.82,38.52
-2.29,0.96,38.36
-2.29,1.10,38.20
-2.29,1.24,38.04
-2.29,1.38,37.87
-2.29,1.53,37.69
-2.29,1.67,37.52
-2.29,1.81,37.34
-2.29,1.95,37.16
-2.29,2.09,36.97
-2.29,2.23,36.79
-2.29,2.37,36.61
-2.29,2.52,36.43
-2.29,2.66,36.26
-2.29,2.80,36.08
-2.29,2.94,35.92
-2.29,3.08,35.76
-2.29,3.22,35.61
-2.29,3.36,35.47
-2.29,3.51,35.34
-2.29,3.65,35.22
-2.29,3.79,35.11
-2.29,3.93,35.01
-2.29,4.07,34.92
-2.29,4.21,34.84
-2.29,4.35,34.78
-2.29,4.49,34.72
-2.29,4.64,34.68
-2.29,4.78,34.64
-2.29,4.92,34.61
-2.29,5.06,34.58
-2.29,5.20,34.56
-2.29,5.34,34.55
-2.29,5.48,34.53
-2.29,5.63,34.53
-2.29,5.77,34.52
-2.29,5.91,34.51
-2.29,6.05,34.51
-2.29,6.19,34.51
-2.29,6.33,34.51
-2.29,6.47,34.51
-2.29,6.62,34.52
-2.29,6.76,34.52
-2.29,6.90,34.53
-2.29,7.04,34.54
-2.29,7.18,34.56
-2.29,7.32,34.58
-2.29,7.46,34.60
-2.29,7.61,34.63
-2.29,7.75,34.66
-2.29,7.89,34.69
-2.29,8.03,34.73
-2.29,8.17,34.77
-2.29,8.31,34.81
-2.29,8.45,34.86
-2.29,8.60,34.91
-2.29,8.74,34.96
-2.29,8.88,35.02
-2.29,9.02,35.07
-2.29,9.16,35.14
-2.29,9.30,35.20
-2.29,9.44,35.27
-2.29,9.59,35.33
-2.29,9.73,35.41
-2.29,9.87,35.48
-2.29,10.01,35.56
-2.29,10.15,35.63
-2.29,10.29,35.71
-2.29,10.43,35.79
-2.29,10.58,35.86
-2.29,10.72,35.91
-2.29,10.86,35.96
-2.29,11.00,35.98
-2.15,-3.00,42.84
-2.15,-2.86,42.78
-2.15,-2.72,42.67
-2.15,-2.58,42.51
-2.15,-2.43,42.33
-2.15,-2.29,42.13
-2.15,-2.15,41.92
-2.15,-2.01,41.71
-2.15,-1.87,41.51
-2.15,-1.73,41.30
-2.15,-1.59,41.11
-2.15,-1.44,40.92
-2.15,-1.30,40.73
-2.15,-1.16,40.55
-2.15,-1.02,40.38
-2.15,-0.88,40.21
-2.15,-0.74,40.05
-2.15,-0.60,39.90
-2.15,-0.45,39.74
-2.15,-0.31,39.59
-2.15,-0.17,39.45
-2.15,-0.03,39.30
-2.15,0.11,39.16
-2.15,0.25,39.02
-2.15,0.39,38.87
-2.15,0.54,38.72
-2.15,0.68,38.57
-2.15,0.82,38.42
-2.15,0.96,38.25
-2.15,1.10,38.09
-2.15,1.24,37.92
-2.15,1.38,37.74
-2.15,1.53,37.56
-2.15,1.67,37.37
-2.15,1.81,37.18
-2.15,1.95,36.98
-2.15,2.09,36.78
-2.15,2.23,36.58
-2.15,2.37,36.38
-2.15,2.52,36.19
-2.15,2.66,35.99
-2.15,2.80,35.80
-2.15,2.94,35.62
-2.15,3.08,35.44
-2.15,3.22,35.28
-2.15,3.36,35.12
-2.15,3.51,34.98
-2.15,3.65,34.85
-2.15,3.79,34.73
-2.15,3.93,34.63
-2.15,4.07,34.54
-2.15,4.21,34.46
-2.15,4.35,34.40
-2.15,4.49,34.34
-2.15,4.64,34.30
-2.15,4.78,34.27
-2.15,4.92,34.24
-2.15,5.06,34.22
-2.15,5.20,34.21
-2.15,5.34,34.20
-2.15,5.48,34.20
-2.15,5.63,34.19
-2.15,5.77,34.19
-2.15,5.91,34.20
-2.15,6.05,34.20
-2.15,6.19,34.20
-2.15,6.33,34.21
-2.15,6.47,34.21
-2.15,6.62,34.22
-2.15,6.76,34.23
-2.15,6.90,34.25
-2.15,7.04,34.26
-2.15,7.18,34.28
-2.15,7.32,34.30
-2.15,7.46,34.33
-2.15,7.61,34.36
-2.15,7.75,34.39
-2.15,7.89,34.43
-2.15,8.03,34.47
-2.15,8.17,34.51
-2.15,8.31,34.56
-2.15,8.45,34.61
-2.15,8.60,34.67
-2.15,8.74,34.72
-2.15,8.88,34.78
-2.15,9.02,34.84
-2.15,9.16,34.90
-2.15,9.30,34.97
-2.15,9.44,35.04
-2.15,9.59,35.11
-2.15,9.73,35.18
-2.15,9.87,35.26
-2.15,10.01,35.33
-2.15,10.15,35.41
-2.15,10.29,35.49
-2.15,10.43,35.57
-2.15,10.58,35.64
-2.15,10.72,35.70
-2.15,10.86,35.74
-2.15,11.00,35.76
-2.01,-3.00,42.63
-2.01,-2.86,42.57
-2.01,-2.72,42.45
-2.01,-2.58,42.30
-2.01,-2.43,42.12
-2.01,-2.29,41.92
-2.01,-2.15,41.71
-2.01,-2.01,41.51
-2.01,-1.87,41.30
-2.01,-1.73,41.11
-2.01,-1.59,40.91
-2.01,-1.44,40.73
-2.01,-1.30,40.55
-2.01,-1.16,40.38
-2.01,-1.02,40.21
-2.01,-0.88,40.05
-2.01,-0.74,39.90
-2.01,-0.60,39.75
-2.01,-0.45,39.61
-2.01,-0.31,39.47
-2.01,-0.17,39.33
-2.01,-0.03,39.19
-2.01,0.11,39.06
-2.01,0.25,38.92
-2.01,0.39,38.78
-2.01,0.54,38.63
-2.01,0.68,38.48
-2.01,0.82,38.33
-2.01,0.96,38.16
-2.01,1.10,37.99
-2.01,1.24,37.82
-2.01,1.38,37.63
-2.01,1.53,37.43
-2.01,1.67,37.23
-2.01,1.81,37.02
-2.01,1.95,36.81
-2.01,2.09,36.59
-2.01,2.23,36.37
-2.01,2.37,36.15
-2.01,2.52,35.93
-2.01,2.66,35.71
-2.01,2.80,35.50
-2.01,2.94,35.30
-2.01,3.08,35.10
-2.01,3.22,34.92
-2.01,3.36,34.75
-2.01,3.51,34.59
-2.01,3.65,34.45
-2.01,3.79,34.32
-2.01,3.93,34.21
-2.01,4.07,34.12
-2.01,4.21,34.04
-2.01,4.35,33.97
-2.01,4.49,33.92
-2.01,4.64,33.88
-2.01,4.78,33.86
-2.01,4.92,33.84
-2.01,5.06,33.83
-2.01,5.20,33.82
-2.01,5.34,33.82
-2.01,5.48,33.83
-2.01,5.63,33.84
-2.01,5.77,33.84
-2.01,5.91,33.85
-2.01,6.05,33.86
-2.01,6.19,33.87
-2.01,6.33,33.89
-2.01,6.47,33.90
-2.01,6.62,33.91
-2.01,6.76,33.93
-2.01,6.90,33.94
-2.01,7.04,33.96
-2.01,7.18,33.99
-2.01,7.32,34.01
-2.01,7.46,34.04
-2.01,7.61,34.08
-2.01,7.75,34.11
-2.01,7.89,34.16
-2.01,8.03,34.20
-2.01,8.17,34.25
-2.01,8.31,34.30
-2.01,8.45,34.36
-2.01,8.60,34.41
-2.01,8.74,34.47
-2.01,8.88,34.54
-2.01,9.02,34.60
-2.01,9.16,34.67
-2.01,9.30,34.74
-2.01,9.44,34.81
-2.01,9.59,34.88
-2.01,9.73,34.95
-2.01,9.87,35.03
-2.01,10.01,35.11
-2.01,10.15,35.19
-2.01,10.29,35.27
-2.01,10.43,35.35
-2.01,10.58,35.42
-2.01,10.72,35.48
-2.01,10.86,35.52
-2.01,11.00,35.54
-1.87,-3.00,42.41
-1.87,-2.86,42.35
-1.87,-2.72,42.24
-1.87,-2.58,42.09
-1.87,-2.43,41.91
-1.87,-2.29,41.71
-1.87,-2.15,41.51
-1.87,-2.01,41.30
-1.87,-1.87,41.10
-1.87,-1.73,40.91
-1.87,-1.59,40.72
-1.87,-1.44,40.54
-1.87,-1.30,40.37
-1.87,-1.16,40.21
-1.87,-1.02,40.05
-1.87,-0.88,39.90
-1.87,-0.74,39.76
-1.87,-0.60,39.62
-1.87,-0.45,39.49
-1.87,-0.31,39.36
-1.87,-0.17,39.23
-1.87,-0.03,39.10
-1.87,0.11,38.98
-1.87,0.25,38.85
-1.87,0.39,38.71
-1.87,0.54,38.57
-1.87,0.68,38.42
-1.87,0.82,38.27
-1.87,0.96,38.10
-1.87,1.10,37.93
-1.87,1.24,37.74
-1.87,1.38,37.54
-1.87,1.53,37.33
-1.87,1.67,37.11
-1.87,1.81,36.88
-1.87,1.95,36.65
-1.87,2.09,36.41
-1.87,2.23,36.16
-1.87,2.37,35.91
-1.87,2.52,35.67
-1.87,2.66,35.42
-1.87,2.80,35.19
-1.87,2.94,34.96
-1.87,3.08,34.74
-1.87,3.22,34.53
-1.87,3.36,34.34
-1.87,3.51,34.17
-1.87,3.65,34.01
-1.87,3.79,33.87
-1.87,3.93,33.75
-1.87,4.07,33.65
-1.87,4.21,33.57
-1.87,4.35,33.51
-1.87,4.49,33.46
-1.87,4.64,33.43
-1.87,4.78,33.41
-1.87,4.92,33.40
-1.87,5.06,33.40
-1.87,5.20,33.40
-1.87,5.34,33.42
-1.87,5.48,33.43
-1.87,5.63,33.45
-1.87,5.77,33.47
-1.87,5.91,33.49
-1.87,6.05,33.51
-1.87,6.19,33.52
-1.87,6.33,33.54
-1.87,6.47,33.56
-1.87,6.62,33.58
-1.87,6.76,33.60
-1.87,6.90,33.62
-1.87,7.04,33.65
-1.87,7.18,33.68
-1.87,7.32,33.71
-1.87,7.46,33.74
-1.87,7.61,33.78
-1.87,7.75,33.83
-1.87,7.89,33.87
-1.87,8.03,33.92
-1.87,8.17,33.98
-1.87,8.31,34.03
-1.87,8.45,34.09
-1.87,8.60,34.16
-1.87,8.74,34.22
-1.87,8.88,34.29
-1.87,9.02,34.36
-1.87,9.16,34.43
-1.87,9.30,34.50
-1.87,9.44,34.57
-1.87,9.59,34.65
-1.87,9.73,34.72
-1.87,9.87,34.80
-1.87,10.01,34.88
-1.87,10.15,34.96
-1.87,10.29,35.04
-1.87,10.43,35.12
-1.87,10.58,35.19
-1.87,10.72,35.25
-1.87,10.86,35.30
-1.87,11.00,35.32
-1.73,-3.00,42.20
-1.73,-2.86,42.14
-1.73,-2.72,42.03
-1.73,-2.58,41.88
-1.73,-2.43,41.70
-1.73,-2.29,41.50
-1.73,-2.15,41.30
-1.73,-2.01,41.11
-1.73,-1.87,40.91
-1.73,-1.73,40.72
-1.73,-1.59,40.54
-1.73,-1.44,40.37
-1.73,-1.30,40.21
-1.73,-1.16,40.05
-1.73,-1.02,39.90
-1.73,-0.88,39.76
-1.73,-0.74,39.63
-1.73,-0.60,39.51
-1.73,-0.45,39.39
-1.73,-0.31,39.27
-1.73,-0.17,39.16
-1.73,-0.03,39.04
-1.73,0.11,38.92
-1.73,0.25,38.80
-1.73,0.39,38.68
-1.73,0.54,38.54
-1.73,0.68,38.40
-1.73,0.82,38.24
-1.73,0.96,38.07
-1.73,1.10,37.89
-1.73,1.24,37.69
-1.73,1.38,37.48
-1.73,1.53,37.25
-1.73,1.67,37.01
-1.73,1.81,36.76
-1.73,1.95,36.50
-1.73,2.09,36.23
-1.73,2.23,35.95
-1.73,2.37,35.68
-1.73,2.52,35.40
-1.73,2.66,35.12
-1.73,2.80,34.86
-1.73,2.94,34.60
-1.73,3.08,34.35
-1.73,3.22,34.12
-1.73,3.36,33.90
-1.73,3.51,33.71
-1.73,3.65,33.53
-1.73,3.79,33.38
-1.73,3.93,33.25
-1.73,4.07,33.15
-1.73,4.21,33.06
-1.73,4.35,33.00
-1.73,4.49,32.96
-1.73,4.64,32.93
-1.73,4.78,32.92
-1.73,4.92,32.92
-1.73,5.06,32.93
-1.73,5.20,32.95
-1.73,5.34,32.98
-1.73,5.48,33.00
-1.73,5.63,33.03
-1.73,5.77,33.06
-1.73,5.91,33.10
-1.73,6.05,33.12
-1.73,6.19,33.15
-1.73,6.33,33.18
-1.73,6.47,33.21
-1.73,6.62,33.23
-1.73,6.76,33.26
-1.73,6.90,33.29
-1.73,7.04,33.32
-1.73,7.18,33.36
-1.73,7.32,33.39
-1.73,7.46,33.43
-1.73,7.61,33.48
-1.73,7.75,33.53
-1.73,7.89,33.58
-1.73,8.03,33.64
-1.73,8.17,33.70
-1.73,8.31,33.76
-1.73,8.45,33.83
-1.73,8.60,33.89
-1.73,8.74,33.96
-1.73,8.88,34.04
-1.73,9.02,34.11
-1.73,9.16,34.18
-1.73,9.30,34.26
-1.73,9.44,34.34
-1.73,9.59,34.42
-1.73,9.73,34.50
-1.73,9.87,34.58
-1.73,10.01,34.66
-1.73,10.15,34.74
-1.73,10.29,34.82
-1.73,10.43,34.90
-1.73,10.58,34.97
-1.73,10.72,35.04
-1.73,10.86,35.08
-1.73,11.00,35.10
-1.59,-3.00,41.99
-1.59,-2.86,41.93
-1.59,-2.72,41.82
-1.59,-2.58,41.67
-1.59,-2.43,41.50
-1.59,-2.29,41.30
-1.59,-2.15,41.11
-1.59,-2.01,40.91
-1.59,-1.87,40.72
-1.59,-1.73,40.54
-1.59,-1.59,40.37
-1.59,-1.44,40.20
-1.59,-1.30,40.05
-1.59,-1.16,39.91
-1.59,-1.02,39.77
-1.59,-0.88,39.65
-1.59,-0.74,39.53
-1.59,-0.60,39.42
-1.59,-0.45,39.31
-1.59,-0.31,39.21
-1.59,-0.17,39.11
-1.59,-0.03,39.01
-1.59,0.11,38.90
-1.59,0.25,38.79
-1.59,0.39,38.67
-1.59,0.54,38.54
-1.59,0.68,38.40
-1.59,0.82,38.24
-1.59,0.96,38.07
-1.59,1.10,37.88
-1.59,1.24,37.67
-1.59,1.38,37.44
-1.59,1.53,37.20
-1.59,1.67,36.93
-1.59,1.81,36.65
-1.59,1.95,36.36
-1.59,2.09,36.06
-1.59,2.23,35.75
-1.59,2.37,35.44
-1.59,2.52,35.12
-1.59,2.66,34.81
-1.59,2.80,34.51
-1.59,2.94,34.21
-1.59,3.08,33.93
-1.59,3.22,33.67
-1.59,3.36,33.43
-1.59,3.51,33.21
-1.59,3.65,33.02
-1.59,3.79,32.85
-1.59,3.93,32.71
-1.59,4.07,32.60
-1.59,4.21,32.51
-1.59,4.35,32.45
-1.59,4.49,32.41
-1.59,4.64,32.39
-1.59,4.78,32.39
-1.59,4.92,32.40
-1.59,5.06,32.43
-1.59,5.20,32.46
-1.59,5.34,32.50
-1.59,5.48,32.54
-1.59,5.63,32.59
-1.59,5.77,32.63
-1.59,5.91,32.68
-1.59,6.05,32.72
-1.59,6.19,32.76
-1.59,6.33,32.79
-1.59,6.47,32.83
-1.59,6.62,32.87
-1.59,6.76,32.90
-1.59,6.90,32.94
-1.59,7.04,32.98
-1.59,7.18,33.02
-1.59,7.32,33.06
-1.59,7.46,33.11
-1.59,7.61,33.16
-1.59,7.75,33.22
-1.59,7.89,33.28
-1.59,8.03,33.34
-1.59,8.17,33.41
-1.59,8.31,33.48
-1.59,8.45,33.55
-1.59,8.60,33.63
-1.59,8.74,33.70
-1.59,8.88,33.78
-1.59,9.02,33.86
-1.59,9.16,33.94
-1.59,9.30,34.02
-1.59,9.44,34.10
-1.59,9.59,34.19
-1.59,9.73,34.27
-1.59,9.87,34.35
-1.59,10.01,34.44
-1.59,10.15,34.52
-1.59,10.29,34.60
-1.59,10.43,34.68
-1.59,10.58,34.76
-1.59,10.72,34.82
-1.59,10.86,34.86
-1.59,11.00,34.89
-1.44,-3.00,41.78
-1.44,-2.86,41.73
-1.44,-2.72,41.62
-1.44,-2.58,41.47
-1.44,-2.43,41.30
-1.44,-2.29,41.11
-1.44,-2.15,40.92
-1.44,-2.01,40.73
-1.44,-1.87,40.54
-1.44,-1.73,40.37
-1.44,-1.59,40.20
-1.44,-1.44,40.05
-1.44,-1.30,39.91
-1.44,-1.16,39.78
-1.44,-1.02,39.65
-1.44,-0.88,39.54
-1.44,-0.74,39.44
-1.44,-0.60,39.35
-1.44,-0.45,39.26
-1.44,-0.31,39.17
-1.44,-0.17,39.09
-1.44,-0.03,39.00
-1.44,0.11,38.91
-1.44,0.25,38.81
-1.44,0.39,38.70
-1.44,0.54,38.58
-1.44,0.68,38.44
-1.44,0.82,38.28
-1.44,0.96,38.11
-1.44,1.10,37.91
-1.44,1.24,37.68
-1.44,1.38,37.44
-1.44,1.53,37.17
-1.44,1.67,36.88
-1.44,1.81,36.57
-1.44,1.95,36.24
-1.44,2.09,35.91
-1.44,2.23,35.56
-1.44,2.37,35.20
-1.44,2.52,34.84
-1.44,2.66,34.49
-1.44,2.80,34.14
-1.44,2.94,33.81
-1.44,3.08,33.49
-1.44,3.22,33.19
-1.44,3.36,32.92
-1.44,3.51,32.68
-1.44,3.65,32.46
-1.44,3.79,32.27
-1.44,3.93,32.12
-1.44,4.07,32.00
-1.44,4.21,31.91
-1.44,4.35,31.85
-1.44,4.49,31.81
-1.44,4.64,31.80
-1.44,4.78,31.81
-1.44,4.92,31.84
-1.44,5.06,31.88
-1.44,5.20,31.93
-1.44,5.34,31.99
-1.44,5.48,32.05
-1.44,5.63,32.11
-1.44,5.77,32.17
-1.44,5.91,32.23
-1.44,6.05,32.29
-1.44,6.19,32.34
-1.44,6.33,32.39
-1.44,6.47,32.43
-1.44,6.62,32.48
-1.44,6.76,32.52
-1.44,6.90,32.57
-1.44,7.04,32.61
-1.44,7.18,32.66
-1.44,7.32,32.72
-1.44,7.46,32.77
-1.44,7.61,32.83
-1.44,7.75,32.90
-1.44,7.89,32.97
-1.44,8.03,33.04
-1.44,8.17,33.11
-1.44,8.31,33.19
-1.44,8.45,33.27
-1.44,8.60,33.36
-1.44,8.74,33.44
-1.44,8.88,33.53
-1.44,9.02,33.61
-1.44,9.16,33.70
-1.44,9.30,33.78
-1.44,9.44,33.87
-1.44,9.59,33.95
-1.44,9.73,34.04
-1.44,9.87,34.13
-1.44,10.01,34.21
-1.44,10.15,34.30
-1.44,10.29,34.39
-1.44,10.43,34.47
-1.44,10.58,34.54
-1.44,10.72,34.60
-1.44,10.86,34.65
-1.44,11.00,34.67
-1.30,-3.00,41.58
-1.30,-2.86,41.53
-1.30,-2.72,41.42
-1.30,-2.58,41.27
-1.30,-2.43,41.10
-1.30,-2.29,40.92
-1.30,-2.15,40.73
-1.30,-2.01,40.55
-1.30,-1.87,40.37
-1.30,-1.73,40.21
-1.30,-1.59,40.05
-1.30,-1.44,39.91
-1.30,-1.30,39.78
-1.30,-1.16,39.66
-1.30,-1.02,39.55
-1.30,-0.88,39.46
-1.30,-0.74,39.37
-1.30,-0.60,39.30
-1.30,-0.45,39.23
-1.30,-0.31,39.16
-1.30,-0.17,39.10
-1.30,-0.03,39.03
-1.30,0.11,38.95
-1.30,0.25,38.87
-1.30,0.39,38.77
-1.30,0.54,38.66
-1.30,0.68,38.52
-1.30,0.82,38.36
-1.30,0.96,38.18
-1.30,1.10,37.97
-1.30,1.24,37.73
-1.30,1.38,37.46
-1.30,1.53,37.17
-1.30,1.67,36.85
-1.30,1.81,36.50
-1.30,1.95,36.14
-1.30,2.09,35.76
-1.30,2.23,35.36
-1.30,2.37,34.96
-1.30,2.52,34.56
-1.30,2.66,34.16
-1.30,2.80,33.76
-1.30,2.94,33.38
-1.30,3.08,33.02
-1.30,3.22,32.68
-1.30,3.36,32.38
-1.30,3.51,32.10
-1.30,3.65,31.86
-1.30,3.79,31.65
-1.30,3.93,31.48
-1.30,4.07,31.35
-1.30,4.21,31.26
-1.30,4.35,31.20
-1.30,4.49,31.17
-1.30,4.64,31.17
-1.30,4.78,31.19
-1.30,4.92,31.24
-1.30,5.06,31.30
-1.30,5.20,31.37
-1.30,5.34,31.44
-1.30,5.48,31.52
-1.30,5.63,31.60
-1.30,5.77,31.68
-1.30,5.91,31.76
-1.30,6.05,31.83
-1.30,6.19,31.89
-1.30,6.33,31.96
-1.30,6.47,32.02
-1.30,6.62,32.07
-1.30,6.76,32.13
-1.30,6.90,32.18
-1.30,7.04,32.24
-1.30,7.18,32.29
-1.30,7.32,32.36
-1.30,7.46,32.42
-1.30,7.61,32.49
-1.30,7.75,32.56
-1.30,7.89,32.64
-1.30,8.03,32.72
-1.30,8.17,32.81
-1.30,8.31,32.90
-1.30,8.45,32.99
-1.30,8.60,33.08
-1.30,8.74,33.17
-1.30,8.88,33.27
-1.30,9.02,33.36
-1.30,9.16,33.45
-1.30,9.30,33.54
-1.30,9.44,33.63
-1.30,9.59,33.73
-1.30,9.73,33.82
-1.30,9.87,33.91
-1.30,10.01,34.00
-1.30,10.15,34.08
-1.30,10.29,34.17
-1.30,10.43,34.25
-1.30,10.58,34.33
-1.30,10.72,34.39
-1.30,10.86,34.44
-1.30,11.00,34.46
-1.16,-3.00,41.39
-1.16,-2.86,41.33
-1.16,-2.72,41.22
-1.16,-2.58,41.08
-1.16,-2.43,40.91
-1.16,-2.29,40.74
-1.16,-2.15,40.55
-1.16,-2.01,40.38
-1.16,-1.87,40.21
-1.16,-1.73,40.05
-1.16,-1.59,39.91
-1.16,-1.44,39.78
-1.16,-1.30,39.66
-1.16,-1.16,39.56
-1.16,-1.02,39.47
-1.16,-0.88,39.39
-1.16,-0.74,39.33
-1.16,-0.60,39.27
-1.16,-0.45,39.22
-1.16,-0.31,39.18
-1.16,-0.17,39.13
-1.16,-0.03,39.09
-1.16,0.11,39.03
-1.16,0.25,38.96
-1.16,0.39,38.87
-1.16,0.54,38.77
-1.16,0.68,38.64
-1.16,0.82,38.48
-1.16,0.96,38.29
-1.16,1.10,38.06
-1.16,1.24,37.81
-1.16,1.38,37.52
-1.16,1.53,37.20
-1.16,1.67,36.84
-1.16,1.81,36.46
-1.16,1.95,36.05
-1.16,2.09,35.62
-1.16,2.23,35.18
-1.16,2.37,34.72
-1.16,2.52,34.26
-1.16,2.66,33.81
-1.16,2.80,33.36
-1.16,2.94,32.93
-1.16,3.08,32.52
-1.16,3.22,32.14
-1.16,3.36,31.79
-1.16,3.51,31.48
-1.16,3.65,31.21
-1.16,3.79,30.98
-1.16,3.93,30.80
-1.16,4.07,30.66
-1.16,4.21,30.56
-1.16,4.35,30.50
-1.16,4.49,30.48
-1.16,4.64,30.49
-1.16,4.78,30.53
-1.16,4.92,30.59
-1.16,5.06,30.67
-1.16,5.20,30.76
-1.16,5.34,30.86
-1.16,5.48,30.96
-1.16,5.63,31.06
-1.16,5.77,31.16
-1.16,5.91,31.25
-1.16,6.05,31.34
-1.16,6.19,31.43
-1.16,6.33,31.50
-1.16,6.47,31.57
-1.16,6.62,31.64
-1.16,6.76,31.71
-1.16,6.90,31.77
-1.16,7.04,31.84
-1.16,7.18,31.91
-1.16,7.32,31.98
-1.16,7.46,32.06
-1.16,7.61,32.14
-1.16,7.75,32.22
-1.16,7.89,32.31
-1.16,8.03,32.40
-1.16,8.17,32.50
-1.16,8.31,32.60
-1.16,8.45,32.70
-1.16,8.60,32.80
-1.16,8.74,32.90
-1.16,8.88,33.00
-1.16,9.02,33.10
-1.16,9.16,33.20
-1.16,9.30,33.30
-1.16,9.44,33.40
-1.16,9.59,33.50
-1.16,9.73,33.59
-1.16,9.87,33.69
-1.16,10.01,33.78
-1.16,10.15,33.87
-1.16,10.29,33.96
-1.16,10.43,34.04
-1.16,10.58,34.12
-1.16,10.72,34.19
-1.16,10.86,34.23
-1.16,11.00,34.26
-1.02,-3.00,41.19
-1.02,-2.86,41.14
-1.02,-2.72,41.03
-1.02,-2.58,40.89
-1.02,-2.43,40.73
-1.02,-2.29,40.56
-1.02,-2.15,40.38
-1.02,-2.01,40.21
-1.02,-1.87,40.05
-1.02,-1.73,39.90
-1.02,-1.59,39.77
-1.02,-1.44,39.65
-1.02,-1.30,39.55
-1.02,-1.16,39.47
-1.02,-1.02,39.40
-1.02,-0.88,39.34
-1.02,-0.74,39.30
-1.02,-0.60,39.27
-1.02,-0.45,39.24
-1.02,-0.31,39.22
-1.02,-0.17,39.20
-1.02,-0.03,39.17
-1.02,0.11,39.13
-1.02,0.25,39.08
-1.02,0.39,39.01
-1.02,0.54,38.91
-1.02,0.68,38.79
-1.02,0.82,38.63
-1.02,0.96,38.43
-1.02,1.10,38.20
-1.02,1.24,37.92
-1.02,1.38,37.60
-1.02,1.53,37.25
-1.02,1.67,36.86
-1.02,1.81,36.43
-1.02,1.95,35.98
-1.02,2.09,35.49
-1.02,2.23,34.99
-1.02,2.37,34.48
-1.02,2.52,33.97
-1.02,2.66,33.45
-1.02,2.80,32.95
-1.02,2.94,32.46
-1.02,3.08,32.00
-1.02,3.22,31.57
-1.02,3.36,31.17
-1.02,3.51,30.82
-1.02,3.65,30.52
-1.02,3.79,30.27
-1.02,3.93,30.07
-1.02,4.07,29.91
-1.02,4.21,29.81
-1.02,4.35,29.75
-1.02,4.49,29.74
-1.02,4.64,29.76
-1.02,4.78,29.82
-1.02,4.92,29.90
-1.02,5.06,30.00
-1.02,5.20,30.11
-1.02,5.34,30.23
-1.02,5.48,30.36
-1.02,5.63,30.49
-1.02,5.77,30.61
-1.02,5.91,30.72
-1.02,6.05,30.83
-1.02,6.19,30.93
-1.02,6.33,31.03
-1.02,6.47,31.11
-1.02,6.62,31.19
-1.02,6.76,31.27
-1.02,6.90,31.35
-1.02,7.04,31.43
-1.02,7.18,31.51
-1.02,7.32,31.59
-1.02,7.46,31.68
-1.02,7.61,31.77
-1.02,7.75,31.86
-1.02,7.89,31.97
-1.02,8.03,32.07
-1.02,8.17,32.18
-1.02,8.31,32.29
-1.02,8.45,32.40
-1.02,8.60,32.51
-1.02,8.74,32.63
-1.02,8.88,32.74
-1.02,9.02,32.85
-1.02,9.16,32.96
-1.02,9.30,33.06
-1.02,9.44,33.17
-1.02,9.59,33.27
-1.02,9.73,33.37
-1.02,9.87,33.47
-1.02,10.01,33.56
-1.02,10.15,33.66
-1.02,10.29,33.75
-1.02,10.43,33.84
-1.02,10.58,33.92
-1.02,10.72,33.98
-1.02,10.86,34.03
-1.02,11.00,34.05
-0.88,-3.00,41.00
-0.88,-2.86,40.95
-0.88,-2.72,40.85
-0.88,-2.58,40.71
-0.88,-2.43,40.55
-0.88,-2.29,40.38
-0.88,-2.15,40.21
-0.88,-2.01,40.05
-0.88,-1.87,39.90
-0.88,-1.73,39.76
-0.88,-1.59,39.64
-0.88,-1.44,39.54
-0.88,-1.30,39.46
-0.88,-1.16,39.39
-0.88,-1.02,39.34
-0.88,-0.88,39.31
-0.88,-0.74,39.29
-0.88,-0.60,39.28
-0.88,-0.45,39.28
-0.88,-0.31,39.29
-0.88,-0.17,39.29
-0.88,-0.03,39.29
-0.88,0.11,39.27
-0.88,0.25,39.24
-0.88,0.39,39.18
-0.88,0.54,39.09
-0.88,0.68,38.97
-0.88,0.82,38.81
-0.88,0.96,38.60
-0.88,1.10,38.36
-0.88,1.24,38.06
-0.88,1.38,37.72
-0.88,1.53,37.33
-0.88,1.67,36.89
-0.88,1.81,36.42
-0.88,1.95,35.91
-0.88,2.09,35.38
-0.88,2.23,34.82
-0.88,2.37,34.24
-0.88,2.52,33.66
-0.88,2.66,33.08
-0.88,2.80,32.51
-0.88,2.94,31.97
-0.88,3.08,31.45
-0.88,3.22,30.96
-0.88,3.36,30.52
-0.88,3.51,30.13
-0.88,3.65,29.79
-0.88,3.79,29.51
-0.88,3.93,29.29
-0.88,4.07,29.13
-0.88,4.21,29.02
-0.88,4.35,28.96
-0.88,4.49,28.96
-0.88,4.64,28.99
-0.88,4.78,29.06
-0.88,4.92,29.17
-0.88,5.06,29.29
-0.88,5.20,29.43
-0.88,5.34,29.58
-0.88,5.48,29.73
-0.88,5.63,29.88
-0.88,5.77,30.03
-0.88,5.91,30.17
-0.88,6.05,30.30
-0.88,6.19,30.42
-0.88,6.33,30.53
-0.88,6.47,30.63
-0.88,6.62,30.73
-0.88,6.76,30.82
-0.88,6.90,30.91
-0.88,7.04,31.00
-0.88,7.18,31.09
-0.88,7.32,31.19
-0.88,7.46,31.29
-0.88,7.61,31.39
-0.88,7.75,31.50
-0.88,7.89,31.61
-0.88,8.03,31.73
-0.88,8.17,31.85
-0.88,8.31,31.97
-0.88,8.45,32.10
-0.88,8.60,32.22
-0.88,8.74,32.35
-0.88,8.88,32.47
-0.88,9.02,32.59
-0.88,9.16,32.71
-0.88,9.30,32.82
-0.88,9.44,32.93
-0.88,9.59,33.04
-0.88,9.73,33.15
-0.88,9.87,33.25
-0.88,10.01,33.35
-0.88,10.15,33.45
-0.88,10.29,33.54
-0.88,10.43,33.63
-0.88,10.58,33.71
-0.88,10.72,33.78
-0.88,10.86,33.83
-0.88,11.00,33.85
-0.74,-3.00,40.82
-0.74,-2.86,40.77
-0.74,-2.72,40.67
-0.74,-2.58,40.53
-0.74,-2.43,40.38
-0.74,-2.29,40.21
-0.74,-2.15,40.05
-0.74,-2.01,39.90
-0.74,-1.87,39.76
-0.74,-1.73,39.63
-0.74,-1.59,39.53
-0.74,-1.44,39.44
-0.74,-1.30,39.37
-0.74,-1.16,39.33
-0.74,-1.02,39.30
-0.74,-0.88,39.29
-0.74,-0.74,39.30
-0.74,-0.60,39.31
-0.74,-0.45,39.34
-0.74,-0.31,39.37
-0.74,-0.17,39.40
-0.74,-0.03,39.42
-0.74,0.11,39.43
-0.74,0.25,39.41
-0.74,0.39,39.37
-0.74,0.54,39.29
-0.74,0.68,39.18
-0.74,0.82,39.02
-0.74,0.96,38.81
-0.74,1.10,38.54
-0.74,1.24,38.22
-0.74,1.38,37.85
-0.74,1.53,37.43
-0.74,1.67,36.95
-0.74,1.81,36.43
-0.74,1.95,35.86
-0.74,2.09,35.26
-0.74,2.23,34.64
-0.74,2.37,34.00
-0.74,2.52,33.35
-0.74,2.66,32.70
-0.74,2.80,32.07
-0.74,2.94,31.45
-0.74,3.08,30.87
-0.74,3.22,30.33
-0.74,3.36,29.84
-0.74,3.51,29.41
-0.74,3.65,29.03
-0.74,3.79,28.72
-0.74,3.93,28.48
-0.74,4.07,28.30
-0.74,4.21,28.19
-0.74,4.35,28.13
-0.74,4.49,28.14
-0.74,4.64,28.19
-0.74,4.78,28.28
-0.74,4.92,28.40
-0.74,5.06,28.55
-0.74,5.20,28.72
-0.74,5.34,28.90
-0.74,5.48,29.08
-0.74,5.63,29.25
-0.74,5.77,29.43
-0.74,5.91,29.59
-0.74,6.05,29.74
-0.74,6.19,29.88
-0.74,6.33,30.01
-0.74,6.47,30.13
-0.74,6.62,30.24
-0.74,6.76,30.35
-0.74,6.90,30.45
-0.74,7.04,30.56
-0.74,7.18,30.66
-0.74,7.32,30.77
-0.74,7.46,30.88
-0.74,7.61,31.00
-0.74,7.75,31.12
-0.74,7.89,31.25
-0.74,8.03,31.38
-0.74,8.17,31.52
-0.74,8.31,31.65
-0.74,8.45,31.79
-0.74,8.60,31.93
-0.74,8.74,32.07
-0.74,8.88,32.20
-0.74,9.02,32.33
-0.74,9.16,32.46
-0.74,9.30,32.58
-0.74,9.44,32.70
-0.74,9.59,32.82
-0.74,9.73,32.93
-0.74,9.87,33.04
-0.74,10.01,33.14
-0.74,10.15,33.24
-0.74,10.29,33.34
-0.74,10.43,33.43
-0.74,10.58,33.51
-0.74,10.72,33.58
-0.74,10.86,33.63
-0.74,11.00,33.66
-0.60,-3.00,40.64
-0.60,-2.86,40.59
-0.60,-2.72,40.49
-0.60,-2.58,40.36
-0.60,-2.43,40.21
-0.60,-2.29,40.05
-0.60,-2.15,39.90
-0.60,-2.01,39.75
-0.60,-1.87,39.62
-0.60,-1.73,39.51
-0.60,-1.59,39.41
-0.60,-1.44,39.34
-0.60,-1.30,39.30
-0.60,-1.16,39.27
-0.60,-1.02,39.27
-0.60,-0.88,39.28
-0.60,-0.74,39.31
-0.60,-0.60,39.36
-0.60,-0.45,39.41
-0.60,-0.31,39.47
-0.60,-0.17,39.53
-0.60,-0.03,39.58
-0.60,0.11,39.61
-0.60,0.25,39.61
-0.60,0.39,39.59
-0.60,0.54,39.52
-0.60,0.68,39.41
-0.60,0.82,39.25
-0.60,0.96,39.03
-0.60,1.10,38.75
-0.60,1.24,38.41
-0.60,1.38,38.00
-0.60,1.53,37.54
-0.60,1.67,37.02
-0.60,1.81,36.44
-0.60,1.95,35.82
-0.60,2.09,35.16
-0.60,2.23,34.47
-0.60,2.37,33.75
-0.60,2.52,33.03
-0.60,2.66,32.31
-0.60,2.80,31.61
-0.60,2.94,30.93
-0.60,3.08,30.28
-0.60,3.22,29.68
-0.60,3.36,29.14
-0.60,3.51,28.66
-0.60,3.65,28.25
-0.60,3.79,27.91
-0.60,3.93,27.64
-0.60,4.07,27.45
-0.60,4.21,27.33
-0.60,4.35,27.28
-0.60,4.49,27.29
-0.60,4.64,27.35
-0.60,4.78,27.46
-0.60,4.92,27.61
-0.60,5.06,27.79
-0.60,5.20,27.98
-0.60,5.34,28.19
-0.60,5.48,28.40
-0.60,5.63,28.61
-0.60,5.77,28.81
-0.60,5.91,28.99
-0.60,6.05,29.17
-0.60,6.19,29.33
-0.60,6.33,29.48
-0.60,6.47,29.62
-0.60,6.62,29.75
-0.60,6.76,29.87
-0.60,6.90,29.99
-0.60,7.04,30.11
-0.60,7.18,30.22
-0.60,7.32,30.35
-0.60,7.46,30.47
-0.60,7.61,30.60
-0.60,7.75,30.74
-0.60,7.89,30.88
-0.60,8.03,31.03
-0.60,8.17,31.18
-0.60,8.31,31.33
-0.60,8.45,31.48
-0.60,8.60,31.63
-0.60,8.74,31.78
-0.60,8.88,31.93
-0.60,9.02,32.07
-0.60,9.16,32.21
-0.60,9.30,32.34
-0.60,9.44,32.47
-0.60,9.59,32.59
-0.60,9.73,32.71
-0.60,9.87,32.82
-0.60,10.01,32.93
-0.60,10.15,33.04
-0.60,10.29,33.14
-0.60,10.43,33.23
-0.60,10.58,33.32
-0.60,10.72,33.39
-0.60,10.86,33.44
-0.60,11.00,33.46
-0.45,-3.00,40.46
-0.45,-2.86,40.41
-0.45,-2.72,40.32
-0.45,-2.58,40.19
-0.45,-2.43,40.04
-0.45,-2.29,39.89
-0.45,-2.15,39.74
-0.45,-2.01,39.61
-0.45,-1.87,39.49
-0.45,-1.73,39.39
-0.45,-1.59,39.31
-0.45,-1.44,39.26
-0.45,-1.30,39.23
-0.45,-1.16,39.22
-0.45,-1.02,39.24
-0.45,-0.88,39.28
-0.45,-0.74,39.34
-0.45,-0.60,39.41
-0.45,-0.45,39.50
-0.45,-0.31,39.58
-0.45,-0.17,39.67
-0.45,-0.03,39.74
-0.45,0.11,39.79
-0.45,0.25,39.82
-0.45,0.39,39.81
-0.45,0.54,39.76
-0.45,0.68,39.65
-0.45,0.82,39.49
-0.45,0.96,39.26
-0.45,1.10,38.96
-0.45,1.24,38.60
-0.45,1.38,38.16
-0.45,1.53,37.66
-0.45,1.67,37.09
-0.45,1.81,36.46
-0.45,1.95,35.78
-0.45,2.09,35.05
-0.45,2.23,34.29
-0.45,2.37,33.51
-0.45,2.52,32.71
-0.45,2.66,31.92
-0.45,2.80,31.14
-0.45,2.94,30.39
-0.45,3.08,29.68
-0.45,3.22,29.02
-0.45,3.36,28.42
-0.45,3.51,27.89
-0.45,3.65,27.44
-0.45,3.79,27.07
-0.45,3.93,26.78
-0.45,4.07,26.58
-0.45,4.21,26.45
-0.45,4.35,26.40
-0.45,4.49,26.42
-0.45,4.64,26.50
-0.45,4.78,26.63
-0.45,4.92,26.80
-0.45,5.06,27.01
-0.45,5.20,27.23
-0.45,5.34,27.47
-0.45,5.48,27.71
-0.45,5.63,27.95
-0.45,5.77,28.17
-0.45,5.91,28.39
-0.45,6.05,28.59
-0.45,6.19,28.77
-0.45,6.33,28.94
-0.45,6.47,29.10
-0.45,6.62,29.24
-0.45,6.76,29.38
-0.45,6.90,29.51
-0.45,7.04,29.65
-0.45,7.18,29.78
-0.45,7.32,29.92
-0.45,7.46,30.06
-0.45,7.61,30.20
-0.45,7.75,30.35
-0.45,7.89,30.51
-0.45,8.03,30.67
-0.45,8.17,30.84
-0.45,8.31,31.00
-0.45,8.45,31.17
-0.45,8.60,31.34
-0.45,8.74,31.50
-0.45,8.88,31.66
-0.45,9.02,31.81
-0.45,9.16,31.96
-0.45,9.30,32.10
-0.45,9.44,32.24
-0.45,9.59,32.37
-0.45,9.73,32.49
-0.45,9.87,32.61
-0.45,10.01,32.73
-0.45,10.15,32.84
-0.45,10.29,32.94
-0.45,10.43,33.04
-0.45,10.58,33.12
-0.45,10.72,33.19
-0.45,10.86,33.25
-0.45,11.00,33.27
-0.31,-3.00,40.29
-0.31,-2.86,40.24
-0.31,-2.72,40.15
-0.31,-2.58,40.02
-0.31,-2.43,39.88
-0.31,-2.29,39.73
-0.31,-2.15,39.59
-0.31,-2.01,39.47
-0.31,-1.87,39.36
-0.31,-1.73,39.27
-0.31,-1.59,39.21
-0.31,-1.44,39.17
-0.31,-1.30,39.16
-0.31,-1.16,39.18
-0.31,-1.02,39.22
-0.31,-0.88,39.28
-0.31,-0.74,39.37
-0.31,-0.60,39.47
-0.31,-0.45,39.58
-0.31,-0.31,39.70
-0.31,-0.17,39.81
-0.31,-0.03,39.91
-0.31,0.11,39.99
-0.31,0.25,40.03
-0.31,0.39,40.04
-0.31,0.54,40.00
-0.31,0.68,39.90
-0.31,0.82,39.73
-0.31,0.96,39.49
-0.31,1.10,39.18
-0.31,1.24,38.79
-0.31,1.38,38.33
-0.31,1.53,37.78
-0.31,1.67,37.17
-0.31,1.81,36.48
-0.31,1.95,35.74
-0.31,2.09,34.95
-0.31,2.23,34.12
-0.31,2.37,33.26
-0.31,2.52,32.39
-0.31,2.66,31.53
-0.31,2.80,30.68
-0.31,2.94,29.85
-0.31,3.08,29.08
-0.31,3.22,28.35
-0.31,3.36,27.70
-0.31,3.51,27.12
-0.31,3.65,26.63
-0.31,3.79,26.23
-0.31,3.93,25.92
-0.31,4.07,25.70
-0.31,4.21,25.57
-0.31,4.35,25.52
-0.31,4.49,25.55
-0.31,4.64,25.64
-0.31,4.78,25.79
-0.31,4.92,25.99
-0.31,5.06,26.22
-0.31,5.20,26.48
-0.31,5.34,26.74
-0.31,5.48,27.01
-0.31,5.63,27.28
-0.31,5.77,27.54
-0.31,5.91,27.78
-0.31,6.05,28.00
-0.31,6.19,28.21
-0.31,6.33,28.40
-0.31,6.47,28.57
-0.31,6.62,28.73
-0.31,6.76,28.89
-0.31,6.90,29.04
-0.31,7.04,29.18
-0.31,7.18,29.33
-0.31,7.32,29.48
-0.31,7.46,29.64
-0.31,7.61,29.80
-0.31,7.75,29.97
-0.31,7.89,30.14
-0.31,8.03,30.32
-0.31,8.17,30.50
-0.31,8.31,30.68
-0.31,8.45,30.86
-0.31,8.60,31.04
-0.31,8.74,31.22
-0.31,8.88,31.39
-0.31,9.02,31.56
-0.31,9.16,31.71
-0.31,9.30,31.87
-0.31,9.44,32.01
-0.31,9.59,32.15
-0.31,9.73,32.28
-0.31,9.87,32.41
-0.31,10.01,32.52
-0.31,10.15,32.64
-0.31,10.29,32.75
-0.31,10.43,32.84
-0.31,10.58,32.93
-0.31,10.72,33.01
-0.31,10.86,33.06
-0.31,11.00,33.08
-0.17,-3.00,40.12
-0.17,-2.86,40.07
-0.17,-2.72,39.98
-0.17,-2.58,39.86
-0.17,-2.43,39.72
-0.17,-2.29,39.58
-0.17,-2.15,39.45
-0.17,-2.01,39.33
-0.17,-1.87,39.23
-0.17,-1.73,39.15
-0.17,-1.59,39.10
-0.17,-1.44,39.08
-0.17,-1.30,39.09
-0.17,-1.16,39.13
-0.17,-1.02,39.19
-0.17,-0.88,39.28
-0.17,-0.74,39.39
-0.17,-0.60,39.52
-0.17,-0.45,39.66
-0.17,-0.31,39.81
-0.17,-0.17,39.94
-0.17,-0.03,40.07
-0.17,0.11,40.17
-0.17,0.25,40.24
-0.17,0.39,40.26
-0.17,0.54,40.23
-0.17,0.68,40.13
-0.17,0.82,39.96
-0.17,0.96,39.72
-0.17,1.10,39.39
-0.17,1.24,38.98
-0.17,1.38,38.48
-0.17,1.53,37.90
-0.17,1.67,37.23
-0.17,1.81,36.50
-0.17,1.95,35.70
-0.17,2.09,34.84
-0.17,2.23,33.94
-0.17,2.37,33.01
-0.17,2.52,32.07
-0.17,2.66,31.13
-0.17,2.80,30.21
-0.17,2.94,29.32
-0.17,3.08,28.47
-0.17,3.22,27.69
-0.17,3.36,26.98
-0.17,3.51,26.36
-0.17,3.65,25.83
-0.17,3.79,25.39
-0.17,3.93,25.06
-0.17,4.07,24.83
-0.17,4.21,24.69
-0.17,4.35,24.64
-0.17,4.49,24.68
-0.17,4.64,24.79
-0.17,4.78,24.96
-0.17,4.92,25.19
-0.17,5.06,25.44
-0.17,5.20,25.73
-0.17,5.34,26.02
-0.17,5.48,26.32
-0.17,5.63,26.62
-0.17,5.77,26.90
-0.17,5.91,27.17
-0.17,6.05,27.42
-0.17,6.19,27.65
-0.17,6.33,27.86
-0.17,6.47,28.05
-0.17,6.62,28.23
-0.17,6.76,28.40
-0.17,6.90,28.56
-0.17,7.04,28.72
-0.17,7.18,28.89
-0.17,7.32,29.05
-0.17,7.46,29.22
-0.17,7.61,29.40
-0.17,7.75,29.58
-0.17,7.89,29.77
-0.17,8.03,29.96
-0.17,8.17,30.16
-0.17,8.31,30.35
-0.17,8.45,30.55
-0.17,8.60,30.75
-0.17,8.74,30.94
-0.17,8.88,31.12
-0.17,9.02,31.30
-0.17,9.16,31.47
-0.17,9.30,31.63
-0.17,9.44,31.79
-0.17,9.59,31.93
-0.17,9.73,32.07
-0.17,9.87,32.20
-0.17,10.01,32.33
-0.17,10.15,32.44
-0.17,10.29,32.55
-0.17,10.43,32.66
-0.17,10.58,32.75
-0.17,10.72,32.82
-0.17,10.86,32.87
-0.17,11.00,32.90
-0.03,-3.00,39.95
-0.03,-2.86,39.91
-0.03,-2.72,39.82
-0.03,-2.58,39.70
-0.03,-2.43,39.57
-0.03,-2.29,39.43
-0.03,-2.15,39.30
-0.03,-2.01,39.19
-0.03,-1.87,39.10
-0.03,-1.73,39.04
-0.03,-1.59,39.00
-0.03,-1.44,39.00
-0.03,-1.30,39.02
-0.03,-1.16,39.08
-0.03,-1.02,39.16
-0.03,-0.88,39.28
-0.03,-0.74,39.41
-0.03,-0.60,39.57
-0.03,-0.45,39.73
-0.03,-0.31,39.90
-0.03,-0.17,40.07
-0.03,-0.03,40.21
-0.03,0.11,40.34
-0.03,0.25,40.42
-0.03,0.39,40.46
-0.03,0.54,40.44
-0.03,0.68,40.34
-0.03,0.82,40.18
-0.03,0.96,39.92
-0.03,1.10,39.58
-0.03,1.24,39.14
-0.03,1.38,38.61
-0.03,1.53,37.99
-0.03,1.67,37.29
-0.03,1.81,36.50
-0.03,1.95,35.64
-0.03,2.09,34.72
-0.03,2.23,33.76
-0.03,2.37,32.76
-0.03,2.52,31.75
-0.03,2.66,30.74
-0.03,2.80,29.75
-0.03,2.94,28.79
-0.03,3.08,27.89
-0.03,3.22,27.04
-0.03,3.36,26.28
-0.03,3.51,25.61
-0.03,3.65,25.04
-0.03,3.79,24.58
-0.03,3.93,24.22
-0.03,4.07,23.98
-0.03,4.21,23.83
-0.03,4.35,23.79
-0.03,4.49,23.84
-0.03,4.64,23.96
-0.03,4.78,24.16
-0.03,4.92,24.40
-0.03,5.06,24.69
-0.03,5.20,25.00
-0.03,5.34,25.32
-0.03,5.48,25.65
-0.03,5.63,25.97
-0.03,5.77,26.28
-0.03,5.91,26.58
-0.03,6.05,26.85
-0.03,6.19,27.10
-0.03,6.33,27.33
-0.03,6.47,27.54
-0.03,6.62,27.73
-0.03,6.76,27.92
-0.03,6.90,28.10
-0.03,7.04,28.27
-0.03,7.18,28.45
-0.03,7.32,28.63
-0.03,7.46,28.81
-0.03,7.61,29.00
-0.03,7.75,29.20
-0.03,7.89,29.40
-0.03,8.03,29.61
-0.03,8.17,29.82
-0.03,8.31,30.04
-0.03,8.45,30.25
-0.03,8.60,30.46
-0.03,8.74,30.66
-0.03,8.88,30.86
-0.03,9.02,31.05
-0.03,9.16,31.23
-0.03,9.30,31.40
-0.03,9.44,31.57
-0.03,9.59,31.72
-0.03,9.73,31.87
-0.03,9.87,32.00
-0.03,10.01,32.13
-0.03,10.15,32.25
-0.03,10.29,32.37
-0.03,10.43,32.47
-0.03,10.58,32.56
-0.03,10.72,32.64
-0.03,10.86,32.69
-0.03,11.00,32.72
0.11,-3.00,39.79
0.11,-2.86,39.74
0.11,-2.72,39.66
0.11,-2.58,39.54
0.11,-2.43,39.41
0.11,-2.29,39.28
0.11,-2.15,39.16
0.11,-2.01,39.05
0.11,-1.87,38.97
0.11,-1.73,38.92
0.11,-1.59,38.89
0.11,-1.44,38.90
0.11,-1.30,38.94
0.11,-1.16,39.02
0.11,-1.02,39.12
0.11,-0.88,39.26
0.11,-0.74,39.41
0.11,-0.60,39.59
0.11,-0.45,39.78
0.11,-0.31,39.97
0.11,-0.17,40.16
0.11,-0.03,40.33
0.11,0.11,40.47
0.11,0.25,40.57
0.11,0.39,40.62
0.11,0.54,40.61
0.11,0.68,40.52
0.11,0.82,40.35
0.11,0.96,40.09
0.11,1.10,39.73
0.11,1.24,39.27
0.11,1.38,38.72
0.11,1.53,38.06
0.11,1.67,37.31
0.11,1.81,36.48
0.11,1.95,35.57
0.11,2.09,34.59
0.11,2.23,33.57
0.11,2.37,32.51
0.11,2.52,31.43
0.11,2.66,30.36
0.11,2.80,29.30
0.11,2.94,28.28
0.11,3.08,27.32
0.11,3.22,26.42
0.11,3.36,25.61
0.11,3.51,24.90
0.11,3.65,24.30
0.11,3.79,23.80
0.11,3.93,23.43
0.11,4.07,23.17
0.11,4.21,23.02
0.11,4.35,22.98
0.11,4.49,23.03
0.11,4.64,23.17
0.11,4.78,23.38
0.11,4.92,23.65
0.11,5.06,23.96
0.11,5.20,24.30
0.11,5.34,24.65
0.11,5.48,25.01
0.11,5.63,25.35
0.11,5.77,25.69
0.11,5.91,26.00
0.11,6.05,26.30
0.11,6.19,26.57
0.11,6.33,26.81
0.11,6.47,27.04
0.11,6.62,27.25
0.11,6.76,27.45
0.11,6.90,27.64
0.11,7.04,27.83
0.11,7.18,28.02
0.11,7.32,28.21
0.11,7.46,28.41
0.11,7.61,28.62
0.11,7.75,28.83
0.11,7.89,29.05
0.11,8.03,29.27
0.11,8.17,29.50
0.11,8.31,29.72
0.11,8.45,29.95
0.11,8.60,30.17
0.11,8.74,30.39
0.11,8.88,30.60
0.11,9.02,30.81
0.11,9.16,31.00
0.11,9.30,31.18
0.11,9.44,31.35
0.11,9.59,31.51
0.11,9.73,31.66
0.11,9.87,31.81
0.11,10.01,31.94
0.11,10.15,32.07
0.11,10.29,32.18
0.11,10.43,32.29
0.11,10.58,32.38
0.11,10.72,32.46
0.11,10.86,32.52
0.11,11.00,32.54
0.25,-3.00,39.63
0.25,-2.86,39.58
0.25,-2.72,39.50
0.25,-2.58,39.38
0.25,-2.43,39.26
0.25,-2.29,39.13
0.25,-2.15,39.01
0.25,-2.01,38.91
0.25,-1.87,38.84
0.25,-1.73,38.80
0.25,-1.59,38.78
0.25,-1.44,38.80
0.25,-1.30,38.86
0.25,-1.16,38.94
0.25,-1.02,39.07
0.25,-0.88,39.22
0.25,-0.74,39.39
0.25,-0.60,39.59
0.25,-0.45,39.80
0.25,-0.31,40.01
0.25,-0.17,40.22
0.25,-0.03,40.41
0.25,0.11,40.56
0.25,0.25,40.68
0.25,0.39,40.74
0.25,0.54,40.73
0.25,0.68,40.65
0.25,0.82,40.47
0.25,0.96,40.20
0.25,1.10,39.83
0.25,1.24,39.36
0.25,1.38,38.77
0.25,1.53,38.09
0.25,1.67,37.30
0.25,1.81,36.43
0.25,1.95,35.47
0.25,2.09,34.44
0.25,2.23,33.37
0.25,2.37,32.25
0.25,2.52,31.12
0.25,2.66,29.98
0.25,2.80,28.87
0.25,2.94,27.80
0.25,3.08,26.78
0.25,3.22,25.84
0.25,3.36,24.98
0.25,3.51,24.23
0.25,3.65,23.60
0.25,3.79,23.08
0.25,3.93,22.69
0.25,4.07,22.42
0.25,4.21,22.26
0.25,4.35,22.22
0.25,4.49,22.29
0.25,4.64,22.44
0.25,4.78,22.66
0.25,4.92,22.95
0.25,5.06,23.28
0.25,5.20,23.64
0.25,5.34,24.02
0.25,5.48,24.40
0.25,5.63,24.77
0.25,5.77,25.13
0.25,5.91,25.46
0.25,6.05,25.78
0.25,6.19,26.06
0.25,6.33,26.32
0.25,6.47,26.57
0.25,6.62,26.79
0.25,6.76,27.00
0.25,6.90,27.21
0.25,7.04,27.41
0.25,7.18,27.61
0.25,7.32,27.81
0.25,7.46,28.02
0.25,7.61,28.24
0.25,7.75,28.47
0.25,7.89,28.70
0.25,8.03,28.94
0.25,8.17,29.18
0.25,8.31,29.42
0.25,8.45,29.66
0.25,8.60,29.90
0.25,8.74,30.13
0.25,8.88,30.35
0.25,9.02,30.57
0.25,9.16,30.77
0.25,9.30,30.96
0.25,9.44,31.14
0.25,9.59,31.31
0.25,9.73,31.47
0.25,9.87,31.61
0.25,10.01,31.75
0.25,10.15,31.88
0.25,10.29,32.00
0.25,10.43,32.11
0.25,10.58,32.21
0.25,10.72,32.29
0.25,10.86,32.34
0.25,11.00,32.37
0.39,-3.00,39.47
0.39,-2.86,39.42
0.39,-2.72,39.34
0.39,-2.58,39.23
0.39,-2.43,39.10
0.39,-2.29,38.98
0.39,-2.15,38.87
0.39,-2.01,38.77
0.39,-1.87,38.70
0.39,-1.73,38.67
0.39,-1.59,38.66
0.39,-1.44,38.69
0.39,-1.30,38.75
0.39,-1.16,38.85
0.39,-1.02,38.99
0.39,-0.88,39.15
0.39,-0.74,39.34
0.39,-0.60,39.55
0.39,-0.45,39.78
0.39,-0.31,40.01
0.39,-0.17,40.23
0.39,-0.03,40.43
0.39,0.11,40.60
0.39,0.25,40.73
0.39,0.39,40.80
0.39,0.54,40.79
0.39,0.68,40.71
0.39,0.82,40.53
0.39,0.96,40.26
0.39,1.10,39.87
0.39,1.24,39.38
0.39,1.38,38.78
0.39,1.53,38.06
0.39,1.67,37.25
0.39,1.81,36.34
0.39,1.95,35.34
0.39,2.09,34.27
0.39,2.23,33.15
0.39,2.37,31.99
0.39,2.52,30.80
0.39,2.66,29.62
0.39,2.80,28.46
0.39,2.94,27.34
0.39,3.08,26.28
0.39,3.22,25.29
0.39,3.36,24.40
0.39,3.51,23.62
0.39,3.65,22.96
0.39,3.79,22.42
0.39,3.93,22.01
0.39,4.07,21.73
0.39,4.21,21.58
0.39,4.35,21.54
0.39,4.49,21.61
0.39,4.64,21.77
0.39,4.78,22.01
0.39,4.92,22.32
0.39,5.06,22.67
0.39,5.20,23.05
0.39,5.34,23.44
0.39,5.48,23.84
0.39,5.63,24.24
0.39,5.77,24.61
0.39,5.91,24.96
0.39,6.05,25.29
0.39,6.19,25.59
0.39,6.33,25.87
0.39,6.47,26.12
0.39,6.62,26.36
0.39,6.76,26.58
0.39,6.90,26.79
0.39,7.04,27.01
0.39,7.18,27.22
0.39,7.32,27.43
0.39,7.46,27.66
0.39,7.61,27.89
0.39,7.75,28.13
0.39,7.89,28.37
0.39,8.03,28.62
0.39,8.17,28.88
0.39,8.31,29.13
0.39,8.45,29.39
0.39,8.60,29.64
0.39,8.74,29.88
0.39,8.88,30.11
0.39,9.02,30.34
0.39,9.16,30.55
0.39,9.30,30.75
0.39,9.44,30.94
0.39,9.59,31.11
0.39,9.73,31.28
0.39,9.87,31.43
0.39,10.01,31.57
0.39,10.15,31.70
0.39,10.29,31.83
0.39,10.43,31.94
0.39,10.58,32.04
0.39,10.72,32.12
0.39,10.86,32.17
0.39,11.00,32.20
0.54,-3.00,39.31
0.54,-2.86,39.26
0.54,-2.72,39.18
0.54,-2.58,39.07
0.54,-2.43,38.95
0.54,-2.29,38.83
0.54,-2.15,38.72
0.54,-2.01,38.63
0.54,-1.87,38.56
0.54,-1.73,38.53
0.54,-1.59,38.53
0.54,-1.44,38.56
0.54,-1.30,38.63
0.54,-1.16,38.74
0.54,-1.02,38.88
0.54,-0.88,39.06
0.54,-0.74,39.26
0.54,-0.60,39.48
0.54,-0.45,39.71
0.54,-0.31,39.95
0.54,-0.17,40.18
0.54,-0.03,40.39
0.54,0.11,40.57
0.54,0.25,40.70
0.54,0.39,40.77
0.54,0.54,40.78
0.54,0.68,40.69
0.54,0.82,40.51
0.54,0.96,40.23
0.54,1.10,39.84
0.54,1.24,39.33
0.54,1.38,38.71
0.54,1.53,37.98
0.54,1.67,37.14
0.54,1.81,36.20
0.54,1.95,35.17
0.54,2.09,34.07
0.54,2.23,32.91
0.54,2.37,31.71
0.54,2.52,30.49
0.54,2.66,29.27
0.54,2.80,28.07
0.54,2.94,26.92
0.54,3.08,25.82
0.54,3.22,24.81
0.54,3.36,23.89
0.54,3.51,23.08
0.54,3.65,22.40
0.54,3.79,21.84
0.54,3.93,21.42
0.54,4.07,21.14
0.54,4.21,20.98
0.54,4.35,20.94
0.54,4.49,21.01
0.54,4.64,21.19
0.54,4.78,21.44
0.54,4.92,21.76
0.54,5.06,22.12
0.54,5.20,22.52
0.54,5.34,22.93
0.54,5.48,23.35
0.54,5.63,23.75
0.54,5.77,24.14
0.54,5.91,24.51
0.54,6.05,24.85
0.54,6.19,25.16
0.54,6.33,25.45
0.54,6.47,25.71
0.54,6.62,25.95
0.54,6.76,26.19
0.54,6.90,26.41
0.54,7.04,26.63
0.54,7.18,26.85
0.54,7.32,27.08
0.54,7.46,27.31
0.54,7.61,27.55
0.54,7.75,27.80
0.54,7.89,28.06
0.54,8.03,28.32
0.54,8.17,28.59
0.54,8.31,28.86
0.54,8.45,29.12
0.54,8.60,29.38
0.54,8.74,29.64
0.54,8.88,29.88
0.54,9.02,30.11
0.54,9.16,30.34
0.54,9.30,30.54
0.54,9.44,30.74
0.54,9.59,30.92
0.54,9.73,31.09
0.54,9.87,31.25
0.54,10.01,31.39
0.54,10.15,31.53
0.54,10.29,31.65
0.54,10.43,31.77
0.54,10.58,31.87
0.54,10.72,31.95
0.54,10.86,32.01
0.54,11.00,32.04
0.68,-3.00,39.15
0.68,-2.86,39.11
0.68,-2.72,39.02
0.68,-2.58,38.91
0.68,-2.43,38.79
0.68,-2.29,38.67
0.68,-2.15,38.56
0.68,-2.01,38.47
0.68,-1.87,38.41
0.68,-1.73,38.38
0.68,-1.59,38.38
0.68,-1.44,38.42
0.68,-1.30,38.49
0.68,-1.16,38.60
0.68,-1.02,38.75
0.68,-0.88,38.92
0.68,-0.74,39.13
0.68,-0.60,39.35
0.68,-0.45,39.59
0.68,-0.31,39.83
0.68,-0.17,40.07
0.68,-0.03,40.28
0.68,0.11,40.46
0.68,0.25,40.59
0.68,0.39,40.67
0.68,0.54,40.67
0.68,0.68,40.58
0.68,0.82,40.40
0.68,0.96,40.11
0.68,1.10,39.71
0.68,1.24,39.19
0.68,1.38,38.56
0.68,1.53,37.82
0.68,1.67,36.96
0.68,1.81,36.00
0.68,1.95,34.96
0.68,2.09,33.84
0.68,2.23,32.65
0.68,2.37,31.43
0.68,2.52,30.19
0.68,2.66,28.94
0.68,2.80,27.72
0.68,2.94,26.53
0.68,3.08,25.42
0.68,3.22,24.38
0.68,3.36,23.44
0.68,3.51,22.62
0.68,3.65,21.92
0.68,3.79,21.35
0.68,3.93,20.93
0.68,4.07,20.63
0.68,4.21,20.47
0.68,4.35,20.44
0.68,4.49,20.52
0.68,4.64,20.69
0.68,4.78,20.96
0.68,4.92,21.28
0.68,5.06,21.66
0.68,5.20,22.07
0.68,5.34,22.49
0.68,5.48,22.92
0.68,5.63,23.33
0.68,5.77,23.73
0.68,5.91,24.11
0.68,6.05,24.45
0.68,6.19,24.77
0.68,6.33,25.07
0.68,6.47,25.34
0.68,6.62,25.59
0.68,6.76,25.83
0.68,6.90,26.06
0.68,7.04,26.28
0.68,7.18,26.51
0.68,7.32,26.74
0.68,7.46,26.99
0.68,7.61,27.24
0.68,7.75,27.49
0.68,7.89,27.76
0.68,8.03,28.04
0.68,8.17,28.31
0.68,8.31,28.59
0.68,8.45,28.87
0.68,8.60,29.14
0.68,8.74,29.41
0.68,8.88,29.66
0.68,9.02,29.90
0.68,9.16,30.13
0.68,9.30,30.35
0.68,9.44,30.55
0.68,9.59,30.73
0.68,9.73,30.91
0.68,9.87,31.07
0.68,10.01,31.22
0.68,10.15,31.36
0.68,10.29,31.49
0.68,10.43,31.60
0.68,10.58,31.70
0.68,10.72,31.79
0.68,10.86,31.85
0.68,11.00,31.88
0.82,-3.00,39.00
0.82,-2.86,38.95
0.82,-2.72,38.87
0.82,-2.58,38.76
0.82,-2.43,38.64
0.82,-2.29,38.51
0.82,-2.15,38.40
0.82,-2.01,38.31
0.82,-1.87,38.25
0.82,-1.73,38.22
0.82,-1.59,38.22
0.82,-1.44,38.25
0.82,-1.30,38.32
0.82,-1.16,38.43
0.82,-1.02,38.57
0.82,-0.88,38.75
0.82,-0.74,38.95
0.82,-0.60,39.17
0.82,-0.45,39.41
0.82,-0.31,39.64
0.82,-0.17,39.87
0.82,-0.03,40.08
0.82,0.11,40.26
0.82,0.25,40.39
0.82,0.39,40.46
0.82,0.54,40.46
0.82,0.68,40.36
0.82,0.82,40.18
0.82,0.96,39.89
0.82,1.10,39.48
0.82,1.24,38.96
0.82,1.38,38.32
0.82,1.53,37.57
0.82,1.67,36.71
0.82,1.81,35.74
0.82,1.95,34.69
0.82,2.09,33.56
0.82,2.23,32.37
0.82,2.37,31.13
0.82,2.52,29.88
0.82,2.66,28.62
0.82,2.80,27.39
0.82,2.94,26.19
0.82,3.08,25.06
0.82,3.22,24.02
0.82,3.36,23.07
0.82,3.51,22.24
0.82,3.65,21.53
0.82,3.79,20.96
0.82,3.93,20.53
0.82,4.07,20.24
0.82,4.21,20.08
0.82,4.35,20.04
0.82,4.49,20.12
0.82,4.64,20.30
0.82,4.78,20.57
0.82,4.92,20.90
0.82,5.06,21.28
0.82,5.20,21.70
0.82,5.34,22.13
0.82,5.48,22.56
0.82,5.63,22.98
0.82,5.77,23.38
0.82,5.91,23.76
0.82,6.05,24.11
0.82,6.19,24.44
0.82,6.33,24.73
0.82,6.47,25.00
0.82,6.62,25.26
0.82,6.76,25.50
0.82,6.90,25.73
0.82,7.04,25.96
0.82,7.18,26.20
0.82,7.32,26.44
0.82,7.46,26.69
0.82,7.61,26.94
0.82,7.75,27.21
0.82,7.89,27.49
0.82,8.03,27.77
0.82,8.17,28.06
0.82,8.31,28.35
0.82,8.45,28.63
0.82,8.60,28.91
0.82,8.74,29.19
0.82,8.88,29.45
0.82,9.02,29.70
0.82,9.16,29.93
0.82,9.30,30.16
0.82,9.44,30.36
0.82,9.59,30.56
0.82,9.73,30.73
0.82,9.87,30.90
0.82,10.01,31.05
0.82,10.15,31.19
0.82,10.29,31.32
0.82,10.43,31.44
0.82,10.58,31.54
0.82,10.72,31.63
0.82,10.86,31.69
0.82,11.00,31.72
0.96,-3.00,38.84
0.96,-2.86,38.80
0.96,-2.72,38.71
0.96,-2.58,38.60
0.96,-2.43,38.48
0.96,-2.29,38.35
0.96,-2.15,38.24
0.96,-2.01,38.15
0.96,-1.87,38.08
0.96,-1.73,38.04
0.96,-1.59,38.04
0.96,-1.44,38.06
0.96,-1.30,38.13
0.96,-1.16,38.23
0.96,-1.02,38.36
0.96,-0.88,38.53
0.96,-0.74,38.72
0.96,-0.60,38.93
0.96,-0.45,39.15
0.96,-0.31,39.38
0.96,-0.17,39.60
0.96,-0.03,39.80
0.96,0.11,39.96
0.96,0.25,40.08
0.96,0.39,40.14
0.96,0.54,40.13
0.96,0.68,40.04
0.96,0.82,39.84
0.96,0.96,39.55
0.96,1.10,39.14
0.96,1.24,38.62
0.96,1.38,37.98
0.96,1.53,37.23
0.96,1.67,36.37
0.96,1.81,35.41
0.96,1.95,34.36
0.96,2.09,33.24
0.96,2.23,32.05
0.96,2.37,30.82
0.96,2.52,29.57
0.96,2.66,28.32
0.96,2.80,27.09
0.96,2.94,25.90
0.96,3.08,24.77
0.96,3.22,23.72
0.96,3.36,22.78
0.96,3.51,21.95
0.96,3.65,21.24
0.96,3.79,20.67
0.96,3.93,20.24
0.96,4.07,19.95
0.96,4.21,19.79
0.96,4.35,19.76
0.96,4.49,19.84
0.96,4.64,20.02
0.96,4.78,20.29
0.96,4.92,20.62
0.96,5.06,21.00
0.96,5.20,21.42
0.96,5.34,21.85
0.96,5.48,22.28
0.96,5.63,22.70
0.96,5.77,23.10
0.96,5.91,23.48
0.96,6.05,23.83
0.96,6.19,24.15
0.96,6.33,24.44
0.96,6.47,24.71
0.96,6.62,24.97
0.96,6.76,25.21
0.96,6.90,25.44
0.96,7.04,25.68
0.96,7.18,25.91
0.96,7.32,26.16
0.96,7.46,26.41
0.96,7.61,26.67
0.96,7.75,26.95
0.96,7.89,27.23
0.96,8.03,27.52
0.96,8.17,27.82
0.96,8.31,28.11
0.96,8.45,28.41
0.96,8.60,28.70
0.96,8.74,28.98
0.96,8.88,29.25
0.96,9.02,29.50
0.96,9.16,29.75
0.96,9.30,29.97
0.96,9.44,30.19
0.96,9.59,30.38
0.96,9.73,30.57
0.96,9.87,30.73
0.96,10.01,30.89
0.96,10.15,31.03
0.96,10.29,31.17
0.96,10.43,31.29
0.96,10.58,31.39
0.96,10.72,31.47
0.96,10.86,31.53
0.96,11.00,31.56
1.10,-3.00,38.69
1.10,-2.86,38.64
1.10,-2.72,38.56
1.10,-2.58,38.44
1.10,-2.43,38.32
1.10,-2.29,38.19
1.10,-2.15,38.07
1.10,-2.01,37.97
1.10,-1.87,37.90
1.10,-1.73,37.85
1.10,-1.59,37.84
1.10,-1.44,37.85
1.10,-1.30,37.91
1.10,-1.16,37.99
1.10,-1.02,38.11
1.10,-0.88,38.26
1.10,-0.74,38.43
1.10,-0.60,38.62
1.10,-0.45,38.83
1.10,-0.31,39.03
1.10,-0.17,39.23
1.10,-0.03,39.41
1.10,0.11,39.56
1.10,0.25,39.67
1.10,0.39,39.71
1.10,0.54,39.69
1.10,0.68,39.58
1.10,0.82,39.39
1.10,0.96,39.09
1.10,1.10,38.68
1.10,1.24,38.17
1.10,1.38,37.54
1.10,1.53,36.80
1.10,1.67,35.95
1.10,1.81,35.01
1.10,1.95,33.97
1.10,2.09,32.87
1.10,2.23,31.70
1.10,2.37,30.49
1.10,2.52,29.26
1.10,2.66,28.03
1.10,2.80,26.81
1.10,2.94,25.64
1.10,3.08,24.53
1.10,3.22,23.50
1.10,3.36,22.57
1.10,3.51,21.75
1.10,3.65,21.05
1.10,3.79,20.49
1.10,3.93,20.07
1.10,4.07,19.78
1.10,4.21,19.62
1.10,4.35,19.59
1.10,4.49,19.67
1.10,4.64,19.85
1.10,4.78,20.11
1.10,4.92,20.44
1.10,5.06,20.82
1.10,5.20,21.23
1.10,5.34,21.65
1.10,5.48,22.07
1.10,5.63,22.49
1.10,5.77,22.88
1.10,5.91,23.25
1.10,6.05,23.59
1.10,6.19,23.91
1.10,6.33,24.20
1.10,6.47,24.46
1.10,6.62,24.71
1.10,6.76,24.95
1.10,6.90,25.18
1.10,7.04,25.42
1.10,7.18,25.65
1.10,7.32,25.90
1.10,7.46,26.16
1.10,7.61,26.42
1.10,7.75,26.70
1.10,7.89,26.99
1.10,8.03,27.29
1.10,8.17,27.59
1.10,8.31,27.89
1.10,8.45,28.20
1.10,8.60,28.49
1.10,8.74,28.78
1.10,8.88,29.06
1.10,9.02,29.32
1.10,9.16,29.57
1.10,9.30,29.80
1.10,9.44,30.02
1.10,9.59,30.22
1.10,9.73,30.40
1.10,9.87,30.57
1.10,10.01,30.73
1.10,10.15,30.88
1.10,10.29,31.01
1.10,10.43,31.13
1.10,10.58,31.24
1.10,10.72,31.32
1.10,10.86,31.38
1.10,11.00,31.41
1.24,-3.00,38.53
1.24,-2.86,38.49
1.24,-2.72,38.40
1.24,-2.58,38.28
1.24,-2.43,38.15
1.24,-2.29,38.02
1.24,-2.15,37.89
1.24,-2.01,37.79
1.24,-1.87,37.70
1.24,-1.73,37.64
1.24,-1.59,37.62
1.24,-1.44,37.62
1.24,-1.30,37.65
1.24,-1.16,37.72
1.24,-1.02,37.81
1.24,-0.88,37.94
1.24,-0.74,38.09
1.24,-0.60,38.25
1.24,-0.45,38.43
1.24,-0.31,38.61
1.24,-0.17,38.78
1.24,-0.03,38.93
1.24,0.11,39.05
1.24,0.25,39.14
1.24,0.39,39.16
1.24,0.54,39.12
1.24,0.68,39.01
1.24,0.82,38.80
1.24,0.96,38.50
1.24,1.10,38.10
1.24,1.24,37.59
1.24,1.38,36.98
1.24,1.53,36.26
1.24,1.67,35.43
1.24,1.81,34.52
1.24,1.95,33.52
1.24,2.09,32.44
1.24,2.23,31.31
1.24,2.37,30.14
1.24,2.52,28.94
1.24,2.66,27.74
1.24,2.80,26.56
1.24,2.94,25.42
1.24,3.08,24.34
1.24,3.22,23.34
1.24,3.36,22.43
1.24,3.51,21.63
1.24,3.65,20.96
1.24,3.79,20.41
1.24,3.93,20.00
1.24,4.07,19.71
1.24,4.21,19.56
1.24,4.35,19.53
1.24,4.49,19.61
1.24,4.64,19.79
1.24,4.78,20.04
1.24,4.92,20.36
1.24,5.06,20.73
1.24,5.20,21.12
1.24,5.34,21.53
1.24,5.48,21.94
1.24,5.63,22.34
1.24,5.77,22.73
1.24,5.91,23.08
1.24,6.05,23.41
1.24,6.19,23.72
1.24,6.33,23.99
1.24,6.47,24.25
1.24,6.62,24.49
1.24,6.76,24.73
1.24,6.90,24.95
1.24,7.04,25.18
1.24,7.18,25.42
1.24,7.32,25.66
1.24,7.46,25.92
1.24,7.61,26.19
1.24,7.75,26.48
1.24,7.89,26.77
1.24,8.03,27.07
1.24,8.17,27.38
1.24,8.31,27.69
1.24,8.45,28.00
1.24,8.60,28.30
1.24,8.74,28.59
1.24,8.88,28.87
1.24,9.02,29.14
1.24,9.16,29.39
1.24,9.30,29.63
1.24,9.44,29.85
1.24,9.59,30.06
1.24,9.73,30.24
1.24,9.87,30.42
1.24,10.01,30.58
1.24,10.15,30.73
1.24,10.29,30.86
1.24,10.43,30.98
1.24,10.58,31.09
1.24,10.72,31.18
1.24,10.86,31.24
1.24,11.00,31.27
1.38,-3.00,38.38
1.38,-2.86,38.33
1.38,-2.72,38.24
1.38,-2.58,38.12
1.38,-2.43,37.99
1.38,-2.29,37.84
1.38,-2.15,37.71
1.38,-2.01,37.59
1.38,-1.87,37.50
1.38,-1.73,37.42
1.38,-1.59,37.38
1.38,-1.44,37.36
1.38,-1.30,37.37
1.38,-1.16,37.41
1.38,-1.02,37.47
1.38,-0.88,37.57
1.38,-0.74,37.68
1.38,-0.60,37.81
1.38,-0.45,37.95
1.38,-0.31,38.09
1.38,-0.17,38.23
1.38,-0.03,38.35
1.38,0.11,38.44
1.38,0.25,38.49
1.38,0.39,38.49
1.38,0.54,38.43
1.38,0.68,38.30
1.38,0.82,38.09
1.38,0.96,37.79
1.38,1.10,37.39
1.38,1.24,36.90
1.38,1.38,36.30
1.38,1.53,35.61
1.38,1.67,34.82
1.38,1.81,33.94
1.38,1.95,32.99
1.38,2.09,31.96
1.38,2.23,30.88
1.38,2.37,29.75
1.38,2.52,28.61
1.38,2.66,27.47
1.38,2.80,26.34
1.38,2.94,25.24
1.38,3.08,24.21
1.38,3.22,23.24
1.38,3.36,22.37
1.38,3.51,21.60
1.38,3.65,20.95
1.38,3.79,20.43
1.38,3.93,20.03
1.38,4.07,19.76
1.38,4.21,19.61
1.38,4.35,19.58
1.38,4.49,19.65
1.38,4.64,19.82
1.38,4.78,20.07
1.38,4.92,20.37
1.38,5.06,20.73
1.38,5.20,21.10
1.38,5.34,21.49
1.38,5.48,21.89
1.38,5.63,22.27
1.38,5.77,22.63
1.38,5.91,22.97
1.38,6.05,23.28
1.38,6.19,23.56
1.38,6.33,23.83
1.38,6.47,24.07
1.38,6.62,24.30
1.38,6.76,24.53
1.38,6.90,24.75
1.38,7.04,24.97
1.38,7.18,25.21
1.38,7.32,25.45
1.38,7.46,25.71
1.38,7.61,25.98
1.38,7.75,26.26
1.38,7.89,26.56
1.38,8.03,26.87
1.38,8.17,27.18
1.38,8.31,27.49
1.38,8.45,27.80
1.38,8.60,28.11
1.38,8.74,28.41
1.38,8.88,28.70
1.38,9.02,28.97
1.38,9.16,29.23
1.38,9.30,29.47
1.38,9.44,29.69
1.38,9.59,29.90
1.38,9.73,30.09
1.38,9.87,30.27
1.38,10.01,30.43
1.38,10.15,30.58
1.38,10.29,30.72
1.38,10.43,30.84
1.38,10.58,30.95
1.38,10.72,31.03
1.38,10.86,31.09
1.38,11.00,31.13
1.53,-3.00,38.23
1.53,-2.86,38.18
1.53,-2.72,38.09
1.53,-2.58,37.96
1.53,-2.43,37.82
1.53,-2.29,37.67
1.53,-2.15,37.52
1.53,-2.01,37.39
1.53,-1.87,37.28
1.53,-1.73,37.18
1.53,-1.59,37.12
1.53,-1.44,37.07
1.53,-1.30,37.05
1.53,-1.16,37.06
1.53,-1.02,37.09
1.53,-0.88,37.14
1.53,-0.74,37.22
1.53,-0.60,37.30
1.53,-0.45,37.40
1.53,-0.31,37.49
1.53,-0.17,37.58
1.53,-0.03,37.66
1.53,0.11,37.71
1.53,0.25,37.73
1.53,0.39,37.70
1.53,0.54,37.61
1.53,0.68,37.47
1.53,0.82,37.25
1.53,0.96,36.95
1.53,1.10,36.56
1.53,1.24,36.08
1.53,1.38,35.52
1.53,1.53,34.86
1.53,1.67,34.11
1.53,1.81,33.29
1.53,1.95,32.38
1.53,2.09,31.42
1.53,2.23,30.40
1.53,2.37,29.34
1.53,2.52,28.27
1.53,2.66,27.19
1.53,2.80,26.12
1.53,2.94,25.09
1.53,3.08,24.11
1.53,3.22,23.20
1.53,3.36,22.38
1.53,3.51,21.65
1.53,3.65,21.03
1.53,3.79,20.53
1.53,3.93,20.15
1.53,4.07,19.90
1.53,4.21,19.75
1.53,4.35,19.73
1.53,4.49,19.80
1.53,4.64,19.95
1.53,4.78,20.19
1.53,4.92,20.47
1.53,5.06,20.80
1.53,5.20,21.16
1.53,5.34,21.52
1.53,5.48,21.89
1.53,5.63,22.25
1.53,5.77,22.58
1.53,5.91,22.90
1.53,6.05,23.19
1.53,6.19,23.45
1.53,6.33,23.70
1.53,6.47,23.92
1.53,6.62,24.14
1.53,6.76,24.35
1.53,6.90,24.56
1.53,7.04,24.78
1.53,7.18,25.01
1.53,7.32,25.25
1.53,7.46,25.50
1.53,7.61,25.77
1.53,7.75,26.06
1.53,7.89,26.36
1.53,8.03,26.67
1.53,8.17,26.99
1.53,8.31,27.30
1.53,8.45,27.62
1.53,8.60,27.93
1.53,8.74,28.24
1.53,8.88,28.53
1.53,9.02,28.81
1.53,9.16,29.07
1.53,9.30,29.31
1.53,9.44,29.54
1.53,9.59,29.75
1.53,9.73,29.94
1.53,9.87,30.12
1.53,10.01,30.29
1.53,10.15,30.44
1.53,10.29,30.58
1.53,10.43,30.70
1.53,10.58,30.81
1.53,10.72,30.89
1.53,10.86,30.95
1.53,11.00,30.99
1.67,-3.00,38.08
1.67,-2.86,38.03
1.67,-2.72,37.93
1.67,-2.58,37.80
1.67,-2.43,37.65
1.67,-2.29,37.49
1.67,-2.15,37.33
1.67,-2.01,37.18
1.67,-1.87,37.05
1.67,-1.73,36.93
1.67,-1.59,36.84
1.67,-1.44,36.76
1.67,-1.30,36.71
1.67,-1.16,36.68
1.67,-1.02,36.67
1.67,-0.88,36.67
1.67,-0.74,36.70
1.67,-0.60,36.73
1.67,-0.45,36.77
1.67,-0.31,36.82
1.67,-0.17,36.85
1.67,-0.03,36.88
1.67,0.11,36.88
1.67,0.25,36.86
1.67,0.39,36.79
1.67,0.54,36.68
1.67,0.68,36.51
1.67,0.82,36.28
1.67,0.96,35.98
1.67,1.10,35.61
1.67,1.24,35.15
1.67,1.38,34.62
1.67,1.53,34.00
1.67,1.67,33.31
1.67,1.81,32.54
1.67,1.95,31.71
1.67,2.09,30.82
1.67,2.23,29.88
1.67,2.37,28.90
1.67,2.52,27.91
1.67,2.66,26.91
1.67,2.80,25.92
1.67,2.94,24.96
1.67,3.08,24.05
1.67,3.22,23.21
1.67,3.36,22.44
1.67,3.51,21.76
1.67,3.65,21.18
1.67,3.79,20.72
1.67,3.93,20.36
1.67,4.07,20.12
1.67,4.21,19.99
1.67,4.35,19.96
1.67,4.49,20.02
1.67,4.64,20.17
1.67,4.78,20.38
1.67,4.92,20.65
1.67,5.06,20.95
1.67,5.20,21.28
1.67,5.34,21.61
1.67,5.48,21.95
1.67,5.63,22.27
1.67,5.77,22.58
1.67,5.91,22.87
1.67,6.05,23.13
1.67,6.19,23.37
1.67,6.33,23.59
1.67,6.47,23.80
1.67,6.62,24.00
1.67,6.76,24.19
1.67,6.90,24.39
1.67,7.04,24.60
1.67,7.18,24.82
1.67,7.32,25.06
1.67,7.46,25.31
1.67,7.61,25.58
1.67,7.75,25.87
1.67,7.89,26.17
1.67,8.03,26.48
1.67,8.17,26.80
1.67,8.31,27.12
1.67,8.45,27.44
1.67,8.60,27.76
1.67,8.74,28.07
1.67,8.88,28.36
1.67,9.02,28.64
1.67,9.16,28.91
1.67,9.30,29.16
1.67,9.44,29.39
1.67,9.59,29.60
1.67,9.73,29.80
1.67,9.87,29.98
1.67,10.01,30.14
1.67,10.15,30.30
1.67,10.29,30.44
1.67,10.43,30.56
1.67,10.58,30.67
1.67,10.72,30.76
1.67,10.86,30.82
1.67,11.00,30.85
1.81,-3.00,37.93
1.81,-2.86,37.87
1.81,-2.72,37.77
1.81,-2.58,37.63
1.81,-2.43,37.47
1.81,-2.29,37.30
1.81,-2.15,37.13
1.81,-2.01,36.96
1.81,-1.87,36.81
1.81,-1.73,36.67
1.81,-1.59,36.54
1.81,-1.44,36.43
1.81,-1.30,36.34
1.81,-1.16,36.26
1.81,-1.02,36.20
1.81,-0.88,36.16
1.81,-0.74,36.12
1.81,-0.60,36.10
1.81,-0.45,36.08
1.81,-0.31,36.06
1.81,-0.17,36.04
1.81,-0.03,36.01
1.81,0.11,35.96
1.81,0.25,35.88
1.81,0.39,35.78
1.81,0.54,35.63
1.81,0.68,35.44
1.81,0.82,35.20
1.81,0.96,34.90
1.81,1.10,34.54
1.81,1.24,34.11
1.81,1.38,33.62
1.81,1.53,33.05
1.81,1.67,32.42
1.81,1.81,31.72
1.81,1.95,30.97
1.81,2.09,30.16
1.81,2.23,29.31
1.81,2.37,28.42
1.81,2.52,27.52
1.81,2.66,26.62
1.81,2.80,25.72
1.81,2.94,24.85
1.81,3.08,24.02
1.81,3.22,23.25
1.81,3.36,22.54
1.81,3.51,21.92
1.81,3.65,21.39
1.81,3.79,20.96
1.81,3.93,20.64
1.81,4.07,20.41
1.81,4.21,20.29
1.81,4.35,20.26
1.81,4.49,20.32
1.81,4.64,20.45
1.81,4.78,20.64
1.81,4.92,20.88
1.81,5.06,21.16
1.81,5.20,21.45
1.81,5.34,21.75
1.81,5.48,22.05
1.81,5.63,22.34
1.81,5.77,22.61
1.81,5.91,22.87
1.81,6.05,23.10
1.81,6.19,23.31
1.81,6.33,23.50
1.81,6.47,23.69
1.81,6.62,23.87
1.81,6.76,24.05
1.81,6.90,24.23
1.81,7.04,24.43
1.81,7.18,24.64
1.81,7.32,24.87
1.81,7.46,25.12
1.81,7.61,25.39
1.81,7.75,25.67
1.81,7.89,25.98
1.81,8.03,26.29
1.81,8.17,26.61
1.81,8.31,26.94
1.81,8.45,27.27
1.81,8.60,27.59
1.81,8.74,27.90
1.81,8.88,28.20
1.81,9.02,28.49
1.81,9.16,28.76
1.81,9.30,29.01
1.81,9.44,29.24
1.81,9.59,29.46
1.81,9.73,29.66
1.81,9.87,29.84
1.81,10.01,30.01
1.81,10.15,30.16
1.81,10.29,30.30
1.81,10.43,30.43
1.81,10.58,30.54
1.81,10.72,30.62
1.81,10.86,30.69
1.81,11.00,30.72
1.95,-3.00,37.78
1.95,-2.86,37.72
1.95,-2.72,37.62
1.95,-2.58,37.47
1.95,-2.43,37.30
1.95,-2.29,37.11
1.95,-2.15,36.92
1.95,-2.01,36.74
1.95,-1.87,36.56
1.95,-1.73,36.39
1.95,-1.59,36.23
1.95,-1.44,36.08
1.95,-1.30,35.95
1.95,-1.16,35.82
1.95,-1.02,35.71
1.95,-0.88,35.60
1.95,-0.74,35.51
1.95,-0.60,35.42
1.95,-0.45,35.33
1.95,-0.31,35.24
1.95,-0.17,35.15
1.95,-0.03,35.06
1.95,0.11,34.95
1.95,0.25,34.82
1.95,0.39,34.67
1.95,0.54,34.49
1.95,0.68,34.27
1.95,0.82,34.02
1.95,0.96,33.72
1.95,1.10,33.37
1.95,1.24,32.97
1.95,1.38,32.52
1.95,1.53,32.01
1.95,1.67,31.45
1.95,1.81,30.83
1.95,1.95,30.16
1.95,2.09,29.45
1.95,2.23,28.69
1.95,2.37,27.91
1.95,2.52,27.12
1.95,2.66,26.31
1.95,2.80,25.52
1.95,2.94,24.74
1.95,3.08,24.00
1.95,3.22,23.31
1.95,3.36,22.68
1.95,3.51,22.13
1.95,3.65,21.65
1.95,3.79,21.26
1.95,3.93,20.97
1.95,4.07,20.77
1.95,4.21,20.65
1.95,4.35,20.63
1.95,4.49,20.67
1.95,4.64,20.79
1.95,4.78,20.96
1.95,4.92,21.17
1.95,5.06,21.41
1.95,5.20,21.67
1.95,5.34,21.93
1.95,5.48,22.19
1.95,5.63,22.44
1.95,5.77,22.67
1.95,5.91,22.89
1.95,6.05,23.08
1.95,6.19,23.26
1.95,6.33,23.43
1.95,6.47,23.59
1.95,6.62,23.74
1.95,6.76,23.90
1.95,6.90,24.07
1.95,7.04,24.26
1.95,7.18,24.46
1.95,7.32,24.68
1.95,7.46,24.93
1.95,7.61,25.19
1.95,7.75,25.48
1.95,7.89,25.78
1.95,8.03,26.10
1.95,8.17,26.43
1.95,8.31,26.76
1.95,8.45,27.09
1.95,8.60,27.42
1.95,8.74,27.73
1.95,8.88,28.04
1.95,9.02,28.33
1.95,9.16,28.60
1.95,9.30,28.86
1.95,9.44,29.10
1.95,9.59,29.31
1.95,9.73,29.52
1.95,9.87,29.70
1.95,10.01,29.87
1.95,10.15,30.03
1.95,10.29,30.17
1.95,10.43,30.30
1.95,10.58,30.41
1.95,10.72,30.50
1.95,10.86,30.56
1.95,11.00,30.59
2.09,-3.00,37.63
2.09,-2.86,37.57
2.09,-2.72,37.46
2.09,-2.58,37.31
2.09,-2.43,37.12
2.09,-2.29,36.92
2.09,-2.15,36.72
2.09,-2.01,36.51
2.09,-1.87,36.30
2.09,-1.73,36.10
2.09,-1.59,35.90
2.09,-1.44,35.72
2.09,-1.30,35.53
2.09,-1.16,35.35
2.09,-1.02,35.18
2.09,-0.88,35.01
2.09,-0.74,34.85
2.09,-0.60,34.69
2.09,-0.45,34.53
2.09,-0.31,34.37
2.09,-0.17,34.20
2.09,-0.03,34.04
2.09,0.11,33.86
2.09,0.25,33.67
2.09,0.39,33.47
2.09,0.54,33.25
2.09,0.68,33.01
2.09,0.82,32.74
2.09,0.96,32.45
2.09,1.10,32.12
2.09,1.24,31.75
2.09,1.38,31.34
2.09,1.53,30.89
2.09,1.67,30.40
2.09,1.81,29.87
2.09,1.95,29.29
2.09,2.09,28.68
2.09,2.23,28.04
2.09,2.37,27.37
2.09,2.52,26.69
2.09,2.66,26.00
2.09,2.80,25.31
2.09,2.94,24.64
2.09,3.08,24.00
2.09,3.22,23.40
2.09,3.36,22.85
2.09,3.51,22.36
2.09,3.65,21.94
2.09,3.79,21.60
2.09,3.93,21.34
2.09,4.07,21.16
2.09,4.21,21.06
2.09,4.35,21.03
2.09,4.49,21.07
2.09,4.64,21.17
2.09,4.78,21.31
2.09,4.92,21.49
2.09,5.06,21.70
2.09,5.20,21.91
2.09,5.34,22.14
2.09,5.48,22.35
2.09,5.63,22.56
2.09,5.77,22.75
2.09,5.91,22.92
2.09,6.05,23.08
2.09,6.19,23.22
2.09,6.33,23.36
2.09,6.47,23.49
2.09,6.62,23.62
2.09,6.76,23.76
2.09,6.90,23.91
2.09,7.04,24.08
2.09,7.18,24.28
2.09,7.32,24.49
2.09,7.46,24.73
2.09,7.61,25.00
2.09,7.75,25.28
2.09,7.89,25.59
2.09,8.03,25.91
2.09,8.17,26.24
2.09,8.31,26.58
2.09,8.45,26.91
2.09,8.60,27.24
2.09,8.74,27.57
2.09,8.88,27.88
2.09,9.02,28.17
2.09,9.16,28.45
2.09,9.30,28.71
2.09,9.44,28.95
2.09,9.59,29.17
2.09,9.73,29.38
2.09,9.87,29.57
2.09,10.01,29.74
2.09,10.15,29.90
2.09,10.29,30.04
2.09,10.43,30.17
2.09,10.58,30.28
2.09,10.72,30.37
2.09,10.86,30.43
2.09,11.00,30.47
2.23,-3.00,37.49
2.23,-2.86,37.42
2.23,-2.72,37.31
2.23,-2.58,37.14
2.23,-2.43,36.95
2.23,-2.29,36.73
2.23,-2.15,36.51
2.23,-2.01,36.27
2.23,-1.87,36.04
2.23,-1.73,35.81
2.23,-1.59,35.57
2.23,-1.44,35.34
2.23,-1.30,35.10
2.23,-1.16,34.87
2.23,-1.02,34.63
2.23,-0.88,34.40
2.23,-0.74,34.16
2.23,-0.60,33.92
2.23,-0.45,33.68
2.23,-0.31,33.44
2.23,-0.17,33.20
2.23,-0.03,32.96
2.23,0.11,32.72
2.23,0.25,32.47
2.23,0.39,32.21
2.23,0.54,31.95
2.23,0.68,31.68
2.23,0.82,31.40
2.23,0.96,31.10
2.23,1.10,30.79
2.23,1.24,30.45
2.23,1.38,30.09
2.23,1.53,29.71
2.23,1.67,29.30
2.23,1.81,28.85
2.23,1.95,28.38
2.23,2.09,27.88
2.23,2.23,27.35
2.23,2.37,26.80
2.23,2.52,26.24
2.23,2.66,25.66
2.23,2.80,25.09
2.23,2.94,24.53
2.23,3.08,23.99
2.23,3.22,23.48
2.23,3.36,23.02
2.23,3.51,22.60
2.23,3.65,22.25
2.23,3.79,21.95
2.23,3.93,21.73
2.23,4.07,21.57
2.23,4.21,21.48
2.23,4.35,21.46
2.23,4.49,21.49
2.23,4.64,21.57
2.23,4.78,21.69
2.23,4.92,21.83
2.23,5.06,22.00
2.23,5.20,22.18
2.23,5.34,22.35
2.23,5.48,22.53
2.23,5.63,22.69
2.23,5.77,22.83
2.23,5.91,22.96
2.23,6.05,23.08
2.23,6.19,23.19
2.23,6.33,23.29
2.23,6.47,23.39
2.23,6.62,23.49
2.23,6.76,23.61
2.23,6.90,23.75
2.23,7.04,23.90
2.23,7.18,24.09
2.23,7.32,24.29
2.23,7.46,24.53
2.23,7.61,24.79
2.23,7.75,25.08
2.23,7.89,25.39
2.23,8.03,25.71
2.23,8.17,26.05
2.23,8.31,26.39
2.23,8.45,26.73
2.23,8.60,27.07
2.23,8.74,27.40
2.23,8.88,27.71
2.23,9.02,28.01
2.23,9.16,28.30
2.23,9.30,28.56
2.23,9.44,28.81
2.23,9.59,29.04
2.23,9.73,29.24
2.23,9.87,29.43
2.23,10.01,29.61
2.23,10.15,29.77
2.23,10.29,29.92
2.23,10.43,30.04
2.23,10.58,30.16
2.23,10.72,30.25
2.23,10.86,30.31
2.23,11.00,30.34
2.37,-3.00,37.34
2.37,-2.86,37.28
2.37,-2.72,37.15
2.37,-2.58,36.98
2.37,-2.43,36.77
2.37,-2.29,36.54
2.37,-2.15,36.30
2.37,-2.01,36.04
2.37,-1.87,35.78
2.37,-1.73,35.51
2.37,-1.59,35.23
2.37,-1.44,34.95
2.37,-1.30,34.66
2.37,-1.16,34.37
2.37,-1.02,34.07
2.37,-0.88,33.76
2.37,-0.74,33.45
2.37,-0.60,33.13
2.37,-0.45,32.81
2.37,-0.31,32.49
2.37,-0.17,32.17
2.37,-0.03,31.85
2.37,0.11,31.53
2.37,0.25,31.21
2.37,0.39,30.91
2.37,0.54,30.60
2.37,0.68,30.30
2.37,0.82,30.00
2.37,0.96,29.71
2.37,1.10,29.41
2.37,1.24,29.11
2.37,1.38,28.80
2.37,1.53,28.48
2.37,1.67,28.15
2.37,1.81,27.80
2.37,1.95,27.43
2.37,2.09,27.04
2.37,2.23,26.63
2.37,2.37,26.20
2.37,2.52,25.76
2.37,2.66,25.31
2.37,2.80,24.86
2.37,2.94,24.41
2.37,3.08,23.98
2.37,3.22,23.57
2.37,3.36,23.19
2.37,3.51,22.85
2.37,3.65,22.56
2.37,3.79,22.32
2.37,3.93,22.13
2.37,4.07,22.00
2.37,4.21,21.92
2.37,4.35,21.89
2.37,4.49,21.92
2.37,4.64,21.98
2.37,4.78,22.07
2.37,4.92,22.18
2.37,5.06,22.31
2.37,5.20,22.44
2.37,5.34,22.58
2.37,5.48,22.70
2.37,5.63,22.81
2.37,5.77,22.91
2.37,5.91,23.00
2.37,6.05,23.08
2.37,6.19,23.14
2.37,6.33,23.21
2.37,6.47,23.28
2.37,6.62,23.36
2.37,6.76,23.46
2.37,6.90,23.57
2.37,7.04,23.72
2.37,7.18,23.89
2.37,7.32,24.09
2.37,7.46,24.32
2.37,7.61,24.58
2.37,7.75,24.87
2.37,7.89,25.18
2.37,8.03,25.51
2.37,8.17,25.85
2.37,8.31,26.20
2.37,8.45,26.54
2.37,8.60,26.89
2.37,8.74,27.22
2.37,8.88,27.55
2.37,9.02,27.86
2.37,9.16,28.15
2.37,9.30,28.42
2.37,9.44,28.67
2.37,9.59,28.90
2.37,9.73,29.11
2.37,9.87,29.30
2.37,10.01,29.48
2.37,10.15,29.64
2.37,10.29,29.79
2.37,10.43,29.92
2.37,10.58,30.04
2.37,10.72,30.13
2.37,10.86,30.19
2.37,11.00,30.22
2.52,-3.00,37.20
2.52,-2.86,37.13
2.52,-2.72,37.00
2.52,-2.58,36.82
2.52,-2.43,36.60
2.52,-2.29,36.35
2.52,-2.15,36.09
2.52,-2.01,35.80
2.52,-1.87,35.51
2.52,-1.73,35.21
2.52,-1.59,34.89
2.52,-1.44,34.56
2.52,-1.30,34.22
2.52,-1.16,33.86
2.52,-1.02,33.49
2.52,-0.88,33.11
2.52,-0.74,32.72
2.52,-0.60,32.33
2.52,-0.45,31.92
2.52,-0.31,31.52
2.52,-0.17,31.11
2.52,-0.03,30.71
2.52,0.11,30.32
2.52,0.25,29.94
2.52,0.39,29.57
2.52,0.54,29.22
2.52,0.68,28.89
2.52,0.82,28.57
2.52,0.96,28.28
2.52,1.10,28.00
2.52,1.24,27.73
2.52,1.38,27.47
2.52,1.53,27.22
2.52,1.67,26.97
2.52,1.81,26.71
2.52,1.95,26.45
2.52,2.09,26.17
2.52,2.23,25.89
2.52,2.37,25.58
2.52,2.52,25.27
2.52,2.66,24.95
2.52,2.80,24.62
2.52,2.94,24.28
2.52,3.08,23.96
2.52,3.22,23.65
2.52,3.36,23.36
2.52,3.51,23.09
2.52,3.65,22.86
2.52,3.79,22.67
2.52,3.93,22.52
2.52,4.07,22.42
2.52,4.21,22.35
2.52,4.35,22.33
2.52,4.49,22.34
2.52,4.64,22.38
2.52,4.78,22.45
2.52,4.92,22.53
2.52,5.06,22.62
2.52,5.20,22.71
2.52,5.34,22.79
2.52,5.48,22.87
2.52,5.63,22.94
2.52,5.77,22.99
2.52,5.91,23.03
2.52,6.05,23.07
2.52,6.19,23.10
2.52,6.33,23.13
2.52,6.47,23.17
2.52,6.62,23.22
2.52,6.76,23.29
2.52,6.90,23.39
2.52,7.04,23.52
2.52,7.18,23.68
2.52,7.32,23.87
2.52,7.46,24.10
2.52,7.61,24.36
2.52,7.75,24.65
2.52,7.89,24.96
2.52,8.03,25.30
2.52,8.17,25.64
2.52,8.31,26.00
2.52,8.45,26.35
2.52,8.60,26.71
2.52,8.74,27.05
2.52,8.88,27.38
2.52,9.02,27.70
2.52,9.16,27.99
2.52,9.30,28.27
2.52,9.44,28.53
2.52,9.59,28.76
2.52,9.73,28.98
2.52,9.87,29.18
2.52,10.01,29.36
2.52,10.15,29.52
2.52,10.29,29.67
2.52,10.43,29.80
2.52,10.58,29.92
2.52,10.72,30.01
2.52,10.86,30.08
2.52,11.00,30.11
2.66,-3.00,37.07
2.66,-2.86,36.99
2.66,-2.72,36.86
2.66,-2.58,36.67
2.66,-2.43,36.43
2.66,-2.29,36.17
2.66,-2.15,35.88
2.66,-2.01,35.57
2.66,-1.87,35.25
2.66,-1.73,34.91
2.66,-1.59,34.55
2.66,-1.44,34.17
2.66,-1.30,33.77
2.66,-1.16,33.36
2.66,-1.02,32.92
2.66,-0.88,32.47
2.66,-0.74,32.00
2.66,-0.60,31.52
2.66,-0.45,31.03
2.66,-0.31,30.54
2.66,-0.17,30.05
2.66,-0.03,29.57
2.66,0.11,29.10
2.66,0.25,28.65
2.66,0.39,28.23
2.66,0.54,27.83
2.66,0.68,27.47
2.66,0.82,27.14
2.66,0.96,26.84
2.66,1.10,26.58
2.66,1.24,26.34
2.66,1.38,26.14
2.66,1.53,25.95
2.66,1.67,25.78
2.66,1.81,25.62
2.66,1.95,25.46
2.66,2.09,25.30
2.66,2.23,25.13
2.66,2.37,24.96
2.66,2.52,24.77
2.66,2.66,24.57
2.66,2.80,24.36
2.66,2.94,24.14
2.66,3.08,23.92
2.66,3.22,23.71
2.66,3.36,23.51
2.66,3.51,23.32
2.66,3.65,23.15
2.66,3.79,23.01
2.66,3.93,22.90
2.66,4.07,22.82
2.66,4.21,22.77
2.66,4.35,22.74
2.66,4.49,22.75
2.66,4.64,22.77
2.66,4.78,22.81
2.66,4.92,22.86
2.66,5.06,22.91
2.66,5.20,22.96
2.66,5.34,23.00
2.66,5.48,23.03
2.66,5.63,23.05
2.66,5.77,23.05
2.66,5.91,23.05
2.66,6.05,23.04
2.66,6.19,23.03
2.66,6.33,23.03
2.66,6.47,23.04
2.66,6.62,23.07
2.66,6.76,23.12
2.66,6.90,23.20
2.66,7.04,23.31
2.66,7.18,23.46
2.66,7.32,23.65
2.66,7.46,23.87
2.66,7.61,24.13
2.66,7.75,24.43
2.66,7.89,24.74
2.66,8.03,25.08
2.66,8.17,25.44
2.66,8.31,25.80
2.66,8.45,26.16
2.66,8.60,26.52
2.66,8.74,26.88
2.66,8.88,27.22
2.66,9.02,27.54
2.66,9.16,27.84
2.66,9.30,28.12
2.66,9.44,28.39
2.66,9.59,28.63
2.66,9.73,28.85
2.66,9.87,29.05
2.66,10.01,29.23
2.66,10.15,29.40
2.66,10.29,29.55
2.66,10.43,29.69
2.66,10.58,29.80
2.66,10.72,29.90
2.66,10.86,29.96
2.66,11.00,30.00
2.80,-3.00,36.93
2.80,-2.86,36.86
2.80,-2.72,36.71
2.80,-2.58,36.51
2.80,-2.43,36.27
2.80,-2.29,35.99
2.80,-2.15,35.68
2.80,-2.01,35.35
2.80,-1.87,34.99
2.80,-1.73,34.62
2.80,-1.59,34.21
2.80,-1.44,33.79
2.80,-1.30,33.34
2.80,-1.16,32.86
2.80,-1.02,32.36
2.80,-0.88,31.83
2.80,-0.74,31.29
2.80,-0.60,30.72
2.80,-0.45,30.15
2.80,-0.31,29.58
2.80,-0.17,29.00
2.80,-0.03,28.44
2.80,0.11,27.90
2.80,0.25,27.38
2.80,0.39,26.90
2.80,0.54,26.46
2.80,0.68,26.06
2.80,0.82,25.72
2.80,0.96,25.42
2.80,1.10,25.17
2.80,1.24,24.97
2.80,1.38,24.81
2.80,1.53,24.69
2.80,1.67,24.60
2.80,1.81,24.53
2.80,1.95,24.48
2.80,2.09,24.43
2.80,2.23,24.38
2.80,2.37,24.32
2.80,2.52,24.26
2.80,2.66,24.18
2.80,2.80,24.09
2.80,2.94,23.98
2.80,3.08,23.87
2.80,3.22,23.75
2.80,3.36,23.63
2.80,3.51,23.52
2.80,3.65,23.41
2.80,3.79,23.32
2.80,3.93,23.25
2.80,4.07,23.19
2.80,4.21,23.15
2.80,4.35,23.13
2.80,4.49,23.13
2.80,4.64,23.14
2.80,4.78,23.15
2.80,4.92,23.16
2.80,5.06,23.18
2.80,5.20,23.18
2.80,5.34,23.18
2.80,5.48,23.17
2.80,5.63,23.14
2.80,5.77,23.10
2.80,5.91,23.06
2.80,6.05,23.01
2.80,6.19,22.96
2.80,6.33,22.93
2.80,6.47,22.90
2.80,6.62,22.91
2.80,6.76,22.93
2.80,6.90,23.00
2.80,7.04,23.10
2.80,7.18,23.24
2.80,7.32,23.42
2.80,7.46,23.64
2.80,7.61,23.90
2.80,7.75,24.20
2.80,7.89,24.52
2.80,8.03,24.87
2.80,8.17,25.23
2.80,8.31,25.60
2.80,8.45,25.97
2.80,8.60,26.34
2.80,8.74,26.70
2.80,8.88,27.05
2.80,9.02,27.38
2.80,9.16,27.69
2.80,9.30,27.98
2.80,9.44,28.25
2.80,9.59,28.50
2.80,9.73,28.72
2.80,9.87,28.93
2.80,10.01,29.11
2.80,10.15,29.29
2.80,10.29,29.44
2.80,10.43,29.58
2.80,10.58,29.69
2.80,10.72,29.79
2.80,10.86,29.85
2.80,11.00,29.89
2.94,-3.00,36.80
2.94,-2.86,36.73
2.94,-2.72,36.58
2.94,-2.58,36.37
2.94,-2.43,36.11
2.94,-2.29,35.81
2.94,-2.15,35.48
2.94,-2.01,35.13
2.94,-1.87,34.74
2.94,-1.73,34.33
2.94,-1.59,33.89
2.94,-1.44,33.42
2.94,-1.30,32.91
2.94,-1.16,32.38
2.94,-1.02,31.81
2.94,-0.88,31.21
2.94,-0.74,30.59
2.94,-0.60,29.95
2.94,-0.45,29.30
2.94,-0.31,28.64
2.94,-0.17,27.99
2.94,-0.03,27.35
2.94,0.11,26.73
2.94,0.25,26.15
2.94,0.39,25.61
2.94,0.54,25.13
2.94,0.68,24.70
2.94,0.82,24.34
2.94,0.96,24.04
2.94,1.10,23.81
2.94,1.24,23.64
2.94,1.38,23.53
2.94,1.53,23.47
2.94,1.67,23.45
2.94,1.81,23.47
2.94,1.95,23.52
2.94,2.09,23.57
2.94,2.23,23.64
2.94,2.37,23.70
2.94,2.52,23.75
2.94,2.66,23.79
2.94,2.80,23.81
2.94,2.94,23.81
2.94,3.08,23.80
2.94,3.22,23.77
2.94,3.36,23.74
2.94,3.51,23.69
2.94,3.65,23.65
2.94,3.79,23.60
2.94,3.93,23.56
2.94,4.07,23.53
2.94,4.21,23.51
2.94,4.35,23.49
2.94,4.49,23.48
2.94,4.64,23.47
2.94,4.78,23.46
2.94,4.92,23.44
2.94,5.06,23.42
2.94,5.20,23.39
2.94,5.34,23.34
2.94,5.48,23.28
2.94,5.63,23.21
2.94,5.77,23.14
2.94,5.91,23.05
2.94,6.05,22.96
2.94,6.19,22.88
2.94,6.33,22.81
2.94,6.47,22.76
2.94,6.62,22.74
2.94,6.76,22.75
2.94,6.90,22.79
2.94,7.04,22.88
2.94,7.18,23.02
2.94,7.32,23.19
2.94,7.46,23.41
2.94,7.61,23.67
2.94,7.75,23.97
2.94,7.89,24.30
2.94,8.03,24.65
2.94,8.17,25.02
2.94,8.31,25.40
2.94,8.45,25.78
2.94,8.60,26.16
2.94,8.74,26.53
2.94,8.88,26.89
2.94,9.02,27.22
2.94,9.16,27.54
2.94,9.30,27.84
2.94,9.44,28.11
2.94,9.59,28.37
2.94,9.73,28.60
2.94,9.87,28.81
2.94,10.01,29.00
2.94,10.15,29.17
2.94,10.29,29.33
2.94,10.43,29.47
2.94,10.58,29.59
2.94,10.72,29.68
2.94,10.86,29.75
2.94,11.00,29.78
3.08,-3.00,36.68
3.08,-2.86,36.60
3.08,-2.72,36.44
3.08,-2.58,36.23
3.08,-2.43,35.95
3.08,-2.29,35.64
3.08,-2.15,35.29
3.08,-2.01,34.92
3.08,-1.87,34.50
3.08,-1.73,34.06
3.08,-1.59,33.58
3.08,-1.44,33.06
3.08,-1.30,32.51
3.08,-1.16,31.92
3.08,-1.02,31.29
3.08,-0.88,30.62
3.08,-0.74,29.93
3.08,-0.60,29.21
3.08,-0.45,28.48
3.08,-0.31,27.75
3.08,-0.17,27.02
3.08,-0.03,26.30
3.08,0.11,25.62
3.08,0.25,24.97
3.08,0.39,24.38
3.08,0.54,23.85
3.08,0.68,23.40
3.08,0.82,23.02
3.08,0.96,22.72
3.08,1.10,22.50
3.08,1.24,22.36
3.08,1.38,22.29
3.08,1.53,22.29
3.08,1.67,22.35
3.08,1.81,22.45
3.08,1.95,22.59
3.08,2.09,22.75
3.08,2.23,22.92
3.08,2.37,23.09
3.08,2.52,23.25
3.08,2.66,23.40
3.08,2.80,23.52
3.08,2.94,23.63
3.08,3.08,23.71
3.08,3.22,23.77
3.08,3.36,23.81
3.08,3.51,23.83
3.08,3.65,23.85
3.08,3.79,23.85
3.08,3.93,23.84
3.08,4.07,23.83
3.08,4.21,23.82
3.08,4.35,23.80
3.08,4.49,23.78
3.08,4.64,23.76
3.08,4.78,23.73
3.08,4.92,23.68
3.08,5.06,23.63
3.08,5.20,23.56
3.08,5.34,23.48
3.08,5.48,23.38
3.08,5.63,23.27
3.08,5.77,23.15
3.08,5.91,23.03
3.08,6.05,22.91
3.08,6.19,22.79
3.08,6.33,22.69
3.08,6.47,22.62
3.08,6.62,22.57
3.08,6.76,22.56
3.08,6.90,22.59
3.08,7.04,22.67
3.08,7.18,22.80
3.08,7.32,22.97
3.08,7.46,23.19
3.08,7.61,23.45
3.08,7.75,23.75
3.08,7.89,24.08
3.08,8.03,24.44
3.08,8.17,24.82
3.08,8.31,25.20
3.08,8.45,25.60
3.08,8.60,25.98
3.08,8.74,26.36
3.08,8.88,26.73
3.08,9.02,27.07
3.08,9.16,27.40
3.08,9.30,27.70
3.08,9.44,27.99
3.08,9.59,28.24
3.08,9.73,28.48
3.08,9.87,28.69
3.08,10.01,28.89
3.08,10.15,29.06
3.08,10.29,29.22
3.08,10.43,29.36
3.08,10.58,29.48
3.08,10.72,29.58
3.08,10.86,29.65
3.08,11.00,29.68
3.22,-3.00,36.56
3.22,-2.86,36.48
3.22,-2.72,36.32
3.22,-2.58,36.09
3.22,-2.43,35.81
3.22,-2.29,35.48
3.22,-2.15,35.12
3.22,-2.01,34.72
3.22,-1.87,34.28
3.22,-1.73,33.80
3.22,-1.59,33.29
3.22,-1.44,32.73
3.22,-1.30,32.13
3.22,-1.16,31.48
3.22,-1.02,30.80
3.22,-0.88,30.07
3.22,-0.74,29.31
3.22,-0.60,28.52
3.22,-0.45,27.72
3.22,-0.31,26.91
3.22,-0.17,26.11
3.22,-0.03,25.32
3.22,0.11,24.57
3.22,0.25,23.87
3.22,0.39,23.23
3.22,0.54,22.66
3.22,0.68,22.18
3.22,0.82,21.78
3.22,0.96,21.48
3.22,1.10,21.27
3.22,1.24,21.16
3.22,1.38,21.14
3.22,1.53,21.19
3.22,1.67,21.31
3.22,1.81,21.49
3.22,1.95,21.72
3.22,2.09,21.97
3.22,2.23,22.23
3.22,2.37,22.51
3.22,2.52,22.77
3.22,2.66,23.02
3.22,2.80,23.24
3.22,2.94,23.44
3.22,3.08,23.61
3.22,3.22,23.75
3.22,3.36,23.86
3.22,3.51,23.95
3.22,3.65,24.01
3.22,3.79,24.05
3.22,3.93,24.08
3.22,4.07,24.09
3.22,4.21,24.09
3.22,4.35,24.07
3.22,4.49,24.05
3.22,4.64,24.01
3.22,4.78,23.96
3.22,4.92,23.89
3.22,5.06,23.81
3.22,5.20,23.71
3.22,5.34,23.59
3.22,5.48,23.46
3.22,5.63,23.31
3.22,5.77,23.16
3.22,5.91,23.00
3.22,6.05,22.84
3.22,6.19,22.70
3.22,6.33,22.57
3.22,6.47,22.47
3.22,6.62,22.41
3.22,6.76,22.38
3.22,6.90,22.40
3.22,7.04,22.47
3.22,7.18,22.58
3.22,7.32,22.75
3.22,7.46,22.97
3.22,7.61,23.23
3.22,7.75,23.54
3.22,7.89,23.88
3.22,8.03,24.24
3.22,8.17,24.62
3.22,8.31,25.02
3.22,8.45,25.42
3.22,8.60,25.82
3.22,8.74,26.20
3.22,8.88,26.58
3.22,9.02,26.93
3.22,9.16,27.26
3.22,9.30,27.57
3.22,9.44,27.86
3.22,9.59,28.12
3.22,9.73,28.36
3.22,9.87,28.58
3.22,10.01,28.78
3.22,10.15,28.96
3.22,10.29,29.12
3.22,10.43,29.26
3.22,10.58,29.38
3.22,10.72,29.48
3.22,10.86,29.55
3.22,11.00,29.58
3.36,-3.00,36.45
3.36,-2.86,36.36
3.36,-2.72,36.20
3.36,-2.58,35.96
3.36,-2.43,35.67
3.36,-2.29,35.33
3.36,-2.15,34.95
3.36,-2.01,34.53
3.36,-1.87,34.07
3.36,-1.73,33.56
3.36,-1.59,33.01
3.36,-1.44,32.42
3.36,-1.30,31.77
3.36,-1.16,31.08
3.36,-1.02,30.34
3.36,-0.88,29.56
3.36,-0.74,28.74
3.36,-0.60,27.89
3.36,-0.45,27.02
3.36,-0.31,26.14
3.36,-0.17,25.27
3.36,-0.03,24.42
3.36,0.11,23.61
3.36,0.25,22.86
3.36,0.39,22.17
3.36,0.54,21.57
3.36,0.68,21.06
3.36,0.82,20.65
3.36,0.96,20.34
3.36,1.10,20.15
3.36,1.24,20.06
3.36,1.38,20.07
3.36,1.53,20.17
3.36,1.67,20.36
3.36,1.81,20.61
3.36,1.95,20.91
3.36,2.09,21.24
3.36,2.23,21.60
3.36,2.37,21.96
3.36,2.52,22.32
3.36,2.66,22.66
3.36,2.80,22.97
3.36,2.94,23.25
3.36,3.08,23.50
3.36,3.22,23.71
3.36,3.36,23.88
3.36,3.51,24.02
3.36,3.65,24.13
3.36,3.79,24.21
3.36,3.93,24.27
3.36,4.07,24.30
3.36,4.21,24.31
3.36,4.35,24.30
3.36,4.49,24.27
3.36,4.64,24.22
3.36,4.78,24.15
3.36,4.92,24.06
3.36,5.06,23.95
3.36,5.20,23.83
3.36,5.34,23.68
3.36,5.48,23.51
3.36,5.63,23.34
3.36,5.77,23.15
3.36,5.91,22.96
3.36,6.05,22.78
3.36,6.19,22.61
3.36,6.33,22.46
3.36,6.47,22.34
3.36,6.62,22.25
3.36,6.76,22.21
3.36,6.90,22.22
3.36,7.04,22.27
3.36,7.18,22.39
3.36,7.32,22.55
3.36,7.46,22.77
3.36,7.61,23.03
3.36,7.75,23.34
3.36,7.89,23.68
3.36,8.03,24.05
3.36,8.17,24.45
3.36,8.31,24.85
3.36,8.45,25.26
3.36,8.60,25.66
3.36,8.74,26.06
3.36,8.88,26.44
3.36,9.02,26.80
3.36,9.16,27.14
3.36,9.30,27.45
3.36,9.44,27.74
3.36,9.59,28.01
3.36,9.73,28.25
3.36,9.87,28.48
3.36,10.01,28.68
3.36,10.15,28.86
3.36,10.29,29.02
3.36,10.43,29.16
3.36,10.58,29.29
3.36,10.72,29.38
3.36,10.86,29.45
3.36,11.00,29.49
3.51,-3.00,36.34
3.51,-2.86,36.25
3.51,-2.72,36.08
3.51,-2.58,35.84
3.51,-2.43,35.54
3.51,-2.29,35.19
3.51,-2.15,34.79
3.51,-2.01,34.35
3.51,-1.87,33.87
3.51,-1.73,33.34
3.51,-1.59,32.77
3.51,-1.44,32.14
3.51,-1.30,31.45
3.51,-1.16,30.72
3.51,-1.02,29.93
3.51,-0.88,29.10
3.51,-0.74,28.22
3.51,-0.60,27.31
3.51,-0.45,26.38
3.51,-0.31,25.45
3.51,-0.17,24.52
3.51,-0.03,23.61
3.51,0.11,22.75
3.51,0.25,21.95
3.51,0.39,21.22
3.51,0.54,20.58
3.51,0.68,20.05
3.51,0.82,19.63
3.51,0.96,19.32
3.51,1.10,19.14
3.51,1.24,19.07
3.51,1.38,19.11
3.51,1.53,19.26
3.51,1.67,19.49
3.51,1.81,19.80
3.51,1.95,20.17
3.51,2.09,20.58
3.51,2.23,21.02
3.51,2.37,21.46
3.51,2.52,21.90
3.51,2.66,22.31
3.51,2.80,22.71
3.51,2.94,23.06
3.51,3.08,23.38
3.51,3.22,23.65
3.51,3.36,23.88
3.51,3.51,24.07
3.51,3.65,24.22
3.51,3.79,24.33
3.51,3.93,24.41
3.51,4.07,24.46
3.51,4.21,24.48
3.51,4.35,24.48
3.51,4.49,24.44
3.51,4.64,24.39
3.51,4.78,24.30
3.51,4.92,24.20
3.51,5.06,24.07
3.51,5.20,23.92
3.51,5.34,23.74
3.51,5.48,23.55
3.51,5.63,23.35
3.51,5.77,23.14
3.51,5.91,22.92
3.51,6.05,22.71
3.51,6.19,22.52
3.51,6.33,22.35
3.51,6.47,22.21
3.51,6.62,22.11
3.51,6.76,22.05
3.51,6.90,22.05
3.51,7.04,22.10
3.51,7.18,22.21
3.51,7.32,22.37
3.51,7.46,22.59
3.51,7.61,22.85
3.51,7.75,23.16
3.51,7.89,23.51
3.51,8.03,23.89
3.51,8.17,24.29
3.51,8.31,24.70
3.51,8.45,25.11
3.51,8.60,25.52
3.51,8.74,25.92
3.51,8.88,26.31
3.51,9.02,26.67
3.51,9.16,27.02
3.51,9.30,27.34
3.51,9.44,27.64
3.51,9.59,27.91
3.51,9.73,28.15
3.51,9.87,28.38
3.51,10.01,28.58
3.51,10.15,28.76
3.51,10.29,28.93
3.51,10.43,29.07
3.51,10.58,29.19
3.51,10.72,29.29
3.51,10.86,29.36
3.51,11.00,29.40
3.65,-3.00,36.24
3.65,-2.86,36.15
3.65,-2.72,35.97
3.65,-2.58,35.73
3.65,-2.43,35.42
3.65,-2.29,35.06
3.65,-2.15,34.65
3.65,-2.01,34.20
3.65,-1.87,33.69
3.65,-1.73,33.14
3.65,-1.59,32.54
3.65,-1.44,31.88
3.65,-1.30,31.17
3.65,-1.16,30.39
3.65,-1.02,29.57
3.65,-0.88,28.69
3.65,-0.74,27.76
3.65,-0.60,26.81
3.65,-0.45,25.83
3.65,-0.31,24.84
3.65,-0.17,23.86
3.65,-0.03,22.91
3.65,0.11,22.00
3.65,0.25,21.15
3.65,0.39,20.39
3.65,0.54,19.72
3.65,0.68,19.17
3.65,0.82,18.73
3.65,0.96,18.43
3.65,1.10,18.25
3.65,1.24,18.20
3.65,1.38,18.27
3.65,1.53,18.45
3.65,1.67,18.73
3.65,1.81,19.10
3.65,1.95,19.52
3.65,2.09,20.00
3.65,2.23,20.50
3.65,2.37,21.01
3.65,2.52,21.51
3.65,2.66,22.00
3.65,2.80,22.46
3.65,2.94,22.88
3.65,3.08,23.25
3.65,3.22,23.58
3.65,3.36,23.86
3.65,3.51,24.09
3.65,3.65,24.27
3.65,3.79,24.41
3.65,3.93,24.52
3.65,4.07,24.58
3.65,4.21,24.61
3.65,4.35,24.61
3.65,4.49,24.57
3.65,4.64,24.51
3.65,4.78,24.42
3.65,4.92,24.30
3.65,5.06,24.15
3.65,5.20,23.98
3.65,5.34,23.79
3.65,5.48,23.57
3.65,5.63,23.35
3.65,5.77,23.11
3.65,5.91,22.88
3.65,6.05,22.65
3.65,6.19,22.44
3.65,6.33,22.25
3.65,6.47,22.09
3.65,6.62,21.98
3.65,6.76,21.92
3.65,6.90,21.90
3.65,7.04,21.95
3.65,7.18,22.05
3.65,7.32,22.21
3.65,7.46,22.43
3.65,7.61,22.70
3.65,7.75,23.01
3.65,7.89,23.36
3.65,8.03,23.74
3.65,8.17,24.15
3.65,8.31,24.56
3.65,8.45,24.98
3.65,8.60,25.40
3.65,8.74,25.80
3.65,8.88,26.19
3.65,9.02,26.57
3.65,9.16,26.91
3.65,9.30,27.24
3.65,9.44,27.54
3.65,9.59,27.81
3.65,9.73,28.06
3.65,9.87,28.28
3.65,10.01,28.49
3.65,10.15,28.67
3.65,10.29,28.84
3.65,10.43,28.98
3.65,10.58,29.11
3.65,10.72,29.21
3.65,10.86,29.28
3.65,11.00,29.31
3.79,-3.00,36.14
3.79,-2.86,36.05
3.79,-2.72,35.87
3.79,-2.58,35.62
3.79,-2.43,35.31
3.79,-2.29,34.94
3.79,-2.15,34.52
3.79,-2.01,34.05
3.79,-1.87,33.54
3.79,-1.73,32.97
3.79,-1.59,32.34
3.79,-1.44,31.66
3.79,-1.30,30.92
3.79,-1.16,30.11
3.79,-1.02,29.25
3.79,-0.88,28.34
3.79,-0.74,27.37
3.79,-0.60,26.37
3.79,-0.45,25.35
3.79,-0.31,24.32
3.79,-0.17,23.30
3.79,-0.03,22.30
3.79,0.11,21.36
3.79,0.25,20.48
3.79,0.39,19.68
3.79,0.54,18.99
3.79,0.68,18.42
3.79,0.82,17.98
3.79,0.96,17.67
3.79,1.10,17.50
3.79,1.24,17.46
3.79,1.38,17.55
3.79,1.53,17.77
3.79,1.67,18.08
3.79,1.81,18.49
3.79,1.95,18.96
3.79,2.09,19.49
3.79,2.23,20.04
3.79,2.37,20.61
3.79,2.52,21.17
3.79,2.66,21.72
3.79,2.80,22.23
3.79,2.94,22.70
3.79,3.08,23.12
3.79,3.22,23.49
3.79,3.36,23.81
3.79,3.51,24.08
3.79,3.65,24.29
3.79,3.79,24.46
3.79,3.93,24.58
3.79,4.07,24.66
3.79,4.21,24.69
3.79,4.35,24.69
3.79,4.49,24.66
3.79,4.64,24.59
3.79,4.78,24.50
3.79,4.92,24.37
3.79,5.06,24.21
3.79,5.20,24.02
3.79,5.34,23.81
3.79,5.48,23.58
3.79,5.63,23.34
3.79,5.77,23.09
3.79,5.91,22.84
3.79,6.05,22.59
3.79,6.19,22.36
3.79,6.33,22.16
3.79,6.47,22.00
3.79,6.62,21.87
3.79,6.76,21.80
3.79,6.90,21.78
3.79,7.04,21.82
3.79,7.18,21.92
3.79,7.32,22.08
3.79,7.46,22.30
3.79,7.61,22.57
3.79,7.75,22.88
3.79,7.89,23.24
3.79,8.03,23.62
3.79,8.17,24.03
3.79,8.31,24.45
3.79,8.45,24.87
3.79,8.60,25.29
3.79,8.74,25.70
3.79,8.88,26.10
3.79,9.02,26.47
3.79,9.16,26.82
3.79,9.30,27.15
3.79,9.44,27.45
3.79,9.59,27.72
3.79,9.73,27.97
3.79,9.87,28.20
3.79,10.01,28.40
3.79,10.15,28.59
3.79,10.29,28.75
3.79,10.43,28.90
3.79,10.58,29.03
3.79,10.72,29.12
3.79,10.86,29.19
3.79,11.00,29.23
3.93,-3.00,36.05
3.93,-2.86,35.96
3.93,-2.72,35.78
3.93,-2.58,35.53
3.93,-2.43,35.21
3.93,-2.29,34.83
3.93,-2.15,34.40
3.93,-2.01,33.92
3.93,-1.87,33.40
3.93,-1.73,32.81
3.93,-1.59,32.17
3.93,-1.44,31.47
3.93,-1.30,30.70
3.93,-1.16,29.88
3.93,-1.02,28.99
3.93,-0.88,28.04
3.93,-0.74,27.05
3.93,-0.60,26.01
3.93,-0.45,24.96
3.93,-0.31,23.89
3.93,-0.17,22.83
3.93,-0.03,21.81
3.93,0.11,20.83
3.93,0.25,19.92
3.93,0.39,19.10
3.93,0.54,18.39
3.93,0.68,17.81
3.93,0.82,17.35
3.93,0.96,17.04
3.93,1.10,16.88
3.93,1.24,16.85
3.93,1.38,16.96
3.93,1.53,17.20
3.93,1.67,17.54
3.93,1.81,17.98
3.93,1.95,18.49
3.93,2.09,19.06
3.93,2.23,19.66
3.93,2.37,20.27
3.93,2.52,20.88
3.93,2.66,21.47
3.93,2.80,22.02
3.93,2.94,22.53
3.93,3.08,22.99
3.93,3.22,23.40
3.93,3.36,23.75
3.93,3.51,24.04
3.93,3.65,24.28
3.93,3.79,24.46
3.93,3.93,24.60
3.93,4.07,24.69
3.93,4.21,24.73
3.93,4.35,24.74
3.93,4.49,24.71
3.93,4.64,24.64
3.93,4.78,24.54
3.93,4.92,24.40
3.93,5.06,24.23
3.93,5.20,24.04
3.93,5.34,23.82
3.93,5.48,23.58
3.93,5.63,23.32
3.93,5.77,23.06
3.93,5.91,22.79
3.93,6.05,22.54
3.93,6.19,22.30
3.93,6.33,22.09
3.93,6.47,21.91
3.93,6.62,21.78
3.93,6.76,21.70
3.93,6.90,21.67
3.93,7.04,21.71
3.93,7.18,21.81
3.93,7.32,21.97
3.93,7.46,22.18
3.93,7.61,22.46
3.93,7.75,22.78
3.93,7.89,23.13
3.93,8.03,23.52
3.93,8.17,23.93
3.93,8.31,24.36
3.93,8.45,24.78
3.93,8.60,25.21
3.93,8.74,25.62
3.93,8.88,26.02
3.93,9.02,26.39
3.93,9.16,26.74
3.93,9.30,27.07
3.93,9.44,27.37
3.93,9.59,27.65
3.93,9.73,27.90
3.93,9.87,28.12
3.93,10.01,28.33
3.93,10.15,28.51
3.93,10.29,28.68
3.93,10.43,28.82
3.93,10.58,28.95
3.93,10.72,29.05
3.93,10.86,29.12
3.93,11.00,29.15
4.07,-3.00,35.97
4.07,-2.86,35.88
4.07,-2.72,35.70
4.07,-2.58,35.44
4.07,-2.43,35.11
4.07,-2.29,34.73
4.07,-2.15,34.30
4.07,-2.01,33.81
4.07,-1.87,33.27
4.07,-1.73,32.68
4.07,-1.59,32.03
4.07,-1.44,31.31
4.07,-1.30,30.53
4.07,-1.16,29.68
4.07,-1.02,28.77
4.07,-0.88,27.80
4.07,-0.74,26.78
4.07,-0.60,25.72
4.07,-0.45,24.64
4.07,-0.31,23.55
4.07,-0.17,22.46
4.07,-0.03,21.41
4.07,0.11,20.41
4.07,0.25,19.48
4.07,0.39,18.64
4.07,0.54,17.92
4.07,0.68,17.32
4.07,0.82,16.86
4.07,0.96,16.55
4.07,1.10,16.38
4.07,1.24,16.37
4.07,1.38,16.49
4.07,1.53,16.74
4.07,1.67,17.11
4.07,1.81,17.58
4.07,1.95,18.12
4.07,2.09,18.71
4.07,2.23,19.34
4.07,2.37,19.99
4.07,2.52,20.63
4.07,2.66,21.24
4.07,2.80,21.83
4.07,2.94,22.37
4.07,3.08,22.86
4.07,3.22,23.29
4.07,3.36,23.66
4.07,3.51,23.98
4.07,3.65,24.23
4.07,3.79,24.43
4.07,3.93,24.58
4.07,4.07,24.68
4.07,4.21,24.73
4.07,4.35,24.74
4.07,4.49,24.71
4.07,4.64,24.65
4.07,4.78,24.54
4.07,4.92,24.41
4.07,5.06,24.23
4.07,5.20,24.03
4.07,5.34,23.81
4.07,5.48,23.56
4.07,5.63,23.30
4.07,5.77,23.02
4.07,5.91,22.75
4.07,6.05,22.49
4.07,6.19,22.24
4.07,6.33,22.02
4.07,6.47,21.83
4.07,6.62,21.69
4.07,6.76,21.60
4.07,6.90,21.58
4.07,7.04,21.61
4.07,7.18,21.71
4.07,7.32,21.87
4.07,7.46,22.09
4.07,7.61,22.36
4.07,7.75,22.69
4.07,7.89,23.05
4.07,8.03,23.44
4.07,8.17,23.86
4.07,8.31,24.29
4.07,8.45,24.72
4.07,8.60,25.14
4.07,8.74,25.56
4.07,8.88,25.95
4.07,9.02,26.33
4.07,9.16,26.68
4.07,9.30,27.01
4.07,9.44,27.31
4.07,9.59,27.58
4.07,9.73,27.83
4.07,9.87,28.05
4.07,10.01,28.26
4.07,10.15,28.44
4.07,10.29,28.61
4.07,10.43,28.75
4.07,10.58,28.88
4.07,10.72,28.97
4.07,10.86,29.04
4.07,11.00,29.08
4.21,-3.00,35.89
4.21,-2.86,35.80
4.21,-2.72,35.62
4.21,-2.58,35.36
4.21,-2.43,35.03
4.21,-2.29,34.64
4.21,-2.15,34.21
4.21,-2.01,33.72
4.21,-1.87,33.17
4.21,-1.73,32.57
4.21,-1.59,31.91
4.21,-1.44,31.18
4.21,-1.30,30.38
4.21,-1.16,29.52
4.21,-1.02,28.60
4.21,-0.88,27.61
4.21,-0.74,26.58
4.21,-0.60,25.50
4.21,-0.45,24.40
4.21,-0.31,23.29
4.21,-0.17,22.18
4.21,-0.03,21.11
4.21,0.11,20.09
4.21,0.25,19.15
4.21,0.39,18.30
4.21,0.54,17.56
4.21,0.68,16.96
4.21,0.82,16.49
4.21,0.96,16.18
4.21,1.10,16.02
4.21,1.24,16.00
4.21,1.38,16.14
4.21,1.53,16.40
4.21,1.67,16.78
4.21,1.81,17.26
4.21,1.95,17.82
4.21,2.09,18.43
4.21,2.23,19.09
4.21,2.37,19.75
4.21,2.52,20.41
4.21,2.66,21.05
4.21,2.80,21.66
4.21,2.94,22.22
4.21,3.08,22.72
4.21,3.22,23.17
4.21,3.36,23.56
4.21,3.51,23.89
4.21,3.65,24.15
4.21,3.79,24.37
4.21,3.93,24.52
4.21,4.07,24.63
4.21,4.21,24.69
4.21,4.35,24.71
4.21,4.49,24.68
4.21,4.64,24.62
4.21,4.78,24.52
4.21,4.92,24.38
4.21,5.06,24.21
4.21,5.20,24.01
4.21,5.34,23.78
4.21,5.48,23.53
4.21,5.63,23.26
4.21,5.77,22.98
4.21,5.91,22.70
4.21,6.05,22.43
4.21,6.19,22.17
4.21,6.33,21.94
4.21,6.47,21.75
4.21,6.62,21.61
4.21,6.76,21.52
4.21,6.90,21.48
4.21,7.04,21.52
4.21,7.18,21.62
4.21,7.32,21.78
4.21,7.46,22.00
4.21,7.61,22.28
4.21,7.75,22.61
4.21,7.89,22.98
4.21,8.03,23.38
4.21,8.17,23.80
4.21,8.31,24.23
4.21,8.45,24.66
4.21,8.60,25.09
4.21,8.74,25.51
4.21,8.88,25.90
4.21,9.02,26.28
4.21,9.16,26.63
4.21,9.30,26.95
4.21,9.44,27.25
4.21,9.59,27.52
4.21,9.73,27.77
4.21,9.87,27.99
4.21,10.01,28.20
4.21,10.15,28.38
4.21,10.29,28.54
4.21,10.43,28.69
4.21,10.58,28.81
4.21,10.72,28.91
4.21,10.86,28.98
4.21,11.00,29.01
4.35,-3.00,35.82
4.35,-2.86,35.73
4.35,-2.72,35.54
4.35,-2.58,35.28
4.35,-2.43,34.95
4.35,-2.29,34.57
4.35,-2.15,34.13
4.35,-2.01,33.63
4.35,-1.87,33.08
4.35,-1.73,32.48
4.35,-1.59,31.81
4.35,-1.44,31.07
4.35,-1.30,30.27
4.35,-1.16,29.40
4.35,-1.02,28.47
4.35,-0.88,27.47
4.35,-0.74,26.42
4.35,-0.60,25.34
4.35,-0.45,24.22
4.35,-0.31,23.10
4.35,-0.17,21.99
4.35,-0.03,20.90
4.35,0.11,19.87
4.35,0.25,18.92
4.35,0.39,18.06
4.35,0.54,17.32
4.35,0.68,16.71
4.35,0.82,16.24
4.35,0.96,15.92
4.35,1.10,15.76
4.35,1.24,15.75
4.35,1.38,15.88
4.35,1.53,16.15
4.35,1.67,16.54
4.35,1.81,17.03
4.35,1.95,17.60
4.35,2.09,18.22
4.35,2.23,18.88
4.35,2.37,19.56
4.35,2.52,20.23
4.35,2.66,20.88
4.35,2.80,21.50
4.35,2.94,22.07
4.35,3.08,22.58
4.35,3.22,23.04
4.35,3.36,23.44
4.35,3.51,23.77
4.35,3.65,24.05
4.35,3.79,24.26
4.35,3.93,24.43
4.35,4.07,24.54
4.35,4.21,24.61
4.35,4.35,24.63
4.35,4.49,24.61
4.35,4.64,24.55
4.35,4.78,24.46
4.35,4.92,24.32
4.35,5.06,24.15
4.35,5.20,23.96
4.35,5.34,23.73
4.35,5.48,23.47
4.35,5.63,23.20
4.35,5.77,22.92
4.35,5.91,22.64
4.35,6.05,22.36
4.35,6.19,22.09
4.35,6.33,21.86
4.35,6.47,21.66
4.35,6.62,21.51
4.35,6.76,21.41
4.35,6.90,21.38
4.35,7.04,21.41
4.35,7.18,21.51
4.35,7.32,21.68
4.35,7.46,21.91
4.35,7.61,22.20
4.35,7.75,22.53
4.35,7.89,22.91
4.35,8.03,23.32
4.35,8.17,23.74
4.35,8.31,24.18
4.35,8.45,24.62
4.35,8.60,25.05
4.35,8.74,25.47
4.35,8.88,25.87
4.35,9.02,26.24
4.35,9.16,26.59
4.35,9.30,26.91
4.35,9.44,27.21
4.35,9.59,27.48
4.35,9.73,27.72
4.35,9.87,27.94
4.35,10.01,28.14
4.35,10.15,28.32
4.35,10.29,28.48
4.35,10.43,28.63
4.35,10.58,28.75
4.35,10.72,28.84
4.35,10.86,28.91
4.35,11.00,28.95
4.49,-3.00,35.76
4.49,-2.86,35.66
4.49,-2.72,35.48
4.49,-2.58,35.22
4.49,-2.43,34.89
4.49,-2.29,34.50
4.49,-2.15,34.06
4.49,-2.01,33.56
4.49,-1.87,33.01
4.49,-1.73,32.40
4.49,-1.59,31.73
4.49,-1.44,30.99
4.49,-1.30,30.18
4.49,-1.16,29.31
4.49,-1.02,28.37
4.49,-0.88,27.37
4.49,-0.74,26.32
4.49,-0.60,25.23
4.49,-0.45,24.11
4.49,-0.31,22.98
4.49,-0.17,21.86
4.49,-0.03,20.77
4.49,0.11,19.73
4.49,0.25,18.77
4.49,0.39,17.91
4.49,0.54,17.16
4.49,0.68,16.55
4.49,0.82,16.08
4.49,0.96,15.76
4.49,1.10,15.60
4.49,1.24,15.58
4.49,1.38,15.72
4.49,1.53,15.99
4.49,1.67,16.38
4.49,1.81,16.87
4.49,1.95,17.44
4.49,2.09,18.06
4.49,2.23,18.73
4.49,2.37,19.41
4.49,2.52,20.08
4.49,2.66,20.73
4.49,2.80,21.35
4.49,2.94,21.92
4.49,3.08,22.44
4.49,3.22,22.89
4.49,3.36,23.29
4.49,3.51,23.63
4.49,3.65,23.91
4.49,3.79,24.13
4.49,3.93,24.30
4.49,4.07,24.41
4.49,4.21,24.49
4.49,4.35,24.52
4.49,4.49,24.50
4.49,4.64,24.45
4.49,4.78,24.36
4.49,4.92,24.23
4.49,5.06,24.07
4.49,5.20,23.87
4.49,5.34,23.65
4.49,5.48,23.40
4.49,5.63,23.12
4.49,5.77,22.84
4.49,5.91,22.54
4.49,6.05,22.26
4.49,6.19,21.98
4.49,6.33,21.74
4.49,6.47,21.53
4.49,6.62,21.38
4.49,6.76,21.28
4.49,6.90,21.24
4.49,7.04,21.27
4.49,7.18,21.38
4.49,7.32,21.55
4.49,7.46,21.79
4.49,7.61,22.09
4.49,7.75,22.44
4.49,7.89,22.83
4.49,8.03,23.25
4.49,8.17,23.69
4.49,8.31,24.13
4.49,8.45,24.58
4.49,8.60,25.02
4.49,8.74,25.44
4.49,8.88,25.84
4.49,9.02,26.21
4.49,9.16,26.56
4.49,9.30,26.88
4.49,9.44,27.17
4.49,9.59,27.44
4.49,9.73,27.68
4.49,9.87,27.90
4.49,10.01,28.09
4.49,10.15,28.27
4.49,10.29,28.43
4.49,10.43,28.57
4.49,10.58,28.69
4.49,10.72,28.79
4.49,10.86,28.85
4.49,11.00,28.89
4.64,-3.00,35.70
4.64,-2.86,35.60
4.64,-2.72,35.42
4.64,-2.58,35.16
4.64,-2.43,34.83
4.64,-2.29,34.44
4.64,-2.15,33.99
4.64,-2.01,33.50
4.64,-1.87,32.95
4.64,-1.73,32.34
4.64,-1.59,31.66
4.64,-1.44,30.93
4.64,-1.30,30.12
4.64,-1.16,29.25
4.64,-1.02,28.31
4.64,-0.88,27.30
4.64,-0.74,26.25
4.64,-0.60,25.16
4.64,-0.45,24.04
4.64,-0.31,22.91
4.64,-0.17,21.79
4.64,-0.03,20.70
4.64,0.11,19.66
4.64,0.25,18.70
4.64,0.39,17.83
4.64,0.54,17.09
4.64,0.68,16.47
4.64,0.82,16.00
4.64,0.96,15.67
4.64,1.10,15.51
4.64,1.24,15.49
4.64,1.38,15.63
4.64,1.53,15.89
4.64,1.67,16.28
4.64,1.81,16.76
4.64,1.95,17.33
4.64,2.09,17.95
4.64,2.23,18.60
4.64,2.37,19.28
4.64,2.52,19.94
4.64,2.66,20.59
4.64,2.80,21.20
4.64,2.94,21.76
4.64,3.08,22.28
4.64,3.22,22.73
4.64,3.36,23.12
4.64,3.51,23.46
4.64,3.65,23.74
4.64,3.79,23.96
4.64,3.93,24.13
4.64,4.07,24.25
4.64,4.21,24.33
4.64,4.35,24.36
4.64,4.49,24.36
4.64,4.64,24.31
4.64,4.78,24.23
4.64,4.92,24.11
4.64,5.06,23.95
4.64,5.20,23.76
4.64,5.34,23.54
4.64,5.48,23.29
4.64,5.63,23.01
4.64,5.77,22.71
4.64,5.91,22.41
4.64,6.05,22.12
4.64,6.19,21.83
4.64,6.33,21.57
4.64,6.47,21.36
4.64,6.62,21.19
4.64,6.76,21.08
4.64,6.90,21.04
4.64,7.04,21.08
4.64,7.18,21.19
4.64,7.32,21.37
4.64,7.46,21.63
4.64,7.61,21.94
4.64,7.75,22.31
4.64,7.89,22.72
4.64,8.03,23.16
4.64,8.17,23.61
4.64,8.31,24.07
4.64,8.45,24.53
4.64,8.60,24.98
4.64,8.74,25.41
4.64,8.88,25.81
4.64,9.02,26.19
4.64,9.16,26.54
4.64,9.30,26.86
4.64,9.44,27.15
4.64,9.59,27.41
4.64,9.73,27.65
4.64,9.87,27.86
4.64,10.01,28.05
4.64,10.15,28.23
4.64,10.29,28.38
4.64,10.43,28.52
4.64,10.58,28.64
4.64,10.72,28.73
4.64,10.86,28.80
4.64,11.00,28.83
4.78,-3.00,35.64
4.78,-2.86,35.55
4.78,-2.72,35.36
4.78,-2.58,35.10
4.78,-2.43,34.77
4.78,-2.29,34.38
4.78,-2.15,33.94
4.78,-2.01,33.44
4.78,-1.87,32.89
4.78,-1.73,32.29
4.78,-1.59,31.62
4.78,-1.44,30.88
4.78,-1.30,30.07
4.78,-1.16,29.20
4.78,-1.02,28.26
4.78,-0.88,27.26
4.78,-0.74,26.21
4.78,-0.60,25.12
4.78,-0.45,24.00
4.78,-0.31,22.88
4.78,-0.17,21.76
4.78,-0.03,20.67
4.78,0.11,19.64
4.78,0.25,18.68
4.78,0.39,17.81
4.78,0.54,17.06
4.78,0.68,16.45
4.78,0.82,15.97
4.78,0.96,15.65
4.78,1.10,15.48
4.78,1.24,15.46
4.78,1.38,15.58
4.78,1.53,15.84
4.78,1.67,16.22
4.78,1.81,16.69
4.78,1.95,17.25
4.78,2.09,17.86
4.78,2.23,18.50
4.78,2.37,19.16
4.78,2.52,19.82
4.78,2.66,20.45
4.78,2.80,21.05
4.78,2.94,21.60
4.78,3.08,22.10
4.78,3.22,22.54
4.78,3.36,22.93
4.78,3.51,23.26
4.78,3.65,23.53
4.78,3.79,23.75
4.78,3.93,23.92
4.78,4.07,24.05
4.78,4.21,24.13
4.78,4.35,24.17
4.78,4.49,24.17
4.78,4.64,24.14
4.78,4.78,24.06
4.78,4.92,23.95
4.78,5.06,23.80
4.78,5.20,23.61
4.78,5.34,23.39
4.78,5.48,23.13
4.78,5.63,22.85
4.78,5.77,22.54
4.78,5.91,22.23
4.78,6.05,21.91
4.78,6.19,21.61
4.78,6.33,21.34
4.78,6.47,21.10
4.78,6.62,20.92
4.78,6.76,20.81
4.78,6.90,20.76
4.78,7.04,20.80
4.78,7.18,20.92
4.78,7.32,21.12
4.78,7.46,21.39
4.78,7.61,21.73
4.78,7.75,22.12
4.78,7.89,22.56
4.78,8.03,23.02
4.78,8.17,23.50
4.78,8.31,23.99
4.78,8.45,24.47
4.78,8.60,24.93
4.78,8.74,25.37
4.78,8.88,25.78
4.78,9.02,26.17
4.78,9.16,26.52
4.78,9.30,26.84
4.78,9.44,27.12
4.78,9.59,27.38
4.78,9.73,27.62
4.78,9.87,27.83
4.78,10.01,28.02
4.78,10.15,28.19
4.78,10.29,28.34
4.78,10.43,28.47
4.78,10.58,28.59
4.78,10.72,28.68
4.78,10.86,28.75
4.78,11.00,28.78
4.92,-3.00,35.59
4.92,-2.86,35.49
4.92,-2.72,35.31
4.92,-2.58,35.05
4.92,-2.43,34.72
4.92,-2.29,34.33
4.92,-2.15,33.89
4.92,-2.01,33.40
4.92,-1.87,32.85
4.92,-1.73,32.24
4.92,-1.59,31.58
4.92,-1.44,30.84
4.92,-1.30,30.04
4.92,-1.16,29.17
4.92,-1.02,28.24
4.92,-0.88,27.24
4.92,-0.74,26.20
4.92,-0.60,25.11
4.92,-0.45,24.00
4.92,-0.31,22.87
4.92,-0.17,21.76
4.92,-0.03,20.68
4.92,0.11,19.64
4.92,0.25,18.69
4.92,0.39,17.83
4.92,0.54,17.08
4.92,0.68,16.46
4.92,0.82,15.98
4.92,0.96,15.66
4.92,1.10,15.48
4.92,1.24,15.46
4.92,1.38,15.57
4.92,1.53,15.82
4.92,1.67,16.19
4.92,1.81,16.65
4.92,1.95,17.19
4.92,2.09,17.78
4.92,2.23,18.41
4.92,2.37,19.05
4.92,2.52,19.69
4.92,2.66,20.30
4.92,2.80,20.88
4.92,2.94,21.42
4.92,3.08,21.90
4.92,3.22,22.33
4.92,3.36,22.71
4.92,3.51,23.03
4.92,3.65,23.29
4.92,3.79,23.51
4.92,3.93,23.68
4.92,4.07,23.81
4.92,4.21,23.89
4.92,4.35,23.94
4.92,4.49,23.95
4.92,4.64,23.92
4.92,4.78,23.86
4.92,4.92,23.75
4.92,5.06,23.61
4.92,5.20,23.42
4.92,5.34,23.20
4.92,5.48,22.93
4.92,5.63,22.63
4.92,5.77,22.31
4.92,5.91,21.98
4.92,6.05,21.63
4.92,6.19,21.31
4.92,6.33,21.00
4.92,6.47,20.75
4.92,6.62,20.55
4.92,6.76,20.42
4.92,6.90,20.37
4.92,7.04,20.41
4.92,7.18,20.54
4.92,7.32,20.76
4.92,7.46,21.06
4.92,7.61,21.43
4.92,7.75,21.86
4.92,7.89,22.33
4.92,8.03,22.83
4.92,8.17,23.35
4.92,8.31,23.87
4.92,8.45,24.37
4.92,8.60,24.86
4.92,8.74,25.32
4.92,8.88,25.75
4.92,9.02,26.14
4.92,9.16,26.49
4.92,9.30,26.81
4.92,9.44,27.10
4.92,9.59,27.36
4.92,9.73,27.59
4.92,9.87,27.80
4.92,10.01,27.98
4.92,10.15,28.15
4.92,10.29,28.30
4.92,10.43,28.43
4.92,10.58,28.55
4.92,10.72,28.64
4.92,10.86,28.70
4.92,11.00,28.73
5.06,-3.00,35.54
5.06,-2.86,35.45
5.06,-2.72,35.26
5.06,-2.58,35.00
5.06,-2.43,34.68
5.06,-2.29,34.29
5.06,-2.15,33.85
5.06,-2.01,33.36
5.06,-1.87,32.81
5.06,-1.73,32.21
5.06,-1.59,31.54
5.06,-1.44,30.81
5.06,-1.30,30.01
5.06,-1.16,29.15
5.06,-1.02,28.22
5.06,-0.88,27.23
5.06,-0.74,26.19
5.06,-0.60,25.11
5.06,-0.45,24.00
5.06,-0.31,22.88
5.06,-0.17,21.78
5.06,-0.03,20.70
5.06,0.11,19.67
5.06,0.25,18.72
5.06,0.39,17.86
5.06,0.54,17.11
5.06,0.68,16.49
5.06,0.82,16.02
5.06,0.96,15.68
5.06,1.10,15.50
5.06,1.24,15.47
5.06,1.38,15.58
5.06,1.53,15.82
5.06,1.67,16.17
5.06,1.81,16.61
5.06,1.95,17.13
5.06,2.09,17.71
5.06,2.23,18.31
5.06,2.37,18.93
5.06,2.52,19.55
5.06,2.66,20.14
5.06,2.80,20.70
5.06,2.94,21.22
5.06,3.08,21.68
5.06,3.22,22.10
5.06,3.36,22.46
5.06,3.51,22.76
5.06,3.65,23.02
5.06,3.79,23.23
5.06,3.93,23.40
5.06,4.07,23.53
5.06,4.21,23.62
5.06,4.35,23.67
5.06,4.49,23.69
5.06,4.64,23.67
5.06,4.78,23.61
5.06,4.92,23.52
5.06,5.06,23.37
5.06,5.20,23.18
5.06,5.34,22.95
5.06,5.48,22.67
5.06,5.63,22.35
5.06,5.77,22.00
5.06,5.91,21.64
5.06,6.05,21.26
5.06,6.19,20.89
5.06,6.33,20.56
5.06,6.47,20.26
5.06,6.62,20.04
5.06,6.76,19.89
5.06,6.90,19.83
5.06,7.04,19.88
5.06,7.18,20.02
5.06,7.32,20.26
5.06,7.46,20.60
5.06,7.61,21.01
5.06,7.75,21.49
5.06,7.89,22.01
5.06,8.03,22.57
5.06,8.17,23.13
5.06,8.31,23.69
5.06,8.45,24.24
5.06,8.60,24.76
5.06,8.74,25.25
5.06,8.88,25.69
5.06,9.02,26.10
5.06,9.16,26.47
5.06,9.30,26.79
5.06,9.44,27.08
5.06,9.59,27.34
5.06,9.73,27.57
5.06,9.87,27.77
5.06,10.01,27.96
5.06,10.15,28.12
5.06,10.29,28.27
5.06,10.43,28.40
5.06,10.58,28.51
5.06,10.72,28.60
5.06,10.86,28.66
5.06,11.00,28.69
5.20,-3.00,35.50
5.20,-2.86,35.40
5.20,-2.72,35.22
5.20,-2.58,34.96
5.20,-2.43,34.63
5.20,-2.29,34.25
5.20,-2.15,33.81
5.20,-2.01,33.32
5.20,-1.87,32.78
5.20,-1.73,32.18
5.20,-1.59,31.51
5.20,-1.44,30.79
5.20,-1.30,29.99
5.20,-1.16,29.13
5.20,-1.02,28.21
5.20,-0.88,27.22
5.20,-0.74,26.19
5.20,-0.60,25.11
5.20,-0.45,24.01
5.20,-0.31,22.90
5.20,-0.17,21.80
5.20,-0.03,20.72
5.20,0.11,19.70
5.20,0.25,18.75
5.20,0.39,17.90
5.20,0.54,17.15
5.20,0.68,16.53
5.20,0.82,16.05
5.20,0.96,15.71
5.20,1.10,15.53
5.20,1.24,15.49
5.20,1.38,15.58
5.20,1.53,15.81
5.20,1.67,16.14
5.20,1.81,16.57
5.20,1.95,17.07
5.20,2.09,17.62
5.20,2.23,18.21
5.20,2.37,18.81
5.20,2.52,19.40
5.20,2.66,19.96
5.20,2.80,20.50
5.20,2.94,20.99
5.20,3.08,21.44
5.20,3.22,21.83
5.20,3.36,22.18
5.20,3.51,22.47
5.20,3.65,22.72
5.20,3.79,22.93
5.20,3.93,23.09
5.20,4.07,23.22
5.20,4.21,23.31
5.20,4.35,23.37
5.20,4.49,23.40
5.20,4.64,23.39
5.20,4.78,23.33
5.20,4.92,23.24
5.20,5.06,23.09
5.20,5.20,22.89
5.20,5.34,22.65
5.20,5.48,22.34
5.20,5.63,22.00
5.20,5.77,21.61
5.20,5.91,21.20
5.20,6.05,20.77
5.20,6.19,20.36
5.20,6.33,19.97
5.20,6.47,19.63
5.20,6.62,19.37
5.20,6.76,19.20
5.20,6.90,19.13
5.20,7.04,19.18
5.20,7.18,19.34
5.20,7.32,19.61
5.20,7.46,19.99
5.20,7.61,20.46
5.20,7.75,21.00
5.20,7.89,21.59
5.20,8.03,22.21
5.20,8.17,22.84
5.20,8.31,23.46
5.20,8.45,24.06
5.20,8.60,24.62
5.20,8.74,25.14
5.20,8.88,25.62
5.20,9.02,26.05
5.20,9.16,26.43
5.20,9.30,26.76
5.20,9.44,27.06
5.20,9.59,27.32
5.20,9.73,27.55
5.20,9.87,27.75
5.20,10.01,27.93
5.20,10.15,28.09
5.20,10.29,28.24
5.20,10.43,28.36
5.20,10.58,28.47
5.20,10.72,28.56
5.20,10.86,28.62
5.20,11.00,28.65
5.34,-3.00,35.46
5.34,-2.86,35.36
5.34,-2.72,35.18
5.34,-2.58,34.92
5.34,-2.43,34.59
5.34,-2.29,34.21
5.34,-2.15,33.77
5.34,-2.01,33.29
5.34,-1.87,32.74
5.34,-1.73,32.14
5.34,-1.59,31.48
5.34,-1.44,30.76
5.34,-1.30,29.97
5.34,-1.16,29.11
5.34,-1.02,28.19
5.34,-0.88,27.22
5.34,-0.74,26.18
5.34,-0.60,25.11
5.34,-0.45,24.02
5.34,-0.31,22.91
5.34,-0.17,21.81
5.34,-0.03,20.74
5.34,0.11,19.72
5.34,0.25,18.78
5.34,0.39,17.92
5.34,0.54,17.18
5.34,0.68,16.56
5.34,0.82,16.07
5.34,0.96,15.73
5.34,1.10,15.54
5.34,1.24,15.49
5.34,1.38,15.57
5.34,1.53,15.78
5.34,1.67,16.10
5.34,1.81,16.51
5.34,1.95,16.99
5.34,2.09,17.52
5.34,2.23,18.09
5.34,2.37,18.66
5.34,2.52,19.22
5.34,2.66,19.77
5.34,2.80,20.28
5.34,2.94,20.75
5.34,3.08,21.17
5.34,3.22,21.55
5.34,3.36,21.87
5.34,3.51,22.15
5.34,3.65,22.39
5.34,3.79,22.59
5.34,3.93,22.75
5.34,4.07,22.88
5.34,4.21,22.98
5.34,4.35,23.04
5.34,4.49,23.07
5.34,4.64,23.07
5.34,4.78,23.02
5.34,4.92,22.92
5.34,5.06,22.77
5.34,5.20,22.55
5.34,5.34,22.28
5.34,5.48,21.95
5.34,5.63,21.56
5.34,5.77,21.12
5.34,5.91,20.65
5.34,6.05,20.16
5.34,6.19,19.68
5.34,6.33,19.23
5.34,6.47,18.84
5.34,6.62,18.53
5.34,6.76,18.33
5.34,6.90,18.24
5.34,7.04,18.29
5.34,7.18,18.48
5.34,7.32,18.79
5.34,7.46,19.22
5.34,7.61,19.76
5.34,7.75,20.37
5.34,7.89,21.04
5.34,8.03,21.74
5.34,8.17,22.45
5.34,8.31,23.15
5.34,8.45,23.81
5.34,8.60,24.43
5.34,8.74,25.00
5.34,8.88,25.52
5.34,9.02,25.97
5.34,9.16,26.38
5.34,9.30,26.73
5.34,9.44,27.03
5.34,9.59,27.30
5.34,9.73,27.53
5.34,9.87,27.73
5.34,10.01,27.91
5.34,10.15,28.07
5.34,10.29,28.21
5.34,10.43,28.33
5.34,10.58,28.44
5.34,10.72,28.52
5.34,10.86,28.58
5.34,11.00,28.62
5.48,-3.00,35.42
5.48,-2.86,35.32
5.48,-2.72,35.14
5.48,-2.58,34.88
5.48,-2.43,34.56
5.48,-2.29,34.18
5.48,-2.15,33.74
5.48,-2.01,33.25
5.48,-1.87,32.71
5.48,-1.73,32.11
5.48,-1.59,31.46
5.48,-1.44,30.74
5.48,-1.30,29.95
5.48,-1.16,29.09
5.48,-1.02,28.18
5.48,-0.88,27.20
5.48,-0.74,26.17
5.48,-0.60,25.11
5.48,-0.45,24.01
5.48,-0.31,22.91
5.48,-0.17,21.82
5.48,-0.03,20.75
5.48,0.11,19.73
5.48,0.25,18.79
5.48,0.39,17.93
5.48,0.54,17.19
5.48,0.68,16.56
5.48,0.82,16.08
5.48,0.96,15.73
5.48,1.10,15.53
5.48,1.24,15.47
5.48,1.38,15.54
5.48,1.53,15.74
5.48,1.67,16.04
5.48,1.81,16.43
5.48,1.95,16.89
5.48,2.09,17.40
5.48,2.23,17.94
5.48,2.37,18.49
5.48,2.52,19.03
5.48,2.66,19.55
5.48,2.80,20.03
5.48,2.94,20.48
5.48,3.08,20.88
5.48,3.22,21.24
5.48,3.36,21.55
5.48,3.51,21.81
5.48,3.65,22.04
5.48,3.79,22.23
5.48,3.93,22.39
5.48,4.07,22.52
5.48,4.21,22.62
5.48,4.35,22.69
5.48,4.49,22.72
5.48,4.64,22.72
5.48,4.78,22.67
5.48,4.92,22.56
5.48,5.06,22.40
5.48,5.20,22.16
5.48,5.34,21.86
5.48,5.48,21.48
5.48,5.63,21.04
5.48,5.77,20.54
5.48,5.91,19.99
5.48,6.05,19.43
5.48,6.19,18.87
5.48,6.33,18.34
5.48,6.47,17.88
5.48,6.62,17.51
5.48,6.76,17.27
5.48,6.90,17.17
5.48,7.04,17.22
5.48,7.18,17.43
5.48,7.32,17.79
5.48,7.46,18.28
5.48,7.61,18.90
5.48,7.75,19.61
5.48,7.89,20.37
5.48,8.03,21.17
5.48,8.17,21.98
5.48,8.31,22.76
5.48,8.45,23.51
5.48,8.60,24.20
5.48,8.74,24.83
5.48,8.88,25.39
5.48,9.02,25.88
5.48,9.16,26.31
5.48,9.30,26.68
5.48,9.44,27.00
5.48,9.59,27.27
5.48,9.73,27.51
5.48,9.87,27.71
5.48,10.01,27.89
5.48,10.15,28.04
5.48,10.29,28.18
5.48,10.43,28.30
5.48,10.58,28.41
5.48,10.72,28.49
5.48,10.86,28.55
5.48,11.00,28.58
5.63,-3.00,35.38
5.63,-2.86,35.29
5.63,-2.72,35.11
5.63,-2.58,34.85
5.63,-2.43,34.52
5.63,-2.29,34.14
5.63,-2.15,33.71
5.63,-2.01,33.22
5.63,-1.87,32.68
5.63,-1.73,32.08
5.63,-1.59,31.43
5.63,-1.44,30.71
5.63,-1.30,29.92
5.63,-1.16,29.07
5.63,-1.02,28.15
5.63,-0.88,27.18
5.63,-0.74,26.16
5.63,-0.60,25.09
5.63,-0.45,24.00
5.63,-0.31,22.90
5.63,-0.17,21.80
5.63,-0.03,20.74
5.63,0.11,19.72
5.63,0.25,18.78
5.63,0.39,17.92
5.63,0.54,17.17
5.63,0.68,16.55
5.63,0.82,16.06
5.63,0.96,15.70
5.63,1.10,15.49
5.63,1.24,15.42
5.63,1.38,15.49
5.63,1.53,15.67
5.63,1.67,15.96
5.63,1.81,16.33
5.63,1.95,16.77
5.63,2.09,17.26
5.63,2.23,17.77
5.63,2.37,18.30
5.63,2.52,18.81
5.63,2.66,19.31
5.63,2.80,19.77
5.63,2.94,20.19
5.63,3.08,20.57
5.63,3.22,20.91
5.63,3.36,21.20
5.63,3.51,21.45
5.63,3.65,21.67
5.63,3.79,21.85
5.63,3.93,22.01
5.63,4.07,22.14
5.63,4.21,22.24
5.63,4.35,22.31
5.63,4.49,22.35
5.63,4.64,22.34
5.63,4.78,22.29
5.63,4.92,22.17
5.63,5.06,21.99
5.63,5.20,21.73
5.63,5.34,21.38
5.63,5.48,20.95
5.63,5.63,20.44
5.63,5.77,19.86
5.63,5.91,19.23
5.63,6.05,18.57
5.63,6.19,17.92
5.63,6.33,17.30
5.63,6.47,16.76
5.63,6.62,16.33
5.63,6.76,16.04
5.63,6.90,15.91
5.63,7.04,15.96
5.63,7.18,16.20
5.63,7.32,16.61
5.63,7.46,17.18
5.63,7.61,17.89
5.63,7.75,18.70
5.63,7.89,19.58
5.63,8.03,20.49
5.63,8.17,21.41
5.63,8.31,22.30
5.63,8.45,23.14
5.63,8.60,23.91
5.63,8.74,24.61
5.63,8.88,25.23
5.63,9.02,25.77
5.63,9.16,26.23
5.63,9.30,26.62
5.63,9.44,26.96
5.63,9.59,27.24
5.63,9.73,27.48
5.63,9.87,27.69
5.63,10.01,27.87
5.63,10.15,28.02
5.63,10.29,28.16
5.63,10.43,28.28
5.63,10.58,28.38
5.63,10.72,28.46
5.63,10.86,28.52
5.63,11.00,28.55
5.77,-3.00,35.35
5.77,-2.86,35.26
5.77,-2.72,35.08
5.77,-2.58,34.82
5.77,-2.43,34.49
5.77,-2.29,34.11
5.77,-2.15,33.68
5.77,-2.01,33.19
5.77,-1.87,32.65
5.77,-1.73,32.05
5.77,-1.59,31.40
5.77,-1.44,30.68
5.77,-1.30,29.89
5.77,-1.16,29.04
5.77,-1.02,28.13
5.77,-0.88,27.15
5.77,-0.74,26.13
5.77,-0.60,25.06
5.77,-0.45,23.97
5.77,-0.31,22.87
5.77,-0.17,21.78
5.77,-0.03,20.71
5.77,0.11,19.69
5.77,0.25,18.75
5.77,0.39,17.89
5.77,0.54,17.14
5.77,0.68,16.51
5.77,0.82,16.01
5.77,0.96,15.65
5.77,1.10,15.43
5.77,1.24,15.36
5.77,1.38,15.41
5.77,1.53,15.58
5.77,1.67,15.85
5.77,1.81,16.21
5.77,1.95,16.63
5.77,2.09,17.10
5.77,2.23,17.59
5.77,2.37,18.09
5.77,2.52,18.58
5.77,2.66,19.06
5.77,2.80,19.49
5.77,2.94,19.90
5.77,3.08,20.25
5.77,3.22,20.57
5.77,3.36,20.85
5.77,3.51,21.09
5.77,3.65,21.29
5.77,3.79,21.47
5.77,3.93,21.62
5.77,4.07,21.75
5.77,4.21,21.85
5.77,4.35,21.92
5.77,4.49,21.96
5.77,4.64,21.95
5.77,4.78,21.89
5.77,4.92,21.76
5.77,5.06,21.56
5.77,5.20,21.26
5.77,5.34,20.86
5.77,5.48,20.37
5.77,5.63,19.78
5.77,5.77,19.11
5.77,5.91,18.38
5.77,6.05,17.61
5.77,6.19,16.85
5.77,6.33,16.13
5.77,6.47,15.49
5.77,6.62,14.99
5.77,6.76,14.64
5.77,6.90,14.49
5.77,7.04,14.54
5.77,7.18,14.81
5.77,7.32,15.28
5.77,7.46,15.94
5.77,7.61,16.75
5.77,7.75,17.67
5.77,7.89,18.68
5.77,8.03,19.72
5.77,8.17,20.76
5.77,8.31,21.77
5.77,8.45,22.72
5.77,8.60,23.58
5.77,8.74,24.36
5.77,8.88,25.04
5.77,9.02,25.63
5.77,9.16,26.14
5.77,9.30,26.56
5.77,9.44,26.91
5.77,9.59,27.21
5.77,9.73,27.46
5.77,9.87,27.67
5.77,10.01,27.85
5.77,10.15,28.00
5.77,10.29,28.14
5.77,10.43,28.26
5.77,10.58,28.36
5.77,10.72,28.44
5.77,10.86,28.50
5.77,11.00,28.53
5.91,-3.00,35.32
5.91,-2.86,35.23
5.91,-2.72,35.05
5.91,-2.58,34.79
5.91,-2.43,34.46
5.91,-2.29,34.08
5.91,-2.15,33.65
5.91,-2.01,33.16
5.91,-1.87,32.62
5.91,-1.73,32.02
5.91,-1.59,31.37
5.91,-1.44,30.65
5.91,-1.30,29.86
5.91,-1.16,29.01
5.91,-1.02,28.09
5.91,-0.88,27.12
5.91,-0.74,26.09
5.91,-0.60,25.03
5.91,-0.45,23.93
5.91,-0.31,22.83
5.91,-0.17,21.74
5.91,-0.03,20.67
5.91,0.11,19.65
5.91,0.25,18.70
5.91,0.39,17.84
5.91,0.54,17.08
5.91,0.68,16.45
5.91,0.82,15.95
5.91,0.96,15.58
5.91,1.10,15.36
5.91,1.24,15.27
5.91,1.38,15.31
5.91,1.53,15.46
5.91,1.67,15.72
5.91,1.81,16.07
5.91,1.95,16.47
5.91,2.09,16.92
5.91,2.23,17.40
5.91,2.37,17.88
5.91,2.52,18.35
5.91,2.66,18.80
5.91,2.80,19.22
5.91,2.94,19.60
5.91,3.08,19.94
5.91,3.22,20.24
5.91,3.36,20.50
5.91,3.51,20.72
5.91,3.65,20.92
5.91,3.79,21.09
5.91,3.93,21.24
5.91,4.07,21.36
5.91,4.21,21.47
5.91,4.35,21.54
5.91,4.49,21.57
5.91,4.64,21.56
5.91,4.78,21.49
5.91,4.92,21.34
5.91,5.06,21.10
5.91,5.20,20.76
5.91,5.34,20.31
5.91,5.48,19.75
5.91,5.63,19.07
5.91,5.77,18.30
5.91,5.91,17.45
5.91,6.05,16.57
5.91,6.19,15.69
5.91,6.33,14.86
5.91,6.47,14.13
5.91,6.62,13.54
5.91,6.76,13.13
5.91,6.90,12.95
5.91,7.04,13.01
5.91,7.18,13.30
5.91,7.32,13.84
5.91,7.46,14.58
5.91,7.61,15.50
5.91,7.75,16.55
5.91,7.89,17.69
5.91,8.03,18.88
5.91,8.17,20.05
5.91,8.31,21.19
5.91,8.45,22.25
5.91,8.60,23.22
5.91,8.74,24.08
5.91,8.88,24.84
5.91,9.02,25.48
5.91,9.16,26.03
5.91,9.30,26.48
5.91,9.44,26.86
5.91,9.59,27.17
5.91,9.73,27.43
5.91,9.87,27.65
5.91,10.01,27.83
5.91,10.15,27.98
5.91,10.29,28.12
5.91,10.43,28.24
5.91,10.58,28.34
5.91,10.72,28.42
5.91,10.86,28.47
5.91,11.00,28.50
6.05,-3.00,35.30
6.05,-2.86,35.20
6.05,-2.72,35.02
6.05,-2.58,34.76
6.05,-2.43,34.44
6.05,-2.29,34.05
6.05,-2.15,33.62
6.05,-2.01,33.13
6.05,-1.87,32.59
6.05,-1.73,31.99
6.05,-1.59,31.34
6.05,-1.44,30.62
6.05,-1.30,29.83
6.05,-1.16,28.97
6.05,-1.02,28.06
6.05,-0.88,27.08
6.05,-0.74,26.05
6.05,-0.60,24.99
6.05,-0.45,23.89
6.05,-0.31,22.79
6.05,-0.17,21.69
6.05,-0.03,20.62
6.05,0.11,19.60
6.05,0.25,18.64
6.05,0.39,17.78
6.05,0.54,17.02
6.05,0.68,16.38
6.05,0.82,15.87
6.05,0.96,15.50
6.05,1.10,15.27
6.05,1.24,15.17
6.05,1.38,15.20
6.05,1.53,15.35
6.05,1.67,15.59
6.05,1.81,15.92
6.05,1.95,16.31
6.05,2.09,16.75
6.05,2.23,17.20
6.05,2.37,17.66
6.05,2.52,18.12
6.05,2.66,18.55
6.05,2.80,18.94
6.05,2.94,19.30
6.05,3.08,19.63
6.05,3.22,19.91
6.05,3.36,20.16
6.05,3.51,20.37
6.05,3.65,20.56
6.05,3.79,20.72
6.05,3.93,20.87
6.05,4.07,20.99
6.05,4.21,21.09
6.05,4.35,21.16
6.05,4.49,21.20
6.05,4.64,21.18
6.05,4.78,21.09
6.05,4.92,20.92
6.05,5.06,20.65
6.05,5.20,20.26
6.05,5.34,19.75
6.05,5.48,19.11
6.05,5.63,18.34
6.05,5.77,17.46
6.05,5.91,16.50
6.05,6.05,15.50
6.05,6.19,14.49
6.05,6.33,13.54
6.05,6.47,12.70
6.05,6.62,12.03
6.05,6.76,11.56
6.05,6.90,11.35
6.05,7.04,11.40
6.05,7.18,11.73
6.05,7.32,12.33
6.05,7.46,13.17
6.05,7.61,14.20
6.05,7.75,15.38
6.05,7.89,16.67
6.05,8.03,17.99
6.05,8.17,19.31
6.05,8.31,20.57
6.05,8.45,21.76
6.05,8.60,22.83
6.05,8.74,23.79
6.05,8.88,24.62
6.05,9.02,25.32
6.05,9.16,25.91
6.05,9.30,26.40
6.05,9.44,26.81
6.05,9.59,27.13
6.05,9.73,27.40
6.05,9.87,27.62
6.05,10.01,27.81
6.05,10.15,27.97
6.05,10.29,28.10
6.05,10.43,28.22
6.05,10.58,28.32
6.05,10.72,28.40
6.05,10.86,28.45
6.05,11.00,28.48
6.19,-3.00,35.27
6.19,-2.86,35.18
6.19,-2.72,35.00
6.19,-2.58,34.74
6.19,-2.43,34.41
6.19,-2.29,34.03
6.19,-2.15,33.59
6.19,-2.01,33.11
6.19,-1.87,32.57
6.19,-1.73,31.97
6.19,-1.59,31.31
6.19,-1.44,30.59
6.19,-1.30,29.80
6.19,-1.16,28.94
6.19,-1.02,28.03
6.19,-0.88,27.05
6.19,-0.74,26.02
6.19,-0.60,24.95
6.19,-0.45,23.85
6.19,-0.31,22.74
6.19,-0.17,21.64
6.19,-0.03,20.57
6.19,0.11,19.55
6.19,0.25,18.59
6.19,0.39,17.72
6.19,0.54,16.96
6.19,0.68,16.31
6.19,0.82,15.80
6.19,0.96,15.42
6.19,1.10,15.18
6.19,1.24,15.08
6.19,1.38,15.10
6.19,1.53,15.23
6.19,1.67,15.47
6.19,1.81,15.78
6.19,1.95,16.16
6.19,2.09,16.58
6.19,2.23,17.02
6.19,2.37,17.46
6.19,2.52,17.90
6.19,2.66,18.31
6.19,2.80,18.69
6.19,2.94,19.03
6.19,3.08,19.34
6.19,3.22,19.61
6.19,3.36,19.84
6.19,3.51,20.05
6.19,3.65,20.22
6.19,3.79,20.38
6.19,3.93,20.52
6.19,4.07,20.65
6.19,4.21,20.74
6.19,4.35,20.81
6.19,4.49,20.84
6.19,4.64,20.82
6.19,4.78,20.72
6.19,4.92,20.52
6.19,5.06,20.22
6.19,5.20,19.78
6.19,5.34,19.20
6.19,5.48,18.48
6.19,5.63,17.62
6.19,5.77,16.63
6.19,5.91,15.56
6.19,6.05,14.43
6.19,6.19,13.30
6.19,6.33,12.23
6.19,6.47,11.29
6.19,6.62,10.52
6.19,6.76,10.00
6.19,6.90,9.75
6.19,7.04,9.81
6.19,7.18,10.17
6.19,7.32,10.83
6.19,7.46,11.75
6.19,7.61,12.90
6.19,7.75,14.22
6.19,7.89,15.64
6.19,8.03,17.10
6.19,8.17,18.56
6.19,8.31,19.96
6.19,8.45,21.26
6.19,8.60,22.44
6.19,8.74,23.49
6.19,8.88,24.39
6.19,9.02,25.16
6.19,9.16,25.80
6.19,9.30,26.32
6.19,9.44,26.75
6.19,9.59,27.10
6.19,9.73,27.38
6.19,9.87,27.60
6.19,10.01,27.79
6.19,10.15,27.95
6.19,10.29,28.09
6.19,10.43,28.21
6.19,10.58,28.31
6.19,10.72,28.38
6.19,10.86,28.44
6.19,11.00,28.47
6.33,-3.00,35.25
6.33,-2.86,35.16
6.33,-2.72,34.98
6.33,-2.58,34.72
6.33,-2.43,34.39
6.33,-2.29,34.01
6.33,-2.15,33.58
6.33,-2.01,33.09
6.33,-1.87,32.55
6.33,-1.73,31.95
6.33,-1.59,31.29
6.33,-1.44,30.57
6.33,-1.30,29.78
6.33,-1.16,28.92
6.33,-1.02,28.00
6.33,-0.88,27.02
6.33,-0.74,25.99
6.33,-0.60,24.92
6.33,-0.45,23.82
6.33,-0.31,22.71
6.33,-0.17,21.61
6.33,-0.03,20.54
6.33,0.11,19.51
6.33,0.25,18.55
6.33,0.39,17.68
6.33,0.54,16.91
6.33,0.68,16.26
6.33,0.82,15.74
6.33,0.96,15.36
6.33,1.10,15.12
6.33,1.24,15.00
6.33,1.38,15.02
6.33,1.53,15.14
6.33,1.67,15.37
6.33,1.81,15.67
6.33,1.95,16.04
6.33,2.09,16.44
6.33,2.23,16.86
6.33,2.37,17.29
6.33,2.52,17.71
6.33,2.66,18.10
6.33,2.80,18.47
6.33,2.94,18.80
6.33,3.08,19.09
6.33,3.22,19.34
6.33,3.36,19.56
6.33,3.51,19.76
6.33,3.65,19.93
6.33,3.79,20.08
6.33,3.93,20.22
6.33,4.07,20.34
6.33,4.21,20.43
6.33,4.35,20.50
6.33,4.49,20.53
6.33,4.64,20.49
6.33,4.78,20.37
6.33,4.92,20.16
6.33,5.06,19.81
6.33,5.20,19.33
6.33,5.34,18.69
6.33,5.48,17.90
6.33,5.63,16.94
6.33,5.77,15.86
6.33,5.91,14.67
6.33,6.05,13.42
6.33,6.19,12.17
6.33,6.33,10.99
6.33,6.47,9.95
6.33,6.62,9.10
6.33,6.76,8.52
6.33,6.90,8.24
6.33,7.04,8.30
6.33,7.18,8.69
6.33,7.32,9.41
6.33,7.46,10.42
6.33,7.61,11.67
6.33,7.75,13.11
6.33,7.89,14.66
6.33,8.03,16.26
6.33,8.17,17.85
6.33,8.31,19.38
6.33,8.45,20.79
6.33,8.60,22.08
6.33,8.74,23.21
6.33,8.88,24.18
6.33,9.02,25.01
6.33,9.16,25.69
6.33,9.30,26.25
6.33,9.44,26.70
6.33,9.59,27.06
6.33,9.73,27.35
6.33,9.87,27.59
6.33,10.01,27.78
6.33,10.15,27.94
6.33,10.29,28.08
6.33,10.43,28.19
6.33,10.58,28.29
6.33,10.72,28.37
6.33,10.86,28.42
6.33,11.00,28.45
6.47,-3.00,35.24
6.47,-2.86,35.15
6.47,-2.72,34.97
6.47,-2.58,34.71
6.47,-2.43,34.38
6.47,-2.29,34.00
6.47,-2.15,33.56
6.47,-2.01,33.07
6.47,-1.87,32.53
6.47,-1.73,31.93
6.47,-1.59,31.28
6.47,-1.44,30.55
6.47,-1.30,29.76
6.47,-1.16,28.91
6.47,-1.02,27.99
6.47,-0.88,27.01
6.47,-0.74,25.98
6.47,-0.60,24.91
6.47,-0.45,23.81
6.47,-0.31,22.70
6.47,-0.17,21.60
6.47,-0.03,20.52
6.47,0.11,19.50
6.47,0.25,18.54
6.47,0.39,17.66
6.47,0.54,16.89
6.47,0.68,16.24
6.47,0.82,15.72
6.47,0.96,15.34
6.47,1.10,15.08
6.47,1.24,14.97
6.47,1.38,14.97
6.47,1.53,15.09
6.47,1.67,15.30
6.47,1.81,15.60
6.47,1.95,15.95
6.47,2.09,16.34
6.47,2.23,16.75
6.47,2.37,17.16
6.47,2.52,17.56
6.47,2.66,17.94
6.47,2.80,18.29
6.47,2.94,18.60
6.47,3.08,18.88
6.47,3.22,19.12
6.47,3.36,19.33
6.47,3.51,19.52
6.47,3.65,19.68
6.47,3.79,19.83
6.47,3.93,19.96
6.47,4.07,20.08
6.47,4.21,20.17
6.47,4.35,20.24
6.47,4.49,20.26
6.47,4.64,20.21
6.47,4.78,20.08
6.47,4.92,19.84
6.47,5.06,19.47
6.47,5.20,18.94
6.47,5.34,18.25
6.47,5.48,17.38
6.47,5.63,16.35
6.47,5.77,15.17
6.47,5.91,13.88
6.47,6.05,12.53
6.47,6.19,11.18
6.47,6.33,9.90
6.47,6.47,8.76
6.47,6.62,7.85
6.47,6.76,7.21
6.47,6.90,6.90
6.47,7.04,6.96
6.47,7.18,7.38
6.47,7.32,8.15
6.47,7.46,9.23
6.47,7.61,10.58
6.47,7.75,12.13
6.47,7.89,13.80
6.47,8.03,15.52
6.47,8.17,17.22
6.47,8.31,18.86
6.47,8.45,20.38
6.47,8.60,21.75
6.47,8.74,22.96
6.47,8.88,24.00
6.47,9.02,24.87
6.47,9.16,25.59
6.47,9.30,26.18
6.47,9.44,26.65
6.47,9.59,27.03
6.47,9.73,27.33
6.47,9.87,27.57
6.47,10.01,27.77
6.47,10.15,27.93
6.47,10.29,28.07
6.47,10.43,28.19
6.47,10.58,28.28
6.47,10.72,28.36
6.47,10.86,28.41
6.47,11.00,28.44
6.62,-3.00,35.23
6.62,-2.86,35.14
6.62,-2.72,34.96
6.62,-2.58,34.70
6.62,-2.43,34.37
6.62,-2.29,33.99
6.62,-2.15,33.55
6.62,-2.01,33.07
6.62,-1.87,32.53
6.62,-1.73,31.93
6.62,-1.59,31.27
6.62,-1.44,30.55
6.62,-1.30,29.77
6.62,-1.16,28.91
6.62,-1.02,28.00
6.62,-0.88,27.02
6.62,-0.74,25.99
6.62,-0.60,24.93
6.62,-0.45,23.83
6.62,-0.31,22.72
6.62,-0.17,21.62
6.62,-0.03,20.55
6.62,0.11,19.53
6.62,0.25,18.57
6.62,0.39,17.69
6.62,0.54,16.93
6.62,0.68,16.27
6.62,0.82,15.75
6.62,0.96,15.36
6.62,1.10,15.11
6.62,1.24,14.98
6.62,1.38,14.98
6.62,1.53,15.09
6.62,1.67,15.30
6.62,1.81,15.58
6.62,1.95,15.92
6.62,2.09,16.29
6.62,2.23,16.69
6.62,2.37,17.09
6.62,2.52,17.48
6.62,2.66,17.84
6.62,2.80,18.17
6.62,2.94,18.47
6.62,3.08,18.73
6.62,3.22,18.96
6.62,3.36,19.16
6.62,3.51,19.34
6.62,3.65,19.50
6.62,3.79,19.64
6.62,3.93,19.77
6.62,4.07,19.88
6.62,4.21,19.97
6.62,4.35,20.03
6.62,4.49,20.05
6.62,4.64,20.00
6.62,4.78,19.85
6.62,4.92,19.60
6.62,5.06,19.20
6.62,5.20,18.64
6.62,5.34,17.90
6.62,5.48,16.98
6.62,5.63,15.88
6.62,5.77,14.62
6.62,5.91,13.25
6.62,6.05,11.81
6.62,6.19,10.37
6.62,6.33,9.01
6.62,6.47,7.80
6.62,6.62,6.82
6.62,6.76,6.15
6.62,6.90,5.82
6.62,7.04,5.87
6.62,7.18,6.31
6.62,7.32,7.12
6.62,7.46,8.27
6.62,7.61,9.70
6.62,7.75,11.33
6.62,7.89,13.10
6.62,8.03,14.92
6.62,8.17,16.72
6.62,8.31,18.44
6.62,8.45,20.04
6.62,8.60,21.49
6.62,8.74,22.76
6.62,8.88,23.85
6.62,9.02,24.76
6.62,9.16,25.52
6.62,9.30,26.13
6.62,9.44,26.62
6.62,9.59,27.01
6.62,9.73,27.32
6.62,9.87,27.56
6.62,10.01,27.76
6.62,10.15,27.93
6.62,10.29,28.06
6.62,10.43,28.18
6.62,10.58,28.28
6.62,10.72,28.35
6.62,10.86,28.41
6.62,11.00,28.43
6.76,-3.00,35.22
6.76,-2.86,35.13
6.76,-2.72,34.95
6.76,-2.58,34.69
6.76,-2.43,34.37
6.76,-2.29,33.99
6.76,-2.15,33.55
6.76,-2.01,33.07
6.76,-1.87,32.53
6.76,-1.73,31.94
6.76,-1.59,31.28
6.76,-1.44,30.57
6.76,-1.30,29.78
6.76,-1.16,28.94
6.76,-1.02,28.03
6.76,-0.88,27.06
6.76,-0.74,26.04
6.76,-0.60,24.97
6.76,-0.45,23.89
6.76,-0.31,22.79
6.76,-0.17,21.69
6.76,-0.03,20.63
6.76,0.11,19.61
6.76,0.25,18.65
6.76,0.39,17.78
6.76,0.54,17.02
6.76,0.68,16.37
6.76,0.82,15.85
6.76,0.96,15.45
6.76,1.10,15.20
6.76,1.24,15.07
6.76,1.38,15.06
6.76,1.53,15.16
6.76,1.67,15.36
6.76,1.81,15.63
6.76,1.95,15.95
6.76,2.09,16.32
6.76,2.23,16.70
6.76,2.37,17.08
6.76,2.52,17.45
6.76,2.66,17.80
6.76,2.80,18.12
6.76,2.94,18.41
6.76,3.08,18.66
6.76,3.22,18.87
6.76,3.36,19.06
6.76,3.51,19.23
6.76,3.65,19.38
6.76,3.79,19.52
6.76,3.93,19.64
6.76,4.07,19.75
6.76,4.21,19.84
6.76,4.35,19.90
6.76,4.49,19.91
6.76,4.64,19.86
6.76,4.78,19.70
6.76,4.92,19.43
6.76,5.06,19.02
6.76,5.20,18.43
6.76,5.34,17.66
6.76,5.48,16.70
6.76,5.63,15.55
6.76,5.77,14.25
6.76,5.91,12.81
6.76,6.05,11.31
6.76,6.19,9.81
6.76,6.33,8.39
6.76,6.47,7.13
6.76,6.62,6.11
6.76,6.76,5.40
6.76,6.90,5.05
6.76,7.04,5.11
6.76,7.18,5.56
6.76,7.32,6.41
6.76,7.46,7.60
6.76,7.61,9.08
6.76,7.75,10.78
6.76,7.89,12.61
6.76,8.03,14.50
6.76,8.17,16.37
6.76,8.31,18.16
6.76,8.45,19.82
6.76,8.60,21.31
6.76,8.74,22.63
6.76,8.88,23.75
6.76,9.02,24.70
6.76,9.16,25.47
6.76,9.30,26.10
6.76,9.44,26.60
6.76,9.59,27.00
6.76,9.73,27.31
6.76,9.87,27.56
6.76,10.01,27.76
6.76,10.15,27.92
6.76,10.29,28.06
6.76,10.43,28.18
6.76,10.58,28.27
6.76,10.72,28.35
6.76,10.86,28.40
6.76,11.00,28.43
6.90,-3.00,35.22
6.90,-2.86,35.13
6.90,-2.72,34.95
6.90,-2.58,34.69
6.90,-2.43,34.37
6.90,-2.29,33.99
6.90,-2.15,33.56
6.90,-2.01,33.08
6.90,-1.87,32.55
6.90,-1.73,31.96
6.90,-1.59,31.31
6.90,-1.44,30.60
6.90,-1.30,29.82
6.90,-1.16,28.99
6.90,-1.02,28.08
6.90,-0.88,27.12
6.90,-0.74,26.11
6.90,-0.60,25.06
6.90,-0.45,23.98
6.90,-0.31,22.90
6.90,-0.17,21.81
6.90,-0.03,20.76
6.90,0.11,19.75
6.90,0.25,18.80
6.90,0.39,17.94
6.90,0.54,17.18
6.90,0.68,16.54
6.90,0.82,16.02
6.90,0.96,15.63
6.90,1.10,15.37
6.90,1.24,15.23
6.90,1.38,15.22
6.90,1.53,15.31
6.90,1.67,15.50
6.90,1.81,15.76
6.90,1.95,16.07
6.90,2.09,16.42
6.90,2.23,16.79
6.90,2.37,17.16
6.90,2.52,17.51
6.90,2.66,17.85
6.90,2.80,18.15
6.90,2.94,18.42
6.90,3.08,18.66
6.90,3.22,18.86
6.90,3.36,19.04
6.90,3.51,19.20
6.90,3.65,19.34
6.90,3.79,19.48
6.90,3.93,19.60
6.90,4.07,19.70
6.90,4.21,19.79
6.90,4.35,19.85
6.90,4.49,19.86
6.90,4.64,19.80
6.90,4.78,19.64
6.90,4.92,19.36
6.90,5.06,18.94
6.90,5.20,18.34
6.90,5.34,17.56
6.90,5.48,16.57
6.90,5.63,15.40
6.90,5.77,14.07
6.90,5.91,12.60
6.90,6.05,11.07
6.90,6.19,9.54
6.90,6.33,8.08
6.90,6.47,6.79
6.90,6.62,5.75
6.90,6.76,5.02
6.90,6.90,4.67
6.90,7.04,4.72
6.90,7.18,5.19
6.90,7.32,6.05
6.90,7.46,7.26
6.90,7.61,8.77
6.90,7.75,10.50
6.90,7.89,12.37
6.90,8.03,14.30
6.90,8.17,16.20
6.90,8.31,18.03
6.90,8.45,19.72
6.90,8.60,21.24
6.90,8.74,22.57
6.90,8.88,23.72
6.90,9.02,24.67
6.90,9.16,25.46
6.90,9.30,26.09
6.90,9.44,26.60
6.90,9.59,27.00
6.90,9.73,27.31
6.90,9.87,27.56
6.90,10.01,27.76
6.90,10.15,27.93
6.90,10.29,28.06
6.90,10.43,28.18
6.90,10.58,28.27
6.90,10.72,28.35
6.90,10.86,28.40
6.90,11.00,28.43
7.04,-3.00,35.23
7.04,-2.86,35.14
7.04,-2.72,34.96
7.04,-2.58,34.70
7.04,-2.43,34.38
7.04,-2.29,34.01
7.04,-2.15,33.58
7.04,-2.01,33.10
7.04,-1.87,32.58
7.04,-1.73,31.99
7.04,-1.59,31.35
7.04,-1.44,30.65
7.04,-1.30,29.89
7.04,-1.16,29.06
7.04,-1.02,28.17
7.04,-0.88,27.22
7.04,-0.74,26.23
7.04,-0.60,25.20
7.04,-0.45,24.13
7.04,-0.31,23.06
7.04,-0.17,22.00
7.04,-0.03,20.96
7.04,0.11,19.96
7.04,0.25,19.03
7.04,0.39,18.18
7.04,0.54,17.43
7.04,0.68,16.80
7.04,0.82,16.28
7.04,0.96,15.89
7.04,1.10,15.63
7.04,1.24,15.49
7.04,1.38,15.47
7.04,1.53,15.56
7.04,1.67,15.73
7.04,1.81,15.98
7.04,1.95,16.28
7.04,2.09,16.61
7.04,2.23,16.96
7.04,2.37,17.32
7.04,2.52,17.66
7.04,2.66,17.97
7.04,2.80,18.26
7.04,2.94,18.52
7.04,3.08,18.74
7.04,3.22,18.94
7.04,3.36,19.11
7.04,3.51,19.26
7.04,3.65,19.39
7.04,3.79,19.52
7.04,3.93,19.63
7.04,4.07,19.73
7.04,4.21,19.82
7.04,4.35,19.88
7.04,4.49,19.88
7.04,4.64,19.82
7.04,4.78,19.67
7.04,4.92,19.40
7.04,5.06,18.97
7.04,5.20,18.38
7.04,5.34,17.59
7.04,5.48,16.61
7.04,5.63,15.44
7.04,5.77,14.10
7.04,5.91,12.64
7.04,6.05,11.11
7.04,6.19,9.57
7.04,6.33,8.12
7.04,6.47,6.82
7.04,6.62,5.78
7.04,6.76,5.05
7.04,6.90,4.70
7.04,7.04,4.75
7.04,7.18,5.21
7.04,7.32,6.07
7.04,7.46,7.29
7.04,7.61,8.81
7.04,7.75,10.54
7.04,7.89,12.41
7.04,8.03,14.33
7.04,8.17,16.24
7.04,8.31,18.06
7.04,8.45,19.75
7.04,8.60,21.27
7.04,8.74,22.61
7.04,8.88,23.75
7.04,9.02,24.70
7.04,9.16,25.48
7.04,9.30,26.12
7.04,9.44,26.62
7.04,9.59,27.01
7.04,9.73,27.33
7.04,9.87,27.57
7.04,10.01,27.77
7.04,10.15,27.93
7.04,10.29,28.07
7.04,10.43,28.18
7.04,10.58,28.28
7.04,10.72,28.35
7.04,10.86,28.40
7.04,11.00,28.43
7.18,-3.00,35.24
7.18,-2.86,35.15
7.18,-2.72,34.97
7.18,-2.58,34.72
7.18,-2.43,34.40
7.18,-2.29,34.03
7.18,-2.15,33.61
7.18,-2.01,33.14
7.18,-1.87,32.62
7.18,-1.73,32.04
7.18,-1.59,31.42
7.18,-1.44,30.73
7.18,-1.30,29.98
7.18,-1.16,29.16
7.18,-1.02,28.29
7.18,-0.88,27.36
7.18,-0.74,26.39
7.18,-0.60,25.38
7.18,-0.45,24.34
7.18,-0.31,23.29
7.18,-0.17,22.24
7.18,-0.03,21.23
7.18,0.11,20.25
7.18,0.25,19.34
7.18,0.39,18.51
7.18,0.54,17.77
7.18,0.68,17.14
7.18,0.82,16.64
7.18,0.96,16.25
7.18,1.10,15.99
7.18,1.24,15.85
7.18,1.38,15.83
7.18,1.53,15.90
7.18,1.67,16.06
7.18,1.81,16.30
7.18,1.95,16.58
7.18,2.09,16.90
7.18,2.23,17.23
7.18,2.37,17.57
7.18,2.52,17.89
7.18,2.66,18.19
7.18,2.80,18.46
7.18,2.94,18.70
7.18,3.08,18.91
7.18,3.22,19.09
7.18,3.36,19.25
7.18,3.51,19.39
7.18,3.65,19.52
7.18,3.79,19.64
7.18,3.93,19.75
7.18,4.07,19.85
7.18,4.21,19.93
7.18,4.35,19.99
7.18,4.49,20.00
7.18,4.64,19.94
7.18,4.78,19.79
7.18,4.92,19.53
7.18,5.06,19.12
7.18,5.20,18.54
7.18,5.34,17.77
7.18,5.48,16.81
7.18,5.63,15.67
7.18,5.77,14.36
7.18,5.91,12.93
7.18,6.05,11.43
7.18,6.19,9.92
7.18,6.33,8.49
7.18,6.47,7.23
7.18,6.62,6.20
7.18,6.76,5.49
7.18,6.90,5.14
7.18,7.04,5.19
7.18,7.18,5.65
7.18,7.32,6.50
7.18,7.46,7.70
7.18,7.61,9.18
7.18,7.75,10.88
7.18,7.89,12.72
7.18,8.03,14.61
7.18,8.17,16.48
7.18,8.31,18.27
7.18,8.45,19.93
7.18,8.60,21.42
7.18,8.74,22.73
7.18,8.88,23.84
7.18,9.02,24.78
7.18,9.16,25.55
7.18,9.30,26.17
7.18,9.44,26.66
7.18,9.59,27.05
7.18,9.73,27.35
7.18,9.87,27.59
7.18,10.01,27.79
7.18,10.15,27.95
7.18,10.29,28.08
7.18,10.43,28.19
7.18,10.58,28.28
7.18,10.72,28.36
7.18,10.86,28.41
7.18,11.00,28.43
7.32,-3.00,35.25
7.32,-2.86,35.16
7.32,-2.72,34.99
7.32,-2.58,34.74
7.32,-2.43,34.43
7.32,-2.29,34.06
7.32,-2.15,33.64
7.32,-2.01,33.18
7.32,-1.87,32.67
7.32,-1.73,32.11
7.32,-1.59,31.50
7.32,-1.44,30.82
7.32,-1.30,30.09
7.32,-1.16,29.30
7.32,-1.02,28.45
7.32,-0.88,27.54
7.32,-0.74,26.59
7.32,-0.60,25.61
7.32,-0.45,24.59
7.32,-0.31,23.57
7.32,-0.17,22.56
7.32,-0.03,21.57
7.32,0.11,20.62
7.32,0.25,19.73
7.32,0.39,18.92
7.32,0.54,18.20
7.32,0.68,17.59
7.32,0.82,17.09
7.32,0.96,16.71
7.32,1.10,16.45
7.32,1.24,16.31
7.32,1.38,16.28
7.32,1.53,16.34
7.32,1.67,16.49
7.32,1.81,16.71
7.32,1.95,16.98
7.32,2.09,17.28
7.32,2.23,17.59
7.32,2.37,17.91
7.32,2.52,18.21
7.32,2.66,18.49
7.32,2.80,18.75
7.32,2.94,18.97
7.32,3.08,19.17
7.32,3.22,19.34
7.32,3.36,19.48
7.32,3.51,19.62
7.32,3.65,19.73
7.32,3.79,19.85
7.32,3.93,19.95
7.32,4.07,20.05
7.32,4.21,20.13
7.32,4.35,20.18
7.32,4.49,20.20
7.32,4.64,20.15
7.32,4.78,20.01
7.32,4.92,19.76
7.32,5.06,19.37
7.32,5.20,18.82
7.32,5.34,18.09
7.32,5.48,17.18
7.32,5.63,16.08
7.32,5.77,14.83
7.32,5.91,13.46
7.32,6.05,12.02
7.32,6.19,10.57
7.32,6.33,9.20
7.32,6.47,7.99
7.32,6.62,7.01
7.32,6.76,6.32
7.32,6.90,5.99
7.32,7.04,6.04
7.32,7.18,6.48
7.32,7.32,7.30
7.32,7.46,8.46
7.32,7.61,9.89
7.32,7.75,11.53
7.32,7.89,13.30
7.32,8.03,15.12
7.32,8.17,16.92
7.32,8.31,18.64
7.32,8.45,20.24
7.32,8.60,21.67
7.32,8.74,22.93
7.32,8.88,24.01
7.32,9.02,24.91
7.32,9.16,25.65
7.32,9.30,26.24
7.32,9.44,26.72
7.32,9.59,27.09
7.32,9.73,27.39
7.32,9.87,27.62
7.32,10.01,27.81
7.32,10.15,27.96
7.32,10.29,28.09
7.32,10.43,28.20
7.32,10.58,28.29
7.32,10.72,28.36
7.32,10.86,28.42
7.32,11.00,28.44
7.46,-3.00,35.27
7.46,-2.86,35.18
7.46,-2.72,35.01
7.46,-2.58,34.77
7.46,-2.43,34.46
7.46,-2.29,34.10
7.46,-2.15,33.69
7.46,-2.01,33.24
7.46,-1.87,32.74
7.46,-1.73,32.19
7.46,-1.59,31.59
7.46,-1.44,30.94
7.46,-1.30,30.23
7.46,-1.16,29.46
7.46,-1.02,28.63
7.46,-0.88,27.76
7.46,-0.74,26.84
7.46,-0.60,25.88
7.46,-0.45,24.91
7.46,-0.31,23.92
7.46,-0.17,22.94
7.46,-0.03,21.98
7.46,0.11,21.06
7.46,0.25,20.20
7.46,0.39,19.41
7.46,0.54,18.72
7.46,0.68,18.12
7.46,0.82,17.64
7.46,0.96,17.27
7.46,1.10,17.01
7.46,1.24,16.87
7.46,1.38,16.83
7.46,1.53,16.88
7.46,1.67,17.02
7.46,1.81,17.22
7.46,1.95,17.47
7.46,2.09,17.75
7.46,2.23,18.04
7.46,2.37,18.33
7.46,2.52,18.62
7.46,2.66,18.88
7.46,2.80,19.12
7.46,2.94,19.33
7.46,3.08,19.51
7.46,3.22,19.66
7.46,3.36,19.80
7.46,3.51,19.92
7.46,3.65,20.03
7.46,3.79,20.13
7.46,3.93,20.23
7.46,4.07,20.32
7.46,4.21,20.40
7.46,4.35,20.46
7.46,4.49,20.48
7.46,4.64,20.44
7.46,4.78,20.31
7.46,4.92,20.09
7.46,5.06,19.73
7.46,5.20,19.22
7.46,5.34,18.54
7.46,5.48,17.69
7.46,5.63,16.66
7.46,5.77,15.49
7.46,5.91,14.20
7.46,6.05,12.85
7.46,6.19,11.50
7.46,6.33,10.21
7.46,6.47,9.07
7.46,6.62,8.15
7.46,6.76,7.51
7.46,6.90,7.20
7.46,7.04,7.25
7.46,7.18,7.67
7.46,7.32,8.45
7.46,7.46,9.54
7.46,7.61,10.89
7.46,7.75,12.44
7.46,7.89,14.11
7.46,8.03,15.83
7.46,8.17,17.54
7.46,8.31,19.16
7.46,8.45,20.67
7.46,8.60,22.03
7.46,8.74,23.22
7.46,8.88,24.23
7.46,9.02,25.08
7.46,9.16,25.78
7.46,9.30,26.35
7.46,9.44,26.80
7.46,9.59,27.15
7.46,9.73,27.43
7.46,9.87,27.65
7.46,10.01,27.84
7.46,10.15,27.98
7.46,10.29,28.11
7.46,10.43,28.22
7.46,10.58,28.31
7.46,10.72,28.38
7.46,10.86,28.43
7.46,11.00,28.45
7.61,-3.00,35.30
7.61,-2.86,35.21
7.61,-2.72,35.04
7.61,-2.58,34.80
7.61,-2.43,34.50
7.61,-2.29,34.15
7.61,-2.15,33.75
7.61,-2.01,33.31
7.61,-1.87,32.82
7.61,-1.73,32.29
7.61,-1.59,31.71
7.61,-1.44,31.08
7.61,-1.30,30.39
7.61,-1.16,29.65
7.61,-1.02,28.85
7.61,-0.88,28.01
7.61,-0.74,27.13
7.61,-0.60,26.21
7.61,-0.45,25.27
7.61,-0.31,24.32
7.61,-0.17,23.37
7.61,-0.03,22.45
7.61,0.11,21.57
7.61,0.25,20.74
7.61,0.39,19.99
7.61,0.54,19.32
7.61,0.68,18.74
7.61,0.82,18.27
7.61,0.96,17.91
7.61,1.10,17.66
7.61,1.24,17.52
7.61,1.38,17.47
7.61,1.53,17.52
7.61,1.67,17.64
7.61,1.81,17.82
7.61,1.95,18.05
7.61,2.09,18.30
7.61,2.23,18.57
7.61,2.37,18.84
7.61,2.52,19.11
7.61,2.66,19.35
7.61,2.80,19.56
7.61,2.94,19.76
7.61,3.08,19.92
7.61,3.22,20.06
7.61,3.36,20.18
7.61,3.51,20.29
7.61,3.65,20.39
7.61,3.79,20.49
7.61,3.93,20.58
7.61,4.07,20.67
7.61,4.21,20.74
7.61,4.35,20.80
7.61,4.49,20.82
7.61,4.64,20.80
7.61,4.78,20.69
7.61,4.92,20.49
7.61,5.06,20.17
7.61,5.20,19.71
7.61,5.34,19.10
7.61,5.48,18.32
7.61,5.63,17.39
7.61,5.77,16.31
7.61,5.91,15.13
7.61,6.05,13.89
7.61,6.19,12.65
7.61,6.33,11.47
7.61,6.47,10.42
7.61,6.62,9.57
7.61,6.76,8.98
7.61,6.90,8.70
7.61,7.04,8.75
7.61,7.18,9.15
7.61,7.32,9.87
7.61,7.46,10.88
7.61,7.61,12.14
7.61,7.75,13.58
7.61,7.89,15.12
7.61,8.03,16.72
7.61,8.17,18.30
7.61,8.31,19.81
7.61,8.45,21.20
7.61,8.60,22.46
7.61,8.74,23.56
7.61,8.88,24.51
7.61,9.02,25.30
7.61,9.16,25.94
7.61,9.30,26.47
7.61,9.44,26.89
7.61,9.59,27.22
7.61,9.73,27.48
7.61,9.87,27.70
7.61,10.01,27.87
7.61,10.15,28.01
7.61,10.29,28.13
7.61,10.43,28.24
7.61,10.58,28.32
7.61,10.72,28.39
7.61,10.86,28.44
7.61,11.00,28.47
7.75,-3.00,35.33
7.75,-2.86,35.24
7.75,-2.72,35.08
7.75,-2.58,34.84
7.75,-2.43,34.54
7.75,-2.29,34.20
7.75,-2.15,33.81
7.75,-2.01,33.38
7.75,-1.87,32.91
7.75,-1.73,32.40
7.75,-1.59,31.84
7.75,-1.44,31.23
7.75,-1.30,30.57
7.75,-1.16,29.86
7.75,-1.02,29.10
7.75,-0.88,28.29
7.75,-0.74,27.45
7.75,-0.60,26.57
7.75,-0.45,25.67
7.75,-0.31,24.77
7.75,-0.17,23.87
7.75,-0.03,22.99
7.75,0.11,22.15
7.75,0.25,21.36
7.75,0.39,20.63
7.75,0.54,19.99
7.75,0.68,19.44
7.75,0.82,18.99
7.75,0.96,18.64
7.75,1.10,18.39
7.75,1.24,18.25
7.75,1.38,18.19
7.75,1.53,18.23
7.75,1.67,18.33
7.75,1.81,18.50
7.75,1.95,18.70
7.75,2.09,18.93
7.75,2.23,19.18
7.75,2.37,19.43
7.75,2.52,19.67
7.75,2.66,19.88
7.75,2.80,20.08
7.75,2.94,20.25
7.75,3.08,20.40
7.75,3.22,20.53
7.75,3.36,20.64
7.75,3.51,20.73
7.75,3.65,20.82
7.75,3.79,20.91
7.75,3.93,20.99
7.75,4.07,21.08
7.75,4.21,21.15
7.75,4.35,21.21
7.75,4.49,21.24
7.75,4.64,21.22
7.75,4.78,21.14
7.75,4.92,20.97
7.75,5.06,20.69
7.75,5.20,20.29
7.75,5.34,19.74
7.75,5.48,19.05
7.75,5.63,18.22
7.75,5.77,17.26
7.75,5.91,16.20
7.75,6.05,15.09
7.75,6.19,13.97
7.75,6.33,12.91
7.75,6.47,11.96
7.75,6.62,11.20
7.75,6.76,10.68
7.75,6.90,10.43
7.75,7.04,10.48
7.75,7.18,10.84
7.75,7.32,11.50
7.75,7.46,12.43
7.75,7.61,13.57
7.75,7.75,14.88
7.75,7.89,16.28
7.75,8.03,17.73
7.75,8.17,19.17
7.75,8.31,20.54
7.75,8.45,21.81
7.75,8.60,22.95
7.75,8.74,23.96
7.75,8.88,24.82
7.75,9.02,25.54
7.75,9.16,26.13
7.75,9.30,26.61
7.75,9.44,26.99
7.75,9.59,27.30
7.75,9.73,27.55
7.75,9.87,27.74
7.75,10.01,27.91
7.75,10.15,28.04
7.75,10.29,28.16
7.75,10.43,28.26
7.75,10.58,28.34
7.75,10.72,28.41
7.75,10.86,28.46
7.75,11.00,28.49
7.89,-3.00,35.37
7.89,-2.86,35.28
7.89,-2.72,35.12
7.89,-2.58,34.89
7.89,-2.43,34.60
7.89,-2.29,34.26
7.89,-2.15,33.89
7.89,-2.01,33.47
7.89,-1.87,33.02
7.89,-1.73,32.52
7.89,-1.59,31.99
7.89,-1.44,31.40
7.89,-1.30,30.77
7.89,-1.16,30.09
7.89,-1.02,29.37
7.89,-0.88,28.60
7.89,-0.74,27.80
7.89,-0.60,26.97
7.89,-0.45,26.12
7.89,-0.31,25.26
7.89,-0.17,24.41
7.89,-0.03,23.57
7.89,0.11,22.77
7.89,0.25,22.02
7.89,0.39,21.34
7.89,0.54,20.73
7.89,0.68,20.20
7.89,0.82,19.77
7.89,0.96,19.43
7.89,1.10,19.19
7.89,1.24,19.04
7.89,1.38,18.99
7.89,1.53,19.01
7.89,1.67,19.10
7.89,1.81,19.24
7.89,1.95,19.42
7.89,2.09,19.63
7.89,2.23,19.85
7.89,2.37,20.07
7.89,2.52,20.28
7.89,2.66,20.48
7.89,2.80,20.66
7.89,2.94,20.81
7.89,3.08,20.94
7.89,3.22,21.05
7.89,3.36,21.14
7.89,3.51,21.23
7.89,3.65,21.31
7.89,3.79,21.38
7.89,3.93,21.46
7.89,4.07,21.54
7.89,4.21,21.61
7.89,4.35,21.66
7.89,4.49,21.70
7.89,4.64,21.69
7.89,4.78,21.63
7.89,4.92,21.49
7.89,5.06,21.26
7.89,5.20,20.92
7.89,5.34,20.45
7.89,5.48,19.85
7.89,5.63,19.12
7.89,5.77,18.28
7.89,5.91,17.36
7.89,6.05,16.38
7.89,6.19,15.40
7.89,6.33,14.47
7.89,6.47,13.64
7.89,6.62,12.97
7.89,6.76,12.51
7.89,6.90,12.30
7.89,7.04,12.35
7.89,7.18,12.68
7.89,7.32,13.27
7.89,7.46,14.09
7.89,7.61,15.11
7.89,7.75,16.28
7.89,7.89,17.54
7.89,8.03,18.83
7.89,8.17,20.11
7.89,8.31,21.33
7.89,8.45,22.46
7.89,8.60,23.49
7.89,8.74,24.38
7.89,8.88,25.15
7.89,9.02,25.80
7.89,9.16,26.33
7.89,9.30,26.76
7.89,9.44,27.11
7.89,9.59,27.39
7.89,9.73,27.61
7.89,9.87,27.80
7.89,10.01,27.95
7.89,10.15,28.08
7.89,10.29,28.19
7.89,10.43,28.28
7.89,10.58,28.37
7.89,10.72,28.44
7.89,10.86,28.48
7.89,11.00,28.51
8.03,-3.00,35.41
8.03,-2.86,35.32
8.03,-2.72,35.16
8.03,-2.58,34.94
8.03,-2.43,34.66
8.03,-2.29,34.33
8.03,-2.15,33.96
8.03,-2.01,33.56
8.03,-1.87,33.13
8.03,-1.73,32.65
8.03,-1.59,32.14
8.03,-1.44,31.59
8.03,-1.30,30.99
8.03,-1.16,30.34
8.03,-1.02,29.66
8.03,-0.88,28.93
8.03,-0.74,28.18
8.03,-0.60,27.39
8.03,-0.45,26.59
8.03,-0.31,25.78
8.03,-0.17,24.98
8.03,-0.03,24.20
8.03,0.11,23.44
8.03,0.25,22.74
8.03,0.39,22.09
8.03,0.54,21.51
8.03,0.68,21.01
8.03,0.82,20.60
8.03,0.96,20.27
8.03,1.10,20.04
8.03,1.24,19.89
8.03,1.38,19.83
8.03,1.53,19.84
8.03,1.67,19.91
8.03,1.81,20.03
8.03,1.95,20.19
8.03,2.09,20.37
8.03,2.23,20.57
8.03,2.37,20.76
8.03,2.52,20.95
8.03,2.66,21.12
8.03,2.80,21.27
8.03,2.94,21.41
8.03,3.08,21.52
8.03,3.22,21.61
8.03,3.36,21.69
8.03,3.51,21.77
8.03,3.65,21.83
8.03,3.79,21.90
8.03,3.93,21.97
8.03,4.07,22.03
8.03,4.21,22.10
8.03,4.35,22.16
8.03,4.49,22.19
8.03,4.64,22.20
8.03,4.78,22.16
8.03,4.92,22.05
8.03,5.06,21.87
8.03,5.20,21.58
8.03,5.34,21.19
8.03,5.48,20.68
8.03,5.63,20.07
8.03,5.77,19.35
8.03,5.91,18.56
8.03,6.05,17.72
8.03,6.19,16.88
8.03,6.33,16.08
8.03,6.47,15.37
8.03,6.62,14.79
8.03,6.76,14.40
8.03,6.90,14.22
8.03,7.04,14.28
8.03,7.18,14.57
8.03,7.32,15.09
8.03,7.46,15.81
8.03,7.61,16.71
8.03,7.75,17.73
8.03,7.89,18.83
8.03,8.03,19.96
8.03,8.17,21.08
8.03,8.31,22.15
8.03,8.45,23.14
8.03,8.60,24.03
8.03,8.74,24.82
8.03,8.88,25.50
8.03,9.02,26.06
8.03,9.16,26.53
8.03,9.30,26.92
8.03,9.44,27.23
8.03,9.59,27.48
8.03,9.73,27.68
8.03,9.87,27.85
8.03,10.01,27.99
8.03,10.15,28.11
8.03,10.29,28.22
8.03,10.43,28.31
8.03,10.58,28.40
8.03,10.72,28.46
8.03,10.86,28.51
8.03,11.00,28.53
8.17,-3.00,35.45
8.17,-2.86,35.37
8.17,-2.72,35.21
8.17,-2.58,34.99
8.17,-2.43,34.72
8.17,-2.29,34.40
8.17,-2.15,34.05
8.17,-2.01,33.66
8.17,-1.87,33.25
8.17,-1.73,32.79
8.17,-1.59,32.31
8.17,-1.44,31.78
8.17,-1.30,31.21
8.17,-1.16,30.61
8.17,-1.02,29.96
8.17,-0.88,29.28
8.17,-0.74,28.57
8.17,-0.60,27.84
8.17,-0.45,27.09
8.17,-0.31,26.33
8.17,-0.17,25.58
8.17,-0.03,24.84
8.17,0.11,24.14
8.17,0.25,23.48
8.17,0.39,22.87
8.17,0.54,22.33
8.17,0.68,21.86
8.17,0.82,21.46
8.17,0.96,21.15
8.17,1.10,20.93
8.17,1.24,20.78
8.17,1.38,20.71
8.17,1.53,20.71
8.17,1.67,20.76
8.17,1.81,20.86
8.17,1.95,20.99
8.17,2.09,21.15
8.17,2.23,21.32
8.17,2.37,21.49
8.17,2.52,21.65
8.17,2.66,21.79
8.17,2.80,21.93
8.17,2.94,22.04
8.17,3.08,22.13
8.17,3.22,22.21
8.17,3.36,22.28
8.17,3.51,22.33
8.17,3.65,22.39
8.17,3.79,22.44
8.17,3.93,22.50
8.17,4.07,22.56
8.17,4.21,22.62
8.17,4.35,22.68
8.17,4.49,22.72
8.17,4.64,22.73
8.17,4.78,22.71
8.17,4.92,22.63
8.17,5.06,22.49
8.17,5.20,22.26
8.17,5.34,21.94
8.17,5.48,21.53
8.17,5.63,21.02
8.17,5.77,20.42
8.17,5.91,19.76
8.17,6.05,19.06
8.17,6.19,18.35
8.17,6.33,17.68
8.17,6.47,17.08
8.17,6.62,16.60
8.17,6.76,16.28
8.17,6.90,16.13
8.17,7.04,16.19
8.17,7.18,16.44
8.17,7.32,16.89
8.17,7.46,17.52
8.17,7.61,18.28
8.17,7.75,19.16
8.17,7.89,20.10
8.17,8.03,21.07
8.17,8.17,22.04
8.17,8.31,22.95
8.17,8.45,23.81
8.17,8.60,24.58
8.17,8.74,25.25
8.17,8.88,25.84
8.17,9.02,26.33
8.17,9.16,26.74
8.17,9.30,27.08
8.17,9.44,27.35
8.17,9.59,27.57
8.17,9.73,27.76
8.17,9.87,27.91
8.17,10.01,28.04
8.17,10.15,28.15
8.17,10.29,28.26
8.17,10.43,28.35
8.17,10.58,28.43
8.17,10.72,28.49
8.17,10.86,28.54
8.17,11.00,28.56
8.31,-3.00,35.50
8.31,-2.86,35.42
8.31,-2.72,35.26
8.31,-2.58,35.05
8.31,-2.43,34.78
8.31,-2.29,34.48
8.31,-2.15,34.14
8.31,-2.01,33.77
8.31,-1.87,33.37
8.31,-1.73,32.94
8.31,-1.59,32.48
8.31,-1.44,31.98
8.31,-1.30,31.44
8.31,-1.16,30.88
8.31,-1.02,30.27
8.31,-0.88,29.64
8.31,-0.74,28.97
8.31,-0.60,28.29
8.31,-0.45,27.59
8.31,-0.31,26.89
8.31,-0.17,26.19
8.31,-0.03,25.51
8.31,0.11,24.85
8.31,0.25,24.24
8.31,0.39,23.67
8.31,0.54,23.16
8.31,0.68,22.72
8.31,0.82,22.35
8.31,0.96,22.05
8.31,1.10,21.83
8.31,1.24,21.69
8.31,1.38,21.61
8.31,1.53,21.59
8.31,1.67,21.63
8.31,1.81,21.71
8.31,1.95,21.81
8.31,2.09,21.94
8.31,2.23,22.08
8.31,2.37,22.23
8.31,2.52,22.36
8.31,2.66,22.49
8.31,2.80,22.59
8.31,2.94,22.69
8.31,3.08,22.76
8.31,3.22,22.82
8.31,3.36,22.87
8.31,3.51,22.92
8.31,3.65,22.96
8.31,3.79,23.01
8.31,3.93,23.05
8.31,4.07,23.11
8.31,4.21,23.16
8.31,4.35,23.21
8.31,4.49,23.25
8.31,4.64,23.27
8.31,4.78,23.26
8.31,4.92,23.21
8.31,5.06,23.11
8.31,5.20,22.93
8.31,5.34,22.68
8.31,5.48,22.35
8.31,5.63,21.94
8.31,5.77,21.46
8.31,5.91,20.92
8.31,6.05,20.35
8.31,6.19,19.77
8.31,6.33,19.22
8.31,6.47,18.73
8.31,6.62,18.34
8.31,6.76,18.07
8.31,6.90,17.96
8.31,7.04,18.01
8.31,7.18,18.23
8.31,7.32,18.61
8.31,7.46,19.14
8.31,7.61,19.79
8.31,7.75,20.53
8.31,7.89,21.33
8.31,8.03,22.14
8.31,8.17,22.95
8.31,8.31,23.73
8.31,8.45,24.45
8.31,8.60,25.10
8.31,8.74,25.67
8.31,8.88,26.17
8.31,9.02,26.59
8.31,9.16,26.94
8.31,9.30,27.23
8.31,9.44,27.47
8.31,9.59,27.67
8.31,9.73,27.83
8.31,9.87,27.97
8.31,10.01,28.09
8.31,10.15,28.20
8.31,10.29,28.30
8.31,10.43,28.38
8.31,10.58,28.46
8.31,10.72,28.52
8.31,10.86,28.57
8.31,11.00,28.59
8.45,-3.00,35.55
8.45,-2.86,35.47
8.45,-2.72,35.32
8.45,-2.58,35.11
8.45,-2.43,34.85
8.45,-2.29,34.56
8.45,-2.15,34.23
8.45,-2.01,33.88
8.45,-1.87,33.50
8.45,-1.73,33.09
8.45,-1.59,32.65
8.45,-1.44,32.18
8.45,-1.30,31.68
8.45,-1.16,31.15
8.45,-1.02,30.59
8.45,-0.88,29.99
8.45,-0.74,29.38
8.45,-0.60,28.75
8.45,-0.45,28.10
8.45,-0.31,27.45
8.45,-0.17,26.80
8.45,-0.03,26.17
8.45,0.11,25.57
8.45,0.25,24.99
8.45,0.39,24.47
8.45,0.54,24.00
8.45,0.68,23.58
8.45,0.82,23.23
8.45,0.96,22.95
8.45,1.10,22.74
8.45,1.24,22.59
8.45,1.38,22.51
8.45,1.53,22.48
8.45,1.67,22.50
8.45,1.81,22.55
8.45,1.95,22.64
8.45,2.09,22.74
8.45,2.23,22.86
8.45,2.37,22.97
8.45,2.52,23.08
8.45,2.66,23.18
8.45,2.80,23.27
8.45,2.94,23.34
8.45,3.08,23.40
8.45,3.22,23.44
8.45,3.36,23.48
8.45,3.51,23.51
8.45,3.65,23.54
8.45,3.79,23.57
8.45,3.93,23.61
8.45,4.07,23.65
8.45,4.21,23.70
8.45,4.35,23.74
8.45,4.49,23.78
8.45,4.64,23.81
8.45,4.78,23.81
8.45,4.92,23.78
8.45,5.06,23.71
8.45,5.20,23.58
8.45,5.34,23.39
8.45,5.48,23.14
8.45,5.63,22.81
8.45,5.77,22.43
8.45,5.91,22.01
8.45,6.05,21.55
8.45,6.19,21.09
8.45,6.33,20.65
8.45,6.47,20.26
8.45,6.62,19.95
8.45,6.76,19.74
8.45,6.90,19.65
8.45,7.04,19.70
8.45,7.18,19.89
8.45,7.32,20.21
8.45,7.46,20.65
8.45,7.61,21.19
8.45,7.75,21.80
8.45,7.89,22.46
8.45,8.03,23.13
8.45,8.17,23.80
8.45,8.31,24.45
8.45,8.45,25.04
8.45,8.60,25.59
8.45,8.74,26.06
8.45,8.88,26.48
8.45,9.02,26.83
8.45,9.16,27.13
8.45,9.30,27.38
8.45,9.44,27.58
8.45,9.59,27.76
8.45,9.73,27.90
8.45,9.87,28.03
8.45,10.01,28.14
8.45,10.15,28.24
8.45,10.29,28.34
8.45,10.43,28.42
8.45,10.58,28.50
8.45,10.72,28.56
8.45,10.86,28.61
8.45,11.00,28.63
8.60,-3.00,35.60
8.60,-2.86,35.53
8.60,-2.72,35.38
8.60,-2.58,35.18
8.60,-2.43,34.93
8.60,-2.29,34.64
8.60,-2.15,34.33
8.60,-2.01,33.99
8.60,-1.87,33.62
8.60,-1.73,33.24
8.60,-1.59,32.82
8.60,-1.44,32.38
8.60,-1.30,31.91
8.60,-1.16,31.42
8.60,-1.02,30.90
8.60,-0.88,30.35
8.60,-0.74,29.78
8.60,-0.60,29.20
8.60,-0.45,28.60
8.60,-0.31,28.00
8.60,-0.17,27.41
8.60,-0.03,26.83
8.60,0.11,26.27
8.60,0.25,25.74
8.60,0.39,25.26
8.60,0.54,24.82
8.60,0.68,24.43
8.60,0.82,24.11
8.60,0.96,23.84
8.60,1.10,23.63
8.60,1.24,23.49
8.60,1.38,23.40
8.60,1.53,23.35
8.60,1.67,23.35
8.60,1.81,23.39
8.60,1.95,23.45
8.60,2.09,23.53
8.60,2.23,23.62
8.60,2.37,23.71
8.60,2.52,23.79
8.60,2.66,23.87
8.60,2.80,23.93
8.60,2.94,23.98
8.60,3.08,24.02
8.60,3.22,24.05
8.60,3.36,24.08
8.60,3.51,24.10
8.60,3.65,24.11
8.60,3.79,24.14
8.60,3.93,24.16
8.60,4.07,24.19
8.60,4.21,24.23
8.60,4.35,24.27
8.60,4.49,24.31
8.60,4.64,24.34
8.60,4.78,24.35
8.60,4.92,24.33
8.60,5.06,24.29
8.60,5.20,24.20
8.60,5.34,24.06
8.60,5.48,23.87
8.60,5.63,23.62
8.60,5.77,23.33
8.60,5.91,23.00
8.60,6.05,22.65
8.60,6.19,22.29
8.60,6.33,21.95
8.60,6.47,21.64
8.60,6.62,21.40
8.60,6.76,21.24
8.60,6.90,21.18
8.60,7.04,21.23
8.60,7.18,21.39
8.60,7.32,21.65
8.60,7.46,22.01
8.60,7.61,22.45
8.60,7.75,22.94
8.60,7.89,23.48
8.60,8.03,24.03
8.60,8.17,24.57
8.60,8.31,25.10
8.60,8.45,25.59
8.60,8.60,26.03
8.60,8.74,26.42
8.60,8.88,26.76
8.60,9.02,27.06
8.60,9.16,27.31
8.60,9.30,27.52
8.60,9.44,27.69
8.60,9.59,27.84
8.60,9.73,27.98
8.60,9.87,28.09
8.60,10.01,28.19
8.60,10.15,28.29
8.60,10.29,28.38
8.60,10.43,28.46
8.60,10.58,28.54
8.60,10.72,28.60
8.60,10.86,28.64
8.60,11.00,28.67
8.74,-3.00,35.66
8.74,-2.86,35.58
8.74,-2.72,35.44
8.74,-2.58,35.25
8.74,-2.43,35.00
8.74,-2.29,34.73
8.74,-2.15,34.42
8.74,-2.01,34.10
8.74,-1.87,33.75
8.74,-1.73,33.38
8.74,-1.59,32.99
8.74,-1.44,32.58
8.74,-1.30,32.15
8.74,-1.16,31.68
8.74,-1.02,31.20
8.74,-0.88,30.70
8.74,-0.74,30.17
8.74,-0.60,29.63
8.74,-0.45,29.09
8.74,-0.31,28.54
8.74,-0.17,27.99
8.74,-0.03,27.46
8.74,0.11,26.95
8.74,0.25,26.47
8.74,0.39,26.02
8.74,0.54,25.61
8.74,0.68,25.26
8.74,0.82,24.95
8.74,0.96,24.70
8.74,1.10,24.50
8.74,1.24,24.35
8.74,1.38,24.25
8.74,1.53,24.20
8.74,1.67,24.19
8.74,1.81,24.20
8.74,1.95,24.24
8.74,2.09,24.29
8.74,2.23,24.36
8.74,2.37,24.42
8.74,2.52,24.48
8.74,2.66,24.53
8.74,2.80,24.58
8.74,2.94,24.61
8.74,3.08,24.64
8.74,3.22,24.65
8.74,3.36,24.66
8.74,3.51,24.67
8.74,3.65,24.67
8.74,3.79,24.68
8.74,3.93,24.70
8.74,4.07,24.72
8.74,4.21,24.75
8.74,4.35,24.78
8.74,4.49,24.81
8.74,4.64,24.84
8.74,4.78,24.86
8.74,4.92,24.86
8.74,5.06,24.83
8.74,5.20,24.77
8.74,5.34,24.67
8.74,5.48,24.53
8.74,5.63,24.36
8.74,5.77,24.14
8.74,5.91,23.89
8.74,6.05,23.62
8.74,6.19,23.35
8.74,6.33,23.09
8.74,6.47,22.86
8.74,6.62,22.68
8.74,6.76,22.56
8.74,6.90,22.52
8.74,7.04,22.57
8.74,7.18,22.70
8.74,7.32,22.91
8.74,7.46,23.20
8.74,7.61,23.55
8.74,7.75,23.95
8.74,7.89,24.38
8.74,8.03,24.82
8.74,8.17,25.25
8.74,8.31,25.67
8.74,8.45,26.06
8.74,8.60,26.42
8.74,8.74,26.74
8.74,8.88,27.02
8.74,9.02,27.26
8.74,9.16,27.47
8.74,9.30,27.65
8.74,9.44,27.80
8.74,9.59,27.93
8.74,9.73,28.05
8.74,9.87,28.15
8.74,10.01,28.25
8.74,10.15,28.34
8.74,10.29,28.43
8.74,10.43,28.51
8.74,10.58,28.58
8.74,10.72,28.64
8.74,10.86,28.69
8.74,11.00,28.71
8.88,-3.00,35.72
8.88,-2.86,35.65
8.88,-2.72,35.51
8.88,-2.58,35.31
8.88,-2.43,35.08
8.88,-2.29,34.81
8.88,-2.15,34.52
8.88,-2.01,34.21
8.88,-1.87,33.88
8.88,-1.73,33.53
8.88,-1.59,33.16
8.88,-1.44,32.78
8.88,-1.30,32.37
8.88,-1.16,31.94
8.88,-1.02,31.50
8.88,-0.88,31.03
8.88,-0.74,30.55
8.88,-0.60,30.06
8.88,-0.45,29.56
8.88,-0.31,29.05
8.88,-0.17,28.56
8.88,-0.03,28.07
8.88,0.11,27.60
8.88,0.25,27.16
8.88,0.39,26.75
8.88,0.54,26.37
8.88,0.68,26.04
8.88,0.82,25.75
8.88,0.96,25.51
8.88,1.10,25.32
8.88,1.24,25.18
8.88,1.38,25.07
8.88,1.53,25.01
8.88,1.67,24.98
8.88,1.81,24.98
8.88,1.95,24.99
8.88,2.09,25.02
8.88,2.23,25.06
8.88,2.37,25.10
8.88,2.52,25.14
8.88,2.66,25.17
8.88,2.80,25.20
8.88,2.94,25.21
8.88,3.08,25.22
8.88,3.22,25.22
8.88,3.36,25.22
8.88,3.51,25.21
8.88,3.65,25.21
8.88,3.79,25.21
8.88,3.93,25.21
8.88,4.07,25.22
8.88,4.21,25.24
8.88,4.35,25.27
8.88,4.49,25.29
8.88,4.64,25.32
8.88,4.78,25.34
8.88,4.92,25.34
8.88,5.06,25.33
8.88,5.20,25.29
8.88,5.34,25.23
8.88,5.48,25.13
8.88,5.63,25.01
8.88,5.77,24.85
8.88,5.91,24.67
8.88,6.05,24.47
8.88,6.19,24.27
8.88,6.33,24.08
8.88,6.47,23.91
8.88,6.62,23.78
8.88,6.76,23.70
8.88,6.90,23.67
8.88,7.04,23.71
8.88,7.18,23.82
8.88,7.32,23.99
8.88,7.46,24.22
8.88,7.61,24.49
8.88,7.75,24.81
8.88,7.89,25.14
8.88,8.03,25.49
8.88,8.17,25.84
8.88,8.31,26.17
8.88,8.45,26.48
8.88,8.60,26.76
8.88,8.74,27.02
8.88,8.88,27.25
8.88,9.02,27.44
8.88,9.16,27.62
8.88,9.30,27.76
8.88,9.44,27.90
8.88,9.59,28.01
8.88,9.73,28.12
8.88,9.87,28.21
8.88,10.01,28.31
8.88,10.15,28.39
8.88,10.29,28.48
8.88,10.43,28.56
8.88,10.58,28.63
8.88,10.72,28.69
8.88,10.86,28.73
8.88,11.00,28.76
9.02,-3.00,35.78
9.02,-2.86,35.71
9.02,-2.72,35.57
9.02,-2.58,35.39
9.02,-2.43,35.16
9.02,-2.29,34.90
9.02,-2.15,34.62
9.02,-2.01,34.32
9.02,-1.87,34.00
9.02,-1.73,33.67
9.02,-1.59,33.33
9.02,-1.44,32.97
9.02,-1.30,32.59
9.02,-1.16,32.19
9.02,-1.02,31.78
9.02,-0.88,31.35
9.02,-0.74,30.91
9.02,-0.60,30.46
9.02,-0.45,30.00
9.02,-0.31,29.54
9.02,-0.17,29.09
9.02,-0.03,28.64
9.02,0.11,28.22
9.02,0.25,27.81
9.02,0.39,27.43
9.02,0.54,27.09
9.02,0.68,26.78
9.02,0.82,26.51
9.02,0.96,26.28
9.02,1.10,26.10
9.02,1.24,25.95
9.02,1.38,25.84
9.02,1.53,25.77
9.02,1.67,25.72
9.02,1.81,25.70
9.02,1.95,25.70
9.02,2.09,25.71
9.02,2.23,25.73
9.02,2.37,25.75
9.02,2.52,25.76
9.02,2.66,25.78
9.02,2.80,25.78
9.02,2.94,25.78
9.02,3.08,25.78
9.02,3.22,25.76
9.02,3.36,25.75
9.02,3.51,25.73
9.02,3.65,25.72
9.02,3.79,25.70
9.02,3.93,25.70
9.02,4.07,25.70
9.02,4.21,25.71
9.02,4.35,25.72
9.02,4.49,25.74
9.02,4.64,25.76
9.02,4.78,25.78
9.02,4.92,25.79
9.02,5.06,25.79
9.02,5.20,25.77
9.02,5.34,25.72
9.02,5.48,25.66
9.02,5.63,25.57
9.02,5.77,25.47
9.02,5.91,25.34
9.02,6.05,25.20
9.02,6.19,25.05
9.02,6.33,24.92
9.02,6.47,24.80
9.02,6.62,24.70
9.02,6.76,24.65
9.02,6.90,24.63
9.02,7.04,24.67
9.02,7.18,24.76
9.02,7.32,24.89
9.02,7.46,25.07
9.02,7.61,25.29
9.02,7.75,25.53
9.02,7.89,25.79
9.02,8.03,26.06
9.02,8.17,26.33
9.02,8.31,26.59
9.02,8.45,26.83
9.02,8.60,27.06
9.02,8.74,27.26
9.02,8.88,27.44
9.02,9.02,27.60
9.02,9.16,27.75
9.02,9.30,27.87
9.02,9.44,27.99
9.02,9.59,28.09
9.02,9.73,28.19
9.02,9.87,28.28
9.02,10.01,28.36
9.02,10.15,28.45
9.02,10.29,28.53
9.02,10.43,28.61
9.02,10.58,28.68
9.02,10.72,28.74
9.02,10.86,28.78
9.02,11.00,28.80
9.16,-3.00,35.85
9.16,-2.86,35.78
9.16,-2.72,35.64
9.16,-2.58,35.46
9.16,-2.43,35.24
9.16,-2.29,34.98
9.16,-2.15,34.71
9.16,-2.01,34.43
9.16,-1.87,34.13
9.16,-1.73,33.81
9.16,-1.59,33.49
9.16,-1.44,33.15
9.16,-1.30,32.79
9.16,-1.16,32.42
9.16,-1.02,32.04
9.16,-0.88,31.65
9.16,-0.74,31.24
9.16,-0.60,30.83
9.16,-0.45,30.41
9.16,-0.31,29.99
9.16,-0.17,29.58
9.16,-0.03,29.18
9.16,0.11,28.79
9.16,0.25,28.42
9.16,0.39,28.07
9.16,0.54,27.75
9.16,0.68,27.47
9.16,0.82,27.21
9.16,0.96,27.00
9.16,1.10,26.82
9.16,1.24,26.67
9.16,1.38,26.56
9.16,1.53,26.48
9.16,1.67,26.42
9.16,1.81,26.38
9.16,1.95,26.36
9.16,2.09,26.35
9.16,2.23,26.35
9.16,2.37,26.34
9.16,2.52,26.34
9.16,2.66,26.34
9.16,2.80,26.33
9.16,2.94,26.31
9.16,3.08,26.29
9.16,3.22,26.27
9.16,3.36,26.24
9.16,3.51,26.21
9.16,3.65,26.19
9.16,3.79,26.17
9.16,3.93,26.15
9.16,4.07,26.14
9.16,4.21,26.14
9.16,4.35,26.15
9.16,4.49,26.16
9.16,4.64,26.17
9.16,4.78,26.19
9.16,4.92,26.20
9.16,5.06,26.20
9.16,5.20,26.19
9.16,5.34,26.16
9.16,5.48,26.12
9.16,5.63,26.07
9.16,5.77,25.99
9.16,5.91,25.90
9.16,6.05,25.81
9.16,6.19,25.71
9.16,6.33,25.61
9.16,6.47,25.53
9.16,6.62,25.47
9.16,6.76,25.43
9.16,6.90,25.43
9.16,7.04,25.46
9.16,7.18,25.53
9.16,7.32,25.63
9.16,7.46,25.77
9.16,7.61,25.94
9.16,7.75,26.12
9.16,7.89,26.32
9.16,8.03,26.53
9.16,8.17,26.74
9.16,8.31,26.94
9.16,8.45,27.13
9.16,8.60,27.31
9.16,8.74,27.47
9.16,8.88,27.62
9.16,9.02,27.75
9.16,9.16,27.87
9.16,9.30,27.98
9.16,9.44,28.07
9.16,9.59,28.17
9.16,9.73,28.25
9.16,9.87,28.34
9.16,10.01,28.42
9.16,10.15,28.50
9.16,10.29,28.58
9.16,10.43,28.66
9.16,10.58,28.73
9.16,10.72,28.79
9.16,10.86,28.83
9.16,11.00,28.86
9.30,-3.00,35.91
9.30,-2.86,35.84
9.30,-2.72,35.71
9.30,-2.58,35.53
9.30,-2.43,35.32
9.30,-2.29,35.07
9.30,-2.15,34.81
9.30,-2.01,34.53
9.30,-1.87,34.24
9.30,-1.73,33.95
9.30,-1.59,33.64
9.30,-1.44,33.32
9.30,-1.30,32.99
9.30,-1.16,32.64
9.30,-1.02,32.29
9.30,-0.88,31.93
9.30,-0.74,31.55
9.30,-0.60,31.18
9.30,-0.45,30.80
9.30,-0.31,30.41
9.30,-0.17,30.04
9.30,-0.03,29.67
9.30,0.11,29.31
9.30,0.25,28.97
9.30,0.39,28.66
9.30,0.54,28.36
9.30,0.68,28.10
9.30,0.82,27.86
9.30,0.96,27.65
9.30,1.10,27.48
9.30,1.24,27.33
9.30,1.38,27.21
9.30,1.53,27.12
9.30,1.67,27.05
9.30,1.81,27.00
9.30,1.95,26.96
9.30,2.09,26.94
9.30,2.23,26.91
9.30,2.37,26.90
9.30,2.52,26.88
9.30,2.66,26.85
9.30,2.80,26.83
9.30,2.94,26.80
9.30,3.08,26.77
9.30,3.22,26.73
9.30,3.36,26.70
9.30,3.51,26.66
9.30,3.65,26.63
9.30,3.79,26.60
9.30,3.93,26.57
9.30,4.07,26.55
9.30,4.21,26.54
9.30,4.35,26.54
9.30,4.49,26.54
9.30,4.64,26.55
9.30,4.78,26.56
9.30,4.92,26.56
9.30,5.06,26.57
9.30,5.20,26.56
9.30,5.34,26.55
9.30,5.48,26.52
9.30,5.63,26.49
9.30,5.77,26.44
9.30,5.91,26.38
9.30,6.05,26.31
9.30,6.19,26.25
9.30,6.33,26.18
9.30,6.47,26.13
9.30,6.62,26.09
9.30,6.76,26.06
9.30,6.90,26.07
9.30,7.04,26.09
9.30,7.18,26.15
9.30,7.32,26.23
9.30,7.46,26.34
9.30,7.61,26.46
9.30,7.75,26.60
9.30,7.89,26.76
9.30,8.03,26.91
9.30,8.17,27.07
9.30,8.31,27.23
9.30,8.45,27.38
9.30,8.60,27.52
9.30,8.74,27.65
9.30,8.88,27.76
9.30,9.02,27.87
9.30,9.16,27.98
9.30,9.30,28.07
9.30,9.44,28.16
9.30,9.59,28.24
9.30,9.73,28.32
9.30,9.87,28.40
9.30,10.01,28.48
9.30,10.15,28.56
9.30,10.29,28.64
9.30,10.43,28.72
9.30,10.58,28.79
9.30,10.72,28.85
9.30,10.86,28.89
9.30,11.00,28.91
9.44,-3.00,35.98
9.44,-2.86,35.91
9.44,-2.72,35.79
9.44,-2.58,35.61
9.44,-2.43,35.40
9.44,-2.29,35.16
9.44,-2.15,34.90
9.44,-2.01,34.64
9.44,-1.87,34.36
9.44,-1.73,34.07
9.44,-1.59,33.78
9.44,-1.44,33.48
9.44,-1.30,33.17
9.44,-1.16,32.85
9.44,-1.02,32.52
9.44,-0.88,32.18
9.44,-0.74,31.84
9.44,-0.60,31.50
9.44,-0.45,31.15
9.44,-0.31,30.80
9.44,-0.17,30.45
9.44,-0.03,30.12
9.44,0.11,29.79
9.44,0.25,29.48
9.44,0.39,29.19
9.44,0.54,28.92
9.44,0.68,28.67
9.44,0.82,28.44
9.44,0.96,28.25
9.44,1.10,28.08
9.44,1.24,27.93
9.44,1.38,27.81
9.44,1.53,27.71
9.44,1.67,27.63
9.44,1.81,27.56
9.44,1.95,27.51
9.44,2.09,27.47
9.44,2.23,27.43
9.44,2.37,27.40
9.44,2.52,27.36
9.44,2.66,27.33
9.44,2.80,27.29
9.44,2.94,27.25
9.44,3.08,27.20
9.44,3.22,27.16
9.44,3.36,27.11
9.44,3.51,27.07
9.44,3.65,27.02
9.44,3.79,26.99
9.44,3.93,26.95
9.44,4.07,26.93
9.44,4.21,26.91
9.44,4.35,26.90
9.44,4.49,26.89
9.44,4.64,26.89
9.44,4.78,26.89
9.44,4.92,26.89
9.44,5.06,26.89
9.44,5.20,26.89
9.44,5.34,26.88
9.44,5.48,26.87
9.44,5.63,26.84
9.44,5.77,26.81
9.44,5.91,26.77
9.44,6.05,26.73
9.44,6.19,26.69
9.44,6.33,26.64
9.44,6.47,26.61
9.44,6.62,26.58
9.44,6.76,26.57
9.44,6.90,26.58
9.44,7.04,26.60
9.44,7.18,26.64
9.44,7.32,26.71
9.44,7.46,26.79
9.44,7.61,26.88
9.44,7.75,26.99
9.44,7.89,27.11
9.44,8.03,27.23
9.44,8.17,27.35
9.44,8.31,27.47
9.44,8.45,27.58
9.44,8.60,27.69
9.44,8.74,27.80
9.44,8.88,27.90
9.44,9.02,27.99
9.44,9.16,28.07
9.44,9.30,28.16
9.44,9.44,28.24
9.44,9.59,28.31
9.44,9.73,28.39
9.44,9.87,28.47
9.44,10.01,28.55
9.44,10.15,28.62
9.44,10.29,28.70
9.44,10.43,28.78
9.44,10.58,28.85
9.44,10.72,28.91
9.44,10.86,28.95
9.44,11.00,28.97
9.59,-3.00,36.05
9.59,-2.86,35.99
9.59,-2.72,35.86
9.59,-2.58,35.69
9.59,-2.43,35.48
9.59,-2.29,35.25
9.59,-2.15,35.00
9.59,-2.01,34.74
9.59,-1.87,34.47
9.59,-1.73,34.20
9.59,-1.59,33.92
9.59,-1.44,33.63
9.59,-1.30,33.34
9.59,-1.16,33.04
9.59,-1.02,32.73
9.59,-0.88,32.42
9.59,-0.74,32.11
9.59,-0.60,31.79
9.59,-0.45,31.47
9.59,-0.31,31.15
9.59,-0.17,30.83
9.59,-0.03,30.52
9.59,0.11,30.22
9.59,0.25,29.94
9.59,0.39,29.67
9.59,0.54,29.41
9.59,0.68,29.18
9.59,0.82,28.97
9.59,0.96,28.78
9.59,1.10,28.61
9.59,1.24,28.47
9.59,1.38,28.34
9.59,1.53,28.24
9.59,1.67,28.15
9.59,1.81,28.07
9.59,1.95,28.01
9.59,2.09,27.95
9.59,2.23,27.90
9.59,2.37,27.85
9.59,2.52,27.80
9.59,2.66,27.75
9.59,2.80,27.70
9.59,2.94,27.65
9.59,3.08,27.60
9.59,3.22,27.54
9.59,3.36,27.49
9.59,3.51,27.44
9.59,3.65,27.39
9.59,3.79,27.34
9.59,3.93,27.30
9.59,4.07,27.27
9.59,4.21,27.24
9.59,4.35,27.22
9.59,4.49,27.21
9.59,4.64,27.20
9.59,4.78,27.19
9.59,4.92,27.19
9.59,5.06,27.18
9.59,5.20,27.18
9.59,5.34,27.17
9.59,5.48,27.16
9.59,5.63,27.15
9.59,5.77,27.12
9.59,5.91,27.10
9.59,6.05,27.07
9.59,6.19,27.04
9.59,6.33,27.02
9.59,6.47,26.99
9.59,6.62,26.98
9.59,6.76,26.97
9.59,6.90,26.98
9.59,7.04,27.00
9.59,7.18,27.03
9.59,7.32,27.08
9.59,7.46,27.14
9.59,7.61,27.22
9.59,7.75,27.30
9.59,7.89,27.38
9.59,8.03,27.48
9.59,8.17,27.57
9.59,8.31,27.66
9.59,8.45,27.76
9.59,8.60,27.84
9.59,8.74,27.93
9.59,8.88,28.01
9.59,9.02,28.09
9.59,9.16,28.17
9.59,9.30,28.24
9.59,9.44,28.31
9.59,9.59,28.39
9.59,9.73,28.46
9.59,9.87,28.54
9.59,10.01,28.61
9.59,10.15,28.69
9.59,10.29,28.77
9.59,10.43,28.84
9.59,10.58,28.91
9.59,10.72,28.97
9.59,10.86,29.01
9.59,11.00,29.03
9.73,-3.00,36.13
9.73,-2.86,36.06
9.73,-2.72,35.94
9.73,-2.58,35.77
9.73,-2.43,35.56
9.73,-2.29,35.33
9.73,-2.15,35.09
9.73,-2.01,34.84
9.73,-1.87,34.58
9.73,-1.73,34.32
9.73,-1.59,34.05
9.73,-1.44,33.78
9.73,-1.30,33.50
9.73,-1.16,33.22
9.73,-1.02,32.93
9.73,-0.88,32.64
9.73,-0.74,32.35
9.73,-0.60,32.05
9.73,-0.45,31.75
9.73,-0.31,31.46
9.73,-0.17,31.17
9.73,-0.03,30.88
9.73,0.11,30.61
9.73,0.25,30.34
9.73,0.39,30.09
9.73,0.54,29.86
9.73,0.68,29.64
9.73,0.82,29.44
9.73,0.96,29.25
9.73,1.10,29.09
9.73,1.24,28.95
9.73,1.38,28.82
9.73,1.53,28.71
9.73,1.67,28.61
9.73,1.81,28.52
9.73,1.95,28.45
9.73,2.09,28.38
9.73,2.23,28.31
9.73,2.37,28.25
9.73,2.52,28.19
9.73,2.66,28.13
9.73,2.80,28.07
9.73,2.94,28.01
9.73,3.08,27.95
9.73,3.22,27.89
9.73,3.36,27.83
9.73,3.51,27.77
9.73,3.65,27.71
9.73,3.79,27.66
9.73,3.93,27.61
9.73,4.07,27.57
9.73,4.21,27.54
9.73,4.35,27.51
9.73,4.49,27.49
9.73,4.64,27.47
9.73,4.78,27.46
9.73,4.92,27.45
9.73,5.06,27.44
9.73,5.20,27.43
9.73,5.34,27.43
9.73,5.48,27.42
9.73,5.63,27.40
9.73,5.77,27.39
9.73,5.91,27.37
9.73,6.05,27.35
9.73,6.19,27.33
9.73,6.33,27.31
9.73,6.47,27.30
9.73,6.62,27.29
9.73,6.76,27.29
9.73,6.90,27.30
9.73,7.04,27.31
9.73,7.18,27.34
9.73,7.32,27.38
9.73,7.46,27.43
9.73,7.61,27.48
9.73,7.75,27.54
9.73,7.89,27.61
9.73,8.03,27.68
9.73,8.17,27.75
9.73,8.31,27.83
9.73,8.45,27.90
9.73,8.60,27.97
9.73,8.74,28.05
9.73,8.88,28.12
9.73,9.02,28.19
9.73,9.16,28.25
9.73,9.30,28.32
9.73,9.44,28.39
9.73,9.59,28.46
9.73,9.73,28.53
9.73,9.87,28.61
9.73,10.01,28.68
9.73,10.15,28.76
9.73,10.29,28.83
9.73,10.43,28.91
9.73,10.58,28.98
9.73,10.72,29.03
9.73,10.86,29.08
9.73,11.00,29.10
9.87,-3.00,36.20
9.87,-2.86,36.14
9.87,-2.72,36.02
9.87,-2.58,35.85
9.87,-2.43,35.65
9.87,-2.29,35.42
9.87,-2.15,35.18
9.87,-2.01,34.94
9.87,-1.87,34.69
9.87,-1.73,34.43
9.87,-1.59,34.18
9.87,-1.44,33.91
9.87,-1.30,33.65
9.87,-1.16,33.38
9.87,-1.02,33.11
9.87,-0.88,32.84
9.87,-0.74,32.57
9.87,-0.60,32.29
9.87,-0.45,32.01
9.87,-0.31,31.74
9.87,-0.17,31.47
9.87,-0.03,31.21
9.87,0.11,30.95
9.87,0.25,30.71
9.87,0.39,30.47
9.87,0.54,30.25
9.87,0.68,30.04
9.87,0.82,29.85
9.87,0.96,29.67
9.87,1.10,29.51
9.87,1.24,29.37
9.87,1.38,29.24
9.87,1.53,29.12
9.87,1.67,29.02
9.87,1.81,28.92
9.87,1.95,28.84
9.87,2.09,28.76
9.87,2.23,28.68
9.87,2.37,28.61
9.87,2.52,28.54
9.87,2.66,28.47
9.87,2.80,28.40
9.87,2.94,28.33
9.87,3.08,28.26
9.87,3.22,28.20
9.87,3.36,28.13
9.87,3.51,28.06
9.87,3.65,28.00
9.87,3.79,27.95
9.87,3.93,27.89
9.87,4.07,27.85
9.87,4.21,27.81
9.87,4.35,27.77
9.87,4.49,27.74
9.87,4.64,27.72
9.87,4.78,27.70
9.87,4.92,27.68
9.87,5.06,27.67
9.87,5.20,27.66
9.87,5.34,27.65
9.87,5.48,27.64
9.87,5.63,27.62
9.87,5.77,27.61
9.87,5.91,27.60
9.87,6.05,27.58
9.87,6.19,27.57
9.87,6.33,27.56
9.87,6.47,27.55
9.87,6.62,27.54
9.87,6.76,27.54
9.87,6.90,27.55
9.87,7.04,27.56
9.87,7.18,27.58
9.87,7.32,27.61
9.87,7.46,27.65
9.87,7.61,27.69
9.87,7.75,27.74
9.87,7.89,27.79
9.87,8.03,27.85
9.87,8.17,27.91
9.87,8.31,27.97
9.87,8.45,28.03
9.87,8.60,28.09
9.87,8.74,28.15
9.87,8.88,28.21
9.87,9.02,28.28
9.87,9.16,28.34
9.87,9.30,28.40
9.87,9.44,28.47
9.87,9.59,28.54
9.87,9.73,28.61
9.87,9.87,28.68
9.87,10.01,28.75
9.87,10.15,28.83
9.87,10.29,28.90
9.87,10.43,28.98
9.87,10.58,29.04
9.87,10.72,29.10
9.87,10.86,29.15
9.87,11.00,29.17
10.01,-3.00,36.28
10.01,-2.86,36.22
10.01,-2.72,36.10
10.01,-2.58,35.93
10.01,-2.43,35.73
10.01,-2.29,35.51
10.01,-2.15,35.27
10.01,-2.01,35.03
10.01,-1.87,34.79
10.01,-1.73,34.54
10.01,-1.59,34.29
10.01,-1.44,34.04
10.01,-1.30,33.79
10.01,-1.16,33.54
10.01,-1.02,33.28
10.01,-0.88,33.02
10.01,-0.74,32.76
10.01,-0.60,32.51
10.01,-0.45,32.25
10.01,-0.31,31.99
10.01,-0.17,31.74
10.01,-0.03,31.50
10.01,0.11,31.26
10.01,0.25,31.02
10.01,0.39,30.80
10.01,0.54,30.59
10.01,0.68,30.40
10.01,0.82,30.21
10.01,0.96,30.04
10.01,1.10,29.88
10.01,1.24,29.74
10.01,1.38,29.60
10.01,1.53,29.48
10.01,1.67,29.37
10.01,1.81,29.27
10.01,1.95,29.18
10.01,2.09,29.09
10.01,2.23,29.01
10.01,2.37,28.93
10.01,2.52,28.85
10.01,2.66,28.77
10.01,2.80,28.69
10.01,2.94,28.62
10.01,3.08,28.54
10.01,3.22,28.47
10.01,3.36,28.40
10.01,3.51,28.33
10.01,3.65,28.26
10.01,3.79,28.20
10.01,3.93,28.14
10.01,4.07,28.09
10.01,4.21,28.05
10.01,4.35,28.01
10.01,4.49,27.97
10.01,4.64,27.94
10.01,4.78,27.91
10.01,4.92,27.89
10.01,5.06,27.87
10.01,5.20,27.86
10.01,5.34,27.84
10.01,5.48,27.83
10.01,5.63,27.82
10.01,5.77,27.80
10.01,5.91,27.79
10.01,6.05,27.78
10.01,6.19,27.77
10.01,6.33,27.76
10.01,6.47,27.75
10.01,6.62,27.75
10.01,6.76,27.75
10.01,6.90,27.75
10.01,7.04,27.76
10.01,7.18,27.78
10.01,7.32,27.80
10.01,7.46,27.83
10.01,7.61,27.86
10.01,7.75,27.90
10.01,7.89,27.95
10.01,8.03,27.99
10.01,8.17,28.04
10.01,8.31,28.09
10.01,8.45,28.14
10.01,8.60,28.19
10.01,8.74,28.25
10.01,8.88,28.31
10.01,9.02,28.36
10.01,9.16,28.42
10.01,9.30,28.48
10.01,9.44,28.55
10.01,9.59,28.61
10.01,9.73,28.68
10.01,9.87,28.75
10.01,10.01,28.82
10.01,10.15,28.90
10.01,10.29,28.97
10.01,10.43,29.05
10.01,10.58,29.12
10.01,10.72,29.17
10.01,10.86,29.22
10.01,11.00,29.24
10.15,-3.00,36.36
10.15,-2.86,36.30
10.15,-2.72,36.18
10.15,-2.58,36.01
10.15,-2.43,35.81
10.15,-2.29,35.60
10.15,-2.15,35.37
10.15,-2.01,35.13
10.15,-1.87,34.89
10.15,-1.73,34.65
10.15,-1.59,34.41
10.15,-1.44,34.17
10.15,-1.30,33.92
10.15,-1.16,33.68
10.15,-1.02,33.43
10.15,-0.88,33.19
10.15,-0.74,32.94
10.15,-0.60,32.70
10.15,-0.45,32.46
10.15,-0.31,32.22
10.15,-0.17,31.98
10.15,-0.03,31.75
10.15,0.11,31.52
10.15,0.25,31.31
10.15,0.39,31.10
10.15,0.54,30.90
10.15,0.68,30.71
10.15,0.82,30.53
10.15,0.96,30.36
10.15,1.10,30.20
10.15,1.24,30.06
10.15,1.38,29.93
10.15,1.53,29.80
10.15,1.67,29.69
10.15,1.81,29.58
10.15,1.95,29.48
10.15,2.09,29.38
10.15,2.23,29.29
10.15,2.37,29.20
10.15,2.52,29.12
10.15,2.66,29.03
10.15,2.80,28.95
10.15,2.94,28.87
10.15,3.08,28.79
10.15,3.22,28.71
10.15,3.36,28.64
10.15,3.51,28.56
10.15,3.65,28.49
10.15,3.79,28.43
10.15,3.93,28.37
10.15,4.07,28.31
10.15,4.21,28.26
10.15,4.35,28.21
10.15,4.49,28.17
10.15,4.64,28.14
10.15,4.78,28.11
10.15,4.92,28.08
10.15,5.06,28.05
10.15,5.20,28.03
10.15,5.34,28.01
10.15,5.48,28.00
10.15,5.63,27.98
10.15,5.77,27.97
10.15,5.91,27.95
10.15,6.05,27.94
10.15,6.19,27.93
10.15,6.33,27.92
10.15,6.47,27.92
10.15,6.62,27.91
10.15,6.76,27.91
10.15,6.90,27.92
10.15,7.04,27.93
10.15,7.18,27.94
10.15,7.32,27.96
10.15,7.46,27.98
10.15,7.61,28.01
10.15,7.75,28.04
10.15,7.89,28.07
10.15,8.03,28.11
10.15,8.17,28.15
10.15,8.31,28.20
10.15,8.45,28.24
10.15,8.60,28.29
10.15,8.74,28.34
10.15,8.88,28.39
10.15,9.02,28.45
10.15,9.16,28.50
10.15,9.30,28.56
10.15,9.44,28.62
10.15,9.59,28.69
10.15,9.73,28.76
10.15,9.87,28.83
10.15,10.01,28.90
10.15,10.15,28.97
10.15,10.29,29.05
10.15,10.43,29.12
10.15,10.58,29.19
10.15,10.72,29.25
10.15,10.86,29.29
10.15,11.00,29.31
10.29,-3.00,36.44
10.29,-2.86,36.37
10.29,-2.72,36.26
10.29,-2.58,36.09
10.29,-2.43,35.90
10.29,-2.29,35.68
10.29,-2.15,35.45
10.29,-2.01,35.22
10.29,-1.87,34.99
10.29,-1.73,34.75
10.29,-1.59,34.52
10.29,-1.44,34.28
10.29,-1.30,34.04
10.29,-1.16,33.81
10.29,-1.02,33.57
10.29,-0.88,33.34
10.29,-0.74,33.11
10.29,-0.60,32.87
10.29,-0.45,32.64
10.29,-0.31,32.41
10.29,-0.17,32.19
10.29,-0.03,31.97
10.29,0.11,31.76
10.29,0.25,31.55
10.29,0.39,31.35
10.29,0.54,31.16
10.29,0.68,30.97
10.29,0.82,30.80
10.29,0.96,30.64
10.29,1.10,30.48
10.29,1.24,30.34
10.29,1.38,30.20
10.29,1.53,30.08
10.29,1.67,29.96
10.29,1.81,29.84
10.29,1.95,29.74
10.29,2.09,29.64
10.29,2.23,29.54
10.29,2.37,29.44
10.29,2.52,29.35
10.29,2.66,29.26
10.29,2.80,29.18
10.29,2.94,29.09
10.29,3.08,29.01
10.29,3.22,28.93
10.29,3.36,28.85
10.29,3.51,28.77
10.29,3.65,28.70
10.29,3.79,28.63
10.29,3.93,28.56
10.29,4.07,28.50
10.29,4.21,28.45
10.29,4.35,28.40
10.29,4.49,28.35
10.29,4.64,28.31
10.29,4.78,28.28
10.29,4.92,28.24
10.29,5.06,28.21
10.29,5.20,28.19
10.29,5.34,28.17
10.29,5.48,28.15
10.29,5.63,28.13
10.29,5.77,28.11
10.29,5.91,28.10
10.29,6.05,28.08
10.29,6.19,28.07
10.29,6.33,28.06
10.29,6.47,28.06
10.29,6.62,28.05
10.29,6.76,28.05
10.29,6.90,28.06
10.29,7.04,28.06
10.29,7.18,28.07
10.29,7.32,28.09
10.29,7.46,28.11
10.29,7.61,28.13
10.29,7.75,28.16
10.29,7.89,28.19
10.29,8.03,28.22
10.29,8.17,28.26
10.29,8.31,28.29
10.29,8.45,28.34
10.29,8.60,28.38
10.29,8.74,28.43
10.29,8.88,28.48
10.29,9.02,28.53
10.29,9.16,28.58
10.29,9.30,28.64
10.29,9.44,28.70
10.29,9.59,28.77
10.29,9.73,28.83
10.29,9.87,28.90
10.29,10.01,28.97
10.29,10.15,29.05
10.29,10.29,29.12
10.29,10.43,29.20
10.29,10.58,29.27
10.29,10.72,29.32
10.29,10.86,29.37
10.29,11.00,29.39
10.43,-3.00,36.51
10.43,-2.86,36.45
10.43,-2.72,36.33
10.43,-2.58,36.17
10.43,-2.43,35.98
10.43,-2.29,35.76
10.43,-2.15,35.54
10.43,-2.01,35.31
10.43,-1.87,35.08
10.43,-1.73,34.85
10.43,-1.59,34.61
10.43,-1.44,34.38
10.43,-1.30,34.16
10.43,-1.16,33.93
10.43,-1.02,33.70
10.43,-0.88,33.47
10.43,-0.74,33.25
10.43,-0.60,33.02
10.43,-0.45,32.80
10.43,-0.31,32.59
10.43,-0.17,32.37
10.43,-0.03,32.16
10.43,0.11,31.96
10.43,0.25,31.76
10.43,0.39,31.56
10.43,0.54,31.38
10.43,0.68,31.20
10.43,0.82,31.03
10.43,0.96,30.87
10.43,1.10,30.72
10.43,1.24,30.57
10.43,1.38,30.44
10.43,1.53,30.31
10.43,1.67,30.19
10.43,1.81,30.07
10.43,1.95,29.96
10.43,2.09,29.85
10.43,2.23,29.75
10.43,2.37,29.65
10.43,2.52,29.56
10.43,2.66,29.46
10.43,2.80,29.37
10.43,2.94,29.28
10.43,3.08,29.19
10.43,3.22,29.11
10.43,3.36,29.03
10.43,3.51,28.95
10.43,3.65,28.87
10.43,3.79,28.80
10.43,3.93,28.73
10.43,4.07,28.67
10.43,4.21,28.61
10.43,4.35,28.56
10.43,4.49,28.51
10.43,4.64,28.46
10.43,4.78,28.42
10.43,4.92,28.39
10.43,5.06,28.36
10.43,5.20,28.33
10.43,5.34,28.30
10.43,5.48,28.28
10.43,5.63,28.26
10.43,5.77,28.24
10.43,5.91,28.22
10.43,6.05,28.21
10.43,6.19,28.19
10.43,6.33,28.18
10.43,6.47,28.18
10.43,6.62,28.17
10.43,6.76,28.17
10.43,6.90,28.17
10.43,7.04,28.18
10.43,7.18,28.19
10.43,7.32,28.20
10.43,7.46,28.21
10.43,7.61,28.23
10.43,7.75,28.26
10.43,7.89,28.28
10.43,8.03,28.31
10.43,8.17,28.35
10.43,8.31,28.38
10.43,8.45,28.42
10.43,8.60,28.46
10.43,8.74,28.51
10.43,8.88,28.56
10.43,9.02,28.61
10.43,9.16,28.66
10.43,9.30,28.72
10.43,9.44,28.78
10.43,9.59,28.84
10.43,9.73,28.91
10.43,9.87,28.98
10.43,10.01,29.05
10.43,10.15,29.12
10.43,10.29,29.20
10.43,10.43,29.27
10.43,10.58,29.34
10.43,10.72,29.40
10.43,10.86,29.44
10.43,11.00,29.46
10.58,-3.00,36.58
10.58,-2.86,36.52
10.58,-2.72,36.40
10.58,-2.58,36.24
10.58,-2.43,36.05
10.58,-2.29,35.84
10.58,-2.15,35.61
10.58,-2.01,35.39
10.58,-1.87,35.16
10.58,-1.73,34.93
10.58,-1.59,34.70
10.58,-1.44,34.48
10.58,-1.30,34.25
10.58,-1.16,34.03
10.58,-1.02,33.81
10.58,-0.88,33.59
10.58,-0.74,33.37
10.58,-0.60,33.15
10.58,-0.45,32.94
10.58,-0.31,32.73
10.58,-0.17,32.52
10.58,-0.03,32.32
10.58,0.11,32.12
10.58,0.25,31.93
10.58,0.39,31.74
10.58,0.54,31.56
10.58,0.68,31.39
10.58,0.82,31.22
10.58,0.96,31.07
10.58,1.10,30.91
10.58,1.24,30.77
10.58,1.38,30.63
10.58,1.53,30.50
10.58,1.67,30.38
10.58,1.81,30.26
10.58,1.95,30.14
10.58,2.09,30.03
10.58,2.23,29.93
10.58,2.37,29.82
10.58,2.52,29.72
10.58,2.66,29.63
10.58,2.80,29.53
10.58,2.94,29.44
10.58,3.08,29.35
10.58,3.22,29.26
10.58,3.36,29.18
10.58,3.51,29.10
10.58,3.65,29.02
10.58,3.79,28.95
10.58,3.93,28.88
10.58,4.07,28.81
10.58,4.21,28.75
10.58,4.35,28.69
10.58,4.49,28.64
10.58,4.64,28.59
10.58,4.78,28.55
10.58,4.92,28.51
10.58,5.06,28.47
10.58,5.20,28.44
10.58,5.34,28.41
10.58,5.48,28.39
10.58,5.63,28.36
10.58,5.77,28.34
10.58,5.91,28.32
10.58,6.05,28.31
10.58,6.19,28.29
10.58,6.33,28.28
10.58,6.47,28.28
10.58,6.62,28.27
10.58,6.76,28.27
10.58,6.90,28.27
10.58,7.04,28.27
10.58,7.18,28.28
10.58,7.32,28.29
10.58,7.46,28.30
10.58,7.61,28.32
10.58,7.75,28.34
10.58,7.89,28.37
10.58,8.03,28.40
10.58,8.17,28.43
10.58,8.31,28.46
10.58,8.45,28.50
10.58,8.60,28.54
10.58,8.74,28.58
10.58,8.88,28.63
10.58,9.02,28.68
10.58,9.16,28.73
10.58,9.30,28.79
10.58,9.44,28.85
10.58,9.59,28.91
10.58,9.73,28.98
10.58,9.87,29.04
10.58,10.01,29.12
10.58,10.15,29.19
10.58,10.29,29.27
10.58,10.43,29.34
10.58,10.58,29.41
10.58,10.72,29.47
10.58,10.86,29.51
10.58,11.00,29.53
10.72,-3.00,36.64
10.72,-2.86,36.58
10.72,-2.72,36.46
10.72,-2.58,36.30
10.72,-2.43,36.11
10.72,-2.29,35.90
10.72,-2.15,35.68
10.72,-2.01,35.45
10.72,-1.87,35.23
10.72,-1.73,35.00
10.72,-1.59,34.78
10.72,-1.44,34.55
10.72,-1.30,34.33
10.72,-1.16,34.11
10.72,-1.02,33.90
10.72,-0.88,33.68
10.72,-0.74,33.47
10.72,-0.60,33.26
10.72,-0.45,33.05
10.72,-0.31,32.84
10.72,-0.17,32.64
10.72,-0.03,32.45
10.72,0.11,32.25
10.72,0.25,32.07
10.72,0.39,31.88
10.72,0.54,31.71
10.72,0.68,31.54
10.72,0.82,31.37
10.72,0.96,31.22
10.72,1.10,31.06
10.72,1.24,30.92
10.72,1.38,30.78
10.72,1.53,30.65
10.72,1.67,30.52
10.72,1.81,30.40
10.72,1.95,30.28
10.72,2.09,30.17
10.72,2.23,30.06
10.72,2.37,29.96
10.72,2.52,29.86
10.72,2.66,29.76
10.72,2.80,29.66
10.72,2.94,29.56
10.72,3.08,29.47
10.72,3.22,29.38
10.72,3.36,29.30
10.72,3.51,29.22
10.72,3.65,29.14
10.72,3.79,29.06
10.72,3.93,28.99
10.72,4.07,28.92
10.72,4.21,28.86
10.72,4.35,28.80
10.72,4.49,28.75
10.72,4.64,28.70
10.72,4.78,28.65
10.72,4.92,28.61
10.72,5.06,28.57
10.72,5.20,28.54
10.72,5.34,28.50
10.72,5.48,28.47
10.72,5.63,28.45
10.72,5.77,28.43
10.72,5.91,28.41
10.72,6.05,28.39
10.72,6.19,28.37
10.72,6.33,28.36
10.72,6.47,28.35
10.72,6.62,28.35
10.72,6.76,28.34
10.72,6.90,28.34
10.72,7.04,28.35
10.72,7.18,28.35
10.72,7.32,28.36
10.72,7.46,28.38
10.72,7.61,28.39
10.72,7.75,28.41
10.72,7.89,28.44
10.72,8.03,28.46
10.72,8.17,28.49
10.72,8.31,28.52
10.72,8.45,28.56
10.72,8.60,28.60
10.72,8.74,28.64
10.72,8.88,28.69
10.72,9.02,28.74
10.72,9.16,28.79
10.72,9.30,28.85
10.72,9.44,28.90
10.72,9.59,28.97
10.72,9.73,29.03
10.72,9.87,29.10
10.72,10.01,29.17
10.72,10.15,29.25
10.72,10.29,29.32
10.72,10.43,29.40
10.72,10.58,29.47
10.72,10.72,29.52
10.72,10.86,29.57
10.72,11.00,29.59
10.86,-3.00,36.69
10.86,-2.86,36.63
10.86,-2.72,36.51
10.86,-2.58,36.35
10.86,-2.43,36.16
10.86,-2.29,35.95
10.86,-2.15,35.73
10.86,-2.01,35.50
10.86,-1.87,35.28
10.86,-1.73,35.05
10.86,-1.59,34.83
10.86,-1.44,34.61
10.86,-1.30,34.39
10.86,-1.16,34.17
10.86,-1.02,33.96
10.86,-0.88,33.75
10.86,-0.74,33.54
10.86,-0.60,33.33
10.86,-0.45,33.12
10.86,-0.31,32.92
10.86,-0.17,32.73
10.86,-0.03,32.53
10.86,0.11,32.34
10.86,0.25,32.16
10.86,0.39,31.98
10.86,0.54,31.81
10.86,0.68,31.64
10.86,0.82,31.47
10.86,0.96,31.32
10.86,1.10,31.17
10.86,1.24,31.02
10.86,1.38,30.88
10.86,1.53,30.75
10.86,1.67,30.62
10.86,1.81,30.50
10.86,1.95,30.38
10.86,2.09,30.27
10.86,2.23,30.16
10.86,2.37,30.05
10.86,2.52,29.95
10.86,2.66,29.84
10.86,2.80,29.75
10.86,2.94,29.65
10.86,3.08,29.56
10.86,3.22,29.47
10.86,3.36,29.38
10.86,3.51,29.30
10.86,3.65,29.22
10.86,3.79,29.14
10.86,3.93,29.07
10.86,4.07,29.00
10.86,4.21,28.94
10.86,4.35,28.88
10.86,4.49,28.82
10.86,4.64,28.77
10.86,4.78,28.72
10.86,4.92,28.68
10.86,5.06,28.64
10.86,5.20,28.60
10.86,5.34,28.57
10.86,5.48,28.54
10.86,5.63,28.51
10.86,5.77,28.49
10.86,5.91,28.46
10.86,6.05,28.45
10.86,6.19,28.43
10.86,6.33,28.42
10.86,6.47,28.41
10.86,6.62,28.40
10.86,6.76,28.40
10.86,6.90,28.40
10.86,7.04,28.40
10.86,7.18,28.41
10.86,7.32,28.41
10.86,7.46,28.43
10.86,7.61,28.44
10.86,7.75,28.46
10.86,7.89,28.48
10.86,8.03,28.51
10.86,8.17,28.54
10.86,8.31,28.57
10.86,8.45,28.61
10.86,8.60,28.64
10.86,8.74,28.69
10.86,8.88,28.73
10.86,9.02,28.78
10.86,9.16,28.83
10.86,9.30,28.89
10.86,9.44,28.95
10.86,9.59,29.01
10.86,9.73,29.08
10.86,9.87,29.15
10.86,10.01,29.22
10.86,10.15,29.29
10.86,10.29,29.37
10.86,10.43,29.44
10.86,10.58,29.51
10.86,10.72,29.57
10.86,10.86,29.61
10.86,11.00,29.63
11.00,-3.00,36.71
11.00,-2.86,36.65
11.00,-2.72,36.53
11.00,-2.58,36.37
11.00,-2.43,36.18
11.00,-2.29,35.97
11.00,-2.15,35.75
11.00,-2.01,35.53
11.00,-1.87,35.30
11.00,-1.73,35.08
11.00,-1.59,34.86
11.00,-1.44,34.64
11.00,-1.30,34.42
11.00,-1.16,34.20
11.00,-1.02,33.99
11.00,-0.88,33.78
11.00,-0.74,33.57
11.00,-0.60,33.37
11.00,-0.45,33.16
11.00,-0.31,32.96
11.00,-0.17,32.77
11.00,-0.03,32.58
11.00,0.11,32.39
11.00,0.25,32.21
11.00,0.39,32.03
11.00,0.54,31.86
11.00,0.68,31.69
11.00,0.82,31.53
11.00,0.96,31.37
11.00,1.10,31.22
11.00,1.24,31.08
11.00,1.38,30.94
11.00,1.53,30.80
11.00,1.67,30.68
11.00,1.81,30.55
11.00,1.95,30.43
11.00,2.09,30.32
11.00,2.23,30.21
11.00,2.37,30.10
11.00,2.52,29.99
11.00,2.66,29.89
11.00,2.80,29.79
11.00,2.94,29.70
11.00,3.08,29.60
11.00,3.22,29.51
11.00,3.36,29.42
11.00,3.51,29.34
11.00,3.65,29.26
11.00,3.79,29.18
11.00,3.93,29.11
11.00,4.07,29.04
11.00,4.21,28.98
11.00,4.35,28.92
11.00,4.49,28.86
11.00,4.64,28.81
11.00,4.78,28.76
11.00,4.92,28.71
11.00,5.06,28.67
11.00,5.20,28.63
11.00,5.34,28.60
11.00,5.48,28.57
11.00,5.63,28.54
11.00,5.77,28.52
11.00,5.91,28.50
11.00,6.05,28.48
11.00,6.19,28.46
11.00,6.33,28.45
11.00,6.47,28.44
11.00,6.62,28.43
11.00,6.76,28.43
11.00,6.90,28.42
11.00,7.04,28.43
11.00,7.18,28.43
11.00,7.32,28.44
11.00,7.46,28.45
11.00,7.61,28.47
11.00,7.75,28.49
11.00,7.89,28.51
11.00,8.03,28.53
11.00,8.17,28.56
11.00,8.31,28.59
11.00,8.45,28.63
11.00,8.60,28.67
11.00,8.74,28.71
11.00,8.88,28.76
11.00,9.02,28.80
11.00,9.16,28.86
11.00,9.30,28.91
11.00,9.44,28.97
11.00,9.59,29.03
11.00,9.73,29.10
11.00,9.87,29.17
11.00,10.01,29.24
11.00,10.15,29.31
11.00,10.29,29.39
11.00,10.43,29.46
11.00,10.58,29.53
11.00,10.72,29.59
11.00,10.86,29.63
11.00,11.00,29.65


==> PlotCode/PlotData/SGDTraj_transformed.csv <==
-3.00,-3.00,0.00
-3.00,-2.86,0.00
-3.00,-2.72,0.00
-3.00,-2.58,0.00
-3.00,-2.43,0.00
-3.00,-2.29,0.00
-3.00,-2.15,0.00
-3.00,-2.01,0.00
-3.00,-1.87,0.00
-3.00,-1.73,0.00
-3.00,-1.59,0.00
-3.00,-1.44,0.00
-3.00,-1.30,0.00
-3.00,-1.16,0.00
-3.00,-1.02,0.00
-3.00,-0.88,0.00
-3.00,-0.74,0.00
-3.00,-0.60,0.00
-3.00,-0.45,0.00
-3.00,-0.31,0.00
-3.00,-0.17,0.00
-3.00,-0.03,0.00
-3.00,0.11,0.00
-3.00,0.25,0.00
-3.00,0.39,0.00
-3.00,0.54,0.00
-3.00,0.68,0.00
-3.00,0.82,0.00
-3.00,0.96,0.00
-3.00,1.10,0.00
-3.00,1.24,0.00
-3.00,1.38,0.00
-3.00,1.53,0.00
-3.00,1.67,0.00
-3.00,1.81,0.00
-3.00,1.95,0.00
-3.00,2.09,0.00
-3.00,2.23,0.00
-3.00,2.37,0.00
-3.00,2.52,0.00
-3.00,2.66,0.00
-3.00,2.80,0.00
-3.00,2.94,0.00
-3.00,3.08,0.00
-3.00,3.22,0.00
-3.00,3.36,0.00
-3.00,3.51,0.00
-3.00,3.65,0.00
-3.00,3.79,0.00
-3.00,3.93,0.00
-3.00,4.07,0.00
-3.00,4.21,0.00
-3.00,4.35,0.00
-3.00,4.49,0.00
-3.00,4.64,0.00
-3.00,4.78,0.00
-3.00,4.92,0.00
-3.00,5.06,0.00
-3.00,5.20,0.00
-3.00,5.34,0.00
-3.00,5.48,0.00
-3.00,5.63,0.00
-3.00,5.77,0.00
-3.00,5.91,0.00
-3.00,6.05,0.00
-3.00,6.19,0.00
-3.00,6.33,0.00
-3.00,6.47,0.00
-3.00,6.62,0.00
-3.00,6.76,0.00
-3.00,6.90,0.00
-3.00,7.04,0.00
-3.00,7.18,0.00
-3.00,7.32,0.00
-3.00,7.46,0.00
-3.00,7.61,0.00
-3.00,7.75,0.00
-3.00,7.89,0.00
-3.00,8.03,0.00
-3.00,8.17,0.00
-3.00,8.31,0.00
-3.00,8.45,0.00
-3.00,8.60,0.00
-3.00,8.74,0.00
-3.00,8.88,0.00
-3.00,9.02,0.00
-3.00,9.16,0.00
-3.00,9.30,0.00
-3.00,9.44,0.00
-3.00,9.59,0.00
-3.00,9.73,0.00
-3.00,9.87,0.00
-3.00,10.01,0.00
-3.00,10.15,0.00
-3.00,10.29,0.00
-3.00,10.43,0.00
-3.00,10.58,0.00
-3.00,10.72,0.00
-3.00,10.86,0.00
-3.00,11.00,0.00
-2.86,-3.00,0.00
-2.86,-2.86,0.00
-2.86,-2.72,0.00
-2.86,-2.58,0.00
-2.86,-2.43,0.00
-2.86,-2.29,0.00
-2.86,-2.15,0.00
-2.86,-2.01,0.00
-2.86,-1.87,0.00
-2.86,-1.73,0.00
-2.86,-1.59,0.00
-2.86,-1.44,0.00
-2.86,-1.30,0.00
-2.86,-1.16,0.00
-2.86,-1.02,0.00
-2.86,-0.88,0.00
-2.86,-0.74,0.00
-2.86,-0.60,0.00
-2.86,-0.45,0.00
-2.86,-0.31,0.00
-2.86,-0.17,0.00
-2.86,-0.03,0.00
-2.86,0.11,0.00
-2.86,0.25,0.00
-2.86,0.39,0.00
-2.86,0.54,0.00
-2.86,0.68,0.00
-2.86,0.82,0.00
-2.86,0.96,0.00
-2.86,1.10,0.00
-2.86,1.24,0.00
-2.86,1.38,0.00
-2.86,1.53,0.00
-2.86,1.67,0.00
-2.86,1.81,0.00
-2.86,1.95,0.00
-2.86,2.09,0.00
-2.86,2.23,0.00
-2.86,2.37,0.00
-2.86,2.52,0.00
-2.86,2.66,0.00
-2.86,2.80,0.00
-2.86,2.94,0.00
-2.86,3.08,0.00
-2.86,3.22,0.00
-2.86,3.36,0.00
-2.86,3.51,0.00
-2.86,3.65,0.00
-2.86,3.79,0.00
-2.86,3.93,0.00
-2.86,4.07,0.00
-2.86,4.21,0.00
-2.86,4.35,0.00
-2.86,4.49,0.00
-2.86,4.64,0.00
-2.86,4.78,0.00
-2.86,4.92,0.00
-2.86,5.06,0.00
-2.86,5.20,0.00
-2.86,5.34,0.00
-2.86,5.48,0.00
-2.86,5.63,0.00
-2.86,5.77,0.00
-2.86,5.91,0.00
-2.86,6.05,0.00
-2.86,6.19,0.00
-2.86,6.33,0.00
-2.86,6.47,0.00
-2.86,6.62,0.00
-2.86,6.76,0.00
-2.86,6.90,0.00
-2.86,7.04,0.00
-2.86,7.18,0.00
-2.86,7.32,0.00
-2.86,7.46,0.00
-2.86,7.61,0.00
-2.86,7.75,0.00
-2.86,7.89,0.00
-2.86,8.03,0.00
-2.86,8.17,0.00
-2.86,8.31,0.00
-2.86,8.45,0.00
-2.86,8.60,0.00
-2.86,8.74,0.00
-2.86,8.88,0.00
-2.86,9.02,0.00
-2.86,9.16,0.00
-2.86,9.30,0.00
-2.86,9.44,0.00
-2.86,9.59,0.00
-2.86,9.73,0.00
-2.86,9.87,0.00
-2.86,10.01,0.00
-2.86,10.15,0.00
-2.86,10.29,0.00
-2.86,10.43,0.00
-2.86,10.58,0.00
-2.86,10.72,0.00
-2.86,10.86,0.00
-2.86,11.00,0.00
-2.72,-3.00,0.00
-2.72,-2.86,0.00
-2.72,-2.72,0.00
-2.72,-2.58,0.00
-2.72,-2.43,0.00
-2.72,-2.29,0.00
-2.72,-2.15,0.00
-2.72,-2.01,0.00
-2.72,-1.87,0.00
-2.72,-1.73,0.00
-2.72,-1.59,0.00
-2.72,-1.44,0.00
-2.72,-1.30,0.00
-2.72,-1.16,0.00
-2.72,-1.02,0.00
-2.72,-0.88,0.00
-2.72,-0.74,0.00
-2.72,-0.60,0.00
-2.72,-0.45,0.00
-2.72,-0.31,0.00
-2.72,-0.17,0.00
-2.72,-0.03,0.00
-2.72,0.11,0.00
-2.72,0.25,0.00
-2.72,0.39,0.00
-2.72,0.54,0.00
-2.72,0.68,0.00
-2.72,0.82,0.00
-2.72,0.96,0.00
-2.72,1.10,0.00
-2.72,1.24,0.00
-2.72,1.38,0.00
-2.72,1.53,0.00
-2.72,1.67,0.00
-2.72,1.81,0.00
-2.72,1.95,0.00
-2.72,2.09,0.00
-2.72,2.23,0.00
-2.72,2.37,0.00
-2.72,2.52,0.00
-2.72,2.66,0.00
-2.72,2.80,0.00
-2.72,2.94,0.00
-2.72,3.08,0.00
-2.72,3.22,0.00
-2.72,3.36,0.00
-2.72,3.51,0.00
-2.72,3.65,0.00
-2.72,3.79,0.00
-2.72,3.93,0.00
-2.72,4.07,0.00
-2.72,4.21,0.00
-2.72,4.35,0.00
-2.72,4.49,0.00
-2.72,4.64,0.00
-2.72,4.78,0.00
-2.72,4.92,0.00
-2.72,5.06,0.00
-2.72,5.20,0.00
-2.72,5.34,0.00
-2.72,5.48,0.00
-2.72,5.63,0.00
-2.72,5.77,0.00
-2.72,5.91,0.00
-2.72,6.05,0.00
-2.72,6.19,0.00
-2.72,6.33,0.00
-2.72,6.47,0.00
-2.72,6.62,0.00
-2.72,6.76,0.00
-2.72,6.90,0.00
-2.72,7.04,0.00
-2.72,7.18,0.00
-2.72,7.32,0.00
-2.72,7.46,0.00
-2.72,7.61,0.00
-2.72,7.75,0.00
-2.72,7.89,0.00
-2.72,8.03,0.00
-2.72,8.17,0.00
-2.72,8.31,0.00
-2.72,8.45,0.00
-2.72,8.60,0.00
-2.72,8.74,0.00
-2.72,8.88,0.00
-2.72,9.02,0.00
-2.72,9.16,0.00
-2.72,9.30,0.00
-2.72,9.44,0.00
-2.72,9.59,0.00
-2.72,9.73,0.00
-2.72,9.87,0.00
-2.72,10.01,0.00
-2.72,10.15,0.00
-2.72,10.29,0.00
-2.72,10.43,0.00
-2.72,10.58,0.00
-2.72,10.72,0.00
-2.72,10.86,0.00
-2.72,11.00,0.00
-2.58,-3.00,0.00
-2.58,-2.86,0.00
-2.58,-2.72,0.00
-2.58,-2.58,0.00
-2.58,-2.43,0.00
-2.58,-2.29,0.00
-2.58,-2.15,0.00
-2.58,-2.01,0.00
-2.58,-1.87,0.00
-2.58,-1.73,0.00
-2.58,-1.59,0.00
-2.58,-1.44,0.00
-2.58,-1.30,0.00
-2.58,-1.16,0.00
-2.58,-1.02,0.00
-2.58,-0.88,0.00
-2.58,-0.74,0.00
-2.58,-0.60,0.00
-2.58,-0.45,0.00
-2.58,-0.31,0.00
-2.58,-0.17,0.00
-2.58,-0.03,0.00
-2.58,0.11,0.00
-2.58,0.25,0.00
-2.58,0.39,0.00
-2.58,0.54,0.00
-2.58,0.68,0.00
-2.58,0.82,0.00
-2.58,0.96,0.00
-2.58,1.10,0.00
-2.58,1.24,0.00
-2.58,1.38,0.00
-2.58,1.53,0.00
-2.58,1.67,0.00
-2.58,1.81,0.00
-2.58,1.95,0.00
-2.58,2.09,0.00
-2.58,2.23,0.00
-2.58,2.37,0.00
-2.58,2.52,0.00
-2.58,2.66,0.00
-2.58,2.80,0.00
-2.58,2.94,0.00
-2.58,3.08,0.00
-2.58,3.22,0.00
-2.58,3.36,0.00
-2.58,3.51,0.00
-2.58,3.65,0.00
-2.58,3.79,0.00
-2.58,3.93,0.00
-2.58,4.07,0.00
-2.58,4.21,0.00
-2.58,4.35,0.00
-2.58,4.49,0.00
-2.58,4.64,0.00
-2.58,4.78,0.00
-2.58,4.92,0.00
-2.58,5.06,0.00
-2.58,5.20,0.00
-2.58,5.34,0.00
-2.58,5.48,0.00
-2.58,5.63,0.00
-2.58,5.77,0.00
-2.58,5.91,0.00
-2.58,6.05,0.00
-2.58,6.19,0.00
-2.58,6.33,0.00
-2.58,6.47,0.00
-2.58,6.62,0.00
-2.58,6.76,0.00
-2.58,6.90,0.00
-2.58,7.04,0.00
-2.58,7.18,0.00
-2.58,7.32,0.00
-2.58,7.46,0.00
-2.58,7.61,0.00
-2.58,7.75,0.00
-2.58,7.89,0.00
-2.58,8.03,0.00
-2.58,8.17,0.00
-2.58,8.31,0.00
-2.58,8.45,0.00
-2.58,8.60,0.00
-2.58,8.74,0.00
-2.58,8.88,0.00
-2.58,9.02,0.00
-2.58,9.16,0.00
-2.58,9.30,0.00
-2.58,9.44,0.00
-2.58,9.59,0.00
-2.58,9.73,0.00
-2.58,9.87,0.00
-2.58,10.01,0.00
-2.58,10.15,0.00
-2.58,10.29,0.00
-2.58,10.43,0.00
-2.58,10.58,0.00
-2.58,10.72,0.00
-2.58,10.86,0.00
-2.58,11.00,0.00
-2.43,-3.00,0.00
-2.43,-2.86,0.00
-2.43,-2.72,0.00
-2.43,-2.58,0.00
-2.43,-2.43,0.00
-2.43,-2.29,0.00
-2.43,-2.15,0.00
-2.43,-2.01,0.00
-2.43,-1.87,0.00
-2.43,-1.73,0.00
-2.43,-1.59,0.00
-2.43,-1.44,0.00
-2.43,-1.30,0.00
-2.43,-1.16,0.00
-2.43,-1.02,0.00
-2.43,-0.88,0.00
-2.43,-0.74,0.00
-2.43,-0.60,0.00
-2.43,-0.45,0.00
-2.43,-0.31,0.00
-2.43,-0.17,0.00
-2.43,-0.03,0.00
-2.43,0.11,0.00
-2.43,0.25,0.00
-2.43,0.39,0.00
-2.43,0.54,0.00
-2.43,0.68,0.00
-2.43,0.82,0.00
-2.43,0.96,0.00
-2.43,1.10,0.00
-2.43,1.24,0.00
-2.43,1.38,0.00
-2.43,1.53,0.00
-2.43,1.67,0.00
-2.43,1.81,0.00
-2.43,1.95,0.00
-2.43,2.09,0.00
-2.43,2.23,0.00
-2.43,2.37,0.00
-2.43,2.52,0.00
-2.43,2.66,0.00
-2.43,2.80,0.00
-2.43,2.94,0.00
-2.43,3.08,0.00
-2.43,3.22,0.00
-2.43,3.36,0.00
-2.43,3.51,0.00
-2.43,3.65,0.00
-2.43,3.79,0.00
-2.43,3.93,0.00
-2.43,4.07,0.00
-2.43,4.21,0.00
-2.43,4.35,0.00
-2.43,4.49,0.00
-2.43,4.64,0.00
-2.43,4.78,0.00
-2.43,4.92,0.00
-2.43,5.06,0.00
-2.43,5.20,0.00
-2.43,5.34,0.00
-2.43,5.48,0.00
-2.43,5.63,0.00
-2.43,5.77,0.00
-2.43,5.91,0.00
-2.43,6.05,0.00
-2.43,6.19,0.00
-2.43,6.33,0.00
-2.43,6.47,0.00
-2.43,6.62,0.00
-2.43,6.76,0.00
-2.43,6.90,0.00
-2.43,7.04,0.00
-2.43,7.18,0.00
-2.43,7.32,0.00
-2.43,7.46,0.00
-2.43,7.61,0.00
-2.43,7.75,0.00
-2.43,7.89,0.00
-2.43,8.03,0.00
-2.43,8.17,0.00
-2.43,8.31,0.00
-2.43,8.45,0.00
-2.43,8.60,0.00
-2.43,8.74,0.00
-2.43,8.88,0.00
-2.43,9.02,0.00
-2.43,9.16,0.00
-2.43,9.30,0.00
-2.43,9.44,0.00
-2.43,9.59,0.00
-2.43,9.73,0.00
-2.43,9.87,0.00
-2.43,10.01,0.00
-2.43,10.15,0.00
-2.43,10.29,0.00
-2.43,10.43,0.00
-2.43,10.58,0.00
-2.43,10.72,0.00
-2.43,10.86,0.00
-2.43,11.00,0.00
-2.29,-3.00,0.00
-2.29,-2.86,0.00
-2.29,-2.72,0.00
-2.29,-2.58,0.00
-2.29,-2.43,0.00
-2.29,-2.29,0.00
-2.29,-2.15,0.00
-2.29,-2.01,0.00
-2.29,-1.87,0.00
-2.29,-1.73,0.00
-2.29,-1.59,0.00
-2.29,-1.44,0.00
-2.29,-1.30,0.00
-2.29,-1.16,0.00
-2.29,-1.02,0.00
-2.29,-0.88,0.00
-2.29,-0.74,0.00
-2.29,-0.60,0.00
-2.29,-0.45,0.00
-2.29,-0.31,0.00
-2.29,-0.17,0.00
-2.29,-0.03,0.00
-2.29,0.11,0.00
-2.29,0.25,0.00
-2.29,0.39,0.00
-2.29,0.54,0.00
-2.29,0.68,0.00
-2.29,0.82,0.00
-2.29,0.96,0.00
-2.29,1.10,0.00
-2.29,1.24,0.00
-2.29,1.38,0.00
-2.29,1.53,0.00
-2.29,1.67,0.00
-2.29,1.81,0.00
-2.29,1.95,0.00
-2.29,2.09,0.00
-2.29,2.23,0.00
-2.29,2.37,0.00
-2.29,2.52,0.00
-2.29,2.66,0.00
-2.29,2.80,0.00
-2.29,2.94,0.00
-2.29,3.08,0.00
-2.29,3.22,0.00
-2.29,3.36,0.00
-2.29,3.51,0.00
-2.29,3.65,0.00
-2.29,3.79,0.00
-2.29,3.93,0.00
-2.29,4.07,0.00
-2.29,4.21,0.00
-2.29,4.35,0.00
-2.29,4.49,0.00
-2.29,4.64,0.00
-2.29,4.78,0.00
-2.29,4.92,0.00
-2.29,5.06,0.00
-2.29,5.20,0.00
-2.29,5.34,0.00
-2.29,5.48,0.00
-2.29,5.63,0.00
-2.29,5.77,0.00
-2.29,5.91,0.00
-2.29,6.05,0.00
-2.29,6.19,0.00
-2.29,6.33,0.00
-2.29,6.47,0.00
-2.29,6.62,0.00
-2.29,6.76,0.00
-2.29,6.90,0.00
-2.29,7.04,0.00
-2.29,7.18,0.00
-2.29,7.32,0.00
-2.29,7.46,0.00
-2.29,7.61,0.00
-2.29,7.75,0.00
-2.29,7.89,0.00
-2.29,8.03,0.00
-2.29,8.17,0.00
-2.29,8.31,0.00
-2.29,8.45,0.00
-2.29,8.60,0.00
-2.29,8.74,0.00
-2.29,8.88,0.00
-2.29,9.02,0.00
-2.29,9.16,0.00
-2.29,9.30,0.00
-2.29,9.44,0.00
-2.29,9.59,0.00
-2.29,9.73,0.00
-2.29,9.87,0.00
-2.29,10.01,0.00
-2.29,10.15,0.00
-2.29,10.29,0.00
-2.29,10.43,0.00
-2.29,10.58,0.00
-2.29,10.72,0.00
-2.29,10.86,0.00
-2.29,11.00,0.00
-2.15,-3.00,0.00
-2.15,-2.86,0.00
-2.15,-2.72,0.00
-2.15,-2.58,0.00
-2.15,-2.43,0.00
-2.15,-2.29,0.00
-2.15,-2.15,0.00
-2.15,-2.01,0.00
-2.15,-1.87,0.00
-2.15,-1.73,0.00
-2.15,-1.59,0.00
-2.15,-1.44,0.00
-2.15,-1.30,0.00
-2.15,-1.16,0.00
-2.15,-1.02,0.00
-2.15,-0.88,0.00
-2.15,-0.74,0.00
-2.15,-0.60,0.00
-2.15,-0.45,0.00
-2.15,-0.31,0.00
-2.15,-0.17,0.00
-2.15,-0.03,0.00
-2.15,0.11,0.00
-2.15,0.25,0.00
-2.15,0.39,0.00
-2.15,0.54,0.00
-2.15,0.68,0.00
-2.15,0.82,0.00
-2.15,0.96,0.00
-2.15,1.10,0.00
-2.15,1.24,0.00
-2.15,1.38,0.00
-2.15,1.53,0.00
-2.15,1.67,0.00
-2.15,1.81,0.00
-2.15,1.95,0.00
-2.15,2.09,0.00
-2.15,2.23,0.00
-2.15,2.37,0.00
-2.15,2.52,0.00
-2.15,2.66,0.00
-2.15,2.80,0.00
-2.15,2.94,0.00
-2.15,3.08,0.00
-2.15,3.22,0.00
-2.15,3.36,0.00
-2.15,3.51,0.00
-2.15,3.65,0.00
-2.15,3.79,0.00
-2.15,3.93,0.00
-2.15,4.07,0.00
-2.15,4.21,0.00
-2.15,4.35,0.00
-2.15,4.49,0.00
-2.15,4.64,0.00
-2.15,4.78,0.00
-2.15,4.92,0.00
-2.15,5.06,0.00
-2.15,5.20,0.00
-2.15,5.34,0.00
-2.15,5.48,0.00
-2.15,5.63,0.00
-2.15,5.77,0.00
-2.15,5.91,0.00
-2.15,6.05,0.00
-2.15,6.19,0.00
-2.15,6.33,0.00
-2.15,6.47,0.00
-2.15,6.62,0.00
-2.15,6.76,0.00
-2.15,6.90,0.00
-2.15,7.04,0.00
-2.15,7.18,0.00
-2.15,7.32,0.00
-2.15,7.46,0.00
-2.15,7.61,0.00
-2.15,7.75,0.00
-2.15,7.89,0.00
-2.15,8.03,0.00
-2.15,8.17,0.00
-2.15,8.31,0.00
-2.15,8.45,0.00
-2.15,8.60,0.00
-2.15,8.74,0.00
-2.15,8.88,0.00
-2.15,9.02,0.00
-2.15,9.16,0.00
-2.15,9.30,0.00
-2.15,9.44,0.00
-2.15,9.59,0.00
-2.15,9.73,0.00
-2.15,9.87,0.00
-2.15,10.01,0.00
-2.15,10.15,0.00
-2.15,10.29,0.00
-2.15,10.43,0.00
-2.15,10.58,0.00
-2.15,10.72,0.00
-2.15,10.86,0.00
-2.15,11.00,0.00
-2.01,-3.00,0.00
-2.01,-2.86,0.00
-2.01,-2.72,0.00
-2.01,-2.58,0.00
-2.01,-2.43,0.00
-2.01,-2.29,0.00
-2.01,-2.15,0.00
-2.01,-2.01,0.00
-2.01,-1.87,0.00
-2.01,-1.73,0.00
-2.01,-1.59,0.00
-2.01,-1.44,0.00
-2.01,-1.30,0.00
-2.01,-1.16,0.00
-2.01,-1.02,0.00
-2.01,-0.88,0.00
-2.01,-0.74,0.00
-2.01,-0.60,0.00
-2.01,-0.45,0.00
-2.01,-0.31,0.00
-2.01,-0.17,0.00
-2.01,-0.03,0.00
-2.01,0.11,0.00
-2.01,0.25,0.00
-2.01,0.39,0.00
-2.01,0.54,0.00
-2.01,0.68,0.00
-2.01,0.82,0.00
-2.01,0.96,0.00
-2.01,1.10,0.00
-2.01,1.24,0.00
-2.01,1.38,0.00
-2.01,1.53,0.00
-2.01,1.67,0.00
-2.01,1.81,0.00
-2.01,1.95,0.00
-2.01,2.09,0.00
-2.01,2.23,0.00
-2.01,2.37,0.00
-2.01,2.52,0.00
-2.01,2.66,0.00
-2.01,2.80,0.00
-2.01,2.94,0.00
-2.01,3.08,0.00
-2.01,3.22,0.00
-2.01,3.36,0.00
-2.01,3.51,0.00
-2.01,3.65,0.00
-2.01,3.79,0.00
-2.01,3.93,0.00
-2.01,4.07,0.00
-2.01,4.21,0.00
-2.01,4.35,0.00
-2.01,4.49,0.00
-2.01,4.64,0.00
-2.01,4.78,0.00
-2.01,4.92,0.00
-2.01,5.06,0.00
-2.01,5.20,0.00
-2.01,5.34,0.00
-2.01,5.48,0.00
-2.01,5.63,0.00
-2.01,5.77,0.00
-2.01,5.91,0.00
-2.01,6.05,0.00
-2.01,6.19,0.00
-2.01,6.33,0.00
-2.01,6.47,0.00
-2.01,6.62,0.00
-2.01,6.76,0.00
-2.01,6.90,0.00
-2.01,7.04,0.00
-2.01,7.18,0.00
-2.01,7.32,0.00
-2.01,7.46,0.00
-2.01,7.61,0.00
-2.01,7.75,0.00
-2.01,7.89,0.00
-2.01,8.03,0.00
-2.01,8.17,0.00
-2.01,8.31,0.00
-2.01,8.45,0.00
-2.01,8.60,0.00
-2.01,8.74,0.00
-2.01,8.88,0.00
-2.01,9.02,0.00
-2.01,9.16,0.00
-2.01,9.30,0.00
-2.01,9.44,0.00
-2.01,9.59,0.00
-2.01,9.73,0.00
-2.01,9.87,0.00
-2.01,10.01,0.00
-2.01,10.15,0.00
-2.01,10.29,0.00
-2.01,10.43,0.00
-2.01,10.58,0.00
-2.01,10.72,0.00
-2.01,10.86,0.00
-2.01,11.00,0.00
-1.87,-3.00,0.00
-1.87,-2.86,0.00
-1.87,-2.72,0.00
-1.87,-2.58,0.00
-1.87,-2.43,0.00
-1.87,-2.29,0.00
-1.87,-2.15,0.00
-1.87,-2.01,0.00
-1.87,-1.87,0.00
-1.87,-1.73,0.00
-1.87,-1.59,0.00
-1.87,-1.44,0.00
-1.87,-1.30,0.00
-1.87,-1.16,0.00
-1.87,-1.02,0.00
-1.87,-0.88,0.00
-1.87,-0.74,0.00
-1.87,-0.60,0.00
-1.87,-0.45,0.00
-1.87,-0.31,0.00
-1.87,-0.17,0.00
-1.87,-0.03,0.00
-1.87,0.11,0.00
-1.87,0.25,0.00
-1.87,0.39,0.00
-1.87,0.54,0.00
-1.87,0.68,0.00
-1.87,0.82,0.00
-1.87,0.96,0.00
-1.87,1.10,0.00
-1.87,1.24,0.00
-1.87,1.38,0.00
-1.87,1.53,0.00
-1.87,1.67,0.00
-1.87,1.81,0.00
-1.87,1.95,0.00
-1.87,2.09,0.00
-1.87,2.23,0.00
-1.87,2.37,0.00
-1.87,2.52,0.00
-1.87,2.66,0.00
-1.87,2.80,0.00
-1.87,2.94,0.00
-1.87,3.08,0.00
-1.87,3.22,0.00
-1.87,3.36,0.00
-1.87,3.51,0.00
-1.87,3.65,0.00
-1.87,3.79,0.00
-1.87,3.93,0.00
-1.87,4.07,0.00
-1.87,4.21,0.00
-1.87,4.35,0.00
-1.87,4.49,0.00
-1.87,4.64,0.00
-1.87,4.78,0.00
-1.87,4.92,0.00
-1.87,5.06,0.00
-1.87,5.20,0.00
-1.87,5.34,0.00
-1.87,5.48,0.00
-1.87,5.63,0.00
-1.87,5.77,0.00
-1.87,5.91,0.00
-1.87,6.05,0.00
-1.87,6.19,0.00
-1.87,6.33,0.00
-1.87,6.47,0.00
-1.87,6.62,0.00
-1.87,6.76,0.00
-1.87,6.90,0.00
-1.87,7.04,0.00
-1.87,7.18,0.00
-1.87,7.32,0.00
-1.87,7.46,0.00
-1.87,7.61,0.00
-1.87,7.75,0.00
-1.87,7.89,0.00
-1.87,8.03,0.00
-1.87,8.17,0.00
-1.87,8.31,0.00
-1.87,8.45,0.00
-1.87,8.60,0.00
-1.87,8.74,0.00
-1.87,8.88,0.00
-1.87,9.02,0.00
-1.87,9.16,0.00
-1.87,9.30,0.00
-1.87,9.44,0.00
-1.87,9.59,0.00
-1.87,9.73,0.00
-1.87,9.87,0.00
-1.87,10.01,0.00
-1.87,10.15,0.00
-1.87,10.29,0.00
-1.87,10.43,0.00
-1.87,10.58,0.00
-1.87,10.72,0.00
-1.87,10.86,0.00
-1.87,11.00,0.00
-1.73,-3.00,0.00
-1.73,-2.86,0.00
-1.73,-2.72,0.00
-1.73,-2.58,0.00
-1.73,-2.43,0.00
-1.73,-2.29,0.00
-1.73,-2.15,0.00
-1.73,-2.01,0.00
-1.73,-1.87,0.00
-1.73,-1.73,0.00
-1.73,-1.59,0.00
-1.73,-1.44,0.00
-1.73,-1.30,0.00
-1.73,-1.16,0.00
-1.73,-1.02,0.00
-1.73,-0.88,0.00
-1.73,-0.74,0.00
-1.73,-0.60,0.00
-1.73,-0.45,0.00
-1.73,-0.31,0.00
-1.73,-0.17,0.00
-1.73,-0.03,0.00
-1.73,0.11,0.00
-1.73,0.25,0.00
-1.73,0.39,0.00
-1.73,0.54,0.00
-1.73,0.68,0.00
-1.73,0.82,0.00
-1.73,0.96,0.00
-1.73,1.10,0.00
-1.73,1.24,0.00
-1.73,1.38,0.00
-1.73,1.53,0.00
-1.73,1.67,0.00
-1.73,1.81,0.00
-1.73,1.95,0.00
-1.73,2.09,0.00
-1.73,2.23,0.00
-1.73,2.37,0.00
-1.73,2.52,0.00
-1.73,2.66,0.00
-1.73,2.80,0.00
-1.73,2.94,0.00
-1.73,3.08,0.00
-1.73,3.22,0.00
-1.73,3.36,0.00
-1.73,3.51,0.00
-1.73,3.65,0.00
-1.73,3.79,0.00
-1.73,3.93,0.00
-1.73,4.07,0.00
-1.73,4.21,0.00
-1.73,4.35,0.00
-1.73,4.49,0.00
-1.73,4.64,0.00
-1.73,4.78,0.00
-1.73,4.92,0.00
-1.73,5.06,0.00
-1.73,5.20,0.00
-1.73,5.34,0.00
-1.73,5.48,0.00
-1.73,5.63,0.00
-1.73,5.77,0.00
-1.73,5.91,0.00
-1.73,6.05,0.00
-1.73,6.19,0.00
-1.73,6.33,0.00
-1.73,6.47,0.00
-1.73,6.62,0.00
-1.73,6.76,0.00
-1.73,6.90,0.00
-1.73,7.04,0.00
-1.73,7.18,0.00
-1.73,7.32,0.00
-1.73,7.46,0.00
-1.73,7.61,0.00
-1.73,7.75,0.00
-1.73,7.89,0.00
-1.73,8.03,0.00
-1.73,8.17,0.00
-1.73,8.31,0.00
-1.73,8.45,0.00
-1.73,8.60,0.00
-1.73,8.74,0.00
-1.73,8.88,0.00
-1.73,9.02,0.00
-1.73,9.16,0.00
-1.73,9.30,0.00
-1.73,9.44,0.00
-1.73,9.59,0.00
-1.73,9.73,0.00
-1.73,9.87,0.00
-1.73,10.01,0.00
-1.73,10.15,0.00
-1.73,10.29,0.00
-1.73,10.43,0.00
-1.73,10.58,0.00
-1.73,10.72,0.00
-1.73,10.86,0.00
-1.73,11.00,0.00
-1.59,-3.00,0.00
-1.59,-2.86,0.00
-1.59,-2.72,0.00
-1.59,-2.58,0.00
-1.59,-2.43,0.00
-1.59,-2.29,0.00
-1.59,-2.15,0.00
-1.59,-2.01,0.00
-1.59,-1.87,0.00
-1.59,-1.73,0.00
-1.59,-1.59,0.00
-1.59,-1.44,0.00
-1.59,-1.30,0.00
-1.59,-1.16,0.00
-1.59,-1.02,0.00
-1.59,-0.88,0.00
-1.59,-0.74,0.00
-1.59,-0.60,0.00
-1.59,-0.45,0.00
-1.59,-0.31,0.00
-1.59,-0.17,0.00
-1.59,-0.03,0.00
-1.59,0.11,0.00
-1.59,0.25,0.00
-1.59,0.39,0.00
-1.59,0.54,0.00
-1.59,0.68,0.00
-1.59,0.82,0.00
-1.59,0.96,0.00
-1.59,1.10,0.00
-1.59,1.24,0.00
-1.59,1.38,0.00
-1.59,1.53,0.00
-1.59,1.67,0.00
-1.59,1.81,0.00
-1.59,1.95,0.00
-1.59,2.09,0.00
-1.59,2.23,0.00
-1.59,2.37,0.00
-1.59,2.52,0.00
-1.59,2.66,0.00
-1.59,2.80,0.00
-1.59,2.94,0.00
-1.59,3.08,0.00
-1.59,3.22,0.00
-1.59,3.36,0.00
-1.59,3.51,0.00
-1.59,3.65,0.00
-1.59,3.79,0.00
-1.59,3.93,0.00
-1.59,4.07,0.00
-1.59,4.21,0.00
-1.59,4.35,0.00
-1.59,4.49,0.00
-1.59,4.64,0.00
-1.59,4.78,0.00
-1.59,4.92,0.00
-1.59,5.06,0.00
-1.59,5.20,0.00
-1.59,5.34,0.00
-1.59,5.48,0.00
-1.59,5.63,0.00
-1.59,5.77,0.00
-1.59,5.91,0.00
-1.59,6.05,0.00
-1.59,6.19,0.00
-1.59,6.33,0.00
-1.59,6.47,0.00
-1.59,6.62,0.00
-1.59,6.76,0.00
-1.59,6.90,0.00
-1.59,7.04,0.00
-1.59,7.18,0.00
-1.59,7.32,0.00
-1.59,7.46,0.00
-1.59,7.61,0.00
-1.59,7.75,0.00
-1.59,7.89,0.00
-1.59,8.03,0.00
-1.59,8.17,0.00
-1.59,8.31,0.00
-1.59,8.45,0.00
-1.59,8.60,0.00
-1.59,8.74,0.00
-1.59,8.88,0.00
-1.59,9.02,0.00
-1.59,9.16,0.00
-1.59,9.30,0.00
-1.59,9.44,0.00
-1.59,9.59,0.00
-1.59,9.73,0.00
-1.59,9.87,0.00
-1.59,10.01,0.00
-1.59,10.15,0.00
-1.59,10.29,0.00
-1.59,10.43,0.00
-1.59,10.58,0.00
-1.59,10.72,0.00
-1.59,10.86,0.00
-1.59,11.00,0.00
-1.44,-3.00,0.00
-1.44,-2.86,0.00
-1.44,-2.72,0.00
-1.44,-2.58,0.00
-1.44,-2.43,0.00
-1.44,-2.29,0.00
-1.44,-2.15,0.00
-1.44,-2.01,0.00
-1.44,-1.87,0.00
-1.44,-1.73,0.00
-1.44,-1.59,0.00
-1.44,-1.44,0.00
-1.44,-1.30,0.00
-1.44,-1.16,0.00
-1.44,-1.02,0.00
-1.44,-0.88,0.00
-1.44,-0.74,0.00
-1.44,-0.60,0.00
-1.44,-0.45,0.00
-1.44,-0.31,0.00
-1.44,-0.17,0.00
-1.44,-0.03,0.00
-1.44,0.11,0.00
-1.44,0.25,0.00
-1.44,0.39,0.00
-1.44,0.54,0.00
-1.44,0.68,0.00
-1.44,0.82,0.00
-1.44,0.96,0.00
-1.44,1.10,0.00
-1.44,1.24,0.00
-1.44,1.38,0.00
-1.44,1.53,0.00
-1.44,1.67,0.00
-1.44,1.81,0.00
-1.44,1.95,0.00
-1.44,2.09,0.00
-1.44,2.23,0.00
-1.44,2.37,0.00
-1.44,2.52,0.00
-1.44,2.66,0.00
-1.44,2.80,0.00
-1.44,2.94,0.00
-1.44,3.08,0.00
-1.44,3.22,0.00
-1.44,3.36,0.00
-1.44,3.51,0.00
-1.44,3.65,0.00
-1.44,3.79,0.00
-1.44,3.93,0.00
-1.44,4.07,0.00
-1.44,4.21,0.00
-1.44,4.35,0.00
-1.44,4.49,0.00
-1.44,4.64,0.00
-1.44,4.78,0.00
-1.44,4.92,0.00
-1.44,5.06,0.00
-1.44,5.20,0.00
-1.44,5.34,0.00
-1.44,5.48,0.00
-1.44,5.63,0.00
-1.44,5.77,0.00
-1.44,5.91,0.00
-1.44,6.05,0.00
-1.44,6.19,0.00
-1.44,6.33,0.00
-1.44,6.47,0.00
-1.44,6.62,0.00
-1.44,6.76,0.00
-1.44,6.90,0.00
-1.44,7.04,0.00
-1.44,7.18,0.00
-1.44,7.32,0.00
-1.44,7.46,0.00
-1.44,7.61,0.00
-1.44,7.75,0.00
-1.44,7.89,0.00
-1.44,8.03,0.00
-1.44,8.17,0.00
-1.44,8.31,0.00
-1.44,8.45,0.00
-1.44,8.60,0.00
-1.44,8.74,0.00
-1.44,8.88,0.00
-1.44,9.02,0.00
-1.44,9.16,0.00
-1.44,9.30,0.00
-1.44,9.44,0.00
-1.44,9.59,0.00
-1.44,9.73,0.00
-1.44,9.87,0.00
-1.44,10.01,0.00
-1.44,10.15,0.00
-1.44,10.29,0.00
-1.44,10.43,0.00
-1.44,10.58,0.00
-1.44,10.72,0.00
-1.44,10.86,0.00
-1.44,11.00,0.00
-1.30,-3.00,0.00
-1.30,-2.86,0.00
-1.30,-2.72,0.00
-1.30,-2.58,0.00
-1.30,-2.43,0.00
-1.30,-2.29,0.00
-1.30,-2.15,0.00
-1.30,-2.01,0.00
-1.30,-1.87,0.00
-1.30,-1.73,0.00
-1.30,-1.59,0.00
-1.30,-1.44,0.00
-1.30,-1.30,0.00
-1.30,-1.16,0.00
-1.30,-1.02,0.00
-1.30,-0.88,0.00
-1.30,-0.74,0.00
-1.30,-0.60,0.00
-1.30,-0.45,0.00
-1.30,-0.31,0.00
-1.30,-0.17,0.00
-1.30,-0.03,0.00
-1.30,0.11,0.00
-1.30,0.25,0.00
-1.30,0.39,0.00
-1.30,0.54,0.00
-1.30,0.68,0.00
-1.30,0.82,0.00
-1.30,0.96,0.00
-1.30,1.10,0.00
-1.30,1.24,0.00
-1.30,1.38,0.00
-1.30,1.53,0.00
-1.30,1.67,0.00
-1.30,1.81,0.00
-1.30,1.95,0.00
-1.30,2.09,0.00
-1.30,2.23,0.00
-1.30,2.37,0.00
-1.30,2.52,0.00
-1.30,2.66,0.00
-1.30,2.80,0.00
-1.30,2.94,0.00
-1.30,3.08,0.01
-1.30,3.22,0.01
-1.30,3.36,0.01
-1.30,3.51,0.01
-1.30,3.65,0.01
-1.30,3.79,0.01
-1.30,3.93,0.01
-1.30,4.07,0.01
-1.30,4.21,0.01
-1.30,4.35,0.00
-1.30,4.49,0.00
-1.30,4.64,0.00
-1.30,4.78,0.00
-1.30,4.92,0.00
-1.30,5.06,0.00
-1.30,5.20,0.00
-1.30,5.34,0.00
-1.30,5.48,0.00
-1.30,5.63,0.00
-1.30,5.77,0.00
-1.30,5.91,0.00
-1.30,6.05,0.00
-1.30,6.19,0.00
-1.30,6.33,0.00
-1.30,6.47,0.00
-1.30,6.62,0.00
-1.30,6.76,0.00
-1.30,6.90,0.00
-1.30,7.04,0.00
-1.30,7.18,0.00
-1.30,7.32,0.00
-1.30,7.46,0.00
-1.30,7.61,0.00
-1.30,7.75,0.00
-1.30,7.89,0.00
-1.30,8.03,0.00
-1.30,8.17,0.00
-1.30,8.31,0.00
-1.30,8.45,0.00
-1.30,8.60,0.00
-1.30,8.74,0.00
-1.30,8.88,0.00
-1.30,9.02,0.00
-1.30,9.16,0.00
-1.30,9.30,0.00
-1.30,9.44,0.00
-1.30,9.59,0.00
-1.30,9.73,0.00
-1.30,9.87,0.00
-1.30,10.01,0.00
-1.30,10.15,0.00
-1.30,10.29,0.00
-1.30,10.43,0.00
-1.30,10.58,0.00
-1.30,10.72,0.00
-1.30,10.86,0.00
-1.30,11.00,0.00
-1.16,-3.00,0.00
-1.16,-2.86,0.00
-1.16,-2.72,0.00
-1.16,-2.58,0.00
-1.16,-2.43,0.00
-1.16,-2.29,0.00
-1.16,-2.15,0.00
-1.16,-2.01,0.00
-1.16,-1.87,0.00
-1.16,-1.73,0.00
-1.16,-1.59,0.00
-1.16,-1.44,0.00
-1.16,-1.30,0.00
-1.16,-1.16,0.00
-1.16,-1.02,0.00
-1.16,-0.88,0.00
-1.16,-0.74,0.00
-1.16,-0.60,0.00
-1.16,-0.45,0.00
-1.16,-0.31,0.00
-1.16,-0.17,0.00
-1.16,-0.03,0.00
-1.16,0.11,0.00
-1.16,0.25,0.00
-1.16,0.39,0.00
-1.16,0.54,0.00
-1.16,0.68,0.00
-1.16,0.82,0.00
-1.16,0.96,0.00
-1.16,1.10,0.00
-1.16,1.24,0.00
-1.16,1.38,0.00
-1.16,1.53,0.00
-1.16,1.67,0.00
-1.16,1.81,0.00
-1.16,1.95,0.00
-1.16,2.09,0.00
-1.16,2.23,0.00
-1.16,2.37,0.00
-1.16,2.52,0.00
-1.16,2.66,0.00
-1.16,2.80,0.01
-1.16,2.94,0.01
-1.16,3.08,0.01
-1.16,3.22,0.01
-1.16,3.36,0.01
-1.16,3.51,0.01
-1.16,3.65,0.01
-1.16,3.79,0.01
-1.16,3.93,0.01
-1.16,4.07,0.01
-1.16,4.21,0.01
-1.16,4.35,0.01
-1.16,4.49,0.01
-1.16,4.64,0.01
-1.16,4.78,0.00
-1.16,4.92,0.00
-1.16,5.06,0.00
-1.16,5.20,0.00
-1.16,5.34,0.00
-1.16,5.48,0.00
-1.16,5.63,0.00
-1.16,5.77,0.00
-1.16,5.91,0.00
-1.16,6.05,0.00
-1.16,6.19,0.00
-1.16,6.33,0.00
-1.16,6.47,0.00
-1.16,6.62,0.00
-1.16,6.76,0.00
-1.16,6.90,0.00
-1.16,7.04,0.00
-1.16,7.18,0.00
-1.16,7.32,0.00
-1.16,7.46,0.00
-1.16,7.61,0.00
-1.16,7.75,0.00
-1.16,7.89,0.00
-1.16,8.03,0.00
-1.16,8.17,0.00
-1.16,8.31,0.00
-1.16,8.45,0.00
-1.16,8.60,0.00
-1.16,8.74,0.00
-1.16,8.88,0.00
-1.16,9.02,0.00
-1.16,9.16,0.00
-1.16,9.30,0.00
-1.16,9.44,0.00
-1.16,9.59,0.00
-1.16,9.73,0.00
-1.16,9.87,0.00
-1.16,10.01,0.00
-1.16,10.15,0.00
-1.16,10.29,0.00
-1.16,10.43,0.00
-1.16,10.58,0.00
-1.16,10.72,0.00
-1.16,10.86,0.00
-1.16,11.00,0.00
-1.02,-3.00,0.00
-1.02,-2.86,0.00
-1.02,-2.72,0.00
-1.02,-2.58,0.00
-1.02,-2.43,0.00
-1.02,-2.29,0.00
-1.02,-2.15,0.00
-1.02,-2.01,0.00
-1.02,-1.87,0.00
-1.02,-1.73,0.00
-1.02,-1.59,0.00
-1.02,-1.44,0.00
-1.02,-1.30,0.00
-1.02,-1.16,0.00
-1.02,-1.02,0.00
-1.02,-0.88,0.00
-1.02,-0.74,0.00
-1.02,-0.60,0.00
-1.02,-0.45,0.00
-1.02,-0.31,0.00
-1.02,-0.17,0.00
-1.02,-0.03,0.00
-1.02,0.11,0.00
-1.02,0.25,0.00
-1.02,0.39,0.00
-1.02,0.54,0.00
-1.02,0.68,0.00
-1.02,0.82,0.00
-1.02,0.96,0.00
-1.02,1.10,0.00
-1.02,1.24,0.00
-1.02,1.38,0.00
-1.02,1.53,0.00
-1.02,1.67,0.00
-1.02,1.81,0.00
-1.02,1.95,0.00
-1.02,2.09,0.00
-1.02,2.23,0.00
-1.02,2.37,0.00
-1.02,2.52,0.01
-1.02,2.66,0.01
-1.02,2.80,0.01
-1.02,2.94,0.01
-1.02,3.08,0.01
-1.02,3.22,0.01
-1.02,3.36,0.01
-1.02,3.51,0.01
-1.02,3.65,0.01
-1.02,3.79,0.01
-1.02,3.93,0.01
-1.02,4.07,0.01
-1.02,4.21,0.01
-1.02,4.35,0.01
-1.02,4.49,0.01
-1.02,4.64,0.01
-1.02,4.78,0.01
-1.02,4.92,0.01
-1.02,5.06,0.01
-1.02,5.20,0.00
-1.02,5.34,0.00
-1.02,5.48,0.00
-1.02,5.63,0.00
-1.02,5.77,0.00
-1.02,5.91,0.00
-1.02,6.05,0.00
-1.02,6.19,0.00
-1.02,6.33,0.00
-1.02,6.47,0.00
-1.02,6.62,0.00
-1.02,6.76,0.00
-1.02,6.90,0.00
-1.02,7.04,0.00
-1.02,7.18,0.00
-1.02,7.32,0.00
-1.02,7.46,0.00
-1.02,7.61,0.00
-1.02,7.75,0.00
-1.02,7.89,0.00
-1.02,8.03,0.00
-1.02,8.17,0.00
-1.02,8.31,0.00
-1.02,8.45,0.00
-1.02,8.60,0.00
-1.02,8.74,0.00
-1.02,8.88,0.00
-1.02,9.02,0.00
-1.02,9.16,0.00
-1.02,9.30,0.00
-1.02,9.44,0.00
-1.02,9.59,0.00
-1.02,9.73,0.00
-1.02,9.87,0.00
-1.02,10.01,0.00
-1.02,10.15,0.00
-1.02,10.29,0.00
-1.02,10.43,0.00
-1.02,10.58,0.00
-1.02,10.72,0.00
-1.02,10.86,0.00
-1.02,11.00,0.00
-0.88,-3.00,0.00
-0.88,-2.86,0.00
-0.88,-2.72,0.00
-0.88,-2.58,0.00
-0.88,-2.43,0.00
-0.88,-2.29,0.00
-0.88,-2.15,0.00
-0.88,-2.01,0.00
-0.88,-1.87,0.00
-0.88,-1.73,0.00
-0.88,-1.59,0.00
-0.88,-1.44,0.00
-0.88,-1.30,0.00
-0.88,-1.16,0.00
-0.88,-1.02,0.00
-0.88,-0.88,0.00
-0.88,-0.74,0.00
-0.88,-0.60,0.00
-0.88,-0.45,0.00
-0.88,-0.31,0.00
-0.88,-0.17,0.00
-0.88,-0.03,0.00
-0.88,0.11,0.00
-0.88,0.25,0.00
-0.88,0.39,0.00
-0.88,0.54,0.00
-0.88,0.68,0.00
-0.88,0.82,0.00
-0.88,0.96,0.00
-0.88,1.10,0.00
-0.88,1.24,0.00
-0.88,1.38,0.00
-0.88,1.53,0.00
-0.88,1.67,0.00
-0.88,1.81,0.00
-0.88,1.95,0.00
-0.88,2.09,0.00
-0.88,2.23,0.00
-0.88,2.37,0.01
-0.88,2.52,0.01
-0.88,2.66,0.01
-0.88,2.80,0.01
-0.88,2.94,0.01
-0.88,3.08,0.01
-0.88,3.22,0.01
-0.88,3.36,0.01
-0.88,3.51,0.01
-0.88,3.65,0.01
-0.88,3.79,0.01
-0.88,3.93,0.01
-0.88,4.07,0.01
-0.88,4.21,0.01
-0.88,4.35,0.01
-0.88,4.49,0.01
-0.88,4.64,0.01
-0.88,4.78,0.01
-0.88,4.92,0.01
-0.88,5.06,0.01
-0.88,5.20,0.01
-0.88,5.34,0.01
-0.88,5.48,0.00
-0.88,5.63,0.00
-0.88,5.77,0.00
-0.88,5.91,0.00
-0.88,6.05,0.00
-0.88,6.19,0.00
-0.88,6.33,0.00
-0.88,6.47,0.00
-0.88,6.62,0.00
-0.88,6.76,0.00
-0.88,6.90,0.00
-0.88,7.04,0.00
-0.88,7.18,0.00
-0.88,7.32,0.00
-0.88,7.46,0.00
-0.88,7.61,0.00
-0.88,7.75,0.00
-0.88,7.89,0.00
-0.88,8.03,0.00
-0.88,8.17,0.00
-0.88,8.31,0.00
-0.88,8.45,0.00
-0.88,8.60,0.00
-0.88,8.74,0.00
-0.88,8.88,0.00
-0.88,9.02,0.00
-0.88,9.16,0.00
-0.88,9.30,0.00
-0.88,9.44,0.00
-0.88,9.59,0.00
-0.88,9.73,0.00
-0.88,9.87,0.00
-0.88,10.01,0.00
-0.88,10.15,0.00
-0.88,10.29,0.00
-0.88,10.43,0.00
-0.88,10.58,0.00
-0.88,10.72,0.00
-0.88,10.86,0.00
-0.88,11.00,0.00
-0.74,-3.00,0.00
-0.74,-2.86,0.00
-0.74,-2.72,0.00
-0.74,-2.58,0.00
-0.74,-2.43,0.00
-0.74,-2.29,0.00
-0.74,-2.15,0.00
-0.74,-2.01,0.00
-0.74,-1.87,0.00
-0.74,-1.73,0.00
-0.74,-1.59,0.00
-0.74,-1.44,0.00
-0.74,-1.30,0.00
-0.74,-1.16,0.00
-0.74,-1.02,0.00
-0.74,-0.88,0.00
-0.74,-0.74,0.00
-0.74,-0.60,0.00
-0.74,-0.45,0.00
-0.74,-0.31,0.00
-0.74,-0.17,0.00
-0.74,-0.03,0.00
-0.74,0.11,0.00
-0.74,0.25,0.00
-0.74,0.39,0.00
-0.74,0.54,0.00
-0.74,0.68,0.00
-0.74,0.82,0.00
-0.74,0.96,0.00
-0.74,1.10,0.00
-0.74,1.24,0.00
-0.74,1.38,0.00
-0.74,1.53,0.00
-0.74,1.67,0.00
-0.74,1.81,0.00
-0.74,1.95,0.00
-0.74,2.09,0.00
-0.74,2.23,0.01
-0.74,2.37,0.01
-0.74,2.52,0.01
-0.74,2.66,0.01
-0.74,2.80,0.01
-0.74,2.94,0.01
-0.74,3.08,0.01
-0.74,3.22,0.01
-0.74,3.36,0.01
-0.74,3.51,0.02
-0.74,3.65,0.02
-0.74,3.79,0.02
-0.74,3.93,0.02
-0.74,4.07,0.02
-0.74,4.21,0.02
-0.74,4.35,0.02
-0.74,4.49,0.01
-0.74,4.64,0.01
-0.74,4.78,0.01
-0.74,4.92,0.01
-0.74,5.06,0.01
-0.74,5.20,0.01
-0.74,5.34,0.01
-0.74,5.48,0.01
-0.74,5.63,0.01
-0.74,5.77,0.00
-0.74,5.91,0.00
-0.74,6.05,0.00
-0.74,6.19,0.00
-0.74,6.33,0.00
-0.74,6.47,0.00
-0.74,6.62,0.00
-0.74,6.76,0.00
-0.74,6.90,0.00
-0.74,7.04,0.00
-0.74,7.18,0.00
-0.74,7.32,0.00
-0.74,7.46,0.00
-0.74,7.61,0.00
-0.74,7.75,0.00
-0.74,7.89,0.00
-0.74,8.03,0.00
-0.74,8.17,0.00
-0.74,8.31,0.00
-0.74,8.45,0.00
-0.74,8.60,0.00
-0.74,8.74,0.00
-0.74,8.88,0.00
-0.74,9.02,0.00
-0.74,9.16,0.00
-0.74,9.30,0.00
-0.74,9.44,0.00
-0.74,9.59,0.00
-0.74,9.73,0.00
-0.74,9.87,0.00
-0.74,10.01,0.00
-0.74,10.15,0.00
-0.74,10.29,0.00
-0.74,10.43,0.00
-0.74,10.58,0.00
-0.74,10.72,0.00
-0.74,10.86,0.00
-0.74,11.00,0.00
-0.60,-3.00,0.00
-0.60,-2.86,0.00
-0.60,-2.72,0.00
-0.60,-2.58,0.00
-0.60,-2.43,0.00
-0.60,-2.29,0.00
-0.60,-2.15,0.00
-0.60,-2.01,0.00
-0.60,-1.87,0.00
-0.60,-1.73,0.00
-0.60,-1.59,0.00
-0.60,-1.44,0.00
-0.60,-1.30,0.00
-0.60,-1.16,0.00
-0.60,-1.02,0.00
-0.60,-0.88,0.00
-0.60,-0.74,0.00
-0.60,-0.60,0.00
-0.60,-0.45,0.00
-0.60,-0.31,0.00
-0.60,-0.17,0.00
-0.60,-0.03,0.00
-0.60,0.11,0.00
-0.60,0.25,0.00
-0.60,0.39,0.00
-0.60,0.54,0.00
-0.60,0.68,0.00
-0.60,0.82,0.00
-0.60,0.96,0.00
-0.60,1.10,0.00
-0.60,1.24,0.00
-0.60,1.38,0.00
-0.60,1.53,0.00
-0.60,1.67,0.00
-0.60,1.81,0.00
-0.60,1.95,0.00
-0.60,2.09,0.01
-0.60,2.23,0.01
-0.60,2.37,0.01
-0.60,2.52,0.01
-0.60,2.66,0.01
-0.60,2.80,0.01
-0.60,2.94,0.01
-0.60,3.08,0.02
-0.60,3.22,0.02
-0.60,3.36,0.02
-0.60,3.51,0.02
-0.60,3.65,0.02
-0.60,3.79,0.02
-0.60,3.93,0.02
-0.60,4.07,0.02
-0.60,4.21,0.02
-0.60,4.35,0.02
-0.60,4.49,0.02
-0.60,4.64,0.02
-0.60,4.78,0.02
-0.60,4.92,0.01
-0.60,5.06,0.01
-0.60,5.20,0.01
-0.60,5.34,0.01
-0.60,5.48,0.01
-0.60,5.63,0.01
-0.60,5.77,0.01
-0.60,5.91,0.01
-0.60,6.05,0.00
-0.60,6.19,0.00
-0.60,6.33,0.00
-0.60,6.47,0.00
-0.60,6.62,0.00
-0.60,6.76,0.00
-0.60,6.90,0.00
-0.60,7.04,0.00
-0.60,7.18,0.00
-0.60,7.32,0.00
-0.60,7.46,0.00
-0.60,7.61,0.00
-0.60,7.75,0.00
-0.60,7.89,0.00
-0.60,8.03,0.00
-0.60,8.17,0.00
-0.60,8.31,0.00
-0.60,8.45,0.00
-0.60,8.60,0.00
-0.60,8.74,0.00
-0.60,8.88,0.00
-0.60,9.02,0.00
-0.60,9.16,0.00
-0.60,9.30,0.00
-0.60,9.44,0.00
-0.60,9.59,0.00
-0.60,9.73,0.00
-0.60,9.87,0.00
-0.60,10.01,0.00
-0.60,10.15,0.00
-0.60,10.29,0.00
-0.60,10.43,0.00
-0.60,10.58,0.00
-0.60,10.72,0.00
-0.60,10.86,0.00
-0.60,11.00,0.00
-0.45,-3.00,0.00
-0.45,-2.86,0.00
-0.45,-2.72,0.00
-0.45,-2.58,0.00
-0.45,-2.43,0.00
-0.45,-2.29,0.00
-0.45,-2.15,0.00
-0.45,-2.01,0.00
-0.45,-1.87,0.00
-0.45,-1.73,0.00
-0.45,-1.59,0.00
-0.45,-1.44,0.00
-0.45,-1.30,0.00
-0.45,-1.16,0.00
-0.45,-1.02,0.00
-0.45,-0.88,0.00
-0.45,-0.74,0.00
-0.45,-0.60,0.00
-0.45,-0.45,0.00
-0.45,-0.31,0.00
-0.45,-0.17,0.00
-0.45,-0.03,0.00
-0.45,0.11,0.00
-0.45,0.25,0.00
-0.45,0.39,0.00
-0.45,0.54,0.00
-0.45,0.68,0.00
-0.45,0.82,0.00
-0.45,0.96,0.00
-0.45,1.10,0.00
-0.45,1.24,0.00
-0.45,1.38,0.00
-0.45,1.53,0.00
-0.45,1.67,0.00
-0.45,1.81,0.00
-0.45,1.95,0.01
-0.45,2.09,0.01
-0.45,2.23,0.01
-0.45,2.37,0.01
-0.45,2.52,0.01
-0.45,2.66,0.01
-0.45,2.80,0.01
-0.45,2.94,0.02
-0.45,3.08,0.02
-0.45,3.22,0.02
-0.45,3.36,0.02
-0.45,3.51,0.02
-0.45,3.65,0.03
-0.45,3.79,0.03
-0.45,3.93,0.03
-0.45,4.07,0.03
-0.45,4.21,0.03
-0.45,4.35,0.02
-0.45,4.49,0.02
-0.45,4.64,0.02
-0.45,4.78,0.02
-0.45,4.92,0.02
-0.45,5.06,0.02
-0.45,5.20,0.01
-0.45,5.34,0.01
-0.45,5.48,0.01
-0.45,5.63,0.01
-0.45,5.77,0.01
-0.45,5.91,0.01
-0.45,6.05,0.01
-0.45,6.19,0.00
-0.45,6.33,0.00
-0.45,6.47,0.00
-0.45,6.62,0.00
-0.45,6.76,0.00
-0.45,6.90,0.00
-0.45,7.04,0.00
-0.45,7.18,0.00
-0.45,7.32,0.00
-0.45,7.46,0.00
-0.45,7.61,0.00
-0.45,7.75,0.00
-0.45,7.89,0.00
-0.45,8.03,0.00
-0.45,8.17,0.00
-0.45,8.31,0.00
-0.45,8.45,0.00
-0.45,8.60,0.00
-0.45,8.74,0.00
-0.45,8.88,0.00
-0.45,9.02,0.00
-0.45,9.16,0.00
-0.45,9.30,0.00
-0.45,9.44,0.00
-0.45,9.59,0.00
-0.45,9.73,0.00
-0.45,9.87,0.00
-0.45,10.01,0.00
-0.45,10.15,0.00
-0.45,10.29,0.00
-0.45,10.43,0.00
-0.45,10.58,0.00
-0.45,10.72,0.00
-0.45,10.86,0.00
-0.45,11.00,0.00
-0.31,-3.00,0.00
-0.31,-2.86,0.00
-0.31,-2.72,0.00
-0.31,-2.58,0.00
-0.31,-2.43,0.00
-0.31,-2.29,0.00
-0.31,-2.15,0.00
-0.31,-2.01,0.00
-0.31,-1.87,0.00
-0.31,-1.73,0.00
-0.31,-1.59,0.00
-0.31,-1.44,0.00
-0.31,-1.30,0.00
-0.31,-1.16,0.00
-0.31,-1.02,0.00
-0.31,-0.88,0.00
-0.31,-0.74,0.00
-0.31,-0.60,0.00
-0.31,-0.45,0.00
-0.31,-0.31,0.00
-0.31,-0.17,0.00
-0.31,-0.03,0.00
-0.31,0.11,0.00
-0.31,0.25,0.00
-0.31,0.39,0.00
-0.31,0.54,0.00
-0.31,0.68,0.00
-0.31,0.82,0.00
-0.31,0.96,0.00
-0.31,1.10,0.00
-0.31,1.24,0.00
-0.31,1.38,0.00
-0.31,1.53,0.00
-0.31,1.67,0.00
-0.31,1.81,0.01
-0.31,1.95,0.01
-0.31,2.09,0.01
-0.31,2.23,0.01
-0.31,2.37,0.01
-0.31,2.52,0.01
-0.31,2.66,0.01
-0.31,2.80,0.02
-0.31,2.94,0.02
-0.31,3.08,0.02
-0.31,3.22,0.02
-0.31,3.36,0.03
-0.31,3.51,0.03
-0.31,3.65,0.03
-0.31,3.79,0.03
-0.31,3.93,0.03
-0.31,4.07,0.03
-0.31,4.21,0.03
-0.31,4.35,0.03
-0.31,4.49,0.03
-0.31,4.64,0.03
-0.31,4.78,0.02
-0.31,4.92,0.02
-0.31,5.06,0.02
-0.31,5.20,0.02
-0.31,5.34,0.02
-0.31,5.48,0.01
-0.31,5.63,0.01
-0.31,5.77,0.01
-0.31,5.91,0.01
-0.31,6.05,0.01
-0.31,6.19,0.01
-0.31,6.33,0.01
-0.31,6.47,0.00
-0.31,6.62,0.00
-0.31,6.76,0.00
-0.31,6.90,0.00
-0.31,7.04,0.00
-0.31,7.18,0.00
-0.31,7.32,0.00
-0.31,7.46,0.00
-0.31,7.61,0.00
-0.31,7.75,0.00
-0.31,7.89,0.00
-0.31,8.03,0.00
-0.31,8.17,0.00
-0.31,8.31,0.00
-0.31,8.45,0.00
-0.31,8.60,0.00
-0.31,8.74,0.00
-0.31,8.88,0.00
-0.31,9.02,0.00
-0.31,9.16,0.00
-0.31,9.30,0.00
-0.31,9.44,0.00
-0.31,9.59,0.00
-0.31,9.73,0.00
-0.31,9.87,0.00
-0.31,10.01,0.00
-0.31,10.15,0.00
-0.31,10.29,0.00
-0.31,10.43,0.00
-0.31,10.58,0.00
-0.31,10.72,0.00
-0.31,10.86,0.00
-0.31,11.00,0.00
-0.17,-3.00,0.00
-0.17,-2.86,0.00
-0.17,-2.72,0.00
-0.17,-2.58,0.00
-0.17,-2.43,0.00
-0.17,-2.29,0.00
-0.17,-2.15,0.00
-0.17,-2.01,0.00
-0.17,-1.87,0.00
-0.17,-1.73,0.00
-0.17,-1.59,0.00
-0.17,-1.44,0.00
-0.17,-1.30,0.00
-0.17,-1.16,0.00
-0.17,-1.02,0.00
-0.17,-0.88,0.00
-0.17,-0.74,0.00
-0.17,-0.60,0.00
-0.17,-0.45,0.00
-0.17,-0.31,0.00
-0.17,-0.17,0.00
-0.17,-0.03,0.00
-0.17,0.11,0.00
-0.17,0.25,0.00
-0.17,0.39,0.00
-0.17,0.54,0.00
-0.17,0.68,0.00
-0.17,0.82,0.00
-0.17,0.96,0.00
-0.17,1.10,0.00
-0.17,1.24,0.00
-0.17,1.38,0.00
-0.17,1.53,0.00
-0.17,1.67,0.00
-0.17,1.81,0.01
-0.17,1.95,0.01
-0.17,2.09,0.01
-0.17,2.23,0.01
-0.17,2.37,0.01
-0.17,2.52,0.01
-0.17,2.66,0.02
-0.17,2.80,0.02
-0.17,2.94,0.02
-0.17,3.08,0.03
-0.17,3.22,0.03
-0.17,3.36,0.03
-0.17,3.51,0.03
-0.17,3.65,0.04
-0.17,3.79,0.04
-0.17,3.93,0.04
-0.17,4.07,0.04
-0.17,4.21,0.04
-0.17,4.35,0.04
-0.17,4.49,0.04
-0.17,4.64,0.03
-0.17,4.78,0.03
-0.17,4.92,0.03
-0.17,5.06,0.02
-0.17,5.20,0.02
-0.17,5.34,0.02
-0.17,5.48,0.02
-0.17,5.63,0.01
-0.17,5.77,0.01
-0.17,5.91,0.01
-0.17,6.05,0.01
-0.17,6.19,0.01
-0.17,6.33,0.01
-0.17,6.47,0.01
-0.17,6.62,0.01
-0.17,6.76,0.00
-0.17,6.90,0.00
-0.17,7.04,0.00
-0.17,7.18,0.00
-0.17,7.32,0.00
-0.17,7.46,0.00
-0.17,7.61,0.00
-0.17,7.75,0.00
-0.17,7.89,0.00
-0.17,8.03,0.00
-0.17,8.17,0.00
-0.17,8.31,0.00
-0.17,8.45,0.00
-0.17,8.60,0.00
-0.17,8.74,0.00
-0.17,8.88,0.00
-0.17,9.02,0.00
-0.17,9.16,0.00
-0.17,9.30,0.00
-0.17,9.44,0.00
-0.17,9.59,0.00
-0.17,9.73,0.00
-0.17,9.87,0.00
-0.17,10.01,0.00
-0.17,10.15,0.00
-0.17,10.29,0.00
-0.17,10.43,0.00
-0.17,10.58,0.00
-0.17,10.72,0.00
-0.17,10.86,0.00
-0.17,11.00,0.00
-0.03,-3.00,0.00
-0.03,-2.86,0.00
-0.03,-2.72,0.00
-0.03,-2.58,0.00
-0.03,-2.43,0.00
-0.03,-2.29,0.00
-0.03,-2.15,0.00
-0.03,-2.01,0.00
-0.03,-1.87,0.00
-0.03,-1.73,0.00
-0.03,-1.59,0.00
-0.03,-1.44,0.00
-0.03,-1.30,0.00
-0.03,-1.16,0.00
-0.03,-1.02,0.00
-0.03,-0.88,0.00
-0.03,-0.74,0.00
-0.03,-0.60,0.00
-0.03,-0.45,0.00
-0.03,-0.31,0.00
-0.03,-0.17,0.00
-0.03,-0.03,0.00
-0.03,0.11,0.00
-0.03,0.25,0.00
-0.03,0.39,0.00
-0.03,0.54,0.00
-0.03,0.68,0.00
-0.03,0.82,0.00
-0.03,0.96,0.00
-0.03,1.10,0.00
-0.03,1.24,0.00
-0.03,1.38,0.00
-0.03,1.53,0.00
-0.03,1.67,0.01
-0.03,1.81,0.01
-0.03,1.95,0.01
-0.03,2.09,0.01
-0.03,2.23,0.01
-0.03,2.37,0.01
-0.03,2.52,0.02
-0.03,2.66,0.02
-0.03,2.80,0.02
-0.03,2.94,0.03
-0.03,3.08,0.03
-0.03,3.22,0.03
-0.03,3.36,0.04
-0.03,3.51,0.04
-0.03,3.65,0.04
-0.03,3.79,0.04
-0.03,3.93,0.05
-0.03,4.07,0.05
-0.03,4.21,0.05
-0.03,4.35,0.04
-0.03,4.49,0.04
-0.03,4.64,0.04
-0.03,4.78,0.04
-0.03,4.92,0.03
-0.03,5.06,0.03
-0.03,5.20,0.03
-0.03,5.34,0.02
-0.03,5.48,0.02
-0.03,5.63,0.02
-0.03,5.77,0.01
-0.03,5.91,0.01
-0.03,6.05,0.01
-0.03,6.19,0.01
-0.03,6.33,0.01
-0.03,6.47,0.01
-0.03,6.62,0.01
-0.03,6.76,0.01
-0.03,6.90,0.00
-0.03,7.04,0.00
-0.03,7.18,0.00
-0.03,7.32,0.00
-0.03,7.46,0.00
-0.03,7.61,0.00
-0.03,7.75,0.00
-0.03,7.89,0.00
-0.03,8.03,0.00
-0.03,8.17,0.00
-0.03,8.31,0.00
-0.03,8.45,0.00
-0.03,8.60,0.00
-0.03,8.74,0.00
-0.03,8.88,0.00
-0.03,9.02,0.00
-0.03,9.16,0.00
-0.03,9.30,0.00
-0.03,9.44,0.00
-0.03,9.59,0.00
-0.03,9.73,0.00
-0.03,9.87,0.00
-0.03,10.01,0.00
-0.03,10.15,0.00
-0.03,10.29,0.00
-0.03,10.43,0.00
-0.03,10.58,0.00
-0.03,10.72,0.00
-0.03,10.86,0.00
-0.03,11.00,0.00
0.11,-3.00,0.00
0.11,-2.86,0.00
0.11,-2.72,0.00
0.11,-2.58,0.00
0.11,-2.43,0.00
0.11,-2.29,0.00
0.11,-2.15,0.00
0.11,-2.01,0.00
0.11,-1.87,0.00
0.11,-1.73,0.00
0.11,-1.59,0.00
0.11,-1.44,0.00
0.11,-1.30,0.00
0.11,-1.16,0.00
0.11,-1.02,0.00
0.11,-0.88,0.00
0.11,-0.74,0.00
0.11,-0.60,0.00
0.11,-0.45,0.00
0.11,-0.31,0.00
0.11,-0.17,0.00
0.11,-0.03,0.00
0.11,0.11,0.00
0.11,0.25,0.00
0.11,0.39,0.00
0.11,0.54,0.00
0.11,0.68,0.00
0.11,0.82,0.00
0.11,0.96,0.00
0.11,1.10,0.00
0.11,1.24,0.00
0.11,1.38,0.00
0.11,1.53,0.00
0.11,1.67,0.01
0.11,1.81,0.01
0.11,1.95,0.01
0.11,2.09,0.01
0.11,2.23,0.01
0.11,2.37,0.01
0.11,2.52,0.02
0.11,2.66,0.02
0.11,2.80,0.02
0.11,2.94,0.03
0.11,3.08,0.03
0.11,3.22,0.04
0.11,3.36,0.04
0.11,3.51,0.05
0.11,3.65,0.05
0.11,3.79,0.05
0.11,3.93,0.05
0.11,4.07,0.05
0.11,4.21,0.05
0.11,4.35,0.05
0.11,4.49,0.05
0.11,4.64,0.05
0.11,4.78,0.04
0.11,4.92,0.04
0.11,5.06,0.04
0.11,5.20,0.03
0.11,5.34,0.03
0.11,5.48,0.02
0.11,5.63,0.02
0.11,5.77,0.02
0.11,5.91,0.02
0.11,6.05,0.01
0.11,6.19,0.01
0.11,6.33,0.01
0.11,6.47,0.01
0.11,6.62,0.01
0.11,6.76,0.01
0.11,6.90,0.01
0.11,7.04,0.01
0.11,7.18,0.00
0.11,7.32,0.00
0.11,7.46,0.00
0.11,7.61,0.00
0.11,7.75,0.00
0.11,7.89,0.00
0.11,8.03,0.00
0.11,8.17,0.00
0.11,8.31,0.00
0.11,8.45,0.00
0.11,8.60,0.00
0.11,8.74,0.00
0.11,8.88,0.00
0.11,9.02,0.00
0.11,9.16,0.00
0.11,9.30,0.00
0.11,9.44,0.00
0.11,9.59,0.00
0.11,9.73,0.00
0.11,9.87,0.00
0.11,10.01,0.00
0.11,10.15,0.00
0.11,10.29,0.00
0.11,10.43,0.00
0.11,10.58,0.00
0.11,10.72,0.00
0.11,10.86,0.00
0.11,11.00,0.00
0.25,-3.00,0.00
0.25,-2.86,0.00
0.25,-2.72,0.00
0.25,-2.58,0.00
0.25,-2.43,0.00
0.25,-2.29,0.00
0.25,-2.15,0.00
0.25,-2.01,0.00
0.25,-1.87,0.00
0.25,-1.73,0.00
0.25,-1.59,0.00
0.25,-1.44,0.00
0.25,-1.30,0.00
0.25,-1.16,0.00
0.25,-1.02,0.00
0.25,-0.88,0.00
0.25,-0.74,0.00
0.25,-0.60,0.00
0.25,-0.45,0.00
0.25,-0.31,0.00
0.25,-0.17,0.00
0.25,-0.03,0.00
0.25,0.11,0.00
0.25,0.25,0.00
0.25,0.39,0.00
0.25,0.54,0.00
0.25,0.68,0.00
0.25,0.82,0.00
0.25,0.96,0.00
0.25,1.10,0.00
0.25,1.24,0.00
0.25,1.38,0.00
0.25,1.53,0.00
0.25,1.67,0.01
0.25,1.81,0.01
0.25,1.95,0.01
0.25,2.09,0.01
0.25,2.23,0.01
0.25,2.37,0.02
0.25,2.52,0.02
0.25,2.66,0.02
0.25,2.80,0.03
0.25,2.94,0.03
0.25,3.08,0.04
0.25,3.22,0.04
0.25,3.36,0.05
0.25,3.51,0.05
0.25,3.65,0.05
0.25,3.79,0.06
0.25,3.93,0.06
0.25,4.07,0.06
0.25,4.21,0.06
0.25,4.35,0.06
0.25,4.49,0.06
0.25,4.64,0.05
0.25,4.78,0.05
0.25,4.92,0.05
0.25,5.06,0.04
0.25,5.20,0.04
0.25,5.34,0.03
0.25,5.48,0.03
0.25,5.63,0.02
0.25,5.77,0.02
0.25,5.91,0.02
0.25,6.05,0.02
0.25,6.19,0.01
0.25,6.33,0.01
0.25,6.47,0.01
0.25,6.62,0.01
0.25,6.76,0.01
0.25,6.90,0.01
0.25,7.04,0.01
0.25,7.18,0.01
0.25,7.32,0.01
0.25,7.46,0.01
0.25,7.61,0.00
0.25,7.75,0.00
0.25,7.89,0.00
0.25,8.03,0.00
0.25,8.17,0.00
0.25,8.31,0.00
0.25,8.45,0.00
0.25,8.60,0.00
0.25,8.74,0.00
0.25,8.88,0.00
0.25,9.02,0.00
0.25,9.16,0.00
0.25,9.30,0.00
0.25,9.44,0.00
0.25,9.59,0.00
0.25,9.73,0.00
0.25,9.87,0.00
0.25,10.01,0.00
0.25,10.15,0.00
0.25,10.29,0.00
0.25,10.43,0.00
0.25,10.58,0.00
0.25,10.72,0.00
0.25,10.86,0.00
0.25,11.00,0.00
0.39,-3.00,0.00
0.39,-2.86,0.00
0.39,-2.72,0.00
0.39,-2.58,0.00
0.39,-2.43,0.00
0.39,-2.29,0.00
0.39,-2.15,0.00
0.39,-2.01,0.00
0.39,-1.87,0.00
0.39,-1.73,0.00
0.39,-1.59,0.00
0.39,-1.44,0.00
0.39,-1.30,0.00
0.39,-1.16,0.00
0.39,-1.02,0.00
0.39,-0.88,0.00
0.39,-0.74,0.00
0.39,-0.60,0.00
0.39,-0.45,0.00
0.39,-0.31,0.00
0.39,-0.17,0.00
0.39,-0.03,0.00
0.39,0.11,0.00
0.39,0.25,0.00
0.39,0.39,0.00
0.39,0.54,0.00
0.39,0.68,0.00
0.39,0.82,0.00
0.39,0.96,0.00
0.39,1.10,0.00
0.39,1.24,0.00
0.39,1.38,0.00
0.39,1.53,0.01
0.39,1.67,0.01
0.39,1.81,0.01
0.39,1.95,0.01
0.39,2.09,0.01
0.39,2.23,0.01
0.39,2.37,0.02
0.39,2.52,0.02
0.39,2.66,0.02
0.39,2.80,0.03
0.39,2.94,0.03
0.39,3.08,0.04
0.39,3.22,0.05
0.39,3.36,0.05
0.39,3.51,0.06
0.39,3.65,0.06
0.39,3.79,0.06
0.39,3.93,0.07
0.39,4.07,0.07
0.39,4.21,0.07
0.39,4.35,0.07
0.39,4.49,0.07
0.39,4.64,0.06
0.39,4.78,0.06
0.39,4.92,0.05
0.39,5.06,0.05
0.39,5.20,0.04
0.39,5.34,0.04
0.39,5.48,0.03
0.39,5.63,0.03
0.39,5.77,0.02
0.39,5.91,0.02
0.39,6.05,0.02
0.39,6.19,0.02
0.39,6.33,0.01
0.39,6.47,0.01
0.39,6.62,0.01
0.39,6.76,0.01
0.39,6.90,0.01
0.39,7.04,0.01
0.39,7.18,0.01
0.39,7.32,0.01
0.39,7.46,0.01
0.39,7.61,0.01
0.39,7.75,0.01
0.39,7.89,0.00
0.39,8.03,0.00
0.39,8.17,0.00
0.39,8.31,0.00
0.39,8.45,0.00
0.39,8.60,0.00
0.39,8.74,0.00
0.39,8.88,0.00
0.39,9.02,0.00
0.39,9.16,0.00
0.39,9.30,0.00
0.39,9.44,0.00
0.39,9.59,0.00
0.39,9.73,0.00
0.39,9.87,0.00
0.39,10.01,0.00
0.39,10.15,0.00
0.39,10.29,0.00
0.39,10.43,0.00
0.39,10.58,0.00
0.39,10.72,0.00
0.39,10.86,0.00
0.39,11.00,0.00
0.54,-3.00,0.00
0.54,-2.86,0.00
0.54,-2.72,0.00
0.54,-2.58,0.00
0.54,-2.43,0.00
0.54,-2.29,0.00
0.54,-2.15,0.00
0.54,-2.01,0.00
0.54,-1.87,0.00
0.54,-1.73,0.00
0.54,-1.59,0.00
0.54,-1.44,0.00
0.54,-1.30,0.00
0.54,-1.16,0.00
0.54,-1.02,0.00
0.54,-0.88,0.00
0.54,-0.74,0.00
0.54,-0.60,0.00
0.54,-0.45,0.00
0.54,-0.31,0.00
0.54,-0.17,0.00
0.54,-0.03,0.00
0.54,0.11,0.00
0.54,0.25,0.00
0.54,0.39,0.00
0.54,0.54,0.00
0.54,0.68,0.00
0.54,0.82,0.00
0.54,0.96,0.00
0.54,1.10,0.00
0.54,1.24,0.00
0.54,1.38,0.00
0.54,1.53,0.01
0.54,1.67,0.01
0.54,1.81,0.01
0.54,1.95,0.01
0.54,2.09,0.01
0.54,2.23,0.01
0.54,2.37,0.02
0.54,2.52,0.02
0.54,2.66,0.03
0.54,2.80,0.03
0.54,2.94,0.04
0.54,3.08,0.04
0.54,3.22,0.05
0.54,3.36,0.05
0.54,3.51,0.06
0.54,3.65,0.07
0.54,3.79,0.07
0.54,3.93,0.07
0.54,4.07,0.08
0.54,4.21,0.08
0.54,4.35,0.08
0.54,4.49,0.07
0.54,4.64,0.07
0.54,4.78,0.07
0.54,4.92,0.06
0.54,5.06,0.06
0.54,5.20,0.05
0.54,5.34,0.04
0.54,5.48,0.04
0.54,5.63,0.03
0.54,5.77,0.03
0.54,5.91,0.02
0.54,6.05,0.02
0.54,6.19,0.02
0.54,6.33,0.02
0.54,6.47,0.01
0.54,6.62,0.01
0.54,6.76,0.01
0.54,6.90,0.01
0.54,7.04,0.01
0.54,7.18,0.01
0.54,7.32,0.01
0.54,7.46,0.01
0.54,7.61,0.01
0.54,7.75,0.01
0.54,7.89,0.01
0.54,8.03,0.01
0.54,8.17,0.00
0.54,8.31,0.00
0.54,8.45,0.00
0.54,8.60,0.00
0.54,8.74,0.00
0.54,8.88,0.00
0.54,9.02,0.00
0.54,9.16,0.00
0.54,9.30,0.00
0.54,9.44,0.00
0.54,9.59,0.00
0.54,9.73,0.00
0.54,9.87,0.00
0.54,10.01,0.00
0.54,10.15,0.00
0.54,10.29,0.00
0.54,10.43,0.00
0.54,10.58,0.00
0.54,10.72,0.00
0.54,10.86,0.00
0.54,11.00,0.00
0.68,-3.00,0.00
0.68,-2.86,0.00
0.68,-2.72,0.00
0.68,-2.58,0.00
0.68,-2.43,0.00
0.68,-2.29,0.00
0.68,-2.15,0.00
0.68,-2.01,0.00
0.68,-1.87,0.00
0.68,-1.73,0.00
0.68,-1.59,0.00
0.68,-1.44,0.00
0.68,-1.30,0.00
0.68,-1.16,0.00
0.68,-1.02,0.00
0.68,-0.88,0.00
0.68,-0.74,0.00
0.68,-0.60,0.00
0.68,-0.45,0.00
0.68,-0.31,0.00
0.68,-0.17,0.00
0.68,-0.03,0.00
0.68,0.11,0.00
0.68,0.25,0.00
0.68,0.39,0.00
0.68,0.54,0.00
0.68,0.68,0.00
0.68,0.82,0.00
0.68,0.96,0.00
0.68,1.10,0.00
0.68,1.24,0.00
0.68,1.38,0.00
0.68,1.53,0.01
0.68,1.67,0.01
0.68,1.81,0.01
0.68,1.95,0.01
0.68,2.09,0.01
0.68,2.23,0.01
0.68,2.37,0.02
0.68,2.52,0.02
0.68,2.66,0.03
0.68,2.80,0.03
0.68,2.94,0.04
0.68,3.08,0.04
0.68,3.22,0.05
0.68,3.36,0.06
0.68,3.51,0.06
0.68,3.65,0.07
0.68,3.79,0.07
0.68,3.93,0.08
0.68,4.07,0.08
0.68,4.21,0.08
0.68,4.35,0.08
0.68,4.49,0.08
0.68,4.64,0.08
0.68,4.78,0.07
0.68,4.92,0.07
0.68,5.06,0.06
0.68,5.20,0.06
0.68,5.34,0.05
0.68,5.48,0.04
0.68,5.63,0.04
0.68,5.77,0.03
0.68,5.91,0.03
0.68,6.05,0.02
0.68,6.19,0.02
0.68,6.33,0.02
0.68,6.47,0.02
0.68,6.62,0.01
0.68,6.76,0.01
0.68,6.90,0.01
0.68,7.04,0.01
0.68,7.18,0.01
0.68,7.32,0.01
0.68,7.46,0.01
0.68,7.61,0.01
0.68,7.75,0.01
0.68,7.89,0.01
0.68,8.03,0.01
0.68,8.17,0.01
0.68,8.31,0.01
0.68,8.45,0.00
0.68,8.60,0.00
0.68,8.74,0.00
0.68,8.88,0.00
0.68,9.02,0.00
0.68,9.16,0.00
0.68,9.30,0.00
0.68,9.44,0.00
0.68,9.59,0.00
0.68,9.73,0.00
0.68,9.87,0.00
0.68,10.01,0.00
0.68,10.15,0.00
0.68,10.29,0.00
0.68,10.43,0.00
0.68,10.58,0.00
0.68,10.72,0.00
0.68,10.86,0.00
0.68,11.00,0.00
0.82,-3.00,0.00
0.82,-2.86,0.00
0.82,-2.72,0.00
0.82,-2.58,0.00
0.82,-2.43,0.00
0.82,-2.29,0.00
0.82,-2.15,0.00
0.82,-2.01,0.00
0.82,-1.87,0.00
0.82,-1.73,0.00
0.82,-1.59,0.00
0.82,-1.44,0.00
0.82,-1.30,0.00
0.82,-1.16,0.00
0.82,-1.02,0.00
0.82,-0.88,0.00
0.82,-0.74,0.00
0.82,-0.60,0.00
0.82,-0.45,0.00
0.82,-0.31,0.00
0.82,-0.17,0.00
0.82,-0.03,0.00
0.82,0.11,0.00
0.82,0.25,0.00
0.82,0.39,0.00
0.82,0.54,0.00
0.82,0.68,0.00
0.82,0.82,0.00
0.82,0.96,0.00
0.82,1.10,0.00
0.82,1.24,0.00
0.82,1.38,0.00
0.82,1.53,0.01
0.82,1.67,0.01
0.82,1.81,0.01
0.82,1.95,0.01
0.82,2.09,0.01
0.82,2.23,0.01
0.82,2.37,0.02
0.82,2.52,0.02
0.82,2.66,0.03
0.82,2.80,0.03
0.82,2.94,0.04
0.82,3.08,0.04
0.82,3.22,0.05
0.82,3.36,0.06
0.82,3.51,0.07
0.82,3.65,0.07
0.82,3.79,0.08
0.82,3.93,0.08
0.82,4.07,0.09
0.82,4.21,0.09
0.82,4.35,0.09
0.82,4.49,0.09
0.82,4.64,0.08
0.82,4.78,0.08
0.82,4.92,0.07
0.82,5.06,0.07
0.82,5.20,0.06
0.82,5.34,0.06
0.82,5.48,0.05
0.82,5.63,0.04
0.82,5.77,0.04
0.82,5.91,0.03
0.82,6.05,0.03
0.82,6.19,0.02
0.82,6.33,0.02
0.82,6.47,0.02
0.82,6.62,0.01
0.82,6.76,0.01
0.82,6.90,0.01
0.82,7.04,0.01
0.82,7.18,0.01
0.82,7.32,0.01
0.82,7.46,0.01
0.82,7.61,0.01
0.82,7.75,0.01
0.82,7.89,0.01
0.82,8.03,0.01
0.82,8.17,0.01
0.82,8.31,0.01
0.82,8.45,0.01
0.82,8.60,0.00
0.82,8.74,0.00
0.82,8.88,0.00
0.82,9.02,0.00
0.82,9.16,0.00
0.82,9.30,0.00
0.82,9.44,0.00
0.82,9.59,0.00
0.82,9.73,0.00
0.82,9.87,0.00
0.82,10.01,0.00
0.82,10.15,0.00
0.82,10.29,0.00
0.82,10.43,0.00
0.82,10.58,0.00
0.82,10.72,0.00
0.82,10.86,0.00
0.82,11.00,0.00
0.96,-3.00,0.00
0.96,-2.86,0.00
0.96,-2.72,0.00
0.96,-2.58,0.00
0.96,-2.43,0.00
0.96,-2.29,0.00
0.96,-2.15,0.00
0.96,-2.01,0.00
0.96,-1.87,0.00
0.96,-1.73,0.00
0.96,-1.59,0.00
0.96,-1.44,0.00
0.96,-1.30,0.00
0.96,-1.16,0.00
0.96,-1.02,0.00
0.96,-0.88,0.00
0.96,-0.74,0.00
0.96,-0.60,0.00
0.96,-0.45,0.00
0.96,-0.31,0.00
0.96,-0.17,0.00
0.96,-0.03,0.00
0.96,0.11,0.00
0.96,0.25,0.00
0.96,0.39,0.00
0.96,0.54,0.00
0.96,0.68,0.00
0.96,0.82,0.00
0.96,0.96,0.00
0.96,1.10,0.00
0.96,1.24,0.00
0.96,1.38,0.00
0.96,1.53,0.01
0.96,1.67,0.01
0.96,1.81,0.01
0.96,1.95,0.01
0.96,2.09,0.01
0.96,2.23,0.01
0.96,2.37,0.02
0.96,2.52,0.02
0.96,2.66,0.03
0.96,2.80,0.03
0.96,2.94,0.04
0.96,3.08,0.04
0.96,3.22,0.05
0.96,3.36,0.06
0.96,3.51,0.07
0.96,3.65,0.07
0.96,3.79,0.08
0.96,3.93,0.09
0.96,4.07,0.09
0.96,4.21,0.09
0.96,4.35,0.09
0.96,4.49,0.09
0.96,4.64,0.09
0.96,4.78,0.09
0.96,4.92,0.08
0.96,5.06,0.07
0.96,5.20,0.07
0.96,5.34,0.06
0.96,5.48,0.05
0.96,5.63,0.05
0.96,5.77,0.04
0.96,5.91,0.03
0.96,6.05,0.03
0.96,6.19,0.03
0.96,6.33,0.02
0.96,6.47,0.02
0.96,6.62,0.02
0.96,6.76,0.01
0.96,6.90,0.01
0.96,7.04,0.01
0.96,7.18,0.01
0.96,7.32,0.01
0.96,7.46,0.01
0.96,7.61,0.01
0.96,7.75,0.01
0.96,7.89,0.01
0.96,8.03,0.01
0.96,8.17,0.01
0.96,8.31,0.01
0.96,8.45,0.01
0.96,8.60,0.01
0.96,8.74,0.00
0.96,8.88,0.00
0.96,9.02,0.00
0.96,9.16,0.00
0.96,9.30,0.00
0.96,9.44,0.00
0.96,9.59,0.00
0.96,9.73,0.00
0.96,9.87,0.00
0.96,10.01,0.00
0.96,10.15,0.00
0.96,10.29,0.00
0.96,10.43,0.00
0.96,10.58,0.00
0.96,10.72,0.00
0.96,10.86,0.00
0.96,11.00,0.00
1.10,-3.00,0.00
1.10,-2.86,0.00
1.10,-2.72,0.00
1.10,-2.58,0.00
1.10,-2.43,0.00
1.10,-2.29,0.00
1.10,-2.15,0.00
1.10,-2.01,0.00
1.10,-1.87,0.00
1.10,-1.73,0.00
1.10,-1.59,0.00
1.10,-1.44,0.00
1.10,-1.30,0.00
1.10,-1.16,0.00
1.10,-1.02,0.00
1.10,-0.88,0.00
1.10,-0.74,0.00
1.10,-0.60,0.00
1.10,-0.45,0.00
1.10,-0.31,0.00
1.10,-0.17,0.00
1.10,-0.03,0.00
1.10,0.11,0.00
1.10,0.25,0.00
1.10,0.39,0.00
1.10,0.54,0.00
1.10,0.68,0.00
1.10,0.82,0.00
1.10,0.96,0.00
1.10,1.10,0.00
1.10,1.24,0.00
1.10,1.38,0.00
1.10,1.53,0.01
1.10,1.67,0.01
1.10,1.81,0.01
1.10,1.95,0.01
1.10,2.09,0.01
1.10,2.23,0.01
1.10,2.37,0.02
1.10,2.52,0.02
1.10,2.66,0.03
1.10,2.80,0.03
1.10,2.94,0.04
1.10,3.08,0.04
1.10,3.22,0.05
1.10,3.36,0.06
1.10,3.51,0.07
1.10,3.65,0.07
1.10,3.79,0.08
1.10,3.93,0.09
1.10,4.07,0.09
1.10,4.21,0.09
1.10,4.35,0.10
1.10,4.49,0.10
1.10,4.64,0.09
1.10,4.78,0.09
1.10,4.92,0.08
1.10,5.06,0.08
1.10,5.20,0.07
1.10,5.34,0.06
1.10,5.48,0.06
1.10,5.63,0.05
1.10,5.77,0.04
1.10,5.91,0.04
1.10,6.05,0.03
1.10,6.19,0.03
1.10,6.33,0.02
1.10,6.47,0.02
1.10,6.62,0.02
1.10,6.76,0.02
1.10,6.90,0.01
1.10,7.04,0.01
1.10,7.18,0.01
1.10,7.32,0.01
1.10,7.46,0.01
1.10,7.61,0.01
1.10,7.75,0.01
1.10,7.89,0.01
1.10,8.03,0.01
1.10,8.17,0.01
1.10,8.31,0.01
1.10,8.45,0.01
1.10,8.60,0.01
1.10,8.74,0.00
1.10,8.88,0.00
1.10,9.02,0.00
1.10,9.16,0.00
1.10,9.30,0.00
1.10,9.44,0.00
1.10,9.59,0.00
1.10,9.73,0.00
1.10,9.87,0.00
1.10,10.01,0.00
1.10,10.15,0.00
1.10,10.29,0.00
1.10,10.43,0.00
1.10,10.58,0.00
1.10,10.72,0.00
1.10,10.86,0.00
1.10,11.00,0.00
1.24,-3.00,0.00
1.24,-2.86,0.00
1.24,-2.72,0.00
1.24,-2.58,0.00
1.24,-2.43,0.00
1.24,-2.29,0.00
1.24,-2.15,0.00
1.24,-2.01,0.00
1.24,-1.87,0.00
1.24,-1.73,0.00
1.24,-1.59,0.00
1.24,-1.44,0.00
1.24,-1.30,0.00
1.24,-1.16,0.00
1.24,-1.02,0.00
1.24,-0.88,0.00
1.24,-0.74,0.00
1.24,-0.60,0.00
1.24,-0.45,0.00
1.24,-0.31,0.00
1.24,-0.17,0.00
1.24,-0.03,0.00
1.24,0.11,0.00
1.24,0.25,0.00
1.24,0.39,0.00
1.24,0.54,0.00
1.24,0.68,0.00
1.24,0.82,0.00
1.24,0.96,0.00
1.24,1.10,0.00
1.24,1.24,0.00
1.24,1.38,0.00
1.24,1.53,0.01
1.24,1.67,0.01
1.24,1.81,0.01
1.24,1.95,0.01
1.24,2.09,0.01
1.24,2.23,0.01
1.24,2.37,0.02
1.24,2.52,0.02
1.24,2.66,0.02
1.24,2.80,0.03
1.24,2.94,0.04
1.24,3.08,0.04
1.24,3.22,0.05
1.24,3.36,0.06
1.24,3.51,0.07
1.24,3.65,0.07
1.24,3.79,0.08
1.24,3.93,0.09
1.24,4.07,0.09
1.24,4.21,0.09
1.24,4.35,0.10
1.24,4.49,0.10
1.24,4.64,0.10
1.24,4.78,0.09
1.24,4.92,0.09
1.24,5.06,0.08
1.24,5.20,0.07
1.24,5.34,0.07
1.24,5.48,0.06
1.24,5.63,0.05
1.24,5.77,0.05
1.24,5.91,0.04
1.24,6.05,0.03
1.24,6.19,0.03
1.24,6.33,0.03
1.24,6.47,0.02
1.24,6.62,0.02
1.24,6.76,0.02
1.24,6.90,0.02
1.24,7.04,0.01
1.24,7.18,0.01
1.24,7.32,0.01
1.24,7.46,0.01
1.24,7.61,0.01
1.24,7.75,0.01
1.24,7.89,0.01
1.24,8.03,0.01
1.24,8.17,0.01
1.24,8.31,0.01
1.24,8.45,0.01
1.24,8.60,0.01
1.24,8.74,0.01
1.24,8.88,0.00
1.24,9.02,0.00
1.24,9.16,0.00
1.24,9.30,0.00
1.24,9.44,0.00
1.24,9.59,0.00
1.24,9.73,0.00
1.24,9.87,0.00
1.24,10.01,0.00
1.24,10.15,0.00
1.24,10.29,0.00
1.24,10.43,0.00
1.24,10.58,0.00
1.24,10.72,0.00
1.24,10.86,0.00
1.24,11.00,0.00
1.38,-3.00,0.00
1.38,-2.86,0.00
1.38,-2.72,0.00
1.38,-2.58,0.00
1.38,-2.43,0.00
1.38,-2.29,0.00
1.38,-2.15,0.00
1.38,-2.01,0.00
1.38,-1.87,0.00
1.38,-1.73,0.00
1.38,-1.59,0.00
1.38,-1.44,0.00
1.38,-1.30,0.00
1.38,-1.16,0.00
1.38,-1.02,0.00
1.38,-0.88,0.00
1.38,-0.74,0.00
1.38,-0.60,0.00
1.38,-0.45,0.00
1.38,-0.31,0.00
1.38,-0.17,0.00
1.38,-0.03,0.00
1.38,0.11,0.00
1.38,0.25,0.00
1.38,0.39,0.00
1.38,0.54,0.00
1.38,0.68,0.00
1.38,0.82,0.00
1.38,0.96,0.00
1.38,1.10,0.00
1.38,1.24,0.00
1.38,1.38,0.00
1.38,1.53,0.01
1.38,1.67,0.01
1.38,1.81,0.01
1.38,1.95,0.01
1.38,2.09,0.01
1.38,2.23,0.01
1.38,2.37,0.02
1.38,2.52,0.02
1.38,2.66,0.02
1.38,2.80,0.03
1.38,2.94,0.03
1.38,3.08,0.04
1.38,3.22,0.05
1.38,3.36,0.05
1.38,3.51,0.06
1.38,3.65,0.07
1.38,3.79,0.08
1.38,3.93,0.08
1.38,4.07,0.09
1.38,4.21,0.09
1.38,4.35,0.10
1.38,4.49,0.10
1.38,4.64,0.10
1.38,4.78,0.09
1.38,4.92,0.09
1.38,5.06,0.08
1.38,5.20,0.08
1.38,5.34,0.07
1.38,5.48,0.06
1.38,5.63,0.06
1.38,5.77,0.05
1.38,5.91,0.04
1.38,6.05,0.04
1.38,6.19,0.03
1.38,6.33,0.03
1.38,6.47,0.02
1.38,6.62,0.02
1.38,6.76,0.02
1.38,6.90,0.02
1.38,7.04,0.02
1.38,7.18,0.01
1.38,7.32,0.01
1.38,7.46,0.01
1.38,7.61,0.01
1.38,7.75,0.01
1.38,7.89,0.01
1.38,8.03,0.01
1.38,8.17,0.01
1.38,8.31,0.01
1.38,8.45,0.01
1.38,8.60,0.01
1.38,8.74,0.01
1.38,8.88,0.01
1.38,9.02,0.00
1.38,9.16,0.00
1.38,9.30,0.00
1.38,9.44,0.00
1.38,9.59,0.00
1.38,9.73,0.00
1.38,9.87,0.00
1.38,10.01,0.00
1.38,10.15,0.00
1.38,10.29,0.00
1.38,10.43,0.00
1.38,10.58,0.00
1.38,10.72,0.00
1.38,10.86,0.00
1.38,11.00,0.00
1.53,-3.00,0.00
1.53,-2.86,0.00
1.53,-2.72,0.00
1.53,-2.58,0.00
1.53,-2.43,0.00
1.53,-2.29,0.00
1.53,-2.15,0.00
1.53,-2.01,0.00
1.53,-1.87,0.00
1.53,-1.73,0.00
1.53,-1.59,0.00
1.53,-1.44,0.00
1.53,-1.30,0.00
1.53,-1.16,0.00
1.53,-1.02,0.00
1.53,-0.88,0.00
1.53,-0.74,0.00
1.53,-0.60,0.00
1.53,-0.45,0.00
1.53,-0.31,0.00
1.53,-0.17,0.00
1.53,-0.03,0.00
1.53,0.11,0.00
1.53,0.25,0.00
1.53,0.39,0.00
1.53,0.54,0.00
1.53,0.68,0.00
1.53,0.82,0.00
1.53,0.96,0.00
1.53,1.10,0.00
1.53,1.24,0.00
1.53,1.38,0.00
1.53,1.53,0.00
1.53,1.67,0.01
1.53,1.81,0.01
1.53,1.95,0.01
1.53,2.09,0.01
1.53,2.23,0.01
1.53,2.37,0.01
1.53,2.52,0.02
1.53,2.66,0.02
1.53,2.80,0.03
1.53,2.94,0.03
1.53,3.08,0.04
1.53,3.22,0.04
1.53,3.36,0.05
1.53,3.51,0.06
1.53,3.65,0.07
1.53,3.79,0.07
1.53,3.93,0.08
1.53,4.07,0.09
1.53,4.21,0.09
1.53,4.35,0.09
1.53,4.49,0.09
1.53,4.64,0.09
1.53,4.78,0.09
1.53,4.92,0.09
1.53,5.06,0.08
1.53,5.20,0.08
1.53,5.34,0.07
1.53,5.48,0.06
1.53,5.63,0.06
1.53,5.77,0.05
1.53,5.91,0.04
1.53,6.05,0.04
1.53,6.19,0.03
1.53,6.33,0.03
1.53,6.47,0.03
1.53,6.62,0.02
1.53,6.76,0.02
1.53,6.90,0.02
1.53,7.04,0.02
1.53,7.18,0.01
1.53,7.32,0.01
1.53,7.46,0.01
1.53,7.61,0.01
1.53,7.75,0.01
1.53,7.89,0.01
1.53,8.03,0.01
1.53,8.17,0.01
1.53,8.31,0.01
1.53,8.45,0.01
1.53,8.60,0.01
1.53,8.74,0.01
1.53,8.88,0.01
1.53,9.02,0.00
1.53,9.16,0.00
1.53,9.30,0.00
1.53,9.44,0.00
1.53,9.59,0.00
1.53,9.73,0.00
1.53,9.87,0.00
1.53,10.01,0.00
1.53,10.15,0.00
1.53,10.29,0.00
1.53,10.43,0.00
1.53,10.58,0.00
1.53,10.72,0.00
1.53,10.86,0.00
1.53,11.00,0.00
1.67,-3.00,0.00
1.67,-2.86,0.00
1.67,-2.72,0.00
1.67,-2.58,0.00
1.67,-2.43,0.00
1.67,-2.29,0.00
1.67,-2.15,0.00
1.67,-2.01,0.00
1.67,-1.87,0.00
1.67,-1.73,0.00
1.67,-1.59,0.00
1.67,-1.44,0.00
1.67,-1.30,0.00
1.67,-1.16,0.00
1.67,-1.02,0.00
1.67,-0.88,0.00
1.67,-0.74,0.00
1.67,-0.60,0.00
1.67,-0.45,0.00
1.67,-0.31,0.00
1.67,-0.17,0.00
1.67,-0.03,0.00
1.67,0.11,0.00
1.67,0.25,0.00
1.67,0.39,0.00
1.67,0.54,0.00
1.67,0.68,0.00
1.67,0.82,0.00
1.67,0.96,0.00
1.67,1.10,0.00
1.67,1.24,0.00
1.67,1.38,0.00
1.67,1.53,0.00
1.67,1.67,0.01
1.67,1.81,0.01
1.67,1.95,0.01
1.67,2.09,0.01
1.67,2.23,0.01
1.67,2.37,0.01
1.67,2.52,0.02
1.67,2.66,0.02
1.67,2.80,0.02
1.67,2.94,0.03
1.67,3.08,0.03
1.67,3.22,0.04
1.67,3.36,0.05
1.67,3.51,0.05
1.67,3.65,0.06
1.67,3.79,0.07
1.67,3.93,0.08
1.67,4.07,0.08
1.67,4.21,0.09
1.67,4.35,0.09
1.67,4.49,0.09
1.67,4.64,0.09
1.67,4.78,0.09
1.67,4.92,0.09
1.67,5.06,0.08
1.67,5.20,0.08
1.67,5.34,0.07
1.67,5.48,0.06
1.67,5.63,0.06
1.67,5.77,0.05
1.67,5.91,0.05
1.67,6.05,0.04
1.67,6.19,0.04
1.67,6.33,0.03
1.67,6.47,0.03
1.67,6.62,0.02
1.67,6.76,0.02
1.67,6.90,0.02
1.67,7.04,0.02
1.67,7.18,0.02
1.67,7.32,0.01
1.67,7.46,0.01
1.67,7.61,0.01
1.67,7.75,0.01
1.67,7.89,0.01
1.67,8.03,0.01
1.67,8.17,0.01
1.67,8.31,0.01
1.67,8.45,0.01
1.67,8.60,0.01
1.67,8.74,0.01
1.67,8.88,0.01
1.67,9.02,0.00
1.67,9.16,0.00
1.67,9.30,0.00
1.67,9.44,0.00
1.67,9.59,0.00
1.67,9.73,0.00
1.67,9.87,0.00
1.67,10.01,0.00
1.67,10.15,0.00
1.67,10.29,0.00
1.67,10.43,0.00
1.67,10.58,0.00
1.67,10.72,0.00
1.67,10.86,0.00
1.67,11.00,0.00
1.81,-3.00,0.00
1.81,-2.86,0.00
1.81,-2.72,0.00
1.81,-2.58,0.00
1.81,-2.43,0.00
1.81,-2.29,0.00
1.81,-2.15,0.00
1.81,-2.01,0.00
1.81,-1.87,0.00
1.81,-1.73,0.00
1.81,-1.59,0.00
1.81,-1.44,0.00
1.81,-1.30,0.00
1.81,-1.16,0.00
1.81,-1.02,0.00
1.81,-0.88,0.00
1.81,-0.74,0.00
1.81,-0.60,0.00
1.81,-0.45,0.00
1.81,-0.31,0.00
1.81,-0.17,0.00
1.81,-0.03,0.00
1.81,0.11,0.00
1.81,0.25,0.00
1.81,0.39,0.00
1.81,0.54,0.00
1.81,0.68,0.00
1.81,0.82,0.00
1.81,0.96,0.00
1.81,1.10,0.00
1.81,1.24,0.00
1.81,1.38,0.00
1.81,1.53,0.00
1.81,1.67,0.01
1.81,1.81,0.01
1.81,1.95,0.01
1.81,2.09,0.01
1.81,2.23,0.01
1.81,2.37,0.01
1.81,2.52,0.01
1.81,2.66,0.02
1.81,2.80,0.02
1.81,2.94,0.03
1.81,3.08,0.03
1.81,3.22,0.04
1.81,3.36,0.04
1.81,3.51,0.05
1.81,3.65,0.06
1.81,3.79,0.06
1.81,3.93,0.07
1.81,4.07,0.08
1.81,4.21,0.08
1.81,4.35,0.08
1.81,4.49,0.09
1.81,4.64,0.09
1.81,4.78,0.09
1.81,4.92,0.08
1.81,5.06,0.08
1.81,5.20,0.07
1.81,5.34,0.07
1.81,5.48,0.06
1.81,5.63,0.06
1.81,5.77,0.05
1.81,5.91,0.05
1.81,6.05,0.04
1.81,6.19,0.04
1.81,6.33,0.03
1.81,6.47,0.03
1.81,6.62,0.03
1.81,6.76,0.02
1.81,6.90,0.02
1.81,7.04,0.02
1.81,7.18,0.02
1.81,7.32,0.02
1.81,7.46,0.01
1.81,7.61,0.01
1.81,7.75,0.01
1.81,7.89,0.01
1.81,8.03,0.01
1.81,8.17,0.01
1.81,8.31,0.01
1.81,8.45,0.01
1.81,8.60,0.01
1.81,8.74,0.01
1.81,8.88,0.01
1.81,9.02,0.01
1.81,9.16,0.00
1.81,9.30,0.00
1.81,9.44,0.00
1.81,9.59,0.00
1.81,9.73,0.00
1.81,9.87,0.00
1.81,10.01,0.00
1.81,10.15,0.00
1.81,10.29,0.00
1.81,10.43,0.00
1.81,10.58,0.00
1.81,10.72,0.00
1.81,10.86,0.00
1.81,11.00,0.00
1.95,-3.00,0.00
1.95,-2.86,0.00
1.95,-2.72,0.00
1.95,-2.58,0.00
1.95,-2.43,0.00
1.95,-2.29,0.00
1.95,-2.15,0.00
1.95,-2.01,0.00
1.95,-1.87,0.00
1.95,-1.73,0.00
1.95,-1.59,0.00
1.95,-1.44,0.00
1.95,-1.30,0.00
1.95,-1.16,0.00
1.95,-1.02,0.00
1.95,-0.88,0.00
1.95,-0.74,0.00
1.95,-0.60,0.00
1.95,-0.45,0.00
1.95,-0.31,0.00
1.95,-0.17,0.00
1.95,-0.03,0.00
1.95,0.11,0.00
1.95,0.25,0.00
1.95,0.39,0.00
1.95,0.54,0.00
1.95,0.68,0.00
1.95,0.82,0.00
1.95,0.96,0.00
1.95,1.10,0.00
1.95,1.24,0.00
1.95,1.38,0.00
1.95,1.53,0.00
1.95,1.67,0.00
1.95,1.81,0.01
1.95,1.95,0.01
1.95,2.09,0.01
1.95,2.23,0.01
1.95,2.37,0.01
1.95,2.52,0.01
1.95,2.66,0.02
1.95,2.80,0.02
1.95,2.94,0.02
1.95,3.08,0.03
1.95,3.22,0.03
1.95,3.36,0.04
1.95,3.51,0.04
1.95,3.65,0.05
1.95,3.79,0.06
1.95,3.93,0.06
1.95,4.07,0.07
1.95,4.21,0.07
1.95,4.35,0.08
1.95,4.49,0.08
1.95,4.64,0.08
1.95,4.78,0.08
1.95,4.92,0.08
1.95,5.06,0.08
1.95,5.20,0.07
1.95,5.34,0.07
1.95,5.48,0.06
1.95,5.63,0.06
1.95,5.77,0.05
1.95,5.91,0.05
1.95,6.05,0.04
1.95,6.19,0.04
1.95,6.33,0.03
1.95,6.47,0.03
1.95,6.62,0.03
1.95,6.76,0.02
1.95,6.90,0.02
1.95,7.04,0.02
1.95,7.18,0.02
1.95,7.32,0.02
1.95,7.46,0.02
1.95,7.61,0.01
1.95,7.75,0.01
1.95,7.89,0.01
1.95,8.03,0.01
1.95,8.17,0.01
1.95,8.31,0.01
1.95,8.45,0.01
1.95,8.60,0.01
1.95,8.74,0.01
1.95,8.88,0.01
1.95,9.02,0.01
1.95,9.16,0.00
1.95,9.30,0.00
1.95,9.44,0.00
1.95,9.59,0.00
1.95,9.73,0.00
1.95,9.87,0.00
1.95,10.01,0.00
1.95,10.15,0.00
1.95,10.29,0.00
1.95,10.43,0.00
1.95,10.58,0.00
1.95,10.72,0.00
1.95,10.86,0.00
1.95,11.00,0.00
2.09,-3.00,0.00
2.09,-2.86,0.00
2.09,-2.72,0.00
2.09,-2.58,0.00
2.09,-2.43,0.00
2.09,-2.29,0.00
2.09,-2.15,0.00
2.09,-2.01,0.00
2.09,-1.87,0.00
2.09,-1.73,0.00
2.09,-1.59,0.00
2.09,-1.44,0.00
2.09,-1.30,0.00
2.09,-1.16,0.00
2.09,-1.02,0.00
2.09,-0.88,0.00
2.09,-0.74,0.00
2.09,-0.60,0.00
2.09,-0.45,0.00
2.09,-0.31,0.00
2.09,-0.17,0.00
2.09,-0.03,0.00
2.09,0.11,0.00
2.09,0.25,0.00
2.09,0.39,0.00
2.09,0.54,0.00
2.09,0.68,0.00
2.09,0.82,0.00
2.09,0.96,0.00
2.09,1.10,0.00
2.09,1.24,0.00
2.09,1.38,0.00
2.09,1.53,0.00
2.09,1.67,0.00
2.09,1.81,0.01
2.09,1.95,0.01
2.09,2.09,0.01
2.09,2.23,0.01
2.09,2.37,0.01
2.09,2.52,0.01
2.09,2.66,0.01
2.09,2.80,0.02
2.09,2.94,0.02
2.09,3.08,0.02
2.09,3.22,0.03
2.09,3.36,0.03
2.09,3.51,0.04
2.09,3.65,0.05
2.09,3.79,0.05
2.09,3.93,0.06
2.09,4.07,0.06
2.09,4.21,0.07
2.09,4.35,0.07
2.09,4.49,0.07
2.09,4.64,0.07
2.09,4.78,0.07
2.09,4.92,0.07
2.09,5.06,0.07
2.09,5.20,0.07
2.09,5.34,0.06
2.09,5.48,0.06
2.09,5.63,0.06
2.09,5.77,0.05
2.09,5.91,0.05
2.09,6.05,0.04
2.09,6.19,0.04
2.09,6.33,0.03
2.09,6.47,0.03
2.09,6.62,0.03
2.09,6.76,0.02
2.09,6.90,0.02
2.09,7.04,0.02
2.09,7.18,0.02
2.09,7.32,0.02
2.09,7.46,0.02
2.09,7.61,0.01
2.09,7.75,0.01
2.09,7.89,0.01
2.09,8.03,0.01
2.09,8.17,0.01
2.09,8.31,0.01
2.09,8.45,0.01
2.09,8.60,0.01
2.09,8.74,0.01
2.09,8.88,0.01
2.09,9.02,0.01
2.09,9.16,0.00
2.09,9.30,0.00
2.09,9.44,0.00
2.09,9.59,0.00
2.09,9.73,0.00
2.09,9.87,0.00
2.09,10.01,0.00
2.09,10.15,0.00
2.09,10.29,0.00
2.09,10.43,0.00
2.09,10.58,0.00
2.09,10.72,0.00
2.09,10.86,0.00
2.09,11.00,0.00
2.23,-3.00,0.00
2.23,-2.86,0.00
2.23,-2.72,0.00
2.23,-2.58,0.00
2.23,-2.43,0.00
2.23,-2.29,0.00
2.23,-2.15,0.00
2.23,-2.01,0.00
2.23,-1.87,0.00
2.23,-1.73,0.00
2.23,-1.59,0.00
2.23,-1.44,0.00
2.23,-1.30,0.00
2.23,-1.16,0.00
2.23,-1.02,0.00
2.23,-0.88,0.00
2.23,-0.74,0.00
2.23,-0.60,0.00
2.23,-0.45,0.00
2.23,-0.31,0.00
2.23,-0.17,0.00
2.23,-0.03,0.00
2.23,0.11,0.00
2.23,0.25,0.00
2.23,0.39,0.00
2.23,0.54,0.00
2.23,0.68,0.00
2.23,0.82,0.00
2.23,0.96,0.00
2.23,1.10,0.00
2.23,1.24,0.00
2.23,1.38,0.00
2.23,1.53,0.00
2.23,1.67,0.00
2.23,1.81,0.00
2.23,1.95,0.01
2.23,2.09,0.01
2.23,2.23,0.01
2.23,2.37,0.01
2.23,2.52,0.01
2.23,2.66,0.01
2.23,2.80,0.01
2.23,2.94,0.02
2.23,3.08,0.02
2.23,3.22,0.03
2.23,3.36,0.03
2.23,3.51,0.03
2.23,3.65,0.04
2.23,3.79,0.04
2.23,3.93,0.05
2.23,4.07,0.06
2.23,4.21,0.06
2.23,4.35,0.06
2.23,4.49,0.07
2.23,4.64,0.07
2.23,4.78,0.07
2.23,4.92,0.07
2.23,5.06,0.07
2.23,5.20,0.06
2.23,5.34,0.06
2.23,5.48,0.06
2.23,5.63,0.05
2.23,5.77,0.05
2.23,5.91,0.04
2.23,6.05,0.04
2.23,6.19,0.04
2.23,6.33,0.03
2.23,6.47,0.03
2.23,6.62,0.03
2.23,6.76,0.03
2.23,6.90,0.02
2.23,7.04,0.02
2.23,7.18,0.02
2.23,7.32,0.02
2.23,7.46,0.02
2.23,7.61,0.02
2.23,7.75,0.01
2.23,7.89,0.01
2.23,8.03,0.01
2.23,8.17,0.01
2.23,8.31,0.01
2.23,8.45,0.01
2.23,8.60,0.01
2.23,8.74,0.01
2.23,8.88,0.01
2.23,9.02,0.01
2.23,9.16,0.01
2.23,9.30,0.00
2.23,9.44,0.00
2.23,9.59,0.00
2.23,9.73,0.00
2.23,9.87,0.00
2.23,10.01,0.00
2.23,10.15,0.00
2.23,10.29,0.00
2.23,10.43,0.00
2.23,10.58,0.00
2.23,10.72,0.00
2.23,10.86,0.00
2.23,11.00,0.00
2.37,-3.00,0.00
2.37,-2.86,0.00
2.37,-2.72,0.00
2.37,-2.58,0.00
2.37,-2.43,0.00
2.37,-2.29,0.00
2.37,-2.15,0.00
2.37,-2.01,0.00
2.37,-1.87,0.00
2.37,-1.73,0.00
2.37,-1.59,0.00
2.37,-1.44,0.00
2.37,-1.30,0.00
2.37,-1.16,0.00
2.37,-1.02,0.00
2.37,-0.88,0.00
2.37,-0.74,0.00
2.37,-0.60,0.00
2.37,-0.45,0.00
2.37,-0.31,0.00
2.37,-0.17,0.00
2.37,-0.03,0.00
2.37,0.11,0.00
2.37,0.25,0.00
2.37,0.39,0.00
2.37,0.54,0.00
2.37,0.68,0.00
2.37,0.82,0.00
2.37,0.96,0.00
2.37,1.10,0.00
2.37,1.24,0.00
2.37,1.38,0.00
2.37,1.53,0.00
2.37,1.67,0.00
2.37,1.81,0.00
2.37,1.95,0.01
2.37,2.09,0.01
2.37,2.23,0.01
2.37,2.37,0.01
2.37,2.52,0.01
2.37,2.66,0.01
2.37,2.80,0.01
2.37,2.94,0.02
2.37,3.08,0.02
2.37,3.22,0.02
2.37,3.36,0.03
2.37,3.51,0.03
2.37,3.65,0.03
2.37,3.79,0.04
2.37,3.93,0.04
2.37,4.07,0.05
2.37,4.21,0.05
2.37,4.35,0.06
2.37,4.49,0.06
2.37,4.64,0.06
2.37,4.78,0.06
2.37,4.92,0.06
2.37,5.06,0.06
2.37,5.20,0.06
2.37,5.34,0.06
2.37,5.48,0.05
2.37,5.63,0.05
2.37,5.77,0.05
2.37,5.91,0.04
2.37,6.05,0.04
2.37,6.19,0.04
2.37,6.33,0.03
2.37,6.47,0.03
2.37,6.62,0.03
2.37,6.76,0.03
2.37,6.90,0.02
2.37,7.04,0.02
2.37,7.18,0.02
2.37,7.32,0.02
2.37,7.46,0.02
2.37,7.61,0.02
2.37,7.75,0.01
2.37,7.89,0.01
2.37,8.03,0.01
2.37,8.17,0.01
2.37,8.31,0.01
2.37,8.45,0.01
2.37,8.60,0.01
2.37,8.74,0.01
2.37,8.88,0.01
2.37,9.02,0.01
2.37,9.16,0.01
2.37,9.30,0.00
2.37,9.44,0.00
2.37,9.59,0.00
2.37,9.73,0.00
2.37,9.87,0.00
2.37,10.01,0.00
2.37,10.15,0.00
2.37,10.29,0.00
2.37,10.43,0.00
2.37,10.58,0.00
2.37,10.72,0.00
2.37,10.86,0.00
2.37,11.00,0.00
2.52,-3.00,0.00
2.52,-2.86,0.00
2.52,-2.72,0.00
2.52,-2.58,0.00
2.52,-2.43,0.00
2.52,-2.29,0.00
2.52,-2.15,0.00
2.52,-2.01,0.00
2.52,-1.87,0.00
2.52,-1.73,0.00
2.52,-1.59,0.00
2.52,-1.44,0.00
2.52,-1.30,0.00
2.52,-1.16,0.00
2.52,-1.02,0.00
2.52,-0.88,0.00
2.52,-0.74,0.00
2.52,-0.60,0.00
2.52,-0.45,0.00
2.52,-0.31,0.00
2.52,-0.17,0.00
2.52,-0.03,0.00
2.52,0.11,0.00
2.52,0.25,0.00
2.52,0.39,0.00
2.52,0.54,0.00
2.52,0.68,0.00
2.52,0.82,0.00
2.52,0.96,0.00
2.52,1.10,0.00
2.52,1.24,0.00
2.52,1.38,0.00
2.52,1.53,0.00
2.52,1.67,0.00
2.52,1.81,0.00
2.52,1.95,0.00
2.52,2.09,0.01
2.52,2.23,0.01
2.52,2.37,0.01
2.52,2.52,0.01
2.52,2.66,0.01
2.52,2.80,0.01
2.52,2.94,0.01
2.52,3.08,0.02
2.52,3.22,0.02
2.52,3.36,0.02
2.52,3.51,0.03
2.52,3.65,0.03
2.52,3.79,0.03
2.52,3.93,0.04
2.52,4.07,0.04
2.52,4.21,0.05
2.52,4.35,0.05
2.52,4.49,0.05
2.52,4.64,0.05
2.52,4.78,0.05
2.52,4.92,0.06
2.52,5.06,0.05
2.52,5.20,0.05
2.52,5.34,0.05
2.52,5.48,0.05
2.52,5.63,0.05
2.52,5.77,0.04
2.52,5.91,0.04
2.52,6.05,0.04
2.52,6.19,0.04
2.52,6.33,0.03
2.52,6.47,0.03
2.52,6.62,0.03
2.52,6.76,0.03
2.52,6.90,0.02
2.52,7.04,0.02
2.52,7.18,0.02
2.52,7.32,0.02
2.52,7.46,0.02
2.52,7.61,0.02
2.52,7.75,0.02
2.52,7.89,0.01
2.52,8.03,0.01
2.52,8.17,0.01
2.52,8.31,0.01
2.52,8.45,0.01
2.52,8.60,0.01
2.52,8.74,0.01
2.52,8.88,0.01
2.52,9.02,0.01
2.52,9.16,0.01
2.52,9.30,0.00
2.52,9.44,0.00
2.52,9.59,0.00
2.52,9.73,0.00
2.52,9.87,0.00
2.52,10.01,0.00
2.52,10.15,0.00
2.52,10.29,0.00
2.52,10.43,0.00
2.52,10.58,0.00
2.52,10.72,0.00
2.52,10.86,0.00
2.52,11.00,0.00
2.66,-3.00,0.00
2.66,-2.86,0.00
2.66,-2.72,0.00
2.66,-2.58,0.00
2.66,-2.43,0.00
2.66,-2.29,0.00
2.66,-2.15,0.00
2.66,-2.01,0.00
2.66,-1.87,0.00
2.66,-1.73,0.00
2.66,-1.59,0.00
2.66,-1.44,0.00
2.66,-1.30,0.00
2.66,-1.16,0.00
2.66,-1.02,0.00
2.66,-0.88,0.00
2.66,-0.74,0.00
2.66,-0.60,0.00
2.66,-0.45,0.00
2.66,-0.31,0.00
2.66,-0.17,0.00
2.66,-0.03,0.00
2.66,0.11,0.00
2.66,0.25,0.00
2.66,0.39,0.00
2.66,0.54,0.00
2.66,0.68,0.00
2.66,0.82,0.00
2.66,0.96,0.00
2.66,1.10,0.00
2.66,1.24,0.00
2.66,1.38,0.00
2.66,1.53,0.00
2.66,1.67,0.00
2.66,1.81,0.00
2.66,1.95,0.00
2.66,2.09,0.01
2.66,2.23,0.01
2.66,2.37,0.01
2.66,2.52,0.01
2.66,2.66,0.01
2.66,2.80,0.01
2.66,2.94,0.01
2.66,3.08,0.01
2.66,3.22,0.02
2.66,3.36,0.02
2.66,3.51,0.02
2.66,3.65,0.02
2.66,3.79,0.03
2.66,3.93,0.03
2.66,4.07,0.04
2.66,4.21,0.04
2.66,4.35,0.04
2.66,4.49,0.04
2.66,4.64,0.05
2.66,4.78,0.05
2.66,4.92,0.05
2.66,5.06,0.05
2.66,5.20,0.05
2.66,5.34,0.05
2.66,5.48,0.05
2.66,5.63,0.04
2.66,5.77,0.04
2.66,5.91,0.04
2.66,6.05,0.04
2.66,6.19,0.04
2.66,6.33,0.03
2.66,6.47,0.03
2.66,6.62,0.03
2.66,6.76,0.03
2.66,6.90,0.03
2.66,7.04,0.02
2.66,7.18,0.02
2.66,7.32,0.02
2.66,7.46,0.02
2.66,7.61,0.02
2.66,7.75,0.02
2.66,7.89,0.01
2.66,8.03,0.01
2.66,8.17,0.01
2.66,8.31,0.01
2.66,8.45,0.01
2.66,8.60,0.01
2.66,8.74,0.01
2.66,8.88,0.01
2.66,9.02,0.01
2.66,9.16,0.01
2.66,9.30,0.00
2.66,9.44,0.00
2.66,9.59,0.00
2.66,9.73,0.00
2.66,9.87,0.00
2.66,10.01,0.00
2.66,10.15,0.00
2.66,10.29,0.00
2.66,10.43,0.00
2.66,10.58,0.00
2.66,10.72,0.00
2.66,10.86,0.00
2.66,11.00,0.00
2.80,-3.00,0.00
2.80,-2.86,0.00
2.80,-2.72,0.00
2.80,-2.58,0.00
2.80,-2.43,0.00
2.80,-2.29,0.00
2.80,-2.15,0.00
2.80,-2.01,0.00
2.80,-1.87,0.00
2.80,-1.73,0.00
2.80,-1.59,0.00
2.80,-1.44,0.00
2.80,-1.30,0.00
2.80,-1.16,0.00
2.80,-1.02,0.00
2.80,-0.88,0.00
2.80,-0.74,0.00
2.80,-0.60,0.00
2.80,-0.45,0.00
2.80,-0.31,0.00
2.80,-0.17,0.00
2.80,-0.03,0.00
2.80,0.11,0.00
2.80,0.25,0.00
2.80,0.39,0.00
2.80,0.54,0.00
2.80,0.68,0.00
2.80,0.82,0.00
2.80,0.96,0.00
2.80,1.10,0.00
2.80,1.24,0.00
2.80,1.38,0.00
2.80,1.53,0.00
2.80,1.67,0.00
2.80,1.81,0.00
2.80,1.95,0.00
2.80,2.09,0.00
2.80,2.23,0.01
2.80,2.37,0.01
2.80,2.52,0.01
2.80,2.66,0.01
2.80,2.80,0.01
2.80,2.94,0.01
2.80,3.08,0.01
2.80,3.22,0.01
2.80,3.36,0.02
2.80,3.51,0.02
2.80,3.65,0.02
2.80,3.79,0.02
2.80,3.93,0.03
2.80,4.07,0.03
2.80,4.21,0.03
2.80,4.35,0.04
2.80,4.49,0.04
2.80,4.64,0.04
2.80,4.78,0.04
2.80,4.92,0.04
2.80,5.06,0.04
2.80,5.20,0.04
2.80,5.34,0.04
2.80,5.48,0.04
2.80,5.63,0.04
2.80,5.77,0.04
2.80,5.91,0.04
2.80,6.05,0.04
2.80,6.19,0.03
2.80,6.33,0.03
2.80,6.47,0.03
2.80,6.62,0.03
2.80,6.76,0.03
2.80,6.90,0.03
2.80,7.04,0.02
2.80,7.18,0.02
2.80,7.32,0.02
2.80,7.46,0.02
2.80,7.61,0.02
2.80,7.75,0.02
2.80,7.89,0.02
2.80,8.03,0.01
2.80,8.17,0.01
2.80,8.31,0.01
2.80,8.45,0.01
2.80,8.60,0.01
2.80,8.74,0.01
2.80,8.88,0.01
2.80,9.02,0.01
2.80,9.16,0.01
2.80,9.30,0.00
2.80,9.44,0.00
2.80,9.59,0.00
2.80,9.73,0.00
2.80,9.87,0.00
2.80,10.01,0.00
2.80,10.15,0.00
2.80,10.29,0.00
2.80,10.43,0.00
2.80,10.58,0.00
2.80,10.72,0.00
2.80,10.86,0.00
2.80,11.00,0.00
2.94,-3.00,0.00
2.94,-2.86,0.00
2.94,-2.72,0.00
2.94,-2.58,0.00
2.94,-2.43,0.00
2.94,-2.29,0.00
2.94,-2.15,0.00
2.94,-2.01,0.00
2.94,-1.87,0.00
2.94,-1.73,0.00
2.94,-1.59,0.00
2.94,-1.44,0.00
2.94,-1.30,0.00
2.94,-1.16,0.00
2.94,-1.02,0.00
2.94,-0.88,0.00
2.94,-0.74,0.00
2.94,-0.60,0.00
2.94,-0.45,0.00
2.94,-0.31,0.00
2.94,-0.17,0.00
2.94,-0.03,0.00
2.94,0.11,0.00
2.94,0.25,0.00
2.94,0.39,0.00
2.94,0.54,0.00
2.94,0.68,0.00
2.94,0.82,0.00
2.94,0.96,0.00
2.94,1.10,0.00
2.94,1.24,0.00
2.94,1.38,0.00
2.94,1.53,0.00
2.94,1.67,0.00
2.94,1.81,0.00
2.94,1.95,0.00
2.94,2.09,0.00
2.94,2.23,0.00
2.94,2.37,0.01
2.94,2.52,0.01
2.94,2.66,0.01
2.94,2.80,0.01
2.94,2.94,0.01
2.94,3.08,0.01
2.94,3.22,0.01
2.94,3.36,0.01
2.94,3.51,0.02
2.94,3.65,0.02
2.94,3.79,0.02
2.94,3.93,0.02
2.94,4.07,0.03
2.94,4.21,0.03
2.94,4.35,0.03
2.94,4.49,0.03
2.94,4.64,0.03
2.94,4.78,0.04
2.94,4.92,0.04
2.94,5.06,0.04
2.94,5.20,0.04
2.94,5.34,0.04
2.94,5.48,0.04
2.94,5.63,0.04
2.94,5.77,0.04
2.94,5.91,0.04
2.94,6.05,0.04
2.94,6.19,0.03
2.94,6.33,0.03
2.94,6.47,0.03
2.94,6.62,0.03
2.94,6.76,0.03
2.94,6.90,0.03
2.94,7.04,0.03
2.94,7.18,0.02
2.94,7.32,0.02
2.94,7.46,0.02
2.94,7.61,0.02
2.94,7.75,0.02
2.94,7.89,0.02
2.94,8.03,0.01
2.94,8.17,0.01
2.94,8.31,0.01
2.94,8.45,0.01
2.94,8.60,0.01
2.94,8.74,0.01
2.94,8.88,0.01
2.94,9.02,0.01
2.94,9.16,0.01
2.94,9.30,0.00
2.94,9.44,0.00
2.94,9.59,0.00
2.94,9.73,0.00
2.94,9.87,0.00
2.94,10.01,0.00
2.94,10.15,0.00
2.94,10.29,0.00
2.94,10.43,0.00
2.94,10.58,0.00
2.94,10.72,0.00
2.94,10.86,0.00
2.94,11.00,0.00
3.08,-3.00,0.00
3.08,-2.86,0.00
3.08,-2.72,0.00
3.08,-2.58,0.00
3.08,-2.43,0.00
3.08,-2.29,0.00
3.08,-2.15,0.00
3.08,-2.01,0.00
3.08,-1.87,0.00
3.08,-1.73,0.00
3.08,-1.59,0.00
3.08,-1.44,0.00
3.08,-1.30,0.00
3.08,-1.16,0.00
3.08,-1.02,0.00
3.08,-0.88,0.00
3.08,-0.74,0.00
3.08,-0.60,0.00
3.08,-0.45,0.00
3.08,-0.31,0.00
3.08,-0.17,0.00
3.08,-0.03,0.00
3.08,0.11,0.00
3.08,0.25,0.00
3.08,0.39,0.00
3.08,0.54,0.00
3.08,0.68,0.00
3.08,0.82,0.00
3.08,0.96,0.00
3.08,1.10,0.00
3.08,1.24,0.00
3.08,1.38,0.00
3.08,1.53,0.00
3.08,1.67,0.00
3.08,1.81,0.00
3.08,1.95,0.00
3.08,2.09,0.00
3.08,2.23,0.00
3.08,2.37,0.01
3.08,2.52,0.01
3.08,2.66,0.01
3.08,2.80,0.01
3.08,2.94,0.01
3.08,3.08,0.01
3.08,3.22,0.01
3.08,3.36,0.01
3.08,3.51,0.01
3.08,3.65,0.02
3.08,3.79,0.02
3.08,3.93,0.02
3.08,4.07,0.02
3.08,4.21,0.02
3.08,4.35,0.03
3.08,4.49,0.03
3.08,4.64,0.03
3.08,4.78,0.03
3.08,4.92,0.03
3.08,5.06,0.03
3.08,5.20,0.04
3.08,5.34,0.04
3.08,5.48,0.04
3.08,5.63,0.04
3.08,5.77,0.04
3.08,5.91,0.04
3.08,6.05,0.03
3.08,6.19,0.03
3.08,6.33,0.03
3.08,6.47,0.03
3.08,6.62,0.03
3.08,6.76,0.03
3.08,6.90,0.03
3.08,7.04,0.03
3.08,7.18,0.03
3.08,7.32,0.02
3.08,7.46,0.02
3.08,7.61,0.02
3.08,7.75,0.02
3.08,7.89,0.02
3.08,8.03,0.01
3.08,8.17,0.01
3.08,8.31,0.01
3.08,8.45,0.01
3.08,8.60,0.01
3.08,8.74,0.01
3.08,8.88,0.01
3.08,9.02,0.01
3.08,9.16,0.01
3.08,9.30,0.00
3.08,9.44,0.00
3.08,9.59,0.00
3.08,9.73,0.00
3.08,9.87,0.00
3.08,10.01,0.00
3.08,10.15,0.00
3.08,10.29,0.00
3.08,10.43,0.00
3.08,10.58,0.00
3.08,10.72,0.00
3.08,10.86,0.00
3.08,11.00,0.00
3.22,-3.00,0.00
3.22,-2.86,0.00
3.22,-2.72,0.00
3.22,-2.58,0.00
3.22,-2.43,0.00
3.22,-2.29,0.00
3.22,-2.15,0.00
3.22,-2.01,0.00
3.22,-1.87,0.00
3.22,-1.73,0.00
3.22,-1.59,0.00
3.22,-1.44,0.00
3.22,-1.30,0.00
3.22,-1.16,0.00
3.22,-1.02,0.00
3.22,-0.88,0.00
3.22,-0.74,0.00
3.22,-0.60,0.00
3.22,-0.45,0.00
3.22,-0.31,0.00
3.22,-0.17,0.00
3.22,-0.03,0.00
3.22,0.11,0.00
3.22,0.25,0.00
3.22,0.39,0.00
3.22,0.54,0.00
3.22,0.68,0.00
3.22,0.82,0.00
3.22,0.96,0.00
3.22,1.10,0.00
3.22,1.24,0.00
3.22,1.38,0.00
3.22,1.53,0.00
3.22,1.67,0.00
3.22,1.81,0.00
3.22,1.95,0.00
3.22,2.09,0.00
3.22,2.23,0.00
3.22,2.37,0.00
3.22,2.52,0.01
3.22,2.66,0.01
3.22,2.80,0.01
3.22,2.94,0.01
3.22,3.08,0.01
3.22,3.22,0.01
3.22,3.36,0.01
3.22,3.51,0.01
3.22,3.65,0.01
3.22,3.79,0.01
3.22,3.93,0.02
3.22,4.07,0.02
3.22,4.21,0.02
3.22,4.35,0.02
3.22,4.49,0.02
3.22,4.64,0.03
3.22,4.78,0.03
3.22,4.92,0.03
3.22,5.06,0.03
3.22,5.20,0.03
3.22,5.34,0.03
3.22,5.48,0.03
3.22,5.63,0.03
3.22,5.77,0.03
3.22,5.91,0.03
3.22,6.05,0.03
3.22,6.19,0.03
3.22,6.33,0.03
3.22,6.47,0.03
3.22,6.62,0.03
3.22,6.76,0.03
3.22,6.90,0.03
3.22,7.04,0.03
3.22,7.18,0.03
3.22,7.32,0.03
3.22,7.46,0.02
3.22,7.61,0.02
3.22,7.75,0.02
3.22,7.89,0.02
3.22,8.03,0.02
3.22,8.17,0.01
3.22,8.31,0.01
3.22,8.45,0.01
3.22,8.60,0.01
3.22,8.74,0.01
3.22,8.88,0.01
3.22,9.02,0.01
3.22,9.16,0.01
3.22,9.30,0.00
3.22,9.44,0.00
3.22,9.59,0.00
3.22,9.73,0.00
3.22,9.87,0.00
3.22,10.01,0.00
3.22,10.15,0.00
3.22,10.29,0.00
3.22,10.43,0.00
3.22,10.58,0.00
3.22,10.72,0.00
3.22,10.86,0.00
3.22,11.00,0.00
3.36,-3.00,0.00
3.36,-2.86,0.00
3.36,-2.72,0.00
3.36,-2.58,0.00
3.36,-2.43,0.00
3.36,-2.29,0.00
3.36,-2.15,0.00
3.36,-2.01,0.00
3.36,-1.87,0.00
3.36,-1.73,0.00
3.36,-1.59,0.00
3.36,-1.44,0.00
3.36,-1.30,0.00
3.36,-1.16,0.00
3.36,-1.02,0.00
3.36,-0.88,0.00
3.36,-0.74,0.00
3.36,-0.60,0.00
3.36,-0.45,0.00
3.36,-0.31,0.00
3.36,-0.17,0.00
3.36,-0.03,0.00
3.36,0.11,0.00
3.36,0.25,0.00
3.36,0.39,0.00
3.36,0.54,0.00
3.36,0.68,0.00
3.36,0.82,0.00
3.36,0.96,0.00
3.36,1.10,0.00
3.36,1.24,0.00
3.36,1.38,0.00
3.36,1.53,0.00
3.36,1.67,0.00
3.36,1.81,0.00
3.36,1.95,0.00
3.36,2.09,0.00
3.36,2.23,0.00
3.36,2.37,0.00
3.36,2.52,0.01
3.36,2.66,0.01
3.36,2.80,0.01
3.36,2.94,0.01
3.36,3.08,0.01
3.36,3.22,0.01
3.36,3.36,0.01
3.36,3.51,0.01
3.36,3.65,0.01
3.36,3.79,0.01
3.36,3.93,0.01
3.36,4.07,0.02
3.36,4.21,0.02
3.36,4.35,0.02
3.36,4.49,0.02
3.36,4.64,0.02
3.36,4.78,0.02
3.36,4.92,0.03
3.36,5.06,0.03
3.36,5.20,0.03
3.36,5.34,0.03
3.36,5.48,0.03
3.36,5.63,0.03
3.36,5.77,0.03
3.36,5.91,0.03
3.36,6.05,0.03
3.36,6.19,0.03
3.36,6.33,0.03
3.36,6.47,0.03
3.36,6.62,0.03
3.36,6.76,0.03
3.36,6.90,0.03
3.36,7.04,0.03
3.36,7.18,0.03
3.36,7.32,0.03
3.36,7.46,0.02
3.36,7.61,0.02
3.36,7.75,0.02
3.36,7.89,0.02
3.36,8.03,0.02
3.36,8.17,0.01
3.36,8.31,0.01
3.36,8.45,0.01
3.36,8.60,0.01
3.36,8.74,0.01
3.36,8.88,0.01
3.36,9.02,0.01
3.36,9.16,0.01
3.36,9.30,0.00
3.36,9.44,0.00
3.36,9.59,0.00
3.36,9.73,0.00
3.36,9.87,0.00
3.36,10.01,0.00
3.36,10.15,0.00
3.36,10.29,0.00
3.36,10.43,0.00
3.36,10.58,0.00
3.36,10.72,0.00
3.36,10.86,0.00
3.36,11.00,0.00
3.51,-3.00,0.00
3.51,-2.86,0.00
3.51,-2.72,0.00
3.51,-2.58,0.00
3.51,-2.43,0.00
3.51,-2.29,0.00
3.51,-2.15,0.00
3.51,-2.01,0.00
3.51,-1.87,0.00
3.51,-1.73,0.00
3.51,-1.59,0.00
3.51,-1.44,0.00
3.51,-1.30,0.00
3.51,-1.16,0.00
3.51,-1.02,0.00
3.51,-0.88,0.00
3.51,-0.74,0.00
3.51,-0.60,0.00
3.51,-0.45,0.00
3.51,-0.31,0.00
3.51,-0.17,0.00
3.51,-0.03,0.00
3.51,0.11,0.00
3.51,0.25,0.00
3.51,0.39,0.00
3.51,0.54,0.00
3.51,0.68,0.00
3.51,0.82,0.00
3.51,0.96,0.00
3.51,1.10,0.00
3.51,1.24,0.00
3.51,1.38,0.00
3.51,1.53,0.00
3.51,1.67,0.00
3.51,1.81,0.00
3.51,1.95,0.00
3.51,2.09,0.00
3.51,2.23,0.00
3.51,2.37,0.00
3.51,2.52,0.00
3.51,2.66,0.01
3.51,2.80,0.01
3.51,2.94,0.01
3.51,3.08,0.01
3.51,3.22,0.01
3.51,3.36,0.01
3.51,3.51,0.01
3.51,3.65,0.01
3.51,3.79,0.01
3.51,3.93,0.01
3.51,4.07,0.01
3.51,4.21,0.02
3.51,4.35,0.02
3.51,4.49,0.02
3.51,4.64,0.02
3.51,4.78,0.02
3.51,4.92,0.02
3.51,5.06,0.03
3.51,5.20,0.03
3.51,5.34,0.03
3.51,5.48,0.03
3.51,5.63,0.03
3.51,5.77,0.03
3.51,5.91,0.03
3.51,6.05,0.04
3.51,6.19,0.04
3.51,6.33,0.04
3.51,6.47,0.04
3.51,6.62,0.04
3.51,6.76,0.04
3.51,6.90,0.03
3.51,7.04,0.03
3.51,7.18,0.03
3.51,7.32,0.03
3.51,7.46,0.03
3.51,7.61,0.02
3.51,7.75,0.02
3.51,7.89,0.02
3.51,8.03,0.02
3.51,8.17,0.02
3.51,8.31,0.01
3.51,8.45,0.01
3.51,8.60,0.01
3.51,8.74,0.01
3.51,8.88,0.01
3.51,9.02,0.01
3.51,9.16,0.01
3.51,9.30,0.00
3.51,9.44,0.00
3.51,9.59,0.00
3.51,9.73,0.00
3.51,9.87,0.00
3.51,10.01,0.00
3.51,10.15,0.00
3.51,10.29,0.00
3.51,10.43,0.00
3.51,10.58,0.00
3.51,10.72,0.00
3.51,10.86,0.00
3.51,11.00,0.00
3.65,-3.00,0.00
3.65,-2.86,0.00
3.65,-2.72,0.00
3.65,-2.58,0.00
3.65,-2.43,0.00
3.65,-2.29,0.00
3.65,-2.15,0.00
3.65,-2.01,0.00
3.65,-1.87,0.00
3.65,-1.73,0.00
3.65,-1.59,0.00
3.65,-1.44,0.00
3.65,-1.30,0.00
3.65,-1.16,0.00
3.65,-1.02,0.00
3.65,-0.88,0.00
3.65,-0.74,0.00
3.65,-0.60,0.00
3.65,-0.45,0.00
3.65,-0.31,0.00
3.65,-0.17,0.00
3.65,-0.03,0.00
3.65,0.11,0.00
3.65,0.25,0.00
3.65,0.39,0.00
3.65,0.54,0.00
3.65,0.68,0.00
3.65,0.82,0.00
3.65,0.96,0.00
3.65,1.10,0.00
3.65,1.24,0.00
3.65,1.38,0.00
3.65,1.53,0.00
3.65,1.67,0.00
3.65,1.81,0.00
3.65,1.95,0.00
3.65,2.09,0.00
3.65,2.23,0.00
3.65,2.37,0.00
3.65,2.52,0.00
3.65,2.66,0.01
3.65,2.80,0.01
3.65,2.94,0.01
3.65,3.08,0.01
3.65,3.22,0.01
3.65,3.36,0.01
3.65,3.51,0.01
3.65,3.65,0.01
3.65,3.79,0.01
3.65,3.93,0.01
3.65,4.07,0.01
3.65,4.21,0.01
3.65,4.35,0.02
3.65,4.49,0.02
3.65,4.64,0.02
3.65,4.78,0.02
3.65,4.92,0.02
3.65,5.06,0.02
3.65,5.20,0.03
3.65,5.34,0.03
3.65,5.48,0.03
3.65,5.63,0.03
3.65,5.77,0.03
3.65,5.91,0.04
3.65,6.05,0.04
3.65,6.19,0.04
3.65,6.33,0.04
3.65,6.47,0.04
3.65,6.62,0.04
3.65,6.76,0.04
3.65,6.90,0.04
3.65,7.04,0.04
3.65,7.18,0.03
3.65,7.32,0.03
3.65,7.46,0.03
3.65,7.61,0.03
3.65,7.75,0.02
3.65,7.89,0.02
3.65,8.03,0.02
3.65,8.17,0.02
3.65,8.31,0.01
3.65,8.45,0.01
3.65,8.60,0.01
3.65,8.74,0.01
3.65,8.88,0.01
3.65,9.02,0.01
3.65,9.16,0.01
3.65,9.30,0.00
3.65,9.44,0.00
3.65,9.59,0.00
3.65,9.73,0.00
3.65,9.87,0.00
3.65,10.01,0.00
3.65,10.15,0.00
3.65,10.29,0.00
3.65,10.43,0.00
3.65,10.58,0.00
3.65,10.72,0.00
3.65,10.86,0.00
3.65,11.00,0.00
3.79,-3.00,0.00
3.79,-2.86,0.00
3.79,-2.72,0.00
3.79,-2.58,0.00
3.79,-2.43,0.00
3.79,-2.29,0.00
3.79,-2.15,0.00
3.79,-2.01,0.00
3.79,-1.87,0.00
3.79,-1.73,0.00
3.79,-1.59,0.00
3.79,-1.44,0.00
3.79,-1.30,0.00
3.79,-1.16,0.00
3.79,-1.02,0.00
3.79,-0.88,0.00
3.79,-0.74,0.00
3.79,-0.60,0.00
3.79,-0.45,0.00
3.79,-0.31,0.00
3.79,-0.17,0.00
3.79,-0.03,0.00
3.79,0.11,0.00
3.79,0.25,0.00
3.79,0.39,0.00
3.79,0.54,0.00
3.79,0.68,0.00
3.79,0.82,0.00
3.79,0.96,0.00
3.79,1.10,0.00
3.79,1.24,0.00
3.79,1.38,0.00
3.79,1.53,0.00
3.79,1.67,0.00
3.79,1.81,0.00
3.79,1.95,0.00
3.79,2.09,0.00
3.79,2.23,0.00
3.79,2.37,0.00
3.79,2.52,0.00
3.79,2.66,0.01
3.79,2.80,0.01
3.79,2.94,0.01
3.79,3.08,0.01
3.79,3.22,0.01
3.79,3.36,0.01
3.79,3.51,0.01
3.79,3.65,0.01
3.79,3.79,0.01
3.79,3.93,0.01
3.79,4.07,0.01
3.79,4.21,0.01
3.79,4.35,0.01
3.79,4.49,0.02
3.79,4.64,0.02
3.79,4.78,0.02
3.79,4.92,0.02
3.79,5.06,0.02
3.79,5.20,0.03
3.79,5.34,0.03
3.79,5.48,0.03
3.79,5.63,0.03
3.79,5.77,0.04
3.79,5.91,0.04
3.79,6.05,0.04
3.79,6.19,0.04
3.79,6.33,0.04
3.79,6.47,0.04
3.79,6.62,0.04
3.79,6.76,0.04
3.79,6.90,0.04
3.79,7.04,0.04
3.79,7.18,0.04
3.79,7.32,0.04
3.79,7.46,0.03
3.79,7.61,0.03
3.79,7.75,0.03
3.79,7.89,0.02
3.79,8.03,0.02
3.79,8.17,0.02
3.79,8.31,0.02
3.79,8.45,0.01
3.79,8.60,0.01
3.79,8.74,0.01
3.79,8.88,0.01
3.79,9.02,0.01
3.79,9.16,0.01
3.79,9.30,0.00
3.79,9.44,0.00
3.79,9.59,0.00
3.79,9.73,0.00
3.79,9.87,0.00
3.79,10.01,0.00
3.79,10.15,0.00
3.79,10.29,0.00
3.79,10.43,0.00
3.79,10.58,0.00
3.79,10.72,0.00
3.79,10.86,0.00
3.79,11.00,0.00
3.93,-3.00,0.00
3.93,-2.86,0.00
3.93,-2.72,0.00
3.93,-2.58,0.00
3.93,-2.43,0.00
3.93,-2.29,0.00
3.93,-2.15,0.00
3.93,-2.01,0.00
3.93,-1.87,0.00
3.93,-1.73,0.00
3.93,-1.59,0.00
3.93,-1.44,0.00
3.93,-1.30,0.00
3.93,-1.16,0.00
3.93,-1.02,0.00
3.93,-0.88,0.00
3.93,-0.74,0.00
3.93,-0.60,0.00
3.93,-0.45,0.00
3.93,-0.31,0.00
3.93,-0.17,0.00
3.93,-0.03,0.00
3.93,0.11,0.00
3.93,0.25,0.00
3.93,0.39,0.00
3.93,0.54,0.00
3.93,0.68,0.00
3.93,0.82,0.00
3.93,0.96,0.00
3.93,1.10,0.00
3.93,1.24,0.00
3.93,1.38,0.00
3.93,1.53,0.00
3.93,1.67,0.00
3.93,1.81,0.00
3.93,1.95,0.00
3.93,2.09,0.00
3.93,2.23,0.00
3.93,2.37,0.00
3.93,2.52,0.00
3.93,2.66,0.00
3.93,2.80,0.01
3.93,2.94,0.01
3.93,3.08,0.01
3.93,3.22,0.01
3.93,3.36,0.01
3.93,3.51,0.01
3.93,3.65,0.01
3.93,3.79,0.01
3.93,3.93,0.01
3.93,4.07,0.01
3.93,4.21,0.01
3.93,4.35,0.01
3.93,4.49,0.02
3.93,4.64,0.02
3.93,4.78,0.02
3.93,4.92,0.02
3.93,5.06,0.02
3.93,5.20,0.03
3.93,5.34,0.03
3.93,5.48,0.03
3.93,5.63,0.04
3.93,5.77,0.04
3.93,5.91,0.04
3.93,6.05,0.04
3.93,6.19,0.05
3.93,6.33,0.05
3.93,6.47,0.05
3.93,6.62,0.05
3.93,6.76,0.05
3.93,6.90,0.05
3.93,7.04,0.05
3.93,7.18,0.04
3.93,7.32,0.04
3.93,7.46,0.04
3.93,7.61,0.03
3.93,7.75,0.03
3.93,7.89,0.03
3.93,8.03,0.02
3.93,8.17,0.02
3.93,8.31,0.02
3.93,8.45,0.01
3.93,8.60,0.01
3.93,8.74,0.01
3.93,8.88,0.01
3.93,9.02,0.01
3.93,9.16,0.01
3.93,9.30,0.00
3.93,9.44,0.00
3.93,9.59,0.00
3.93,9.73,0.00
3.93,9.87,0.00
3.93,10.01,0.00
3.93,10.15,0.00
3.93,10.29,0.00
3.93,10.43,0.00
3.93,10.58,0.00
3.93,10.72,0.00
3.93,10.86,0.00
3.93,11.00,0.00
4.07,-3.00,0.00
4.07,-2.86,0.00
4.07,-2.72,0.00
4.07,-2.58,0.00
4.07,-2.43,0.00
4.07,-2.29,0.00
4.07,-2.15,0.00
4.07,-2.01,0.00
4.07,-1.87,0.00
4.07,-1.73,0.00
4.07,-1.59,0.00
4.07,-1.44,0.00
4.07,-1.30,0.00
4.07,-1.16,0.00
4.07,-1.02,0.00
4.07,-0.88,0.00
4.07,-0.74,0.00
4.07,-0.60,0.00
4.07,-0.45,0.00
4.07,-0.31,0.00
4.07,-0.17,0.00
4.07,-0.03,0.00
4.07,0.11,0.00
4.07,0.25,0.00
4.07,0.39,0.00
4.07,0.54,0.00
4.07,0.68,0.00
4.07,0.82,0.00
4.07,0.96,0.00
4.07,1.10,0.00
4.07,1.24,0.00
4.07,1.38,0.00
4.07,1.53,0.00
4.07,1.67,0.00
4.07,1.81,0.00
4.07,1.95,0.00
4.07,2.09,0.00
4.07,2.23,0.00
4.07,2.37,0.00
4.07,2.52,0.00
4.07,2.66,0.00
4.07,2.80,0.01
4.07,2.94,0.01
4.07,3.08,0.01
4.07,3.22,0.01
4.07,3.36,0.01
4.07,3.51,0.01
4.07,3.65,0.01
4.07,3.79,0.01
4.07,3.93,0.01
4.07,4.07,0.01
4.07,4.21,0.01
4.07,4.35,0.01
4.07,4.49,0.02
4.07,4.64,0.02
4.07,4.78,0.02
4.07,4.92,0.02
4.07,5.06,0.02
4.07,5.20,0.03
4.07,5.34,0.03
4.07,5.48,0.04
4.07,5.63,0.04
4.07,5.77,0.04
4.07,5.91,0.05
4.07,6.05,0.05
4.07,6.19,0.05
4.07,6.33,0.05
4.07,6.47,0.06
4.07,6.62,0.06
4.07,6.76,0.06
4.07,6.90,0.05
4.07,7.04,0.05
4.07,7.18,0.05
4.07,7.32,0.05
4.07,7.46,0.04
4.07,7.61,0.04
4.07,7.75,0.03
4.07,7.89,0.03
4.07,8.03,0.03
4.07,8.17,0.02
4.07,8.31,0.02
4.07,8.45,0.02
4.07,8.60,0.01
4.07,8.74,0.01
4.07,8.88,0.01
4.07,9.02,0.01
4.07,9.16,0.01
4.07,9.30,0.00
4.07,9.44,0.00
4.07,9.59,0.00
4.07,9.73,0.00
4.07,9.87,0.00
4.07,10.01,0.00
4.07,10.15,0.00
4.07,10.29,0.00
4.07,10.43,0.00
4.07,10.58,0.00
4.07,10.72,0.00
4.07,10.86,0.00
4.07,11.00,0.00
4.21,-3.00,0.00
4.21,-2.86,0.00
4.21,-2.72,0.00
4.21,-2.58,0.00
4.21,-2.43,0.00
4.21,-2.29,0.00
4.21,-2.15,0.00
4.21,-2.01,0.00
4.21,-1.87,0.00
4.21,-1.73,0.00
4.21,-1.59,0.00
4.21,-1.44,0.00
4.21,-1.30,0.00
4.21,-1.16,0.00
4.21,-1.02,0.00
4.21,-0.88,0.00
4.21,-0.74,0.00
4.21,-0.60,0.00
4.21,-0.45,0.00
4.21,-0.31,0.00
4.21,-0.17,0.00
4.21,-0.03,0.00
4.21,0.11,0.00
4.21,0.25,0.00
4.21,0.39,0.00
4.21,0.54,0.00
4.21,0.68,0.00
4.21,0.82,0.00
4.21,0.96,0.00
4.21,1.10,0.00
4.21,1.24,0.00
4.21,1.38,0.00
4.21,1.53,0.00
4.21,1.67,0.00
4.21,1.81,0.00
4.21,1.95,0.00
4.21,2.09,0.00
4.21,2.23,0.00
4.21,2.37,0.00
4.21,2.52,0.00
4.21,2.66,0.00
4.21,2.80,0.01
4.21,2.94,0.01
4.21,3.08,0.01
4.21,3.22,0.01
4.21,3.36,0.01
4.21,3.51,0.01
4.21,3.65,0.01
4.21,3.79,0.01
4.21,3.93,0.01
4.21,4.07,0.01
4.21,4.21,0.01
4.21,4.35,0.01
4.21,4.49,0.02
4.21,4.64,0.02
4.21,4.78,0.02
4.21,4.92,0.02
4.21,5.06,0.03
4.21,5.20,0.03
4.21,5.34,0.04
4.21,5.48,0.04
4.21,5.63,0.04
4.21,5.77,0.05
4.21,5.91,0.05
4.21,6.05,0.06
4.21,6.19,0.06
4.21,6.33,0.06
4.21,6.47,0.07
4.21,6.62,0.07
4.21,6.76,0.07
4.21,6.90,0.06
4.21,7.04,0.06
4.21,7.18,0.06
4.21,7.32,0.05
4.21,7.46,0.05
4.21,7.61,0.04
4.21,7.75,0.04
4.21,7.89,0.03
4.21,8.03,0.03
4.21,8.17,0.02
4.21,8.31,0.02
4.21,8.45,0.02
4.21,8.60,0.01
4.21,8.74,0.01
4.21,8.88,0.01
4.21,9.02,0.01
4.21,9.16,0.01
4.21,9.30,0.01
4.21,9.44,0.00
4.21,9.59,0.00
4.21,9.73,0.00
4.21,9.87,0.00
4.21,10.01,0.00
4.21,10.15,0.00
4.21,10.29,0.00
4.21,10.43,0.00
4.21,10.58,0.00
4.21,10.72,0.00
4.21,10.86,0.00
4.21,11.00,0.00
4.35,-3.00,0.00
4.35,-2.86,0.00
4.35,-2.72,0.00
4.35,-2.58,0.00
4.35,-2.43,0.00
4.35,-2.29,0.00
4.35,-2.15,0.00
4.35,-2.01,0.00
4.35,-1.87,0.00
4.35,-1.73,0.00
4.35,-1.59,0.00
4.35,-1.44,0.00
4.35,-1.30,0.00
4.35,-1.16,0.00
4.35,-1.02,0.00
4.35,-0.88,0.00
4.35,-0.74,0.00
4.35,-0.60,0.00
4.35,-0.45,0.00
4.35,-0.31,0.00
4.35,-0.17,0.00
4.35,-0.03,0.00
4.35,0.11,0.00
4.35,0.25,0.00
4.35,0.39,0.01
4.35,0.54,0.01
4.35,0.68,0.01
4.35,0.82,0.01
4.35,0.96,0.01
4.35,1.10,0.01
4.35,1.24,0.01
4.35,1.38,0.01
4.35,1.53,0.00
4.35,1.67,0.00
4.35,1.81,0.00
4.35,1.95,0.00
4.35,2.09,0.00
4.35,2.23,0.00
4.35,2.37,0.00
4.35,2.52,0.00
4.35,2.66,0.00
4.35,2.80,0.01
4.35,2.94,0.01
4.35,3.08,0.01
4.35,3.22,0.01
4.35,3.36,0.01
4.35,3.51,0.01
4.35,3.65,0.01
4.35,3.79,0.01
4.35,3.93,0.01
4.35,4.07,0.01
4.35,4.21,0.01
4.35,4.35,0.01
4.35,4.49,0.02
4.35,4.64,0.02
4.35,4.78,0.02
4.35,4.92,0.03
4.35,5.06,0.03
4.35,5.20,0.03
4.35,5.34,0.04
4.35,5.48,0.05
4.35,5.63,0.05
4.35,5.77,0.06
4.35,5.91,0.06
4.35,6.05,0.07
4.35,6.19,0.07
4.35,6.33,0.08
4.35,6.47,0.08
4.35,6.62,0.08
4.35,6.76,0.08
4.35,6.90,0.08
4.35,7.04,0.07
4.35,7.18,0.07
4.35,7.32,0.06
4.35,7.46,0.06
4.35,7.61,0.05
4.35,7.75,0.05
4.35,7.89,0.04
4.35,8.03,0.03
4.35,8.17,0.03
4.35,8.31,0.02
4.35,8.45,0.02
4.35,8.60,0.02
4.35,8.74,0.01
4.35,8.88,0.01
4.35,9.02,0.01
4.35,9.16,0.01
4.35,9.30,0.01
4.35,9.44,0.00
4.35,9.59,0.00
4.35,9.73,0.00
4.35,9.87,0.00
4.35,10.01,0.00
4.35,10.15,0.00
4.35,10.29,0.00
4.35,10.43,0.00
4.35,10.58,0.00
4.35,10.72,0.00
4.35,10.86,0.00
4.35,11.00,0.00
4.49,-3.00,0.00
4.49,-2.86,0.00
4.49,-2.72,0.00
4.49,-2.58,0.00
4.49,-2.43,0.00
4.49,-2.29,0.00
4.49,-2.15,0.00
4.49,-2.01,0.00
4.49,-1.87,0.00
4.49,-1.73,0.00
4.49,-1.59,0.00
4.49,-1.44,0.00
4.49,-1.30,0.00
4.49,-1.16,0.01
4.49,-1.02,0.01
4.49,-0.88,0.00
4.49,-0.74,0.00
4.49,-0.60,0.01
4.49,-0.45,0.01
4.49,-0.31,0.01
4.49,-0.17,0.01
4.49,-0.03,0.01
4.49,0.11,0.01
4.49,0.25,0.01
4.49,0.39,0.01
4.49,0.54,0.01
4.49,0.68,0.01
4.49,0.82,0.01
4.49,0.96,0.01
4.49,1.10,0.01
4.49,1.24,0.01
4.49,1.38,0.01
4.49,1.53,0.01
4.49,1.67,0.01
4.49,1.81,0.01
4.49,1.95,0.00
4.49,2.09,0.00
4.49,2.23,0.00
4.49,2.37,0.00
4.49,2.52,0.00
4.49,2.66,0.00
4.49,2.80,0.01
4.49,2.94,0.01
4.49,3.08,0.01
4.49,3.22,0.01
4.49,3.36,0.01
4.49,3.51,0.01
4.49,3.65,0.01
4.49,3.79,0.01
4.49,3.93,0.01
4.49,4.07,0.01
4.49,4.21,0.01
4.49,4.35,0.01
4.49,4.49,0.02
4.49,4.64,0.02
4.49,4.78,0.02
4.49,4.92,0.03
4.49,5.06,0.03
4.49,5.20,0.04
4.49,5.34,0.05
4.49,5.48,0.05
4.49,5.63,0.06
4.49,5.77,0.07
4.49,5.91,0.08
4.49,6.05,0.08
4.49,6.19,0.09
4.49,6.33,0.09
4.49,6.47,0.10
4.49,6.62,0.10
4.49,6.76,0.10
4.49,6.90,0.09
4.49,7.04,0.09
4.49,7.18,0.08
4.49,7.32,0.08
4.49,7.46,0.07
4.49,7.61,0.06
4.49,7.75,0.05
4.49,7.89,0.05
4.49,8.03,0.04
4.49,8.17,0.03
4.49,8.31,0.03
4.49,8.45,0.02
4.49,8.60,0.02
4.49,8.74,0.01
4.49,8.88,0.01
4.49,9.02,0.01
4.49,9.16,0.01
4.49,9.30,0.01
4.49,9.44,0.00
4.49,9.59,0.00
4.49,9.73,0.00
4.49,9.87,0.00
4.49,10.01,0.00
4.49,10.15,0.00
4.49,10.29,0.00
4.49,10.43,0.00
4.49,10.58,0.00
4.49,10.72,0.00
4.49,10.86,0.00
4.49,11.00,0.00
4.64,-3.00,0.00
4.64,-2.86,0.00
4.64,-2.72,0.00
4.64,-2.58,0.00
4.64,-2.43,0.00
4.64,-2.29,0.00
4.64,-2.15,0.00
4.64,-2.01,0.00
4.64,-1.87,0.00
4.64,-1.73,0.00
4.64,-1.59,0.00
4.64,-1.44,0.01
4.64,-1.30,0.01
4.64,-1.16,0.01
4.64,-1.02,0.01
4.64,-0.88,0.01
4.64,-0.74,0.01
4.64,-0.60,0.01
4.64,-0.45,0.01
4.64,-0.31,0.01
4.64,-0.17,0.01
4.64,-0.03,0.01
4.64,0.11,0.01
4.64,0.25,0.01
4.64,0.39,0.01
4.64,0.54,0.01
4.64,0.68,0.01
4.64,0.82,0.01
4.64,0.96,0.01
4.64,1.10,0.01
4.64,1.24,0.01
4.64,1.38,0.01
4.64,1.53,0.01
4.64,1.67,0.01
4.64,1.81,0.01
4.64,1.95,0.01
4.64,2.09,0.01
4.64,2.23,0.00
4.64,2.37,0.00
4.64,2.52,0.00
4.64,2.66,0.00
4.64,2.80,0.01
4.64,2.94,0.01
4.64,3.08,0.01
4.64,3.22,0.01
4.64,3.36,0.01
4.64,3.51,0.01
4.64,3.65,0.01
4.64,3.79,0.01
4.64,3.93,0.01
4.64,4.07,0.01
4.64,4.21,0.01
4.64,4.35,0.02
4.64,4.49,0.02
4.64,4.64,0.02
4.64,4.78,0.03
4.64,4.92,0.03
4.64,5.06,0.04
4.64,5.20,0.05
4.64,5.34,0.06
4.64,5.48,0.06
4.64,5.63,0.07
4.64,5.77,0.08
4.64,5.91,0.09
4.64,6.05,0.10
4.64,6.19,0.11
4.64,6.33,0.11
4.64,6.47,0.12
4.64,6.62,0.12
4.64,6.76,0.12
4.64,6.90,0.11
4.64,7.04,0.11
4.64,7.18,0.10
4.64,7.32,0.09
4.64,7.46,0.09
4.64,7.61,0.08
4.64,7.75,0.07
4.64,7.89,0.06
4.64,8.03,0.05
4.64,8.17,0.04
4.64,8.31,0.03
4.64,8.45,0.03
4.64,8.60,0.02
4.64,8.74,0.02
4.64,8.88,0.01
4.64,9.02,0.01
4.64,9.16,0.01
4.64,9.30,0.01
4.64,9.44,0.01
4.64,9.59,0.00
4.64,9.73,0.00
4.64,9.87,0.00
4.64,10.01,0.00
4.64,10.15,0.00
4.64,10.29,0.00
4.64,10.43,0.00
4.64,10.58,0.00
4.64,10.72,0.00
4.64,10.86,0.00
4.64,11.00,0.00
4.78,-3.00,0.00
4.78,-2.86,0.00
4.78,-2.72,0.00
4.78,-2.58,0.00
4.78,-2.43,0.00
4.78,-2.29,0.00
4.78,-2.15,0.00
4.78,-2.01,0.00
4.78,-1.87,0.00
4.78,-1.73,0.00
4.78,-1.59,0.00
4.78,-1.44,0.01
4.78,-1.30,0.01
4.78,-1.16,0.01
4.78,-1.02,0.01
4.78,-0.88,0.01
4.78,-0.74,0.01
4.78,-0.60,0.01
4.78,-0.45,0.01
4.78,-0.31,0.01
4.78,-0.17,0.01
4.78,-0.03,0.01
4.78,0.11,0.01
4.78,0.25,0.01
4.78,0.39,0.01
4.78,0.54,0.01
4.78,0.68,0.01
4.78,0.82,0.01
4.78,0.96,0.01
4.78,1.10,0.01
4.78,1.24,0.01
4.78,1.38,0.01
4.78,1.53,0.01
4.78,1.67,0.01
4.78,1.81,0.01
4.78,1.95,0.01
4.78,2.09,0.01
4.78,2.23,0.01
4.78,2.37,0.01
4.78,2.52,0.00
4.78,2.66,0.00
4.78,2.80,0.01
4.78,2.94,0.01
4.78,3.08,0.01
4.78,3.22,0.01
4.78,3.36,0.01
4.78,3.51,0.01
4.78,3.65,0.01
4.78,3.79,0.01
4.78,3.93,0.01
4.78,4.07,0.01
4.78,4.21,0.01
4.78,4.35,0.02
4.78,4.49,0.02
4.78,4.64,0.03
4.78,4.78,0.03
4.78,4.92,0.04
4.78,5.06,0.05
4.78,5.20,0.06
4.78,5.34,0.07
4.78,5.48,0.08
4.78,5.63,0.09
4.78,5.77,0.10
4.78,5.91,0.11
4.78,6.05,0.12
4.78,6.19,0.13
4.78,6.33,0.14
4.78,6.47,0.14
4.78,6.62,0.15
4.78,6.76,0.15
4.78,6.90,0.14
4.78,7.04,0.14
4.78,7.18,0.13
4.78,7.32,0.12
4.78,7.46,0.11
4.78,7.61,0.09
4.78,7.75,0.08
4.78,7.89,0.07
4.78,8.03,0.06
4.78,8.17,0.05
4.78,8.31,0.04
4.78,8.45,0.03
4.78,8.60,0.03
4.78,8.74,0.02
4.78,8.88,0.02
4.78,9.02,0.01
4.78,9.16,0.01
4.78,9.30,0.01
4.78,9.44,0.01
4.78,9.59,0.00
4.78,9.73,0.00
4.78,9.87,0.00
4.78,10.01,0.00
4.78,10.15,0.00
4.78,10.29,0.00
4.78,10.43,0.00
4.78,10.58,0.00
4.78,10.72,0.00
4.78,10.86,0.00
4.78,11.00,0.00
4.92,-3.00,0.00
4.92,-2.86,0.00
4.92,-2.72,0.00
4.92,-2.58,0.00
4.92,-2.43,0.00
4.92,-2.29,0.00
4.92,-2.15,0.00
4.92,-2.01,0.00
4.92,-1.87,0.00
4.92,-1.73,0.00
4.92,-1.59,0.00
4.92,-1.44,0.01
4.92,-1.30,0.01
4.92,-1.16,0.01
4.92,-1.02,0.01
4.92,-0.88,0.01
4.92,-0.74,0.01
4.92,-0.60,0.01
4.92,-0.45,0.01
4.92,-0.31,0.01
4.92,-0.17,0.01
4.92,-0.03,0.01
4.92,0.11,0.01
4.92,0.25,0.01
4.92,0.39,0.01
4.92,0.54,0.01
4.92,0.68,0.01
4.92,0.82,0.01
4.92,0.96,0.01
4.92,1.10,0.01
4.92,1.24,0.01
4.92,1.38,0.01
4.92,1.53,0.01
4.92,1.67,0.01
4.92,1.81,0.01
4.92,1.95,0.01
4.92,2.09,0.01
4.92,2.23,0.01
4.92,2.37,0.01
4.92,2.52,0.01
4.92,2.66,0.01
4.92,2.80,0.01
4.92,2.94,0.01
4.92,3.08,0.01
4.92,3.22,0.01
4.92,3.36,0.01
4.92,3.51,0.01
4.92,3.65,0.01
4.92,3.79,0.01
4.92,3.93,0.01
4.92,4.07,0.01
4.92,4.21,0.02
4.92,4.35,0.02
4.92,4.49,0.02
4.92,4.64,0.03
4.92,4.78,0.04
4.92,4.92,0.04
4.92,5.06,0.05
4.92,5.20,0.07
4.92,5.34,0.08
4.92,5.48,0.09
4.92,5.63,0.11
4.92,5.77,0.12
4.92,5.91,0.14
4.92,6.05,0.15
4.92,6.19,0.16
4.92,6.33,0.17
4.92,6.47,0.18
4.92,6.62,0.18
4.92,6.76,0.18
4.92,6.90,0.18
4.92,7.04,0.17
4.92,7.18,0.16
4.92,7.32,0.14
4.92,7.46,0.13
4.92,7.61,0.12
4.92,7.75,0.10
4.92,7.89,0.09
4.92,8.03,0.07
4.92,8.17,0.06
4.92,8.31,0.05
4.92,8.45,0.04
4.92,8.60,0.03
4.92,8.74,0.02
4.92,8.88,0.02
4.92,9.02,0.01
4.92,9.16,0.01
4.92,9.30,0.01
4.92,9.44,0.01
4.92,9.59,0.01
4.92,9.73,0.00
4.92,9.87,0.00
4.92,10.01,0.00
4.92,10.15,0.00
4.92,10.29,0.00
4.92,10.43,0.00
4.92,10.58,0.00
4.92,10.72,0.00
4.92,10.86,0.00
4.92,11.00,0.00
5.06,-3.00,0.00
5.06,-2.86,0.00
5.06,-2.72,0.00
5.06,-2.58,0.00
5.06,-2.43,0.00
5.06,-2.29,0.00
5.06,-2.15,0.00
5.06,-2.01,0.00
5.06,-1.87,0.00
5.06,-1.73,0.00
5.06,-1.59,0.00
5.06,-1.44,0.01
5.06,-1.30,0.01
5.06,-1.16,0.01
5.06,-1.02,0.01
5.06,-0.88,0.01
5.06,-0.74,0.01
5.06,-0.60,0.01
5.06,-0.45,0.01
5.06,-0.31,0.01
5.06,-0.17,0.01
5.06,-0.03,0.01
5.06,0.11,0.01
5.06,0.25,0.01
5.06,0.39,0.01
5.06,0.54,0.01
5.06,0.68,0.01
5.06,0.82,0.01
5.06,0.96,0.01
5.06,1.10,0.01
5.06,1.24,0.01
5.06,1.38,0.01
5.06,1.53,0.01
5.06,1.67,0.01
5.06,1.81,0.01
5.06,1.95,0.01
5.06,2.09,0.01
5.06,2.23,0.01
5.06,2.37,0.01
5.06,2.52,0.01
5.06,2.66,0.01
5.06,2.80,0.01
5.06,2.94,0.01
5.06,3.08,0.01
5.06,3.22,0.01
5.06,3.36,0.01
5.06,3.51,0.01
5.06,3.65,0.01
5.06,3.79,0.01
5.06,3.93,0.01
5.06,4.07,0.01
5.06,4.21,0.02
5.06,4.35,0.02
5.06,4.49,0.03
5.06,4.64,0.03
5.06,4.78,0.04
5.06,4.92,0.05
5.06,5.06,0.06
5.06,5.20,0.08
5.06,5.34,0.09
5.06,5.48,0.11
5.06,5.63,0.13
5.06,5.77,0.15
5.06,5.91,0.16
5.06,6.05,0.18
5.06,6.19,0.20
5.06,6.33,0.21
5.06,6.47,0.22
5.06,6.62,0.22
5.06,6.76,0.22
5.06,6.90,0.22
5.06,7.04,0.21
5.06,7.18,0.19
5.06,7.32,0.18
5.06,7.46,0.16
5.06,7.61,0.14
5.06,7.75,0.12
5.06,7.89,0.11
5.06,8.03,0.09
5.06,8.17,0.07
5.06,8.31,0.06
5.06,8.45,0.05
5.06,8.60,0.04
5.06,8.74,0.03
5.06,8.88,0.02
5.06,9.02,0.02
5.06,9.16,0.01
5.06,9.30,0.01
5.06,9.44,0.01
5.06,9.59,0.01
5.06,9.73,0.00
5.06,9.87,0.00
5.06,10.01,0.00
5.06,10.15,0.00
5.06,10.29,0.00
5.06,10.43,0.00
5.06,10.58,0.00
5.06,10.72,0.00
5.06,10.86,0.00
5.06,11.00,0.00
5.20,-3.00,0.00
5.20,-2.86,0.00
5.20,-2.72,0.00
5.20,-2.58,0.00
5.20,-2.43,0.00
5.20,-2.29,0.00
5.20,-2.15,0.00
5.20,-2.01,0.00
5.20,-1.87,0.00
5.20,-1.73,0.00
5.20,-1.59,0.00
5.20,-1.44,0.01
5.20,-1.30,0.01
5.20,-1.16,0.01
5.20,-1.02,0.01
5.20,-0.88,0.01
5.20,-0.74,0.01
5.20,-0.60,0.01
5.20,-0.45,0.01
5.20,-0.31,0.01
5.20,-0.17,0.01
5.20,-0.03,0.01
5.20,0.11,0.01
5.20,0.25,0.01
5.20,0.39,0.01
5.20,0.54,0.01
5.20,0.68,0.01
5.20,0.82,0.01
5.20,0.96,0.01
5.20,1.10,0.01
5.20,1.24,0.01
5.20,1.38,0.01
5.20,1.53,0.01
5.20,1.67,0.01
5.20,1.81,0.01
5.20,1.95,0.01
5.20,2.09,0.01
5.20,2.23,0.01
5.20,2.37,0.01
5.20,2.52,0.01
5.20,2.66,0.01
5.20,2.80,0.01
5.20,2.94,0.01
5.20,3.08,0.01
5.20,3.22,0.01
5.20,3.36,0.01
5.20,3.51,0.01
5.20,3.65,0.01
5.20,3.79,0.01
5.20,3.93,0.01
5.20,4.07,0.01
5.20,4.21,0.02
5.20,4.35,0.02
5.20,4.49,0.03
5.20,4.64,0.04
5.20,4.78,0.05
5.20,4.92,0.06
5.20,5.06,0.07
5.20,5.20,0.09
5.20,5.34,0.11
5.20,5.48,0.13
5.20,5.63,0.15
5.20,5.77,0.17
5.20,5.91,0.20
5.20,6.05,0.22
5.20,6.19,0.24
5.20,6.33,0.25
5.20,6.47,0.26
5.20,6.62,0.27
5.20,6.76,0.27
5.20,6.90,0.26
5.20,7.04,0.25
5.20,7.18,0.24
5.20,7.32,0.22
5.20,7.46,0.20
5.20,7.61,0.17
5.20,7.75,0.15
5.20,7.89,0.13
5.20,8.03,0.11
5.20,8.17,0.09
5.20,8.31,0.07
5.20,8.45,0.06
5.20,8.60,0.05
5.20,8.74,0.04
5.20,8.88,0.03
5.20,9.02,0.02
5.20,9.16,0.02
5.20,9.30,0.01
5.20,9.44,0.01
5.20,9.59,0.01
5.20,9.73,0.01
5.20,9.87,0.00
5.20,10.01,0.00
5.20,10.15,0.00
5.20,10.29,0.00
5.20,10.43,0.00
5.20,10.58,0.00
5.20,10.72,0.00
5.20,10.86,0.00
5.20,11.00,0.00
5.34,-3.00,0.00
5.34,-2.86,0.00
5.34,-2.72,0.00
5.34,-2.58,0.00
5.34,-2.43,0.00
5.34,-2.29,0.00
5.34,-2.15,0.00
5.34,-2.01,0.00
5.34,-1.87,0.00
5.34,-1.73,0.00
5.34,-1.59,0.00
5.34,-1.44,0.00
5.34,-1.30,0.01
5.34,-1.16,0.01
5.34,-1.02,0.01
5.34,-0.88,0.01
5.34,-0.74,0.01
5.34,-0.60,0.01
5.34,-0.45,0.01
5.34,-0.31,0.01
5.34,-0.17,0.01
5.34,-0.03,0.01
5.34,0.11,0.01
5.34,0.25,0.01
5.34,0.39,0.01
5.34,0.54,0.01
5.34,0.68,0.01
5.34,0.82,0.01
5.34,0.96,0.01
5.34,1.10,0.01
5.34,1.24,0.01
5.34,1.38,0.01
5.34,1.53,0.01
5.34,1.67,0.01
5.34,1.81,0.01
5.34,1.95,0.01
5.34,2.09,0.01
5.34,2.23,0.01
5.34,2.37,0.01
5.34,2.52,0.01
5.34,2.66,0.01
5.34,2.80,0.01
5.34,2.94,0.01
5.34,3.08,0.01
5.34,3.22,0.01
5.34,3.36,0.01
5.34,3.51,0.01
5.34,3.65,0.01
5.34,3.79,0.01
5.34,3.93,0.01
5.34,4.07,0.02
5.34,4.21,0.02
5.34,4.35,0.03
5.34,4.49,0.03
5.34,4.64,0.04
5.34,4.78,0.05
5.34,4.92,0.07
5.34,5.06,0.08
5.34,5.20,0.10
5.34,5.34,0.13
5.34,5.48,0.15
5.34,5.63,0.18
5.34,5.77,0.21
5.34,5.91,0.23
5.34,6.05,0.26
5.34,6.19,0.28
5.34,6.33,0.30
5.34,6.47,0.32
5.34,6.62,0.32
5.34,6.76,0.33
5.34,6.90,0.32
5.34,7.04,0.31
5.34,7.18,0.29
5.34,7.32,0.27
5.34,7.46,0.24
5.34,7.61,0.21
5.34,7.75,0.19
5.34,7.89,0.16
5.34,8.03,0.13
5.34,8.17,0.11
5.34,8.31,0.09
5.34,8.45,0.07
5.34,8.60,0.06
5.34,8.74,0.04
5.34,8.88,0.03
5.34,9.02,0.02
5.34,9.16,0.02
5.34,9.30,0.01
5.34,9.44,0.01
5.34,9.59,0.01
5.34,9.73,0.01
5.34,9.87,0.00
5.34,10.01,0.00
5.34,10.15,0.00
5.34,10.29,0.00
5.34,10.43,0.00
5.34,10.58,0.00
5.34,10.72,0.00
5.34,10.86,0.00
5.34,11.00,0.00
5.48,-3.00,0.00
5.48,-2.86,0.00
5.48,-2.72,0.00
5.48,-2.58,0.00
5.48,-2.43,0.00
5.48,-2.29,0.00
5.48,-2.15,0.00
5.48,-2.01,0.00
5.48,-1.87,0.00
5.48,-1.73,0.00
5.48,-1.59,0.00
5.48,-1.44,0.00
5.48,-1.30,0.01
5.48,-1.16,0.01
5.48,-1.02,0.01
5.48,-0.88,0.01
5.48,-0.74,0.01
5.48,-0.60,0.01
5.48,-0.45,0.01
5.48,-0.31,0.01
5.48,-0.17,0.01
5.48,-0.03,0.01
5.48,0.11,0.01
5.48,0.25,0.01
5.48,0.39,0.01
5.48,0.54,0.01
5.48,0.68,0.01
5.48,0.82,0.01
5.48,0.96,0.01
5.48,1.10,0.01
5.48,1.24,0.01
5.48,1.38,0.01
5.48,1.53,0.01
5.48,1.67,0.01
5.48,1.81,0.01
5.48,1.95,0.01
5.48,2.09,0.01
5.48,2.23,0.01
5.48,2.37,0.01
5.48,2.52,0.01
5.48,2.66,0.01
5.48,2.80,0.01
5.48,2.94,0.01
5.48,3.08,0.01
5.48,3.22,0.01
5.48,3.36,0.01
5.48,3.51,0.01
5.48,3.65,0.01
5.48,3.79,0.01
5.48,3.93,0.01
5.48,4.07,0.02
5.48,4.21,0.02
5.48,4.35,0.03
5.48,4.49,0.04
5.48,4.64,0.05
5.48,4.78,0.06
5.48,4.92,0.08
5.48,5.06,0.10
5.48,5.20,0.12
5.48,5.34,0.14
5.48,5.48,0.17
5.48,5.63,0.21
5.48,5.77,0.24
5.48,5.91,0.27
5.48,6.05,0.31
5.48,6.19,0.33
5.48,6.33,0.36
5.48,6.47,0.38
5.48,6.62,0.39
5.48,6.76,0.39
5.48,6.90,0.38
5.48,7.04,0.37
5.48,7.18,0.35
5.48,7.32,0.32
5.48,7.46,0.29
5.48,7.61,0.26
5.48,7.75,0.23
5.48,7.89,0.19
5.48,8.03,0.16
5.48,8.17,0.13
5.48,8.31,0.11
5.48,8.45,0.09
5.48,8.60,0.07
5.48,8.74,0.05
5.48,8.88,0.04
5.48,9.02,0.03
5.48,9.16,0.02
5.48,9.30,0.02
5.48,9.44,0.01
5.48,9.59,0.01
5.48,9.73,0.01
5.48,9.87,0.01
5.48,10.01,0.00
5.48,10.15,0.00
5.48,10.29,0.00
5.48,10.43,0.00
5.48,10.58,0.00
5.48,10.72,0.00
5.48,10.86,0.00
5.48,11.00,0.00
5.63,-3.00,0.00
5.63,-2.86,0.00
5.63,-2.72,0.00
5.63,-2.58,0.00
5.63,-2.43,0.00
5.63,-2.29,0.00
5.63,-2.15,0.00
5.63,-2.01,0.00
5.63,-1.87,0.00
5.63,-1.73,0.00
5.63,-1.59,0.00
5.63,-1.44,0.00
5.63,-1.30,0.01
5.63,-1.16,0.01
5.63,-1.02,0.01
5.63,-0.88,0.01
5.63,-0.74,0.01
5.63,-0.60,0.01
5.63,-0.45,0.01
5.63,-0.31,0.01
5.63,-0.17,0.01
5.63,-0.03,0.01
5.63,0.11,0.01
5.63,0.25,0.01
5.63,0.39,0.01
5.63,0.54,0.01
5.63,0.68,0.01
5.63,0.82,0.01
5.63,0.96,0.01
5.63,1.10,0.01
5.63,1.24,0.01
5.63,1.38,0.01
5.63,1.53,0.01
5.63,1.67,0.01
5.63,1.81,0.01
5.63,1.95,0.01
5.63,2.09,0.01
5.63,2.23,0.01
5.63,2.37,0.01
5.63,2.52,0.01
5.63,2.66,0.01
5.63,2.80,0.01
5.63,2.94,0.01
5.63,3.08,0.01
5.63,3.22,0.01
5.63,3.36,0.01
5.63,3.51,0.01
5.63,3.65,0.01
5.63,3.79,0.01
5.63,3.93,0.01
5.63,4.07,0.02
5.63,4.21,0.02
5.63,4.35,0.03
5.63,4.49,0.04
5.63,4.64,0.05
5.63,4.78,0.07
5.63,4.92,0.08
5.63,5.06,0.11
5.63,5.20,0.13
5.63,5.34,0.16
5.63,5.48,0.20
5.63,5.63,0.24
5.63,5.77,0.28
5.63,5.91,0.32
5.63,6.05,0.35
5.63,6.19,0.39
5.63,6.33,0.42
5.63,6.47,0.44
5.63,6.62,0.45
5.63,6.76,0.46
5.63,6.90,0.45
5.63,7.04,0.44
5.63,7.18,0.41
5.63,7.32,0.38
5.63,7.46,0.35
5.63,7.61,0.31
5.63,7.75,0.27
5.63,7.89,0.23
5.63,8.03,0.19
5.63,8.17,0.16
5.63,8.31,0.13
5.63,8.45,0.10
5.63,8.60,0.08
5.63,8.74,0.06
5.63,8.88,0.05
5.63,9.02,0.04
5.63,9.16,0.03
5.63,9.30,0.02
5.63,9.44,0.01
5.63,9.59,0.01
5.63,9.73,0.01
5.63,9.87,0.01
5.63,10.01,0.00
5.63,10.15,0.00
5.63,10.29,0.00
5.63,10.43,0.00
5.63,10.58,0.00
5.63,10.72,0.00
5.63,10.86,0.00
5.63,11.00,0.00
5.77,-3.00,0.00
5.77,-2.86,0.00
5.77,-2.72,0.00
5.77,-2.58,0.00
5.77,-2.43,0.00
5.77,-2.29,0.00
5.77,-2.15,0.00
5.77,-2.01,0.00
5.77,-1.87,0.00
5.77,-1.73,0.00
5.77,-1.59,0.00
5.77,-1.44,0.00
5.77,-1.30,0.01
5.77,-1.16,0.01
5.77,-1.02,0.01
5.77,-0.88,0.01
5.77,-0.74,0.01
5.77,-0.60,0.01
5.77,-0.45,0.01
5.77,-0.31,0.01
5.77,-0.17,0.01
5.77,-0.03,0.01
5.77,0.11,0.01
5.77,0.25,0.01
5.77,0.39,0.01
5.77,0.54,0.01
5.77,0.68,0.01
5.77,0.82,0.02
5.77,0.96,0.02
5.77,1.10,0.01
5.77,1.24,0.01
5.77,1.38,0.01
5.77,1.53,0.01
5.77,1.67,0.01
5.77,1.81,0.01
5.77,1.95,0.01
5.77,2.09,0.01
5.77,2.23,0.01
5.77,2.37,0.01
5.77,2.52,0.01
5.77,2.66,0.01
5.77,2.80,0.01
5.77,2.94,0.01
5.77,3.08,0.01
5.77,3.22,0.01
5.77,3.36,0.01
5.77,3.51,0.01
5.77,3.65,0.01
5.77,3.79,0.01
5.77,3.93,0.01
5.77,4.07,0.02
5.77,4.21,0.02
5.77,4.35,0.03
5.77,4.49,0.04
5.77,4.64,0.06
5.77,4.78,0.07
5.77,4.92,0.09
5.77,5.06,0.12
5.77,5.20,0.15
5.77,5.34,0.18
5.77,5.48,0.22
5.77,5.63,0.27
5.77,5.77,0.31
5.77,5.91,0.36
5.77,6.05,0.40
5.77,6.19,0.45
5.77,6.33,0.48
5.77,6.47,0.51
5.77,6.62,0.53
5.77,6.76,0.53
5.77,6.90,0.53
5.77,7.04,0.51
5.77,7.18,0.49
5.77,7.32,0.45
5.77,7.46,0.41
5.77,7.61,0.37
5.77,7.75,0.32
5.77,7.89,0.27
5.77,8.03,0.23
5.77,8.17,0.19
5.77,8.31,0.15
5.77,8.45,0.12
5.77,8.60,0.10
5.77,8.74,0.07
5.77,8.88,0.06
5.77,9.02,0.04
5.77,9.16,0.03
5.77,9.30,0.02
5.77,9.44,0.02
5.77,9.59,0.01
5.77,9.73,0.01
5.77,9.87,0.01
5.77,10.01,0.01
5.77,10.15,0.00
5.77,10.29,0.00
5.77,10.43,0.00
5.77,10.58,0.00
5.77,10.72,0.00
5.77,10.86,0.00
5.77,11.00,0.00
5.91,-3.00,0.00
5.91,-2.86,0.00
5.91,-2.72,0.00
5.91,-2.58,0.00
5.91,-2.43,0.00
5.91,-2.29,0.00
5.91,-2.15,0.00
5.91,-2.01,0.00
5.91,-1.87,0.00
5.91,-1.73,0.00
5.91,-1.59,0.00
5.91,-1.44,0.00
5.91,-1.30,0.01
5.91,-1.16,0.01
5.91,-1.02,0.01
5.91,-0.88,0.01
5.91,-0.74,0.01
5.91,-0.60,0.01
5.91,-0.45,0.01
5.91,-0.31,0.01
5.91,-0.17,0.01
5.91,-0.03,0.01
5.91,0.11,0.01
5.91,0.25,0.01
5.91,0.39,0.02
5.91,0.54,0.02
5.91,0.68,0.02
5.91,0.82,0.02
5.91,0.96,0.02
5.91,1.10,0.02
5.91,1.24,0.02
5.91,1.38,0.02
5.91,1.53,0.01
5.91,1.67,0.01
5.91,1.81,0.01
5.91,1.95,0.01
5.91,2.09,0.01
5.91,2.23,0.01
5.91,2.37,0.01
5.91,2.52,0.01
5.91,2.66,0.01
5.91,2.80,0.01
5.91,2.94,0.01
5.91,3.08,0.01
5.91,3.22,0.01
5.91,3.36,0.01
5.91,3.51,0.01
5.91,3.65,0.01
5.91,3.79,0.01
5.91,3.93,0.02
5.91,4.07,0.02
5.91,4.21,0.03
5.91,4.35,0.03
5.91,4.49,0.05
5.91,4.64,0.06
5.91,4.78,0.08
5.91,4.92,0.10
5.91,5.06,0.13
5.91,5.20,0.16
5.91,5.34,0.20
5.91,5.48,0.25
5.91,5.63,0.30
5.91,5.77,0.35
5.91,5.91,0.40
5.91,6.05,0.45
5.91,6.19,0.50
5.91,6.33,0.54
5.91,6.47,0.58
5.91,6.62,0.60
5.91,6.76,0.61
5.91,6.90,0.61
5.91,7.04,0.59
5.91,7.18,0.56
5.91,7.32,0.53
5.91,7.46,0.48
5.91,7.61,0.43
5.91,7.75,0.38
5.91,7.89,0.32
5.91,8.03,0.27
5.91,8.17,0.22
5.91,8.31,0.18
5.91,8.45,0.14
5.91,8.60,0.11
5.91,8.74,0.09
5.91,8.88,0.07
5.91,9.02,0.05
5.91,9.16,0.04
5.91,9.30,0.03
5.91,9.44,0.02
5.91,9.59,0.02
5.91,9.73,0.01
5.91,9.87,0.01
5.91,10.01,0.01
5.91,10.15,0.00
5.91,10.29,0.00
5.91,10.43,0.00
5.91,10.58,0.00
5.91,10.72,0.00
5.91,10.86,0.00
5.91,11.00,0.00
6.05,-3.00,0.00
6.05,-2.86,0.00
6.05,-2.72,0.00
6.05,-2.58,0.00
6.05,-2.43,0.00
6.05,-2.29,0.00
6.05,-2.15,0.00
6.05,-2.01,0.00
6.05,-1.87,0.00
6.05,-1.73,0.00
6.05,-1.59,0.00
6.05,-1.44,0.00
6.05,-1.30,0.01
6.05,-1.16,0.01
6.05,-1.02,0.01
6.05,-0.88,0.01
6.05,-0.74,0.01
6.05,-0.60,0.01
6.05,-0.45,0.01
6.05,-0.31,0.01
6.05,-0.17,0.01
6.05,-0.03,0.01
6.05,0.11,0.01
6.05,0.25,0.02
6.05,0.39,0.02
6.05,0.54,0.02
6.05,0.68,0.02
6.05,0.82,0.02
6.05,0.96,0.02
6.05,1.10,0.02
6.05,1.24,0.02
6.05,1.38,0.02
6.05,1.53,0.02
6.05,1.67,0.01
6.05,1.81,0.01
6.05,1.95,0.01
6.05,2.09,0.01
6.05,2.23,0.01
6.05,2.37,0.01
6.05,2.52,0.01
6.05,2.66,0.01
6.05,2.80,0.01
6.05,2.94,0.01
6.05,3.08,0.01
6.05,3.22,0.01
6.05,3.36,0.01
6.05,3.51,0.01
6.05,3.65,0.01
6.05,3.79,0.01
6.05,3.93,0.02
6.05,4.07,0.02
6.05,4.21,0.03
6.05,4.35,0.04
6.05,4.49,0.05
6.05,4.64,0.06
6.05,4.78,0.08
6.05,4.92,0.11
6.05,5.06,0.14
6.05,5.20,0.18
6.05,5.34,0.22
6.05,5.48,0.27
6.05,5.63,0.32
6.05,5.77,0.38
6.05,5.91,0.44
6.05,6.05,0.50
6.05,6.19,0.56
6.05,6.33,0.61
6.05,6.47,0.65
6.05,6.62,0.67
6.05,6.76,0.69
6.05,6.90,0.69
6.05,7.04,0.67
6.05,7.18,0.64
6.05,7.32,0.60
6.05,7.46,0.55
6.05,7.61,0.49
6.05,7.75,0.43
6.05,7.89,0.37
6.05,8.03,0.31
6.05,8.17,0.26
6.05,8.31,0.21
6.05,8.45,0.17
6.05,8.60,0.13
6.05,8.74,0.10
6.05,8.88,0.08
6.05,9.02,0.06
6.05,9.16,0.04
6.05,9.30,0.03
6.05,9.44,0.02
6.05,9.59,0.02
6.05,9.73,0.01
6.05,9.87,0.01
6.05,10.01,0.01
6.05,10.15,0.01
6.05,10.29,0.00
6.05,10.43,0.00
6.05,10.58,0.00
6.05,10.72,0.00
6.05,10.86,0.00
6.05,11.00,0.00
6.19,-3.00,0.00
6.19,-2.86,0.00
6.19,-2.72,0.00
6.19,-2.58,0.00
6.19,-2.43,0.00
6.19,-2.29,0.00
6.19,-2.15,0.00
6.19,-2.01,0.00
6.19,-1.87,0.00
6.19,-1.73,0.00
6.19,-1.59,0.00
6.19,-1.44,0.00
6.19,-1.30,0.00
6.19,-1.16,0.01
6.19,-1.02,0.01
6.19,-0.88,0.01
6.19,-0.74,0.01
6.19,-0.60,0.01
6.19,-0.45,0.01
6.19,-0.31,0.01
6.19,-0.17,0.01
6.19,-0.03,0.01
6.19,0.11,0.01
6.19,0.25,0.02
6.19,0.39,0.02
6.19,0.54,0.02
6.19,0.68,0.02
6.19,0.82,0.02
6.19,0.96,0.02
6.19,1.10,0.02
6.19,1.24,0.02
6.19,1.38,0.02
6.19,1.53,0.02
6.19,1.67,0.02
6.19,1.81,0.01
6.19,1.95,0.01
6.19,2.09,0.01
6.19,2.23,0.01
6.19,2.37,0.01
6.19,2.52,0.01
6.19,2.66,0.01
6.19,2.80,0.01
6.19,2.94,0.01
6.19,3.08,0.01
6.19,3.22,0.01
6.19,3.36,0.01
6.19,3.51,0.01
6.19,3.65,0.01
6.19,3.79,0.01
6.19,3.93,0.02
6.19,4.07,0.02
6.19,4.21,0.03
6.19,4.35,0.04
6.19,4.49,0.05
6.19,4.64,0.07
6.19,4.78,0.09
6.19,4.92,0.11
6.19,5.06,0.15
6.19,5.20,0.19
6.19,5.34,0.23
6.19,5.48,0.29
6.19,5.63,0.35
6.19,5.77,0.41
6.19,5.91,0.48
6.19,6.05,0.54
6.19,6.19,0.61
6.19,6.33,0.66
6.19,6.47,0.71
6.19,6.62,0.74
6.19,6.76,0.76
6.19,6.90,0.76
6.19,7.04,0.75
6.19,7.18,0.72
6.19,7.32,0.68
6.19,7.46,0.62
6.19,7.61,0.56
6.19,7.75,0.49
6.19,7.89,0.42
6.19,8.03,0.36
6.19,8.17,0.30
6.19,8.31,0.24
6.19,8.45,0.19
6.19,8.60,0.15
6.19,8.74,0.12
6.19,8.88,0.09
6.19,9.02,0.07
6.19,9.16,0.05
6.19,9.30,0.04
6.19,9.44,0.03
6.19,9.59,0.02
6.19,9.73,0.01
6.19,9.87,0.01
6.19,10.01,0.01
6.19,10.15,0.01
6.19,10.29,0.00
6.19,10.43,0.00
6.19,10.58,0.00
6.19,10.72,0.00
6.19,10.86,0.00
6.19,11.00,0.00
6.33,-3.00,0.00
6.33,-2.86,0.00
6.33,-2.72,0.00
6.33,-2.58,0.00
6.33,-2.43,0.00
6.33,-2.29,0.00
6.33,-2.15,0.00
6.33,-2.01,0.00
6.33,-1.87,0.00
6.33,-1.73,0.00
6.33,-1.59,0.00
6.33,-1.44,0.00
6.33,-1.30,0.00
6.33,-1.16,0.01
6.33,-1.02,0.01
6.33,-0.88,0.01
6.33,-0.74,0.01
6.33,-0.60,0.01
6.33,-0.45,0.01
6.33,-0.31,0.01
6.33,-0.17,0.01
6.33,-0.03,0.01
6.33,0.11,0.02
6.33,0.25,0.02
6.33,0.39,0.02
6.33,0.54,0.02
6.33,0.68,0.02
6.33,0.82,0.02
6.33,0.96,0.02
6.33,1.10,0.02
6.33,1.24,0.02
6.33,1.38,0.02
6.33,1.53,0.02
6.33,1.67,0.02
6.33,1.81,0.02
6.33,1.95,0.01
6.33,2.09,0.01
6.33,2.23,0.01
6.33,2.37,0.01
6.33,2.52,0.01
6.33,2.66,0.01
6.33,2.80,0.01
6.33,2.94,0.01
6.33,3.08,0.01
6.33,3.22,0.01
6.33,3.36,0.01
6.33,3.51,0.01
6.33,3.65,0.01
6.33,3.79,0.01
6.33,3.93,0.02
6.33,4.07,0.02
6.33,4.21,0.03
6.33,4.35,0.04
6.33,4.49,0.05
6.33,4.64,0.07
6.33,4.78,0.09
6.33,4.92,0.12
6.33,5.06,0.15
6.33,5.20,0.19
6.33,5.34,0.24
6.33,5.48,0.30
6.33,5.63,0.36
6.33,5.77,0.43
6.33,5.91,0.51
6.33,6.05,0.58
6.33,6.19,0.65
6.33,6.33,0.71
6.33,6.47,0.77
6.33,6.62,0.81
6.33,6.76,0.83
6.33,6.90,0.84
6.33,7.04,0.82
6.33,7.18,0.79
6.33,7.32,0.75
6.33,7.46,0.69
6.33,7.61,0.62
6.33,7.75,0.55
6.33,7.89,0.48
6.33,8.03,0.40
6.33,8.17,0.34
6.33,8.31,0.27
6.33,8.45,0.22
6.33,8.60,0.17
6.33,8.74,0.13
6.33,8.88,0.10
6.33,9.02,0.08
6.33,9.16,0.06
6.33,9.30,0.04
6.33,9.44,0.03
6.33,9.59,0.02
6.33,9.73,0.02
6.33,9.87,0.01
6.33,10.01,0.01
6.33,10.15,0.01
6.33,10.29,0.00
6.33,10.43,0.00
6.33,10.58,0.00
6.33,10.72,0.00
6.33,10.86,0.00
6.33,11.00,0.00
6.47,-3.00,0.00
6.47,-2.86,0.00
6.47,-2.72,0.00
6.47,-2.58,0.00
6.47,-2.43,0.00
6.47,-2.29,0.00
6.47,-2.15,0.00
6.47,-2.01,0.00
6.47,-1.87,0.00
6.47,-1.73,0.00
6.47,-1.59,0.00
6.47,-1.44,0.00
6.47,-1.30,0.00
6.47,-1.16,0.01
6.47,-1.02,0.01
6.47,-0.88,0.01
6.47,-0.74,0.01
6.47,-0.60,0.01
6.47,-0.45,0.01
6.47,-0.31,0.01
6.47,-0.17,0.01
6.47,-0.03,0.01
6.47,0.11,0.02
6.47,0.25,0.02
6.47,0.39,0.02
6.47,0.54,0.02
6.47,0.68,0.02
6.47,0.82,0.02
6.47,0.96,0.02
6.47,1.10,0.02
6.47,1.24,0.02
6.47,1.38,0.02
6.47,1.53,0.02
6.47,1.67,0.02
6.47,1.81,0.02
6.47,1.95,0.02
6.47,2.09,0.01
6.47,2.23,0.01
6.47,2.37,0.01
6.47,2.52,0.01
6.47,2.66,0.01
6.47,2.80,0.01
6.47,2.94,0.01
6.47,3.08,0.01
6.47,3.22,0.01
6.47,3.36,0.01
6.47,3.51,0.01
6.47,3.65,0.01
6.47,3.79,0.01
6.47,3.93,0.02
6.47,4.07,0.02
6.47,4.21,0.03
6.47,4.35,0.04
6.47,4.49,0.05
6.47,4.64,0.07
6.47,4.78,0.09
6.47,4.92,0.12
6.47,5.06,0.16
6.47,5.20,0.20
6.47,5.34,0.25
6.47,5.48,0.31
6.47,5.63,0.38
6.47,5.77,0.45
6.47,5.91,0.53
6.47,6.05,0.61
6.47,6.19,0.68
6.47,6.33,0.75
6.47,6.47,0.81
6.47,6.62,0.86
6.47,6.76,0.89
6.47,6.90,0.90
6.47,7.04,0.89
6.47,7.18,0.86
6.47,7.32,0.81
6.47,7.46,0.75
6.47,7.61,0.68
6.47,7.75,0.60
6.47,7.89,0.52
6.47,8.03,0.45
6.47,8.17,0.37
6.47,8.31,0.31
6.47,8.45,0.25
6.47,8.60,0.19
6.47,8.74,0.15
6.47,8.88,0.11
6.47,9.02,0.09
6.47,9.16,0.06
6.47,9.30,0.05
6.47,9.44,0.03
6.47,9.59,0.03
6.47,9.73,0.02
6.47,9.87,0.01
6.47,10.01,0.01
6.47,10.15,0.01
6.47,10.29,0.01
6.47,10.43,0.00
6.47,10.58,0.00
6.47,10.72,0.00
6.47,10.86,0.00
6.47,11.00,0.00
6.62,-3.00,0.00
6.62,-2.86,0.00
6.62,-2.72,0.00
6.62,-2.58,0.00
6.62,-2.43,0.00
6.62,-2.29,0.00
6.62,-2.15,0.00
6.62,-2.01,0.00
6.62,-1.87,0.00
6.62,-1.73,0.00
6.62,-1.59,0.00
6.62,-1.44,0.00
6.62,-1.30,0.00
6.62,-1.16,0.01
6.62,-1.02,0.01
6.62,-0.88,0.01
6.62,-0.74,0.01
6.62,-0.60,0.01
6.62,-0.45,0.01
6.62,-0.31,0.01
6.62,-0.17,0.01
6.62,-0.03,0.01
6.62,0.11,0.02
6.62,0.25,0.02
6.62,0.39,0.02
6.62,0.54,0.02
6.62,0.68,0.02
6.62,0.82,0.02
6.62,0.96,0.02
6.62,1.10,0.02
6.62,1.24,0.02
6.62,1.38,0.02
6.62,1.53,0.02
6.62,1.67,0.02
6.62,1.81,0.02
6.62,1.95,0.02
6.62,2.09,0.02
6.62,2.23,0.01
6.62,2.37,0.01
6.62,2.52,0.01
6.62,2.66,0.01
6.62,2.80,0.01
6.62,2.94,0.01
6.62,3.08,0.01
6.62,3.22,0.01
6.62,3.36,0.01
6.62,3.51,0.01
6.62,3.65,0.01
6.62,3.79,0.01
6.62,3.93,0.02
6.62,4.07,0.02
6.62,4.21,0.03
6.62,4.35,0.04
6.62,4.49,0.05
6.62,4.64,0.07
6.62,4.78,0.09
6.62,4.92,0.12
6.62,5.06,0.16
6.62,5.20,0.20
6.62,5.34,0.25
6.62,5.48,0.31
6.62,5.63,0.38
6.62,5.77,0.46
6.62,5.91,0.54
6.62,6.05,0.63
6.62,6.19,0.71
6.62,6.33,0.78
6.62,6.47,0.85
6.62,6.62,0.90
6.62,6.76,0.93
6.62,6.90,0.95
6.62,7.04,0.94
6.62,7.18,0.91
6.62,7.32,0.87
6.62,7.46,0.81
6.62,7.61,0.73
6.62,7.75,0.65
6.62,7.89,0.57
6.62,8.03,0.49
6.62,8.17,0.41
6.62,8.31,0.33
6.62,8.45,0.27
6.62,8.60,0.21
6.62,8.74,0.17
6.62,8.88,0.13
6.62,9.02,0.10
6.62,9.16,0.07
6.62,9.30,0.05
6.62,9.44,0.04
6.62,9.59,0.03
6.62,9.73,0.02
6.62,9.87,0.01
6.62,10.01,0.01
6.62,10.15,0.01
6.62,10.29,0.01
6.62,10.43,0.00
6.62,10.58,0.00
6.62,10.72,0.00
6.62,10.86,0.00
6.62,11.00,0.00
6.76,-3.00,0.00
6.76,-2.86,0.00
6.76,-2.72,0.00
6.76,-2.58,0.00
6.76,-2.43,0.00
6.76,-2.29,0.00
6.76,-2.15,0.00
6.76,-2.01,0.00
6.76,-1.87,0.00
6.76,-1.73,0.00
6.76,-1.59,0.00
6.76,-1.44,0.00
6.76,-1.30,0.00
6.76,-1.16,0.01
6.76,-1.02,0.01
6.76,-0.88,0.01
6.76,-0.74,0.01
6.76,-0.60,0.01
6.76,-0.45,0.01
6.76,-0.31,0.01
6.76,-0.17,0.01
6.76,-0.03,0.01
6.76,0.11,0.02
6.76,0.25,0.02
6.76,0.39,0.02
6.76,0.54,0.02
6.76,0.68,0.02
6.76,0.82,0.02
6.76,0.96,0.02
6.76,1.10,0.02
6.76,1.24,0.02
6.76,1.38,0.02
6.76,1.53,0.02
6.76,1.67,0.02
6.76,1.81,0.02
6.76,1.95,0.02
6.76,2.09,0.02
6.76,2.23,0.01
6.76,2.37,0.01
6.76,2.52,0.01
6.76,2.66,0.01
6.76,2.80,0.01
6.76,2.94,0.01
6.76,3.08,0.01
6.76,3.22,0.01
6.76,3.36,0.01
6.76,3.51,0.01
6.76,3.65,0.01
6.76,3.79,0.01
6.76,3.93,0.02
6.76,4.07,0.02
6.76,4.21,0.03
6.76,4.35,0.04
6.76,4.49,0.05
6.76,4.64,0.07
6.76,4.78,0.09
6.76,4.92,0.12
6.76,5.06,0.15
6.76,5.20,0.20
6.76,5.34,0.25
6.76,5.48,0.31
6.76,5.63,0.38
6.76,5.77,0.46
6.76,5.91,0.55
6.76,6.05,0.63
6.76,6.19,0.72
6.76,6.33,0.80
6.76,6.47,0.87
6.76,6.62,0.92
6.76,6.76,0.96
6.76,6.90,0.98
6.76,7.04,0.98
6.76,7.18,0.95
6.76,7.32,0.91
6.76,7.46,0.85
6.76,7.61,0.77
6.76,7.75,0.69
6.76,7.89,0.61
6.76,8.03,0.52
6.76,8.17,0.44
6.76,8.31,0.36
6.76,8.45,0.29
6.76,8.60,0.23
6.76,8.74,0.18
6.76,8.88,0.14
6.76,9.02,0.10
6.76,9.16,0.08
6.76,9.30,0.06
6.76,9.44,0.04
6.76,9.59,0.03
6.76,9.73,0.02
6.76,9.87,0.02
6.76,10.01,0.01
6.76,10.15,0.01
6.76,10.29,0.01
6.76,10.43,0.00
6.76,10.58,0.00
6.76,10.72,0.00
6.76,10.86,0.00
6.76,11.00,0.00
6.90,-3.00,0.00
6.90,-2.86,0.00
6.90,-2.72,0.00
6.90,-2.58,0.00
6.90,-2.43,0.00
6.90,-2.29,0.00
6.90,-2.15,0.00
6.90,-2.01,0.00
6.90,-1.87,0.00
6.90,-1.73,0.00
6.90,-1.59,0.00
6.90,-1.44,0.00
6.90,-1.30,0.00
6.90,-1.16,0.01
6.90,-1.02,0.01
6.90,-0.88,0.01
6.90,-0.74,0.01
6.90,-0.60,0.01
6.90,-0.45,0.01
6.90,-0.31,0.01
6.90,-0.17,0.01
6.90,-0.03,0.01
6.90,0.11,0.02
6.90,0.25,0.02
6.90,0.39,0.02
6.90,0.54,0.02
6.90,0.68,0.02
6.90,0.82,0.02
6.90,0.96,0.02
6.90,1.10,0.02
6.90,1.24,0.02
6.90,1.38,0.02
6.90,1.53,0.02
6.90,1.67,0.02
6.90,1.81,0.02
6.90,1.95,0.02
6.90,2.09,0.02
6.90,2.23,0.02
6.90,2.37,0.01
6.90,2.52,0.01
6.90,2.66,0.01
6.90,2.80,0.01
6.90,2.94,0.01
6.90,3.08,0.01
6.90,3.22,0.01
6.90,3.36,0.01
6.90,3.51,0.01
6.90,3.65,0.01
6.90,3.79,0.01
6.90,3.93,0.02
6.90,4.07,0.02
6.90,4.21,0.03
6.90,4.35,0.04
6.90,4.49,0.05
6.90,4.64,0.07
6.90,4.78,0.09
6.90,4.92,0.12
6.90,5.06,0.15
6.90,5.20,0.19
6.90,5.34,0.25
6.90,5.48,0.31
6.90,5.63,0.38
6.90,5.77,0.46
6.90,5.91,0.54
6.90,6.05,0.63
6.90,6.19,0.72
6.90,6.33,0.80
6.90,6.47,0.87
6.90,6.62,0.93
6.90,6.76,0.97
6.90,6.90,1.00
6.90,7.04,1.00
6.90,7.18,0.98
6.90,7.32,0.94
6.90,7.46,0.88
6.90,7.61,0.80
6.90,7.75,0.72
6.90,7.89,0.63
6.90,8.03,0.54
6.90,8.17,0.46
6.90,8.31,0.38
6.90,8.45,0.31
6.90,8.60,0.24
6.90,8.74,0.19
6.90,8.88,0.15
6.90,9.02,0.11
6.90,9.16,0.08
6.90,9.30,0.06
6.90,9.44,0.04
6.90,9.59,0.03
6.90,9.73,0.02
6.90,9.87,0.02
6.90,10.01,0.01
6.90,10.15,0.01
6.90,10.29,0.01
6.90,10.43,0.00
6.90,10.58,0.00
6.90,10.72,0.00
6.90,10.86,0.00
6.90,11.00,0.00
7.04,-3.00,0.00
7.04,-2.86,0.00
7.04,-2.72,0.00
7.04,-2.58,0.00
7.04,-2.43,0.00
7.04,-2.29,0.00
7.04,-2.15,0.00
7.04,-2.01,0.00
7.04,-1.87,0.00
7.04,-1.73,0.00
7.04,-1.59,0.00
7.04,-1.44,0.00
7.04,-1.30,0.00
7.04,-1.16,0.00
7.04,-1.02,0.01
7.04,-0.88,0.01
7.04,-0.74,0.01
7.04,-0.60,0.01
7.04,-0.45,0.01
7.04,-0.31,0.01
7.04,-0.17,0.01
7.04,-0.03,0.01
7.04,0.11,0.02
7.04,0.25,0.02
7.04,0.39,0.02
7.04,0.54,0.02
7.04,0.68,0.02
7.04,0.82,0.02
7.04,0.96,0.02
7.04,1.10,0.02
7.04,1.24,0.02
7.04,1.38,0.02
7.04,1.53,0.02
7.04,1.67,0.02
7.04,1.81,0.02
7.04,1.95,0.02
7.04,2.09,0.02
7.04,2.23,0.02
7.04,2.37,0.01
7.04,2.52,0.01
7.04,2.66,0.01
7.04,2.80,0.01
7.04,2.94,0.01
7.04,3.08,0.01
7.04,3.22,0.01
7.04,3.36,0.01
7.04,3.51,0.01
7.04,3.65,0.01
7.04,3.79,0.01
7.04,3.93,0.02
7.04,4.07,0.02
7.04,4.21,0.03
7.04,4.35,0.04
7.04,4.49,0.05
7.04,4.64,0.06
7.04,4.78,0.08
7.04,4.92,0.11
7.04,5.06,0.14
7.04,5.20,0.19
7.04,5.34,0.24
7.04,5.48,0.30
7.04,5.63,0.36
7.04,5.77,0.44
7.04,5.91,0.53
7.04,6.05,0.61
7.04,6.19,0.70
7.04,6.33,0.78
7.04,6.47,0.86
7.04,6.62,0.92
7.04,6.76,0.97
7.04,6.90,0.99
7.04,7.04,1.00
7.04,7.18,0.98
7.04,7.32,0.95
7.04,7.46,0.89
7.04,7.61,0.82
7.04,7.75,0.74
7.04,7.89,0.65
7.04,8.03,0.56
7.04,8.17,0.48
7.04,8.31,0.39
7.04,8.45,0.32
7.04,8.60,0.26
7.04,8.74,0.20
7.04,8.88,0.15
7.04,9.02,0.12
7.04,9.16,0.09
7.04,9.30,0.06
7.04,9.44,0.05
7.04,9.59,0.03
7.04,9.73,0.02
7.04,9.87,0.02
7.04,10.01,0.01
7.04,10.15,0.01
7.04,10.29,0.01
7.04,10.43,0.00
7.04,10.58,0.00
7.04,10.72,0.00
7.04,10.86,0.00
7.04,11.00,0.00
7.18,-3.00,0.00
7.18,-2.86,0.00
7.18,-2.72,0.00
7.18,-2.58,0.00
7.18,-2.43,0.00
7.18,-2.29,0.00
7.18,-2.15,0.00
7.18,-2.01,0.00
7.18,-1.87,0.00
7.18,-1.73,0.00
7.18,-1.59,0.00
7.18,-1.44,0.00
7.18,-1.30,0.00
7.18,-1.16,0.00
7.18,-1.02,0.01
7.18,-0.88,0.01
7.18,-0.74,0.01
7.18,-0.60,0.01
7.18,-0.45,0.01
7.18,-0.31,0.01
7.18,-0.17,0.01
7.18,-0.03,0.01
7.18,0.11,0.01
7.18,0.25,0.02
7.18,0.39,0.02
7.18,0.54,0.02
7.18,0.68,0.02
7.18,0.82,0.02
7.18,0.96,0.02
7.18,1.10,0.02
7.18,1.24,0.02
7.18,1.38,0.02
7.18,1.53,0.02
7.18,1.67,0.02
7.18,1.81,0.02
7.18,1.95,0.02
7.18,2.09,0.02
7.18,2.23,0.02
7.18,2.37,0.01
7.18,2.52,0.01
7.18,2.66,0.01
7.18,2.80,0.01
7.18,2.94,0.01
7.18,3.08,0.01
7.18,3.22,0.01
7.18,3.36,0.01
7.18,3.51,0.01
7.18,3.65,0.01
7.18,3.79,0.01
7.18,3.93,0.02
7.18,4.07,0.02
7.18,4.21,0.03
7.18,4.35,0.03
7.18,4.49,0.05
7.18,4.64,0.06
7.18,4.78,0.08
7.18,4.92,0.10
7.18,5.06,0.14
7.18,5.20,0.17
7.18,5.34,0.22
7.18,5.48,0.28
7.18,5.63,0.35
7.18,5.77,0.42
7.18,5.91,0.50
7.18,6.05,0.59
7.18,6.19,0.67
7.18,6.33,0.76
7.18,6.47,0.83
7.18,6.62,0.90
7.18,6.76,0.95
7.18,6.90,0.98
7.18,7.04,0.98
7.18,7.18,0.97
7.18,7.32,0.94
7.18,7.46,0.89
7.18,7.61,0.82
7.18,7.75,0.74
7.18,7.89,0.66
7.18,8.03,0.57
7.18,8.17,0.48
7.18,8.31,0.40
7.18,8.45,0.33
7.18,8.60,0.26
7.18,8.74,0.21
7.18,8.88,0.16
7.18,9.02,0.12
7.18,9.16,0.09
7.18,9.30,0.07
7.18,9.44,0.05
7.18,9.59,0.04
7.18,9.73,0.03
7.18,9.87,0.02
7.18,10.01,0.01
7.18,10.15,0.01
7.18,10.29,0.01
7.18,10.43,0.00
7.18,10.58,0.00
7.18,10.72,0.00
7.18,10.86,0.00
7.18,11.00,0.00
7.32,-3.00,0.00
7.32,-2.86,0.00
7.32,-2.72,0.00
7.32,-2.58,0.00
7.32,-2.43,0.00
7.32,-2.29,0.00
7.32,-2.15,0.00
7.32,-2.01,0.00
7.32,-1.87,0.00
7.32,-1.73,0.00
7.32,-1.59,0.00
7.32,-1.44,0.00
7.32,-1.30,0.00
7.32,-1.16,0.00
7.32,-1.02,0.01
7.32,-0.88,0.01
7.32,-0.74,0.01
7.32,-0.60,0.01
7.32,-0.45,0.01
7.32,-0.31,0.01
7.32,-0.17,0.01
7.32,-0.03,0.01
7.32,0.11,0.01
7.32,0.25,0.02
7.32,0.39,0.02
7.32,0.54,0.02
7.32,0.68,0.02
7.32,0.82,0.02
7.32,0.96,0.02
7.32,1.10,0.02
7.32,1.24,0.02
7.32,1.38,0.02
7.32,1.53,0.02
7.32,1.67,0.02
7.32,1.81,0.02
7.32,1.95,0.02
7.32,2.09,0.02
7.32,2.23,0.02
7.32,2.37,0.02
7.32,2.52,0.01
7.32,2.66,0.01
7.32,2.80,0.01
7.32,2.94,0.01
7.32,3.08,0.01
7.32,3.22,0.01
7.32,3.36,0.01
7.32,3.51,0.01
7.32,3.65,0.01
7.32,3.79,0.01
7.32,3.93,0.02
7.32,4.07,0.02
7.32,4.21,0.03
7.32,4.35,0.03
7.32,4.49,0.04
7.32,4.64,0.06
7.32,4.78,0.07
7.32,4.92,0.10
7.32,5.06,0.13
7.32,5.20,0.16
7.32,5.34,0.21
7.32,5.48,0.26
7.32,5.63,0.32
7.32,5.77,0.39
7.32,5.91,0.47
7.32,6.05,0.55
7.32,6.19,0.64
7.32,6.33,0.72
7.32,6.47,0.79
7.32,6.62,0.86
7.32,6.76,0.91
7.32,6.90,0.94
7.32,7.04,0.95
7.32,7.18,0.94
7.32,7.32,0.91
7.32,7.46,0.87
7.32,7.61,0.81
7.32,7.75,0.73
7.32,7.89,0.65
7.32,8.03,0.57
7.32,8.17,0.48
7.32,8.31,0.40
7.32,8.45,0.33
7.32,8.60,0.26
7.32,8.74,0.21
7.32,8.88,0.16
7.32,9.02,0.12
7.32,9.16,0.09
7.32,9.30,0.07
7.32,9.44,0.05
7.32,9.59,0.04
7.32,9.73,0.03
7.32,9.87,0.02
7.32,10.01,0.01
7.32,10.15,0.01
7.32,10.29,0.01
7.32,10.43,0.00
7.32,10.58,0.00
7.32,10.72,0.00
7.32,10.86,0.00
7.32,11.00,0.00
7.46,-3.00,0.00
7.46,-2.86,0.00
7.46,-2.72,0.00
7.46,-2.58,0.00
7.46,-2.43,0.00
7.46,-2.29,0.00
7.46,-2.15,0.00
7.46,-2.01,0.00
7.46,-1.87,0.00
7.46,-1.73,0.00
7.46,-1.59,0.00
7.46,-1.44,0.00
7.46,-1.30,0.00
7.46,-1.16,0.00
7.46,-1.02,0.00
7.46,-0.88,0.01
7.46,-0.74,0.01
7.46,-0.60,0.01
7.46,-0.45,0.01
7.46,-0.31,0.01
7.46,-0.17,0.01
7.46,-0.03,0.01
7.46,0.11,0.01
7.46,0.25,0.02
7.46,0.39,0.02
7.46,0.54,0.02
7.46,0.68,0.02
7.46,0.82,0.02
7.46,0.96,0.02
7.46,1.10,0.02
7.46,1.24,0.02
7.46,1.38,0.02
7.46,1.53,0.02
7.46,1.67,0.02
7.46,1.81,0.02
7.46,1.95,0.02
7.46,2.09,0.02
7.46,2.23,0.02
7.46,2.37,0.02
7.46,2.52,0.01
7.46,2.66,0.01
7.46,2.80,0.01
7.46,2.94,0.01
7.46,3.08,0.01
7.46,3.22,0.01
7.46,3.36,0.01
7.46,3.51,0.01
7.46,3.65,0.01
7.46,3.79,0.01
7.46,3.93,0.02
7.46,4.07,0.02
7.46,4.21,0.02
7.46,4.35,0.03
7.46,4.49,0.04
7.46,4.64,0.05
7.46,4.78,0.07
7.46,4.92,0.09
7.46,5.06,0.11
7.46,5.20,0.15
7.46,5.34,0.19
7.46,5.48,0.24
7.46,5.63,0.30
7.46,5.77,0.36
7.46,5.91,0.43
7.46,6.05,0.51
7.46,6.19,0.59
7.46,6.33,0.67
7.46,6.47,0.74
7.46,6.62,0.80
7.46,6.76,0.85
7.46,6.90,0.89
7.46,7.04,0.90
7.46,7.18,0.90
7.46,7.32,0.88
7.46,7.46,0.83
7.46,7.61,0.78
7.46,7.75,0.71
7.46,7.89,0.63
7.46,8.03,0.55
7.46,8.17,0.47
7.46,8.31,0.40
7.46,8.45,0.33
7.46,8.60,0.26
7.46,8.74,0.21
7.46,8.88,0.16
7.46,9.02,0.12
7.46,9.16,0.09
7.46,9.30,0.07
7.46,9.44,0.05
7.46,9.59,0.04
7.46,9.73,0.03
7.46,9.87,0.02
7.46,10.01,0.01
7.46,10.15,0.01
7.46,10.29,0.01
7.46,10.43,0.00
7.46,10.58,0.00
7.46,10.72,0.00
7.46,10.86,0.00
7.46,11.00,0.00
7.61,-3.00,0.00
7.61,-2.86,0.00
7.61,-2.72,0.00
7.61,-2.58,0.00
7.61,-2.43,0.00
7.61,-2.29,0.00
7.61,-2.15,0.00
7.61,-2.01,0.00
7.61,-1.87,0.00
7.61,-1.73,0.00
7.61,-1.59,0.00
7.61,-1.44,0.00
7.61,-1.30,0.00
7.61,-1.16,0.00
7.61,-1.02,0.00
7.61,-0.88,0.01
7.61,-0.74,0.01
7.61,-0.60,0.01
7.61,-0.45,0.01
7.61,-0.31,0.01
7.61,-0.17,0.01
7.61,-0.03,0.01
7.61,0.11,0.01
7.61,0.25,0.01
7.61,0.39,0.02
7.61,0.54,0.02
7.61,0.68,0.02
7.61,0.82,0.02
7.61,0.96,0.02
7.61,1.10,0.02
7.61,1.24,0.02
7.61,1.38,0.02
7.61,1.53,0.02
7.61,1.67,0.02
7.61,1.81,0.02
7.61,1.95,0.02
7.61,2.09,0.02
7.61,2.23,0.02
7.61,2.37,0.02
7.61,2.52,0.01
7.61,2.66,0.01
7.61,2.80,0.01
7.61,2.94,0.01
7.61,3.08,0.01
7.61,3.22,0.01
7.61,3.36,0.01
7.61,3.51,0.01
7.61,3.65,0.01
7.61,3.79,0.01
7.61,3.93,0.02
7.61,4.07,0.02
7.61,4.21,0.02
7.61,4.35,0.03
7.61,4.49,0.04
7.61,4.64,0.05
7.61,4.78,0.06
7.61,4.92,0.08
7.61,5.06,0.10
7.61,5.20,0.13
7.61,5.34,0.17
7.61,5.48,0.21
7.61,5.63,0.27
7.61,5.77,0.33
7.61,5.91,0.39
7.61,6.05,0.46
7.61,6.19,0.54
7.61,6.33,0.61
7.61,6.47,0.68
7.61,6.62,0.74
7.61,6.76,0.79
7.61,6.90,0.82
7.61,7.04,0.84
7.61,7.18,0.84
7.61,7.32,0.82
7.61,7.46,0.79
7.61,7.61,0.74
7.61,7.75,0.67
7.61,7.89,0.60
7.61,8.03,0.53
7.61,8.17,0.46
7.61,8.31,0.38
7.61,8.45,0.32
7.61,8.60,0.26
7.61,8.74,0.20
7.61,8.88,0.16
7.61,9.02,0.12
7.61,9.16,0.09
7.61,9.30,0.07
7.61,9.44,0.05
7.61,9.59,0.04
7.61,9.73,0.03
7.61,9.87,0.02
7.61,10.01,0.01
7.61,10.15,0.01
7.61,10.29,0.01
7.61,10.43,0.00
7.61,10.58,0.00
7.61,10.72,0.00
7.61,10.86,0.00
7.61,11.00,0.00
7.75,-3.00,0.00
7.75,-2.86,0.00
7.75,-2.72,0.00
7.75,-2.58,0.00
7.75,-2.43,0.00
7.75,-2.29,0.00
7.75,-2.15,0.00
7.75,-2.01,0.00
7.75,-1.87,0.00
7.75,-1.73,0.00
7.75,-1.59,0.00
7.75,-1.44,0.00
7.75,-1.30,0.00
7.75,-1.16,0.00
7.75,-1.02,0.00
7.75,-0.88,0.00
7.75,-0.74,0.01
7.75,-0.60,0.01
7.75,-0.45,0.01
7.75,-0.31,0.01
7.75,-0.17,0.01
7.75,-0.03,0.01
7.75,0.11,0.01
7.75,0.25,0.01
7.75,0.39,0.01
7.75,0.54,0.02
7.75,0.68,0.02
7.75,0.82,0.02
7.75,0.96,0.02
7.75,1.10,0.02
7.75,1.24,0.02
7.75,1.38,0.02
7.75,1.53,0.02
7.75,1.67,0.02
7.75,1.81,0.02
7.75,1.95,0.02
7.75,2.09,0.02
7.75,2.23,0.02
7.75,2.37,0.01
7.75,2.52,0.01
7.75,2.66,0.01
7.75,2.80,0.01
7.75,2.94,0.01
7.75,3.08,0.01
7.75,3.22,0.01
7.75,3.36,0.01
7.75,3.51,0.01
7.75,3.65,0.01
7.75,3.79,0.01
7.75,3.93,0.01
7.75,4.07,0.02
7.75,4.21,0.02
7.75,4.35,0.03
7.75,4.49,0.03
7.75,4.64,0.04
7.75,4.78,0.05
7.75,4.92,0.07
7.75,5.06,0.09
7.75,5.20,0.12
7.75,5.34,0.15
7.75,5.48,0.19
7.75,5.63,0.24
7.75,5.77,0.29
7.75,5.91,0.35
7.75,6.05,0.41
7.75,6.19,0.48
7.75,6.33,0.55
7.75,6.47,0.61
7.75,6.62,0.67
7.75,6.76,0.72
7.75,6.90,0.75
7.75,7.04,0.77
7.75,7.18,0.77
7.75,7.32,0.76
7.75,7.46,0.73
7.75,7.61,0.68
7.75,7.75,0.63
7.75,7.89,0.57
7.75,8.03,0.50
7.75,8.17,0.43
7.75,8.31,0.36
7.75,8.45,0.30
7.75,8.60,0.24
7.75,8.74,0.19
7.75,8.88,0.15
7.75,9.02,0.12
7.75,9.16,0.09
7.75,9.30,0.07
7.75,9.44,0.05
7.75,9.59,0.04
7.75,9.73,0.03
7.75,9.87,0.02
7.75,10.01,0.01
7.75,10.15,0.01
7.75,10.29,0.01
7.75,10.43,0.00
7.75,10.58,0.00
7.75,10.72,0.00
7.75,10.86,0.00
7.75,11.00,0.00
7.89,-3.00,0.00
7.89,-2.86,0.00
7.89,-2.72,0.00
7.89,-2.58,0.00
7.89,-2.43,0.00
7.89,-2.29,0.00
7.89,-2.15,0.00
7.89,-2.01,0.00
7.89,-1.87,0.00
7.89,-1.73,0.00
7.89,-1.59,0.00
7.89,-1.44,0.00
7.89,-1.30,0.00
7.89,-1.16,0.00
7.89,-1.02,0.00
7.89,-0.88,0.00
7.89,-0.74,0.01
7.89,-0.60,0.01
7.89,-0.45,0.01
7.89,-0.31,0.01
7.89,-0.17,0.01
7.89,-0.03,0.01
7.89,0.11,0.01
7.89,0.25,0.01
7.89,0.39,0.01
7.89,0.54,0.01
7.89,0.68,0.02
7.89,0.82,0.02
7.89,0.96,0.02
7.89,1.10,0.02
7.89,1.24,0.02
7.89,1.38,0.02
7.89,1.53,0.02
7.89,1.67,0.02
7.89,1.81,0.02
7.89,1.95,0.02
7.89,2.09,0.02
7.89,2.23,0.02
7.89,2.37,0.01
7.89,2.52,0.01
7.89,2.66,0.01
7.89,2.80,0.01
7.89,2.94,0.01
7.89,3.08,0.01
7.89,3.22,0.01
7.89,3.36,0.01
7.89,3.51,0.01
7.89,3.65,0.01
7.89,3.79,0.01
7.89,3.93,0.01
7.89,4.07,0.02
7.89,4.21,0.02
7.89,4.35,0.02
7.89,4.49,0.03
7.89,4.64,0.04
7.89,4.78,0.05
7.89,4.92,0.06
7.89,5.06,0.08
7.89,5.20,0.10
7.89,5.34,0.13
7.89,5.48,0.17
7.89,5.63,0.21
7.89,5.77,0.25
7.89,5.91,0.31
7.89,6.05,0.36
7.89,6.19,0.42
7.89,6.33,0.48
7.89,6.47,0.54
7.89,6.62,0.60
7.89,6.76,0.64
7.89,6.90,0.67
7.89,7.04,0.69
7.89,7.18,0.70
7.89,7.32,0.69
7.89,7.46,0.66
7.89,7.61,0.63
7.89,7.75,0.58
7.89,7.89,0.52
7.89,8.03,0.46
7.89,8.17,0.40
7.89,8.31,0.34
7.89,8.45,0.28
7.89,8.60,0.23
7.89,8.74,0.18
7.89,8.88,0.14
7.89,9.02,0.11
7.89,9.16,0.08
7.89,9.30,0.06
7.89,9.44,0.05
7.89,9.59,0.03
7.89,9.73,0.02
7.89,9.87,0.02
7.89,10.01,0.01
7.89,10.15,0.01
7.89,10.29,0.01
7.89,10.43,0.00
7.89,10.58,0.00
7.89,10.72,0.00
7.89,10.86,0.00
7.89,11.00,0.00
8.03,-3.00,0.00
8.03,-2.86,0.00
8.03,-2.72,0.00
8.03,-2.58,0.00
8.03,-2.43,0.00
8.03,-2.29,0.00
8.03,-2.15,0.00
8.03,-2.01,0.00
8.03,-1.87,0.00
8.03,-1.73,0.00
8.03,-1.59,0.00
8.03,-1.44,0.00
8.03,-1.30,0.00
8.03,-1.16,0.00
8.03,-1.02,0.00
8.03,-0.88,0.00
8.03,-0.74,0.00
8.03,-0.60,0.01
8.03,-0.45,0.01
8.03,-0.31,0.01
8.03,-0.17,0.01
8.03,-0.03,0.01
8.03,0.11,0.01
8.03,0.25,0.01
8.03,0.39,0.01
8.03,0.54,0.01
8.03,0.68,0.01
8.03,0.82,0.02
8.03,0.96,0.02
8.03,1.10,0.02
8.03,1.24,0.02
8.03,1.38,0.02
8.03,1.53,0.02
8.03,1.67,0.02
8.03,1.81,0.02
8.03,1.95,0.02
8.03,2.09,0.02
8.03,2.23,0.01
8.03,2.37,0.01
8.03,2.52,0.01
8.03,2.66,0.01
8.03,2.80,0.01
8.03,2.94,0.01
8.03,3.08,0.01
8.03,3.22,0.01
8.03,3.36,0.01
8.03,3.51,0.01
8.03,3.65,0.01
8.03,3.79,0.01
8.03,3.93,0.01
8.03,4.07,0.02
8.03,4.21,0.02
8.03,4.35,0.02
8.03,4.49,0.03
8.03,4.64,0.03
8.03,4.78,0.04
8.03,4.92,0.05
8.03,5.06,0.07
8.03,5.20,0.09
8.03,5.34,0.11
8.03,5.48,0.14
8.03,5.63,0.18
8.03,5.77,0.22
8.03,5.91,0.26
8.03,6.05,0.31
8.03,6.19,0.37
8.03,6.33,0.42
8.03,6.47,0.47
8.03,6.62,0.52
8.03,6.76,0.56
8.03,6.90,0.59
8.03,7.04,0.61
8.03,7.18,0.62
8.03,7.32,0.61
8.03,7.46,0.59
8.03,7.61,0.56
8.03,7.75,0.52
8.03,7.89,0.47
8.03,8.03,0.42
8.03,8.17,0.36
8.03,8.31,0.31
8.03,8.45,0.26
8.03,8.60,0.21
8.03,8.74,0.17
8.03,8.88,0.13
8.03,9.02,0.10
8.03,9.16,0.08
8.03,9.30,0.06
8.03,9.44,0.04
8.03,9.59,0.03
8.03,9.73,0.02
8.03,9.87,0.02
8.03,10.01,0.01
8.03,10.15,0.01
8.03,10.29,0.01
8.03,10.43,0.00
8.03,10.58,0.00
8.03,10.72,0.00
8.03,10.86,0.00
8.03,11.00,0.00
8.17,-3.00,0.00
8.17,-2.86,0.00
8.17,-2.72,0.00
8.17,-2.58,0.00
8.17,-2.43,0.00
8.17,-2.29,0.00
8.17,-2.15,0.00
8.17,-2.01,0.00
8.17,-1.87,0.00
8.17,-1.73,0.00
8.17,-1.59,0.00
8.17,-1.44,0.00
8.17,-1.30,0.00
8.17,-1.16,0.00
8.17,-1.02,0.00
8.17,-0.88,0.00
8.17,-0.74,0.00
8.17,-0.60,0.00
8.17,-0.45,0.01
8.17,-0.31,0.01
8.17,-0.17,0.01
8.17,-0.03,0.01
8.17,0.11,0.01
8.17,0.25,0.01
8.17,0.39,0.01
8.17,0.54,0.01
8.17,0.68,0.01
8.17,0.82,0.01
8.17,0.96,0.01
8.17,1.10,0.02
8.17,1.24,0.02
8.17,1.38,0.02
8.17,1.53,0.02
8.17,1.67,0.02
8.17,1.81,0.02
8.17,1.95,0.02
8.17,2.09,0.01
8.17,2.23,0.01
8.17,2.37,0.01
8.17,2.52,0.01
8.17,2.66,0.01
8.17,2.80,0.01
8.17,2.94,0.01
8.17,3.08,0.01
8.17,3.22,0.01
8.17,3.36,0.01
8.17,3.51,0.01
8.17,3.65,0.01
8.17,3.79,0.01
8.17,3.93,0.01
8.17,4.07,0.01
8.17,4.21,0.02
8.17,4.35,0.02
8.17,4.49,0.02
8.17,4.64,0.03
8.17,4.78,0.04
8.17,4.92,0.05
8.17,5.06,0.06
8.17,5.20,0.08
8.17,5.34,0.10
8.17,5.48,0.12
8.17,5.63,0.15
8.17,5.77,0.19
8.17,5.91,0.22
8.17,6.05,0.27
8.17,6.19,0.31
8.17,6.33,0.36
8.17,6.47,0.40
8.17,6.62,0.45
8.17,6.76,0.48
8.17,6.90,0.51
8.17,7.04,0.53
8.17,7.18,0.54
8.17,7.32,0.54
8.17,7.46,0.52
8.17,7.61,0.50
8.17,7.75,0.46
8.17,7.89,0.42
8.17,8.03,0.37
8.17,8.17,0.33
8.17,8.31,0.28
8.17,8.45,0.23
8.17,8.60,0.19
8.17,8.74,0.16
8.17,8.88,0.12
8.17,9.02,0.10
8.17,9.16,0.07
8.17,9.30,0.05
8.17,9.44,0.04
8.17,9.59,0.03
8.17,9.73,0.02
8.17,9.87,0.02
8.17,10.01,0.01
8.17,10.15,0.01
8.17,10.29,0.01
8.17,10.43,0.00
8.17,10.58,0.00
8.17,10.72,0.00
8.17,10.86,0.00
8.17,11.00,0.00
8.31,-3.00,0.00
8.31,-2.86,0.00
8.31,-2.72,0.00
8.31,-2.58,0.00
8.31,-2.43,0.00
8.31,-2.29,0.00
8.31,-2.15,0.00
8.31,-2.01,0.00
8.31,-1.87,0.00
8.31,-1.73,0.00
8.31,-1.59,0.00
8.31,-1.44,0.00
8.31,-1.30,0.00
8.31,-1.16,0.00
8.31,-1.02,0.00
8.31,-0.88,0.00
8.31,-0.74,0.00
8.31,-0.60,0.00
8.31,-0.45,0.01
8.31,-0.31,0.01
8.31,-0.17,0.01
8.31,-0.03,0.01
8.31,0.11,0.01
8.31,0.25,0.01
8.31,0.39,0.01
8.31,0.54,0.01
8.31,0.68,0.01
8.31,0.82,0.01
8.31,0.96,0.01
8.31,1.10,0.01
8.31,1.24,0.01
8.31,1.38,0.01
8.31,1.53,0.01
8.31,1.67,0.01
8.31,1.81,0.01
8.31,1.95,0.01
8.31,2.09,0.01
8.31,2.23,0.01
8.31,2.37,0.01
8.31,2.52,0.01
8.31,2.66,0.01
8.31,2.80,0.01
8.31,2.94,0.01
8.31,3.08,0.01
8.31,3.22,0.01
8.31,3.36,0.01
8.31,3.51,0.01
8.31,3.65,0.01
8.31,3.79,0.01
8.31,3.93,0.01
8.31,4.07,0.01
8.31,4.21,0.02
8.31,4.35,0.02
8.31,4.49,0.02
8.31,4.64,0.03
8.31,4.78,0.03
8.31,4.92,0.04
8.31,5.06,0.05
8.31,5.20,0.06
8.31,5.34,0.08
8.31,5.48,0.10
8.31,5.63,0.13
8.31,5.77,0.15
8.31,5.91,0.19
8.31,6.05,0.22
8.31,6.19,0.26
8.31,6.33,0.30
8.31,6.47,0.34
8.31,6.62,0.38
8.31,6.76,0.41
8.31,6.90,0.44
8.31,7.04,0.45
8.31,7.18,0.46
8.31,7.32,0.46
8.31,7.46,0.45
8.31,7.61,0.43
8.31,7.75,0.40
8.31,7.89,0.37
8.31,8.03,0.33
8.31,8.17,0.29
8.31,8.31,0.25
8.31,8.45,0.21
8.31,8.60,0.17
8.31,8.74,0.14
8.31,8.88,0.11
8.31,9.02,0.09
8.31,9.16,0.07
8.31,9.30,0.05
8.31,9.44,0.04
8.31,9.59,0.03
8.31,9.73,0.02
8.31,9.87,0.01
8.31,10.01,0.01
8.31,10.15,0.01
8.31,10.29,0.00
8.31,10.43,0.00
8.31,10.58,0.00
8.31,10.72,0.00
8.31,10.86,0.00
8.31,11.00,0.00
8.45,-3.00,0.00
8.45,-2.86,0.00
8.45,-2.72,0.00
8.45,-2.58,0.00
8.45,-2.43,0.00
8.45,-2.29,0.00
8.45,-2.15,0.00
8.45,-2.01,0.00
8.45,-1.87,0.00
8.45,-1.73,0.00
8.45,-1.59,0.00
8.45,-1.44,0.00
8.45,-1.30,0.00
8.45,-1.16,0.00
8.45,-1.02,0.00
8.45,-0.88,0.00
8.45,-0.74,0.00
8.45,-0.60,0.00
8.45,-0.45,0.00
8.45,-0.31,0.01
8.45,-0.17,0.01
8.45,-0.03,0.01
8.45,0.11,0.01
8.45,0.25,0.01
8.45,0.39,0.01
8.45,0.54,0.01
8.45,0.68,0.01
8.45,0.82,0.01
8.45,0.96,0.01
8.45,1.10,0.01
8.45,1.24,0.01
8.45,1.38,0.01
8.45,1.53,0.01
8.45,1.67,0.01
8.45,1.81,0.01
8.45,1.95,0.01
8.45,2.09,0.01
8.45,2.23,0.01
8.45,2.37,0.01
8.45,2.52,0.01
8.45,2.66,0.01
8.45,2.80,0.01
8.45,2.94,0.01
8.45,3.08,0.01
8.45,3.22,0.01
8.45,3.36,0.01
8.45,3.51,0.01
8.45,3.65,0.01
8.45,3.79,0.01
8.45,3.93,0.01
8.45,4.07,0.01
8.45,4.21,0.01
8.45,4.35,0.02
8.45,4.49,0.02
8.45,4.64,0.02
8.45,4.78,0.03
8.45,4.92,0.03
8.45,5.06,0.04
8.45,5.20,0.05
8.45,5.34,0.07
8.45,5.48,0.08
8.45,5.63,0.10
8.45,5.77,0.13
8.45,5.91,0.15
8.45,6.05,0.18
8.45,6.19,0.22
8.45,6.33,0.25
8.45,6.47,0.28
8.45,6.62,0.31
8.45,6.76,0.34
8.45,6.90,0.36
8.45,7.04,0.38
8.45,7.18,0.39
8.45,7.32,0.39
8.45,7.46,0.38
8.45,7.61,0.37
8.45,7.75,0.34
8.45,7.89,0.32
8.45,8.03,0.28
8.45,8.17,0.25
8.45,8.31,0.22
8.45,8.45,0.18
8.45,8.60,0.15
8.45,8.74,0.12
8.45,8.88,0.10
8.45,9.02,0.08
8.45,9.16,0.06
8.45,9.30,0.04
8.45,9.44,0.03
8.45,9.59,0.02
8.45,9.73,0.02
8.45,9.87,0.01
8.45,10.01,0.01
8.45,10.15,0.01
8.45,10.29,0.00
8.45,10.43,0.00
8.45,10.58,0.00
8.45,10.72,0.00
8.45,10.86,0.00
8.45,11.00,0.00
8.60,-3.00,0.00
8.60,-2.86,0.00
8.60,-2.72,0.00
8.60,-2.58,0.00
8.60,-2.43,0.00
8.60,-2.29,0.00
8.60,-2.15,0.00
8.60,-2.01,0.00
8.60,-1.87,0.00
8.60,-1.73,0.00
8.60,-1.59,0.00
8.60,-1.44,0.00
8.60,-1.30,0.00
8.60,-1.16,0.00
8.60,-1.02,0.00
8.60,-0.88,0.00
8.60,-0.74,0.00
8.60,-0.60,0.00
8.60,-0.45,0.00
8.60,-0.31,0.00
8.60,-0.17,0.01
8.60,-0.03,0.01
8.60,0.11,0.01
8.60,0.25,0.01
8.60,0.39,0.01
8.60,0.54,0.01
8.60,0.68,0.01
8.60,0.82,0.01
8.60,0.96,0.01
8.60,1.10,0.01
8.60,1.24,0.01
8.60,1.38,0.01
8.60,1.53,0.01
8.60,1.67,0.01
8.60,1.81,0.01
8.60,1.95,0.01
8.60,2.09,0.01
8.60,2.23,0.01
8.60,2.37,0.01
8.60,2.52,0.01
8.60,2.66,0.01
8.60,2.80,0.01
8.60,2.94,0.01
8.60,3.08,0.01
8.60,3.22,0.01
8.60,3.36,0.01
8.60,3.51,0.01
8.60,3.65,0.01
8.60,3.79,0.01
8.60,3.93,0.01
8.60,4.07,0.01
8.60,4.21,0.01
8.60,4.35,0.02
8.60,4.49,0.02
8.60,4.64,0.02
8.60,4.78,0.02
8.60,4.92,0.03
8.60,5.06,0.04
8.60,5.20,0.04
8.60,5.34,0.06
8.60,5.48,0.07
8.60,5.63,0.08
8.60,5.77,0.10
8.60,5.91,0.13
8.60,6.05,0.15
8.60,6.19,0.18
8.60,6.33,0.20
8.60,6.47,0.23
8.60,6.62,0.26
8.60,6.76,0.28
8.60,6.90,0.30
8.60,7.04,0.31
8.60,7.18,0.32
8.60,7.32,0.32
8.60,7.46,0.32
8.60,7.61,0.31
8.60,7.75,0.29
8.60,7.89,0.27
8.60,8.03,0.24
8.60,8.17,0.21
8.60,8.31,0.18
8.60,8.45,0.16
8.60,8.60,0.13
8.60,8.74,0.11
8.60,8.88,0.08
8.60,9.02,0.07
8.60,9.16,0.05
8.60,9.30,0.04
8.60,9.44,0.03
8.60,9.59,0.02
8.60,9.73,0.02
8.60,9.87,0.01
8.60,10.01,0.01
8.60,10.15,0.01
8.60,10.29,0.00
8.60,10.43,0.00
8.60,10.58,0.00
8.60,10.72,0.00
8.60,10.86,0.00
8.60,11.00,0.00
8.74,-3.00,0.00
8.74,-2.86,0.00
8.74,-2.72,0.00
8.74,-2.58,0.00
8.74,-2.43,0.00
8.74,-2.29,0.00
8.74,-2.15,0.00
8.74,-2.01,0.00
8.74,-1.87,0.00
8.74,-1.73,0.00
8.74,-1.59,0.00
8.74,-1.44,0.00
8.74,-1.30,0.00
8.74,-1.16,0.00
8.74,-1.02,0.00
8.74,-0.88,0.00
8.74,-0.74,0.00
8.74,-0.60,0.00
8.74,-0.45,0.00
8.74,-0.31,0.00
8.74,-0.17,0.00
8.74,-0.03,0.01
8.74,0.11,0.01
8.74,0.25,0.01
8.74,0.39,0.01
8.74,0.54,0.01
8.74,0.68,0.01
8.74,0.82,0.01
8.74,0.96,0.01
8.74,1.10,0.01
8.74,1.24,0.01
8.74,1.38,0.01
8.74,1.53,0.01
8.74,1.67,0.01
8.74,1.81,0.01
8.74,1.95,0.01
8.74,2.09,0.01
8.74,2.23,0.01
8.74,2.37,0.01
8.74,2.52,0.01
8.74,2.66,0.01
8.74,2.80,0.01
8.74,2.94,0.01
8.74,3.08,0.01
8.74,3.22,0.01
8.74,3.36,0.01
8.74,3.51,0.01
8.74,3.65,0.01
8.74,3.79,0.01
8.74,3.93,0.01
8.74,4.07,0.01
8.74,4.21,0.01
8.74,4.35,0.01
8.74,4.49,0.02
8.74,4.64,0.02
8.74,4.78,0.02
8.74,4.92,0.03
8.74,5.06,0.03
8.74,5.20,0.04
8.74,5.34,0.05
8.74,5.48,0.06
8.74,5.63,0.07
8.74,5.77,0.08
8.74,5.91,0.10
8.74,6.05,0.12
8.74,6.19,0.14
8.74,6.33,0.16
8.74,6.47,0.19
8.74,6.62,0.21
8.74,6.76,0.23
8.74,6.90,0.24
8.74,7.04,0.26
8.74,7.18,0.26
8.74,7.32,0.27
8.74,7.46,0.26
8.74,7.61,0.25
8.74,7.75,0.24
8.74,7.89,0.22
8.74,8.03,0.20
8.74,8.17,0.18
8.74,8.31,0.15
8.74,8.45,0.13
8.74,8.60,0.11
8.74,8.74,0.09
8.74,8.88,0.07
8.74,9.02,0.06
8.74,9.16,0.04
8.74,9.30,0.03
8.74,9.44,0.03
8.74,9.59,0.02
8.74,9.73,0.01
8.74,9.87,0.01
8.74,10.01,0.01
8.74,10.15,0.00
8.74,10.29,0.00
8.74,10.43,0.00
8.74,10.58,0.00
8.74,10.72,0.00
8.74,10.86,0.00
8.74,11.00,0.00
8.88,-3.00,0.00
8.88,-2.86,0.00
8.88,-2.72,0.00
8.88,-2.58,0.00
8.88,-2.43,0.00
8.88,-2.29,0.00
8.88,-2.15,0.00
8.88,-2.01,0.00
8.88,-1.87,0.00
8.88,-1.73,0.00
8.88,-1.59,0.00
8.88,-1.44,0.00
8.88,-1.30,0.00
8.88,-1.16,0.00
8.88,-1.02,0.00
8.88,-0.88,0.00
8.88,-0.74,0.00
8.88,-0.60,0.00
8.88,-0.45,0.00
8.88,-0.31,0.00
8.88,-0.17,0.00
8.88,-0.03,0.01
8.88,0.11,0.01
8.88,0.25,0.01
8.88,0.39,0.01
8.88,0.54,0.01
8.88,0.68,0.01
8.88,0.82,0.01
8.88,0.96,0.01
8.88,1.10,0.01
8.88,1.24,0.01
8.88,1.38,0.01
8.88,1.53,0.01
8.88,1.67,0.01
8.88,1.81,0.01
8.88,1.95,0.01
8.88,2.09,0.01
8.88,2.23,0.01
8.88,2.37,0.01
8.88,2.52,0.01
8.88,2.66,0.01
8.88,2.80,0.01
8.88,2.94,0.01
8.88,3.08,0.01
8.88,3.22,0.01
8.88,3.36,0.01
8.88,3.51,0.01
8.88,3.65,0.01
8.88,3.79,0.01
8.88,3.93,0.01
8.88,4.07,0.01
8.88,4.21,0.01
8.88,4.35,0.01
8.88,4.49,0.02
8.88,4.64,0.02
8.88,4.78,0.02
8.88,4.92,0.02
8.88,5.06,0.03
8.88,5.20,0.03
8.88,5.34,0.04
8.88,5.48,0.05
8.88,5.63,0.06
8.88,5.77,0.07
8.88,5.91,0.08
8.88,6.05,0.10
8.88,6.19,0.11
8.88,6.33,0.13
8.88,6.47,0.15
8.88,6.62,0.17
8.88,6.76,0.18
8.88,6.90,0.19
8.88,7.04,0.21
8.88,7.18,0.21
8.88,7.32,0.21
8.88,7.46,0.21
8.88,7.61,0.21
8.88,7.75,0.19
8.88,7.89,0.18
8.88,8.03,0.16
8.88,8.17,0.15
8.88,8.31,0.13
8.88,8.45,0.11
8.88,8.60,0.09
8.88,8.74,0.08
8.88,8.88,0.06
8.88,9.02,0.05
8.88,9.16,0.04
8.88,9.30,0.03
8.88,9.44,0.02
8.88,9.59,0.02
8.88,9.73,0.01
8.88,9.87,0.01
8.88,10.01,0.01
8.88,10.15,0.00
8.88,10.29,0.00
8.88,10.43,0.00
8.88,10.58,0.00
8.88,10.72,0.00
8.88,10.86,0.00
8.88,11.00,0.00
9.02,-3.00,0.00
9.02,-2.86,0.00
9.02,-2.72,0.00
9.02,-2.58,0.00
9.02,-2.43,0.00
9.02,-2.29,0.00
9.02,-2.15,0.00
9.02,-2.01,0.00
9.02,-1.87,0.00
9.02,-1.73,0.00
9.02,-1.59,0.00
9.02,-1.44,0.00
9.02,-1.30,0.00
9.02,-1.16,0.00
9.02,-1.02,0.00
9.02,-0.88,0.00
9.02,-0.74,0.00
9.02,-0.60,0.00
9.02,-0.45,0.00
9.02,-0.31,0.00
9.02,-0.17,0.00
9.02,-0.03,0.00
9.02,0.11,0.01
9.02,0.25,0.01
9.02,0.39,0.01
9.02,0.54,0.01
9.02,0.68,0.01
9.02,0.82,0.01
9.02,0.96,0.01
9.02,1.10,0.01
9.02,1.24,0.01
9.02,1.38,0.01
9.02,1.53,0.01
9.02,1.67,0.01
9.02,1.81,0.01
9.02,1.95,0.01
9.02,2.09,0.01
9.02,2.23,0.01
9.02,2.37,0.01
9.02,2.52,0.01
9.02,2.66,0.01
9.02,2.80,0.01
9.02,2.94,0.01
9.02,3.08,0.01
9.02,3.22,0.01
9.02,3.36,0.01
9.02,3.51,0.01
9.02,3.65,0.01
9.02,3.79,0.01
9.02,3.93,0.01
9.02,4.07,0.01
9.02,4.21,0.01
9.02,4.35,0.01
9.02,4.49,0.01
9.02,4.64,0.02
9.02,4.78,0.02
9.02,4.92,0.02
9.02,5.06,0.02
9.02,5.20,0.03
9.02,5.34,0.03
9.02,5.48,0.04
9.02,5.63,0.04
9.02,5.77,0.05
9.02,5.91,0.06
9.02,6.05,0.08
9.02,6.19,0.09
9.02,6.33,0.10
9.02,6.47,0.12
9.02,6.62,0.13
9.02,6.76,0.14
9.02,6.90,0.15
9.02,7.04,0.16
9.02,7.18,0.17
9.02,7.32,0.17
9.02,7.46,0.17
9.02,7.61,0.16
9.02,7.75,0.16
9.02,7.89,0.15
9.02,8.03,0.13
9.02,8.17,0.12
9.02,8.31,0.10
9.02,8.45,0.09
9.02,8.60,0.08
9.02,8.74,0.06
9.02,8.88,0.05
9.02,9.02,0.04
9.02,9.16,0.03
9.02,9.30,0.02
9.02,9.44,0.02
9.02,9.59,0.01
9.02,9.73,0.01
9.02,9.87,0.01
9.02,10.01,0.01
9.02,10.15,0.00
9.02,10.29,0.00
9.02,10.43,0.00
9.02,10.58,0.00
9.02,10.72,0.00
9.02,10.86,0.00
9.02,11.00,0.00
9.16,-3.00,0.00
9.16,-2.86,0.00
9.16,-2.72,0.00
9.16,-2.58,0.00
9.16,-2.43,0.00
9.16,-2.29,0.00
9.16,-2.15,0.00
9.16,-2.01,0.00
9.16,-1.87,0.00
9.16,-1.73,0.00
9.16,-1.59,0.00
9.16,-1.44,0.00
9.16,-1.30,0.00
9.16,-1.16,0.00
9.16,-1.02,0.00
9.16,-0.88,0.00
9.16,-0.74,0.00
9.16,-0.60,0.00
9.16,-0.45,0.00
9.16,-0.31,0.00
9.16,-0.17,0.00
9.16,-0.03,0.00
9.16,0.11,0.00
9.16,0.25,0.01
9.16,0.39,0.01
9.16,0.54,0.01
9.16,0.68,0.01
9.16,0.82,0.01
9.16,0.96,0.01
9.16,1.10,0.01
9.16,1.24,0.01
9.16,1.38,0.01
9.16,1.53,0.01
9.16,1.67,0.01
9.16,1.81,0.01
9.16,1.95,0.01
9.16,2.09,0.01
9.16,2.23,0.01
9.16,2.37,0.01
9.16,2.52,0.01
9.16,2.66,0.01
9.16,2.80,0.01
9.16,2.94,0.01
9.16,3.08,0.01
9.16,3.22,0.01
9.16,3.36,0.01
9.16,3.51,0.01
9.16,3.65,0.01
9.16,3.79,0.01
9.16,3.93,0.01
9.16,4.07,0.01
9.16,4.21,0.01
9.16,4.35,0.01
9.16,4.49,0.01
9.16,4.64,0.01
9.16,4.78,0.02
9.16,4.92,0.02
9.16,5.06,0.02
9.16,5.20,0.02
9.16,5.34,0.03
9.16,5.48,0.03
9.16,5.63,0.04
9.16,5.77,0.04
9.16,5.91,0.05
9.16,6.05,0.06
9.16,6.19,0.07
9.16,6.33,0.08
9.16,6.47,0.09
9.16,6.62,0.10
9.16,6.76,0.11
9.16,6.90,0.12
9.16,7.04,0.13
9.16,7.18,0.13
9.16,7.32,0.13
9.16,7.46,0.13
9.16,7.61,0.13
9.16,7.75,0.12
9.16,7.89,0.12
9.16,8.03,0.11
9.16,8.17,0.10
9.16,8.31,0.08
9.16,8.45,0.07
9.16,8.60,0.06
9.16,8.74,0.05
9.16,8.88,0.04
9.16,9.02,0.03
9.16,9.16,0.03
9.16,9.30,0.02
9.16,9.44,0.02
9.16,9.59,0.01
9.16,9.73,0.01
9.16,9.87,0.01
9.16,10.01,0.00
9.16,10.15,0.00
9.16,10.29,0.00
9.16,10.43,0.00
9.16,10.58,0.00
9.16,10.72,0.00
9.16,10.86,0.00
9.16,11.00,0.00
9.30,-3.00,0.00
9.30,-2.86,0.00
9.30,-2.72,0.00
9.30,-2.58,0.00
9.30,-2.43,0.00
9.30,-2.29,0.00
9.30,-2.15,0.00
9.30,-2.01,0.00
9.30,-1.87,0.00
9.30,-1.73,0.00
9.30,-1.59,0.00
9.30,-1.44,0.00
9.30,-1.30,0.00
9.30,-1.16,0.00
9.30,-1.02,0.00
9.30,-0.88,0.00
9.30,-0.74,0.00
9.30,-0.60,0.00
9.30,-0.45,0.00
9.30,-0.31,0.00
9.30,-0.17,0.00
9.30,-0.03,0.00
9.30,0.11,0.00
9.30,0.25,0.01
9.30,0.39,0.01
9.30,0.54,0.01
9.30,0.68,0.01
9.30,0.82,0.01
9.30,0.96,0.01
9.30,1.10,0.01
9.30,1.24,0.01
9.30,1.38,0.01
9.30,1.53,0.01
9.30,1.67,0.01
9.30,1.81,0.01
9.30,1.95,0.01
9.30,2.09,0.01
9.30,2.23,0.01
9.30,2.37,0.01
9.30,2.52,0.01
9.30,2.66,0.01
9.30,2.80,0.01
9.30,2.94,0.01
9.30,3.08,0.01
9.30,3.22,0.01
9.30,3.36,0.01
9.30,3.51,0.01
9.30,3.65,0.01
9.30,3.79,0.01
9.30,3.93,0.01
9.30,4.07,0.01
9.30,4.21,0.01
9.30,4.35,0.01
9.30,4.49,0.01
9.30,4.64,0.01
9.30,4.78,0.01
9.30,4.92,0.02
9.30,5.06,0.02
9.30,5.20,0.02
9.30,5.34,0.02
9.30,5.48,0.02
9.30,5.63,0.03
9.30,5.77,0.03
9.30,5.91,0.04
9.30,6.05,0.05
9.30,6.19,0.05
9.30,6.33,0.06
9.30,6.47,0.07
9.30,6.62,0.08
9.30,6.76,0.09
9.30,6.90,0.09
9.30,7.04,0.10
9.30,7.18,0.10
9.30,7.32,0.10
9.30,7.46,0.10
9.30,7.61,0.10
9.30,7.75,0.10
9.30,7.89,0.09
9.30,8.03,0.08
9.30,8.17,0.08
9.30,8.31,0.07
9.30,8.45,0.06
9.30,8.60,0.05
9.30,8.74,0.04
9.30,8.88,0.03
9.30,9.02,0.03
9.30,9.16,0.02
9.30,9.30,0.02
9.30,9.44,0.01
9.30,9.59,0.01
9.30,9.73,0.01
9.30,9.87,0.01
9.30,10.01,0.00
9.30,10.15,0.00
9.30,10.29,0.00
9.30,10.43,0.00
9.30,10.58,0.00
9.30,10.72,0.00
9.30,10.86,0.00
9.30,11.00,0.00
9.44,-3.00,0.00
9.44,-2.86,0.00
9.44,-2.72,0.00
9.44,-2.58,0.00
9.44,-2.43,0.00
9.44,-2.29,0.00
9.44,-2.15,0.00
9.44,-2.01,0.00
9.44,-1.87,0.00
9.44,-1.73,0.00
9.44,-1.59,0.00
9.44,-1.44,0.00
9.44,-1.30,0.00
9.44,-1.16,0.00
9.44,-1.02,0.00
9.44,-0.88,0.00
9.44,-0.74,0.00
9.44,-0.60,0.00
9.44,-0.45,0.00
9.44,-0.31,0.00
9.44,-0.17,0.00
9.44,-0.03,0.00
9.44,0.11,0.00
9.44,0.25,0.00
9.44,0.39,0.01
9.44,0.54,0.01
9.44,0.68,0.01
9.44,0.82,0.01
9.44,0.96,0.01
9.44,1.10,0.01
9.44,1.24,0.01
9.44,1.38,0.01
9.44,1.53,0.01
9.44,1.67,0.01
9.44,1.81,0.01
9.44,1.95,0.01
9.44,2.09,0.01
9.44,2.23,0.01
9.44,2.37,0.01
9.44,2.52,0.01
9.44,2.66,0.01
9.44,2.80,0.01
9.44,2.94,0.01
9.44,3.08,0.01
9.44,3.22,0.01
9.44,3.36,0.01
9.44,3.51,0.01
9.44,3.65,0.01
9.44,3.79,0.01
9.44,3.93,0.01
9.44,4.07,0.01
9.44,4.21,0.01
9.44,4.35,0.01
9.44,4.49,0.01
9.44,4.64,0.01
9.44,4.78,0.01
9.44,4.92,0.01
9.44,5.06,0.01
9.44,5.20,0.02
9.44,5.34,0.02
9.44,5.48,0.02
9.44,5.63,0.02
9.44,5.77,0.03
9.44,5.91,0.03
9.44,6.05,0.04
9.44,6.19,0.04
9.44,6.33,0.05
9.44,6.47,0.05
9.44,6.62,0.06
9.44,6.76,0.07
9.44,6.90,0.07
9.44,7.04,0.07
9.44,7.18,0.08
9.44,7.32,0.08
9.44,7.46,0.08
9.44,7.61,0.08
9.44,7.75,0.07
9.44,7.89,0.07
9.44,8.03,0.07
9.44,8.17,0.06
9.44,8.31,0.05
9.44,8.45,0.05
9.44,8.60,0.04
9.44,8.74,0.03
9.44,8.88,0.03
9.44,9.02,0.02
9.44,9.16,0.02
9.44,9.30,0.01
9.44,9.44,0.01
9.44,9.59,0.01
9.44,9.73,0.01
9.44,9.87,0.00
9.44,10.01,0.00
9.44,10.15,0.00
9.44,10.29,0.00
9.44,10.43,0.00
9.44,10.58,0.00
9.44,10.72,0.00
9.44,10.86,0.00
9.44,11.00,0.00
9.59,-3.00,0.00
9.59,-2.86,0.00
9.59,-2.72,0.00
9.59,-2.58,0.00
9.59,-2.43,0.00
9.59,-2.29,0.00
9.59,-2.15,0.00
9.59,-2.01,0.00
9.59,-1.87,0.00
9.59,-1.73,0.00
9.59,-1.59,0.00
9.59,-1.44,0.00
9.59,-1.30,0.00
9.59,-1.16,0.00
9.59,-1.02,0.00
9.59,-0.88,0.00
9.59,-0.74,0.00
9.59,-0.60,0.00
9.59,-0.45,0.00
9.59,-0.31,0.00
9.59,-0.17,0.00
9.59,-0.03,0.00
9.59,0.11,0.00
9.59,0.25,0.00
9.59,0.39,0.01
9.59,0.54,0.01
9.59,0.68,0.01
9.59,0.82,0.01
9.59,0.96,0.01
9.59,1.10,0.01
9.59,1.24,0.01
9.59,1.38,0.01
9.59,1.53,0.01
9.59,1.67,0.01
9.59,1.81,0.01
9.59,1.95,0.01
9.59,2.09,0.01
9.59,2.23,0.01
9.59,2.37,0.01
9.59,2.52,0.01
9.59,2.66,0.01
9.59,2.80,0.01
9.59,2.94,0.01
9.59,3.08,0.01
9.59,3.22,0.01
9.59,3.36,0.01
9.59,3.51,0.01
9.59,3.65,0.01
9.59,3.79,0.01
9.59,3.93,0.01
9.59,4.07,0.01
9.59,4.21,0.01
9.59,4.35,0.01
9.59,4.49,0.01
9.59,4.64,0.01
9.59,4.78,0.01
9.59,4.92,0.01
9.59,5.06,0.01
9.59,5.20,0.01
9.59,5.34,0.01
9.59,5.48,0.02
9.59,5.63,0.02
9.59,5.77,0.02
9.59,5.91,0.02
9.59,6.05,0.03
9.59,6.19,0.03
9.59,6.33,0.04
9.59,6.47,0.04
9.59,6.62,0.05
9.59,6.76,0.05
9.59,6.90,0.05
9.59,7.04,0.06
9.59,7.18,0.06
9.59,7.32,0.06
9.59,7.46,0.06
9.59,7.61,0.06
9.59,7.75,0.06
9.59,7.89,0.05
9.59,8.03,0.05
9.59,8.17,0.05
9.59,8.31,0.04
9.59,8.45,0.04
9.59,8.60,0.03
9.59,8.74,0.03
9.59,8.88,0.02
9.59,9.02,0.02
9.59,9.16,0.01
9.59,9.30,0.01
9.59,9.44,0.01
9.59,9.59,0.01
9.59,9.73,0.00
9.59,9.87,0.00
9.59,10.01,0.00
9.59,10.15,0.00
9.59,10.29,0.00
9.59,10.43,0.00
9.59,10.58,0.00
9.59,10.72,0.00
9.59,10.86,0.00
9.59,11.00,0.00
9.73,-3.00,0.00
9.73,-2.86,0.00
9.73,-2.72,0.00
9.73,-2.58,0.00
9.73,-2.43,0.00
9.73,-2.29,0.00
9.73,-2.15,0.00
9.73,-2.01,0.00
9.73,-1.87,0.00
9.73,-1.73,0.00
9.73,-1.59,0.00
9.73,-1.44,0.00
9.73,-1.30,0.00
9.73,-1.16,0.00
9.73,-1.02,0.00
9.73,-0.88,0.00
9.73,-0.74,0.00
9.73,-0.60,0.00
9.73,-0.45,0.00
9.73,-0.31,0.00
9.73,-0.17,0.00
9.73,-0.03,0.00
9.73,0.11,0.00
9.73,0.25,0.00
9.73,0.39,0.00
9.73,0.54,0.01
9.73,0.68,0.01
9.73,0.82,0.01
9.73,0.96,0.01
9.73,1.10,0.01
9.73,1.24,0.01
9.73,1.38,0.01
9.73,1.53,0.01
9.73,1.67,0.01
9.73,1.81,0.01
9.73,1.95,0.01
9.73,2.09,0.01
9.73,2.23,0.01
9.73,2.37,0.01
9.73,2.52,0.01
9.73,2.66,0.01
9.73,2.80,0.01
9.73,2.94,0.01
9.73,3.08,0.01
9.73,3.22,0.01
9.73,3.36,0.01
9.73,3.51,0.01
9.73,3.65,0.01
9.73,3.79,0.01
9.73,3.93,0.01
9.73,4.07,0.01
9.73,4.21,0.01
9.73,4.35,0.01
9.73,4.49,0.01
9.73,4.64,0.01
9.73,4.78,0.01
9.73,4.92,0.01
9.73,5.06,0.01
9.73,5.20,0.01
9.73,5.34,0.01
9.73,5.48,0.01
9.73,5.63,0.02
9.73,5.77,0.02
9.73,5.91,0.02
9.73,6.05,0.02
9.73,6.19,0.02
9.73,6.33,0.03
9.73,6.47,0.03
9.73,6.62,0.03
9.73,6.76,0.04
9.73,6.90,0.04
9.73,7.04,0.04
9.73,7.18,0.04
9.73,7.32,0.05
9.73,7.46,0.05
9.73,7.61,0.04
9.73,7.75,0.04
9.73,7.89,0.04
9.73,8.03,0.04
9.73,8.17,0.03
9.73,8.31,0.03
9.73,8.45,0.03
9.73,8.60,0.02
9.73,8.74,0.02
9.73,8.88,0.02
9.73,9.02,0.01
9.73,9.16,0.01
9.73,9.30,0.01
9.73,9.44,0.01
9.73,9.59,0.00
9.73,9.73,0.00
9.73,9.87,0.00
9.73,10.01,0.00
9.73,10.15,0.00
9.73,10.29,0.00
9.73,10.43,0.00
9.73,10.58,0.00
9.73,10.72,0.00
9.73,10.86,0.00
9.73,11.00,0.00
9.87,-3.00,0.00
9.87,-2.86,0.00
9.87,-2.72,0.00
9.87,-2.58,0.00
9.87,-2.43,0.00
9.87,-2.29,0.00
9.87,-2.15,0.00
9.87,-2.01,0.00
9.87,-1.87,0.00
9.87,-1.73,0.00
9.87,-1.59,0.00
9.87,-1.44,0.00
9.87,-1.30,0.00
9.87,-1.16,0.00
9.87,-1.02,0.00
9.87,-0.88,0.00
9.87,-0.74,0.00
9.87,-0.60,0.00
9.87,-0.45,0.00
9.87,-0.31,0.00
9.87,-0.17,0.00
9.87,-0.03,0.00
9.87,0.11,0.00
9.87,0.25,0.00
9.87,0.39,0.00
9.87,0.54,0.01
9.87,0.68,0.01
9.87,0.82,0.01
9.87,0.96,0.01
9.87,1.10,0.01
9.87,1.24,0.01
9.87,1.38,0.01
9.87,1.53,0.01
9.87,1.67,0.01
9.87,1.81,0.01
9.87,1.95,0.01
9.87,2.09,0.01
9.87,2.23,0.01
9.87,2.37,0.01
9.87,2.52,0.01
9.87,2.66,0.01
9.87,2.80,0.01
9.87,2.94,0.01
9.87,3.08,0.01
9.87,3.22,0.01
9.87,3.36,0.01
9.87,3.51,0.01
9.87,3.65,0.01
9.87,3.79,0.01
9.87,3.93,0.01
9.87,4.07,0.01
9.87,4.21,0.01
9.87,4.35,0.01
9.87,4.49,0.01
9.87,4.64,0.01
9.87,4.78,0.01
9.87,4.92,0.01
9.87,5.06,0.01
9.87,5.20,0.01
9.87,5.34,0.01
9.87,5.48,0.01
9.87,5.63,0.01
9.87,5.77,0.01
9.87,5.91,0.02
9.87,6.05,0.02
9.87,6.19,0.02
9.87,6.33,0.02
9.87,6.47,0.02
9.87,6.62,0.03
9.87,6.76,0.03
9.87,6.90,0.03
9.87,7.04,0.03
9.87,7.18,0.03
9.87,7.32,0.03
9.87,7.46,0.03
9.87,7.61,0.03
9.87,7.75,0.03
9.87,7.89,0.03
9.87,8.03,0.03
9.87,8.17,0.03
9.87,8.31,0.02
9.87,8.45,0.02
9.87,8.60,0.02
9.87,8.74,0.02
9.87,8.88,0.01
9.87,9.02,0.01
9.87,9.16,0.01
9.87,9.30,0.01
9.87,9.44,0.01
9.87,9.59,0.00
9.87,9.73,0.00
9.87,9.87,0.00
9.87,10.01,0.00
9.87,10.15,0.00
9.87,10.29,0.00
9.87,10.43,0.00
9.87,10.58,0.00
9.87,10.72,0.00
9.87,10.86,0.00
9.87,11.00,0.00
10.01,-3.00,0.00
10.01,-2.86,0.00
10.01,-2.72,0.00
10.01,-2.58,0.00
10.01,-2.43,0.00
10.01,-2.29,0.00
10.01,-2.15,0.00
10.01,-2.01,0.00
10.01,-1.87,0.00
10.01,-1.73,0.00
10.01,-1.59,0.00
10.01,-1.44,0.00
10.01,-1.30,0.00
10.01,-1.16,0.00
10.01,-1.02,0.00
10.01,-0.88,0.00
10.01,-0.74,0.00
10.01,-0.60,0.00
10.01,-0.45,0.00
10.01,-0.31,0.00
10.01,-0.17,0.00
10.01,-0.03,0.00
10.01,0.11,0.00
10.01,0.25,0.00
10.01,0.39,0.00
10.01,0.54,0.01
10.01,0.68,0.01
10.01,0.82,0.01
10.01,0.96,0.01
10.01,1.10,0.01
10.01,1.24,0.01
10.01,1.38,0.01
10.01,1.53,0.01
10.01,1.67,0.01
10.01,1.81,0.01
10.01,1.95,0.01
10.01,2.09,0.01
10.01,2.23,0.01
10.01,2.37,0.01
10.01,2.52,0.01
10.01,2.66,0.01
10.01,2.80,0.01
10.01,2.94,0.01
10.01,3.08,0.01
10.01,3.22,0.01
10.01,3.36,0.01
10.01,3.51,0.01
10.01,3.65,0.01
10.01,3.79,0.01
10.01,3.93,0.01
10.01,4.07,0.01
10.01,4.21,0.01
10.01,4.35,0.01
10.01,4.49,0.01
10.01,4.64,0.01
10.01,4.78,0.01
10.01,4.92,0.01
10.01,5.06,0.01
10.01,5.20,0.01
10.01,5.34,0.01
10.01,5.48,0.01
10.01,5.63,0.01
10.01,5.77,0.01
10.01,5.91,0.01
10.01,6.05,0.01
10.01,6.19,0.01
10.01,6.33,0.02
10.01,6.47,0.02
10.01,6.62,0.02
10.01,6.76,0.02
10.01,6.90,0.02
10.01,7.04,0.02
10.01,7.18,0.02
10.01,7.32,0.03
10.01,7.46,0.03
10.01,7.61,0.03
10.01,7.75,0.02
10.01,7.89,0.02
10.01,8.03,0.02
10.01,8.17,0.02
10.01,8.31,0.02
10.01,8.45,0.02
10.01,8.60,0.01
10.01,8.74,0.01
10.01,8.88,0.01
10.01,9.02,0.01
10.01,9.16,0.01
10.01,9.30,0.01
10.01,9.44,0.00
10.01,9.59,0.00
10.01,9.73,0.00
10.01,9.87,0.00
10.01,10.01,0.00
10.01,10.15,0.00
10.01,10.29,0.00
10.01,10.43,0.00
10.01,10.58,0.00
10.01,10.72,0.00
10.01,10.86,0.00
10.01,11.00,0.00
10.15,-3.00,0.00
10.15,-2.86,0.00
10.15,-2.72,0.00
10.15,-2.58,0.00
10.15,-2.43,0.00
10.15,-2.29,0.00
10.15,-2.15,0.00
10.15,-2.01,0.00
10.15,-1.87,0.00
10.15,-1.73,0.00
10.15,-1.59,0.00
10.15,-1.44,0.00
10.15,-1.30,0.00
10.15,-1.16,0.00
10.15,-1.02,0.00
10.15,-0.88,0.00
10.15,-0.74,0.00
10.15,-0.60,0.00
10.15,-0.45,0.00
10.15,-0.31,0.00
10.15,-0.17,0.00
10.15,-0.03,0.00
10.15,0.11,0.00
10.15,0.25,0.00
10.15,0.39,0.00
10.15,0.54,0.01
10.15,0.68,0.01
10.15,0.82,0.01
10.15,0.96,0.01
10.15,1.10,0.01
10.15,1.24,0.01
10.15,1.38,0.01
10.15,1.53,0.01
10.15,1.67,0.01
10.15,1.81,0.01
10.15,1.95,0.01
10.15,2.09,0.01
10.15,2.23,0.01
10.15,2.37,0.01
10.15,2.52,0.01
10.15,2.66,0.01
10.15,2.80,0.01
10.15,2.94,0.01
10.15,3.08,0.01
10.15,3.22,0.01
10.15,3.36,0.01
10.15,3.51,0.01
10.15,3.65,0.01
10.15,3.79,0.01
10.15,3.93,0.01
10.15,4.07,0.01
10.15,4.21,0.01
10.15,4.35,0.01
10.15,4.49,0.01
10.15,4.64,0.01
10.15,4.78,0.01
10.15,4.92,0.01
10.15,5.06,0.01
10.15,5.20,0.01
10.15,5.34,0.01
10.15,5.48,0.01
10.15,5.63,0.01
10.15,5.77,0.01
10.15,5.91,0.01
10.15,6.05,0.01
10.15,6.19,0.01
10.15,6.33,0.01
10.15,6.47,0.01
10.15,6.62,0.01
10.15,6.76,0.02
10.15,6.90,0.02
10.15,7.04,0.02
10.15,7.18,0.02
10.15,7.32,0.02
10.15,7.46,0.02
10.15,7.61,0.02
10.15,7.75,0.02
10.15,7.89,0.02
10.15,8.03,0.02
10.15,8.17,0.01
10.15,8.31,0.01
10.15,8.45,0.01
10.15,8.60,0.01
10.15,8.74,0.01
10.15,8.88,0.01
10.15,9.02,0.01
10.15,9.16,0.00
10.15,9.30,0.00
10.15,9.44,0.00
10.15,9.59,0.00
10.15,9.73,0.00
10.15,9.87,0.00
10.15,10.01,0.00
10.15,10.15,0.00
10.15,10.29,0.00
10.15,10.43,0.00
10.15,10.58,0.00
10.15,10.72,0.00
10.15,10.86,0.00
10.15,11.00,0.00
10.29,-3.00,0.00
10.29,-2.86,0.00
10.29,-2.72,0.00
10.29,-2.58,0.00
10.29,-2.43,0.00
10.29,-2.29,0.00
10.29,-2.15,0.00
10.29,-2.01,0.00
10.29,-1.87,0.00
10.29,-1.73,0.00
10.29,-1.59,0.00
10.29,-1.44,0.00
10.29,-1.30,0.00
10.29,-1.16,0.00
10.29,-1.02,0.00
10.29,-0.88,0.00
10.29,-0.74,0.00
10.29,-0.60,0.00
10.29,-0.45,0.00
10.29,-0.31,0.00
10.29,-0.17,0.00
10.29,-0.03,0.00
10.29,0.11,0.00
10.29,0.25,0.00
10.29,0.39,0.00
10.29,0.54,0.01
10.29,0.68,0.01
10.29,0.82,0.01
10.29,0.96,0.01
10.29,1.10,0.01
10.29,1.24,0.01
10.29,1.38,0.01
10.29,1.53,0.01
10.29,1.67,0.01
10.29,1.81,0.01
10.29,1.95,0.01
10.29,2.09,0.01
10.29,2.23,0.01
10.29,2.37,0.01
10.29,2.52,0.01
10.29,2.66,0.01
10.29,2.80,0.01
10.29,2.94,0.01
10.29,3.08,0.01
10.29,3.22,0.01
10.29,3.36,0.01
10.29,3.51,0.01
10.29,3.65,0.01
10.29,3.79,0.01
10.29,3.93,0.01
10.29,4.07,0.01
10.29,4.21,0.01
10.29,4.35,0.01
10.29,4.49,0.01
10.29,4.64,0.01
10.29,4.78,0.01
10.29,4.92,0.01
10.29,5.06,0.01
10.29,5.20,0.01
10.29,5.34,0.01
10.29,5.48,0.01
10.29,5.63,0.01
10.29,5.77,0.01
10.29,5.91,0.01
10.29,6.05,0.01
10.29,6.19,0.01
10.29,6.33,0.01
10.29,6.47,0.01
10.29,6.62,0.01
10.29,6.76,0.01
10.29,6.90,0.01
10.29,7.04,0.01
10.29,7.18,0.01
10.29,7.32,0.01
10.29,7.46,0.01
10.29,7.61,0.01
10.29,7.75,0.01
10.29,7.89,0.01
10.29,8.03,0.01
10.29,8.17,0.01
10.29,8.31,0.01
10.29,8.45,0.01
10.29,8.60,0.01
10.29,8.74,0.01
10.29,8.88,0.01
10.29,9.02,0.00
10.29,9.16,0.00
10.29,9.30,0.00
10.29,9.44,0.00
10.29,9.59,0.00
10.29,9.73,0.00
10.29,9.87,0.00
10.29,10.01,0.00
10.29,10.15,0.00
10.29,10.29,0.00
10.29,10.43,0.00
10.29,10.58,0.00
10.29,10.72,0.00
10.29,10.86,0.00
10.29,11.00,0.00
10.43,-3.00,0.00
10.43,-2.86,0.00
10.43,-2.72,0.00
10.43,-2.58,0.00
10.43,-2.43,0.00
10.43,-2.29,0.00
10.43,-2.15,0.00
10.43,-2.01,0.00
10.43,-1.87,0.00
10.43,-1.73,0.00
10.43,-1.59,0.00
10.43,-1.44,0.00
10.43,-1.30,0.00
10.43,-1.16,0.00
10.43,-1.02,0.00
10.43,-0.88,0.00
10.43,-0.74,0.00
10.43,-0.60,0.00
10.43,-0.45,0.00
10.43,-0.31,0.00
10.43,-0.17,0.00
10.43,-0.03,0.00
10.43,0.11,0.00
10.43,0.25,0.00
10.43,0.39,0.00
10.43,0.54,0.01
10.43,0.68,0.01
10.43,0.82,0.01
10.43,0.96,0.01
10.43,1.10,0.01
10.43,1.24,0.01
10.43,1.38,0.01
10.43,1.53,0.01
10.43,1.67,0.01
10.43,1.81,0.01
10.43,1.95,0.01
10.43,2.09,0.01
10.43,2.23,0.01
10.43,2.37,0.01
10.43,2.52,0.01
10.43,2.66,0.01
10.43,2.80,0.01
10.43,2.94,0.01
10.43,3.08,0.01
10.43,3.22,0.01
10.43,3.36,0.01
10.43,3.51,0.01
10.43,3.65,0.01
10.43,3.79,0.01
10.43,3.93,0.01
10.43,4.07,0.01
10.43,4.21,0.01
10.43,4.35,0.01
10.43,4.49,0.01
10.43,4.64,0.01
10.43,4.78,0.01
10.43,4.92,0.01
10.43,5.06,0.01
10.43,5.20,0.01
10.43,5.34,0.01
10.43,5.48,0.01
10.43,5.63,0.01
10.43,5.77,0.01
10.43,5.91,0.01
10.43,6.05,0.01
10.43,6.19,0.01
10.43,6.33,0.01
10.43,6.47,0.01
10.43,6.62,0.01
10.43,6.76,0.01
10.43,6.90,0.01
10.43,7.04,0.01
10.43,7.18,0.01
10.43,7.32,0.01
10.43,7.46,0.01
10.43,7.61,0.01
10.43,7.75,0.01
10.43,7.89,0.01
10.43,8.03,0.01
10.43,8.17,0.01
10.43,8.31,0.01
10.43,8.45,0.01
10.43,8.60,0.01
10.43,8.74,0.00
10.43,8.88,0.00
10.43,9.02,0.00
10.43,9.16,0.00
10.43,9.30,0.00
10.43,9.44,0.00
10.43,9.59,0.00
10.43,9.73,0.00
10.43,9.87,0.00
10.43,10.01,0.00
10.43,10.15,0.00
10.43,10.29,0.00
10.43,10.43,0.00
10.43,10.58,0.00
10.43,10.72,0.00
10.43,10.86,0.00
10.43,11.00,0.00
10.58,-3.00,0.00
10.58,-2.86,0.00
10.58,-2.72,0.00
10.58,-2.58,0.00
10.58,-2.43,0.00
10.58,-2.29,0.00
10.58,-2.15,0.00
10.58,-2.01,0.00
10.58,-1.87,0.00
10.58,-1.73,0.00
10.58,-1.59,0.00
10.58,-1.44,0.00
10.58,-1.30,0.00
10.58,-1.16,0.00
10.58,-1.02,0.00
10.58,-0.88,0.00
10.58,-0.74,0.00
10.58,-0.60,0.00
10.58,-0.45,0.00
10.58,-0.31,0.00
10.58,-0.17,0.00
10.58,-0.03,0.00
10.58,0.11,0.00
10.58,0.25,0.00
10.58,0.39,0.00
10.58,0.54,0.01
10.58,0.68,0.01
10.58,0.82,0.01
10.58,0.96,0.01
10.58,1.10,0.01
10.58,1.24,0.01
10.58,1.38,0.01
10.58,1.53,0.01
10.58,1.67,0.01
10.58,1.81,0.01
10.58,1.95,0.01
10.58,2.09,0.01
10.58,2.23,0.01
10.58,2.37,0.01
10.58,2.52,0.01
10.58,2.66,0.01
10.58,2.80,0.01
10.58,2.94,0.01
10.58,3.08,0.01
10.58,3.22,0.01
10.58,3.36,0.01
10.58,3.51,0.01
10.58,3.65,0.01
10.58,3.79,0.01
10.58,3.93,0.01
10.58,4.07,0.01
10.58,4.21,0.01
10.58,4.35,0.01
10.58,4.49,0.01
10.58,4.64,0.01
10.58,4.78,0.01
10.58,4.92,0.01
10.58,5.06,0.01
10.58,5.20,0.01
10.58,5.34,0.01
10.58,5.48,0.01
10.58,5.63,0.01
10.58,5.77,0.01
10.58,5.91,0.01
10.58,6.05,0.01
10.58,6.19,0.01
10.58,6.33,0.01
10.58,6.47,0.01
10.58,6.62,0.01
10.58,6.76,0.01
10.58,6.90,0.01
10.58,7.04,0.01
10.58,7.18,0.01
10.58,7.32,0.01
10.58,7.46,0.01
10.58,7.61,0.01
10.58,7.75,0.01
10.58,7.89,0.01
10.58,8.03,0.01
10.58,8.17,0.01
10.58,8.31,0.01
10.58,8.45,0.01
10.58,8.60,0.00
10.58,8.74,0.00
10.58,8.88,0.00
10.58,9.02,0.00
10.58,9.16,0.00
10.58,9.30,0.00
10.58,9.44,0.00
10.58,9.59,0.00
10.58,9.73,0.00
10.58,9.87,0.00
10.58,10.01,0.00
10.58,10.15,0.00
10.58,10.29,0.00
10.58,10.43,0.00
10.58,10.58,0.00
10.58,10.72,0.00
10.58,10.86,0.00
10.58,11.00,0.00
10.72,-3.00,0.00
10.72,-2.86,0.00
10.72,-2.72,0.00
10.72,-2.58,0.00
10.72,-2.43,0.00
10.72,-2.29,0.00
10.72,-2.15,0.00
10.72,-2.01,0.00
10.72,-1.87,0.00
10.72,-1.73,0.00
10.72,-1.59,0.00
10.72,-1.44,0.00
10.72,-1.30,0.00
10.72,-1.16,0.00
10.72,-1.02,0.00
10.72,-0.88,0.00
10.72,-0.74,0.00
10.72,-0.60,0.00
10.72,-0.45,0.00
10.72,-0.31,0.00
10.72,-0.17,0.00
10.72,-0.03,0.00
10.72,0.11,0.00
10.72,0.25,0.00
10.72,0.39,0.00
10.72,0.54,0.01
10.72,0.68,0.01
10.72,0.82,0.01
10.72,0.96,0.01
10.72,1.10,0.01
10.72,1.24,0.01
10.72,1.38,0.01
10.72,1.53,0.01
10.72,1.67,0.01
10.72,1.81,0.01
10.72,1.95,0.01
10.72,2.09,0.01
10.72,2.23,0.01
10.72,2.37,0.01
10.72,2.52,0.01
10.72,2.66,0.01
10.72,2.80,0.01
10.72,2.94,0.01
10.72,3.08,0.01
10.72,3.22,0.01
10.72,3.36,0.01
10.72,3.51,0.01
10.72,3.65,0.01
10.72,3.79,0.01
10.72,3.93,0.01
10.72,4.07,0.01
10.72,4.21,0.01
10.72,4.35,0.01
10.72,4.49,0.01
10.72,4.64,0.01
10.72,4.78,0.01
10.72,4.92,0.01
10.72,5.06,0.01
10.72,5.20,0.01
10.72,5.34,0.01
10.72,5.48,0.01
10.72,5.63,0.01
10.72,5.77,0.01
10.72,5.91,0.01
10.72,6.05,0.01
10.72,6.19,0.01
10.72,6.33,0.01
10.72,6.47,0.01
10.72,6.62,0.01
10.72,6.76,0.01
10.72,6.90,0.01
10.72,7.04,0.01
10.72,7.18,0.01
10.72,7.32,0.01
10.72,7.46,0.01
10.72,7.61,0.01
10.72,7.75,0.01
10.72,7.89,0.01
10.72,8.03,0.01
10.72,8.17,0.00
10.72,8.31,0.00
10.72,8.45,0.00
10.72,8.60,0.00
10.72,8.74,0.00
10.72,8.88,0.00
10.72,9.02,0.00
10.72,9.16,0.00
10.72,9.30,0.00
10.72,9.44,0.00
10.72,9.59,0.00
10.72,9.73,0.00
10.72,9.87,0.00
10.72,10.01,0.00
10.72,10.15,0.00
10.72,10.29,0.00
10.72,10.43,0.00
10.72,10.58,0.00
10.72,10.72,0.00
10.72,10.86,0.00
10.72,11.00,0.00
10.86,-3.00,0.00
10.86,-2.86,0.00
10.86,-2.72,0.00
10.86,-2.58,0.00
10.86,-2.43,0.00
10.86,-2.29,0.00
10.86,-2.15,0.00
10.86,-2.01,0.00
10.86,-1.87,0.00
10.86,-1.73,0.00
10.86,-1.59,0.00
10.86,-1.44,0.00
10.86,-1.30,0.00
10.86,-1.16,0.00
10.86,-1.02,0.00
10.86,-0.88,0.00
10.86,-0.74,0.00
10.86,-0.60,0.00
10.86,-0.45,0.00
10.86,-0.31,0.00
10.86,-0.17,0.00
10.86,-0.03,0.00
10.86,0.11,0.00
10.86,0.25,0.00
10.86,0.39,0.00
10.86,0.54,0.01
10.86,0.68,0.01
10.86,0.82,0.01
10.86,0.96,0.01
10.86,1.10,0.01
10.86,1.24,0.01
10.86,1.38,0.01
10.86,1.53,0.01
10.86,1.67,0.01
10.86,1.81,0.01
10.86,1.95,0.01
10.86,2.09,0.01
10.86,2.23,0.01
10.86,2.37,0.01
10.86,2.52,0.01
10.86,2.66,0.01
10.86,2.80,0.01
10.86,2.94,0.01
10.86,3.08,0.01
10.86,3.22,0.01
10.86,3.36,0.01
10.86,3.51,0.01
10.86,3.65,0.01
10.86,3.79,0.01
10.86,3.93,0.01
10.86,4.07,0.01
10.86,4.21,0.01
10.86,4.35,0.01
10.86,4.49,0.01
10.86,4.64,0.01
10.86,4.78,0.01
10.86,4.92,0.01
10.86,5.06,0.01
10.86,5.20,0.01
10.86,5.34,0.01
10.86,5.48,0.01
10.86,5.63,0.01
10.86,5.77,0.00
10.86,5.91,0.00
10.86,6.05,0.00
10.86,6.19,0.00
10.86,6.33,0.00
10.86,6.47,0.00
10.86,6.62,0.00
10.86,6.76,0.00
10.86,6.90,0.00
10.86,7.04,0.00
10.86,7.18,0.00
10.86,7.32,0.01
10.86,7.46,0.00
10.86,7.61,0.00
10.86,7.75,0.00
10.86,7.89,0.00
10.86,8.03,0.00
10.86,8.17,0.00
10.86,8.31,0.00
10.86,8.45,0.00
10.86,8.60,0.00
10.86,8.74,0.00
10.86,8.88,0.00
10.86,9.02,0.00
10.86,9.16,0.00
10.86,9.30,0.00
10.86,9.44,0.00
10.86,9.59,0.00
10.86,9.73,0.00
10.86,9.87,0.00
10.86,10.01,0.00
10.86,10.15,0.00
10.86,10.29,0.00
10.86,10.43,0.00
10.86,10.58,0.00
10.86,10.72,0.00
10.86,10.86,0.00
10.86,11.00,0.00
11.00,-3.00,0.00
11.00,-2.86,0.00
11.00,-2.72,0.00
11.00,-2.58,0.00
11.00,-2.43,0.00
11.00,-2.29,0.00
11.00,-2.15,0.00
11.00,-2.01,0.00
11.00,-1.87,0.00
11.00,-1.73,0.00
11.00,-1.59,0.00
11.00,-1.44,0.00
11.00,-1.30,0.00
11.00,-1.16,0.00
11.00,-1.02,0.00
11.00,-0.88,0.00
11.00,-0.74,0.00
11.00,-0.60,0.00
11.00,-0.45,0.00
11.00,-0.31,0.00
11.00,-0.17,0.00
11.00,-0.03,0.00
11.00,0.11,0.00
11.00,0.25,0.00
11.00,0.39,0.00
11.00,0.54,0.01
11.00,0.68,0.01
11.00,0.82,0.01
11.00,0.96,0.01
11.00,1.10,0.01
11.00,1.24,0.01
11.00,1.38,0.01
11.00,1.53,0.01
11.00,1.67,0.01
11.00,1.81,0.01
11.00,1.95,0.01
11.00,2.09,0.01
11.00,2.23,0.01
11.00,2.37,0.01
11.00,2.52,0.01
11.00,2.66,0.01
11.00,2.80,0.01
11.00,2.94,0.01
11.00,3.08,0.01
11.00,3.22,0.01
11.00,3.36,0.01
11.00,3.51,0.01
11.00,3.65,0.01
11.00,3.79,0.01
11.00,3.93,0.01
11.00,4.07,0.01
11.00,4.21,0.01
11.00,4.35,0.01
11.00,4.49,0.01
11.00,4.64,0.01
11.00,4.78,0.01
11.00,4.92,0.01
11.00,5.06,0.01
11.00,5.20,0.01
11.00,5.34,0.01
11.00,5.48,0.00
11.00,5.63,0.00
11.00,5.77,0.00
11.00,5.91,0.00
11.00,6.05,0.00
11.00,6.19,0.00
11.00,6.33,0.00
11.00,6.47,0.00
11.00,6.62,0.00
11.00,6.76,0.00
11.00,6.90,0.00
11.00,7.04,0.00
11.00,7.18,0.00
11.00,7.32,0.00
11.00,7.46,0.00
11.00,7.61,0.00
11.00,7.75,0.00
11.00,7.89,0.00
11.00,8.03,0.00
11.00,8.17,0.00
11.00,8.31,0.00
11.00,8.45,0.00
11.00,8.60,0.00
11.00,8.74,0.00
11.00,8.88,0.00
11.00,9.02,0.00
11.00,9.16,0.00
11.00,9.30,0.00
11.00,9.44,0.00
11.00,9.59,0.00
11.00,9.73,0.00
11.00,9.87,0.00
11.00,10.01,0.00
11.00,10.15,0.00
11.00,10.29,0.00
11.00,10.43,0.00
11.00,10.58,0.00
11.00,10.72,0.00
11.00,10.86,0.00
11.00,11.00,0.00


==> PlotCode/PlotData/SGD_Filtered_Run_42_part_1.csv <==
run,x,y,dx,dy,meta
42.0,3.55,1.78,0.0,0.0,1.0
42.0,6.81,2.99,3.26,1.21,0.99
42.0,6.49,2.9,-0.32,-0.09,0.99
42.0,7.51,-0.19,1.02,-3.09,0.98
42.0,3.88,7.95,-3.63,8.14,0.98
42.0,4.25,6.03,0.37,-1.92,0.97
42.0,4.23,5.96,-0.02,-0.07,0.97
42.0,4.51,5.94,0.28,-0.02,0.96
42.0,3.86,7.8,-0.65,1.86,0.96
42.0,4.28,6.13,0.42,-1.67,0.95


==> PlotCode/PlotData/SGD_Filtered_Run_42_part_2.csv <==
run,x,y,dx,dy,meta
42.0,3.88,7.84,-0.4,1.71,0.95
42.0,4.0,7.79,0.12,-0.05,0.94
42.0,4.14,7.75,0.14,-0.04,0.94
42.0,4.29,7.69,0.15,-0.06,0.94
42.0,3.91,6.25,-0.38,-1.44,0.93
42.0,4.04,6.28,0.13,0.03,0.93
42.0,4.05,7.71,0.01,1.43,0.92
42.0,4.19,7.67,0.14,-0.04,0.92
42.0,4.35,7.62,0.16,-0.05,0.91
42.0,4.57,7.56,0.22,-0.06,0.91
42.0,4.92,7.48,0.35,-0.08,0.9
42.0,5.64,7.31,0.72,-0.17,0.9
42.0,7.86,6.74,2.22,-0.57,0.89
42.0,5.12,7.58,-2.74,0.84,0.89
42.0,4.56,6.51,-0.56,-1.07,0.88
42.0,4.91,6.58,0.35,0.07,0.88
42.0,5.68,6.62,0.77,0.04,0.87
42.0,7.77,7.22,2.09,0.6,0.86
42.0,5.16,6.36,-2.61,-0.86,0.86
42.0,6.04,6.66,0.88,0.3,0.85
42.0,8.52,7.54,2.48,0.88,0.85
42.0,7.02,7.01,-1.5,-0.53,0.84
42.0,6.93,6.97,-0.09,-0.04,0.84
42.0,6.82,7.1,-0.11,0.13,0.83
42.0,7.63,6.64,0.81,-0.46,0.83
42.0,5.51,7.83,-2.12,1.19,0.82
42.0,6.67,7.18,1.16,-0.65,0.82
42.0,8.04,6.42,1.37,-0.76,0.81
42.0,6.02,7.52,-2.02,1.1,0.81
42.0,8.07,6.43,2.05,-1.09,0.8
42.0,6.15,7.45,-1.92,1.02,0.8
42.0,8.25,6.33,2.1,-1.12,0.79
42.0,6.67,7.17,-1.58,0.84,0.79
42.0,7.99,6.37,1.32,-0.8,0.79
42.0,6.19,7.52,-1.8,1.15,0.78
42.0,8.12,6.29,1.93,-1.23,0.78
42.0,6.54,7.3,-1.58,1.01,0.77
42.0,7.49,6.21,0.95,-1.09,0.77
42.0,6.18,8.13,-1.31,1.92,0.76
42.0,7.19,6.74,1.01,-1.39,0.76


==> PlotCode/PlotData/SGD_Filtered_Run_42_part_3.csv <==
run,x,y,dx,dy,meta
42.0,6.49,7.71,-0.7,0.97,0.75
42.0,7.75,5.96,1.26,-1.75,0.74
42.0,6.68,7.44,-1.07,1.48,0.74
42.0,7.71,6.02,1.03,-1.42,0.73
42.0,6.52,7.57,-1.19,1.55,0.73
42.0,7.82,6.04,1.3,-1.53,0.72
42.0,6.66,7.38,-1.16,1.34,0.72
42.0,7.74,6.18,1.08,-1.2,0.71
42.0,6.35,7.28,-1.39,1.1,0.71
42.0,8.09,6.54,1.74,-0.74,0.71
42.0,6.43,7.24,-1.66,0.7,0.7
42.0,8.04,6.57,1.61,-0.67,0.7
42.0,6.35,7.27,-1.69,0.7,0.69
42.0,8.03,6.57,1.68,-0.7,0.69
42.0,6.36,7.26,-1.67,0.69,0.68
42.0,7.99,6.59,1.63,-0.67,0.68
42.0,6.33,7.28,-1.66,0.69,0.67
42.0,7.96,6.6,1.63,-0.68,0.67
42.0,6.31,7.28,-1.65,0.68,0.66
42.0,7.92,6.62,1.61,-0.66,0.66
42.0,6.29,7.29,-1.63,0.67,0.65
42.0,7.89,6.64,1.6,-0.65,0.65
42.0,6.27,7.3,-1.62,0.66,0.64
42.0,7.86,6.59,1.59,-0.71,0.64
42.0,6.27,7.15,-1.59,0.56,0.63
42.0,7.24,6.78,0.97,-0.37,0.62
42.0,6.36,7.43,-0.88,0.65,0.62
42.0,7.71,6.52,1.35,-0.91,0.61
42.0,6.35,7.44,-1.36,0.92,0.61
42.0,7.68,6.55,1.33,-0.89,0.6
42.0,6.3,7.25,-1.38,0.7,0.6
42.0,7.76,6.73,1.46,-0.52,0.59
42.0,6.28,7.26,-1.48,0.53,0.59
42.0,7.72,6.74,1.44,-0.52,0.58
42.0,6.3,7.25,-1.42,0.51,0.58
42.0,7.7,6.75,1.4,-0.5,0.57
42.0,6.32,7.25,-1.38,0.5,0.57
42.0,7.69,6.69,1.37,-0.56,0.56
42.0,6.37,7.28,-1.32,0.59,0.56
42.0,7.64,6.72,1.27,-0.56,0.55


==> PlotCode/PlotData/SGD_Filtered_Run_42_part_4.csv <==
run,x,y,dx,dy,meta
42.0,6.38,7.28,-1.26,0.56,0.55
42.0,7.61,6.73,1.23,-0.55,0.54
42.0,6.32,7.27,-1.29,0.54,0.54
42.0,7.6,6.71,1.28,-0.56,0.53
42.0,6.43,7.28,-1.17,0.57,0.53
42.0,7.56,6.73,1.13,-0.55,0.52
42.0,6.45,7.27,-1.11,0.54,0.52
42.0,7.54,6.68,1.09,-0.59,0.52
42.0,6.5,7.3,-1.04,0.62,0.51
42.0,7.1,6.66,0.6,-0.64,0.51
42.0,6.87,7.41,-0.23,0.75,0.5
42.0,7.14,6.53,0.27,-0.88,0.49
42.0,6.85,7.49,-0.29,0.96,0.49
42.0,7.15,6.51,0.3,-0.98,0.48
42.0,6.86,7.48,-0.29,0.97,0.48
42.0,7.14,6.54,0.28,-0.94,0.47
42.0,6.87,7.45,-0.27,0.91,0.47
42.0,7.13,6.57,0.26,-0.88,0.46
42.0,6.88,7.41,-0.25,0.84,0.46
42.0,7.12,6.56,0.24,-0.85,0.45
42.0,6.89,7.4,-0.23,0.84,0.45
42.0,7.1,6.62,0.21,-0.78,0.44
42.0,6.9,7.36,-0.2,0.74,0.44
42.0,7.09,6.61,0.19,-0.75,0.43
42.0,6.91,7.21,-0.18,0.6,0.43
42.0,7.09,6.79,0.18,-0.42,0.42
42.0,6.91,7.21,-0.18,0.42,0.42
42.0,7.09,6.8,0.18,-0.41,0.42
42.0,6.92,7.19,-0.17,0.39,0.41
42.0,6.89,6.81,-0.03,-0.38,0.41
42.0,7.1,7.17,0.21,0.36,0.4
42.0,6.76,6.83,-0.34,-0.34,0.4
42.0,7.2,7.14,0.44,0.31,0.39
42.0,6.83,6.88,-0.37,-0.26,0.39
42.0,7.14,7.1,0.31,0.22,0.38
42.0,6.88,6.92,-0.26,-0.18,0.38
42.0,7.1,7.07,0.22,0.15,0.37
42.0,6.92,6.94,-0.18,-0.13,0.36
42.0,7.07,7.05,0.15,0.11,0.36
42.0,6.95,6.96,-0.12,-0.09,0.35


==> PlotCode/PlotData/SGD_Filtered_Run_42_part_5.csv <==
run,x,y,dx,dy,meta
42.0,7.04,7.03,0.09,0.07,0.35
42.0,6.97,6.98,-0.07,-0.05,0.34
42.0,7.02,7.02,0.05,0.04,0.34
42.0,6.98,6.99,-0.04,-0.03,0.33
42.0,7.01,7.01,0.03,0.02,0.33
42.0,6.99,6.99,-0.02,-0.02,0.32
42.0,7.01,7.0,0.02,0.01,0.32
42.0,7.0,7.0,-0.01,0.0,0.31
42.0,7.0,7.0,0.0,0.0,0.31
42.0,7.0,7.0,0.0,0.0,0.3
42.0,7.0,7.0,0.0,0.0,0.3
42.0,7.0,7.0,0.0,0.0,0.3
42.0,7.0,7.0,0.0,0.0,0.29
42.0,7.0,7.0,0.0,0.0,0.29
42.0,7.0,6.94,0.0,-0.06,0.28
42.0,6.87,7.04,-0.13,0.1,0.28
42.0,7.07,6.98,0.2,-0.06,0.27
42.0,6.97,7.01,-0.1,0.03,0.27
42.0,7.02,7.0,0.05,-0.01,0.26
42.0,6.87,7.0,-0.15,0.0,0.26
42.0,7.06,7.0,0.19,0.0,0.25
42.0,6.97,7.0,-0.09,0.0,0.24
42.0,7.01,7.0,0.04,0.0,0.24
42.0,7.0,7.0,-0.01,0.0,0.23
42.0,7.0,7.0,0.0,0.0,0.23
42.0,7.0,7.0,0.0,0.0,0.22
42.0,7.0,7.0,0.0,0.0,0.22
42.0,7.0,7.0,0.0,0.0,0.21
42.0,7.0,7.0,0.0,0.0,0.21
42.0,7.0,6.95,0.0,-0.05,0.2
42.0,7.0,7.02,0.0,0.07,0.2
42.0,7.0,7.0,0.0,-0.02,0.19
42.0,7.0,7.0,0.0,0.0,0.19
42.0,7.0,7.0,0.0,0.0,0.18
42.0,7.0,7.0,0.0,0.0,0.18
42.0,7.0,6.95,0.0,-0.05,0.17
42.0,7.0,7.01,0.0,0.06,0.17
42.0,7.0,7.0,0.0,-0.01,0.17
42.0,7.0,7.0,0.0,0.0,0.16
42.0,7.0,7.0,0.0,0.0,0.16
42.0,7.0,7.0,0.0,0.0,0.15
42.0,7.0,7.0,0.0,0.0,0.15
42.0,7.0,7.0,0.0,0.0,0.14
42.0,7.0,7.0,0.0,0.0,0.14
42.0,6.9,6.95,-0.1,-0.05,0.13
42.0,7.01,7.01,0.11,0.06,0.12
42.0,7.0,6.95,-0.01,-0.06,0.12
42.0,6.9,7.01,-0.1,0.06,0.11
42.0,6.9,7.0,0.0,-0.01,0.11
42.0,7.01,7.0,0.11,0.0,0.1
42.0,7.0,7.0,-0.01,0.0,0.1
42.0,7.0,7.0,0.0,0.0,0.09
42.0,7.0,7.0,0.0,0.0,0.09
42.0,6.91,7.0,-0.09,0.0,0.08
42.0,7.0,7.0,0.09,0.0,0.08
42.0,7.0,7.0,0.0,0.0,0.07
42.0,7.0,7.0,0.0,0.0,0.07
42.0,7.0,7.0,0.0,0.0,0.06
42.0,7.0,7.0,0.0,0.0,0.06
42.0,7.0,7.0,0.0,0.0,0.05
42.0,7.0,7.0,0.0,0.0,0.05
42.0,7.0,7.0,0.0,0.0,0.04
42.0,7.0,7.0,0.0,0.0,0.04
42.0,7.0,7.0,0.0,0.0,0.04
42.0,7.0,7.0,0.0,0.0,0.03
42.0,6.92,7.0,-0.08,0.0,0.03
42.0,6.99,6.96,0.07,-0.04,0.02
42.0,7.0,7.0,0.01,0.04,0.02
42.0,7.0,7.0,0.0,0.0,0.01
42.0,7.0,7.0,0.0,0.0,0.01
42.0,6.92,7.0,-0.08,0.0,0.0


==> PlotCode/PlotData/Starting_point.csv <==
run,x,y
42.00,3.55,1.78

==> PlotCode/PlotData/TrainingLoss_transformed.csv <==
-3.00,-3.00,43.14
-3.00,-2.86,43.07
-3.00,-2.72,42.96
-3.00,-2.58,42.80
-3.00,-2.43,42.62
-3.00,-2.29,42.42
-3.00,-2.15,42.21
-3.00,-2.01,41.99
-3.00,-1.87,41.78
-3.00,-1.73,41.57
-3.00,-1.59,41.37
-3.00,-1.44,41.17
-3.00,-1.30,40.98
-3.00,-1.16,40.79
-3.00,-1.02,40.61
-3.00,-0.88,40.43
-3.00,-0.74,40.26
-3.00,-0.60,40.09
-3.00,-0.45,39.92
-3.00,-0.31,39.76
-3.00,-0.17,39.60
-3.00,-0.03,39.45
-3.00,0.11,39.29
-3.00,0.25,39.14
-3.00,0.39,38.99
-3.00,0.54,38.84
-3.00,0.68,38.69
-3.00,0.82,38.54
-3.00,0.96,38.38
-3.00,1.10,38.23
-3.00,1.24,38.08
-3.00,1.38,37.92
-3.00,1.53,37.76
-3.00,1.67,37.61
-3.00,1.81,37.45
-3.00,1.95,37.29
-3.00,2.09,37.14
-3.00,2.23,36.98
-3.00,2.37,36.83
-3.00,2.52,36.68
-3.00,2.66,36.54
-3.00,2.80,36.40
-3.00,2.94,36.26
-3.00,3.08,36.13
-3.00,3.22,36.01
-3.00,3.36,35.89
-3.00,3.51,35.78
-3.00,3.65,35.68
-3.00,3.79,35.58
-3.00,3.93,35.49
-3.00,4.07,35.41
-3.00,4.21,35.34
-3.00,4.35,35.27
-3.00,4.49,35.21
-3.00,4.64,35.16
-3.00,4.78,35.11
-3.00,4.92,35.06
-3.00,5.06,35.03
-3.00,5.20,34.99
-3.00,5.34,34.96
-3.00,5.48,34.94
-3.00,5.63,34.91
-3.00,5.77,34.90
-3.00,5.91,34.88
-3.00,6.05,34.87
-3.00,6.19,34.86
-3.00,6.33,34.85
-3.00,6.47,34.84
-3.00,6.62,34.84
-3.00,6.76,34.84
-3.00,6.90,34.84
-3.00,7.04,34.84
-3.00,7.18,34.85
-3.00,7.32,34.86
-3.00,7.46,34.87
-3.00,7.61,34.89
-3.00,7.75,34.90
-3.00,7.89,34.93
-3.00,8.03,34.95
-3.00,8.17,34.98
-3.00,8.31,35.01
-3.00,8.45,35.04
-3.00,8.60,35.08
-3.00,8.74,35.12
-3.00,8.88,35.17
-3.00,9.02,35.22
-3.00,9.16,35.27
-3.00,9.30,35.32
-3.00,9.44,35.38
-3.00,9.59,35.45
-3.00,9.73,35.51
-3.00,9.87,35.58
-3.00,10.01,35.65
-3.00,10.15,35.73
-3.00,10.29,35.80
-3.00,10.43,35.87
-3.00,10.58,35.94
-3.00,10.72,36.00
-3.00,10.86,36.04
-3.00,11.00,36.07
-2.86,-3.00,43.07
-2.86,-2.86,43.01
-2.86,-2.72,42.90
-2.86,-2.58,42.75
-2.86,-2.43,42.56
-2.86,-2.29,42.36
-2.86,-2.15,42.15
-2.86,-2.01,41.93
-2.86,-1.87,41.72
-2.86,-1.73,41.52
-2.86,-1.59,41.32
-2.86,-1.44,41.12
-2.86,-1.30,40.93
-2.86,-1.16,40.74
-2.86,-1.02,40.56
-2.86,-0.88,40.38
-2.86,-0.74,40.21
-2.86,-0.60,40.04
-2.86,-0.45,39.88
-2.86,-0.31,39.72
-2.86,-0.17,39.57
-2.86,-0.03,39.41
-2.86,0.11,39.26
-2.86,0.25,39.11
-2.86,0.39,38.96
-2.86,0.54,38.81
-2.86,0.68,38.66
-2.86,0.82,38.51
-2.86,0.96,38.36
-2.86,1.10,38.21
-2.86,1.24,38.05
-2.86,1.38,37.89
-2.86,1.53,37.74
-2.86,1.67,37.58
-2.86,1.81,37.42
-2.86,1.95,37.26
-2.86,2.09,37.10
-2.86,2.23,36.94
-2.86,2.37,36.78
-2.86,2.52,36.63
-2.86,2.66,36.48
-2.86,2.80,36.34
-2.86,2.94,36.20
-2.86,3.08,36.06
-2.86,3.22,35.94
-2.86,3.36,35.82
-2.86,3.51,35.70
-2.86,3.65,35.60
-2.86,3.79,35.50
-2.86,3.93,35.41
-2.86,4.07,35.33
-2.86,4.21,35.25
-2.86,4.35,35.19
-2.86,4.49,35.13
-2.86,4.64,35.07
-2.86,4.78,35.02
-2.86,4.92,34.98
-2.86,5.06,34.95
-2.86,5.20,34.91
-2.86,5.34,34.89
-2.86,5.48,34.86
-2.86,5.63,34.84
-2.86,5.77,34.82
-2.86,5.91,34.81
-2.86,6.05,34.80
-2.86,6.19,34.79
-2.86,6.33,34.78
-2.86,6.47,34.77
-2.86,6.62,34.77
-2.86,6.76,34.77
-2.86,6.90,34.77
-2.86,7.04,34.78
-2.86,7.18,34.79
-2.86,7.32,34.80
-2.86,7.46,34.81
-2.86,7.61,34.82
-2.86,7.75,34.84
-2.86,7.89,34.86
-2.86,8.03,34.89
-2.86,8.17,34.92
-2.86,8.31,34.95
-2.86,8.45,34.98
-2.86,8.60,35.02
-2.86,8.74,35.06
-2.86,8.88,35.11
-2.86,9.02,35.16
-2.86,9.16,35.21
-2.86,9.30,35.26
-2.86,9.44,35.32
-2.86,9.59,35.38
-2.86,9.73,35.45
-2.86,9.87,35.52
-2.86,10.01,35.59
-2.86,10.15,35.67
-2.86,10.29,35.74
-2.86,10.43,35.81
-2.86,10.58,35.88
-2.86,10.72,35.94
-2.86,10.86,35.98
-2.86,11.00,36.00
-2.72,-3.00,42.96
-2.72,-2.86,42.90
-2.72,-2.72,42.79
-2.72,-2.58,42.63
-2.72,-2.43,42.45
-2.72,-2.29,42.25
-2.72,-2.15,42.04
-2.72,-2.01,41.83
-2.72,-1.87,41.62
-2.72,-1.73,41.41
-2.72,-1.59,41.21
-2.72,-1.44,41.02
-2.72,-1.30,40.83
-2.72,-1.16,40.65
-2.72,-1.02,40.47
-2.72,-0.88,40.30
-2.72,-0.74,40.13
-2.72,-0.60,39.97
-2.72,-0.45,39.81
-2.72,-0.31,39.66
-2.72,-0.17,39.51
-2.72,-0.03,39.36
-2.72,0.11,39.21
-2.72,0.25,39.06
-2.72,0.39,38.92
-2.72,0.54,38.77
-2.72,0.68,38.62
-2.72,0.82,38.47
-2.72,0.96,38.32
-2.72,1.10,38.16
-2.72,1.24,38.01
-2.72,1.38,37.85
-2.72,1.53,37.68
-2.72,1.67,37.52
-2.72,1.81,37.35
-2.72,1.95,37.19
-2.72,2.09,37.02
-2.72,2.23,36.85
-2.72,2.37,36.69
-2.72,2.52,36.53
-2.72,2.66,36.37
-2.72,2.80,36.22
-2.72,2.94,36.07
-2.72,3.08,35.93
-2.72,3.22,35.80
-2.72,3.36,35.67
-2.72,3.51,35.56
-2.72,3.65,35.45
-2.72,3.79,35.34
-2.72,3.93,35.25
-2.72,4.07,35.17
-2.72,4.21,35.09
-2.72,4.35,35.03
-2.72,4.49,34.97
-2.72,4.64,34.91
-2.72,4.78,34.87
-2.72,4.92,34.83
-2.72,5.06,34.79
-2.72,5.20,34.76
-2.72,5.34,34.74
-2.72,5.48,34.72
-2.72,5.63,34.70
-2.72,5.77,34.69
-2.72,5.91,34.67
-2.72,6.05,34.66
-2.72,6.19,34.66
-2.72,6.33,34.65
-2.72,6.47,34.65
-2.72,6.62,34.65
-2.72,6.76,34.65
-2.72,6.90,34.65
-2.72,7.04,34.66
-2.72,7.18,34.67
-2.72,7.32,34.68
-2.72,7.46,34.69
-2.72,7.61,34.71
-2.72,7.75,34.73
-2.72,7.89,34.75
-2.72,8.03,34.77
-2.72,8.17,34.80
-2.72,8.31,34.83
-2.72,8.45,34.87
-2.72,8.60,34.91
-2.72,8.74,34.95
-2.72,8.88,34.99
-2.72,9.02,35.04
-2.72,9.16,35.09
-2.72,9.30,35.15
-2.72,9.44,35.21
-2.72,9.59,35.27
-2.72,9.73,35.34
-2.72,9.87,35.40
-2.72,10.01,35.48
-2.72,10.15,35.55
-2.72,10.29,35.63
-2.72,10.43,35.70
-2.72,10.58,35.77
-2.72,10.72,35.82
-2.72,10.86,35.87
-2.72,11.00,35.89
-2.58,-3.00,42.80
-2.58,-2.86,42.75
-2.58,-2.72,42.63
-2.58,-2.58,42.48
-2.58,-2.43,42.29
-2.58,-2.29,42.09
-2.58,-2.15,41.89
-2.58,-2.01,41.68
-2.58,-1.87,41.47
-2.58,-1.73,41.27
-2.58,-1.59,41.07
-2.58,-1.44,40.88
-2.58,-1.30,40.70
-2.58,-1.16,40.52
-2.58,-1.02,40.35
-2.58,-0.88,40.19
-2.58,-0.74,40.03
-2.58,-0.60,39.87
-2.58,-0.45,39.72
-2.58,-0.31,39.57
-2.58,-0.17,39.43
-2.58,-0.03,39.29
-2.58,0.11,39.15
-2.58,0.25,39.01
-2.58,0.39,38.87
-2.58,0.54,38.72
-2.58,0.68,38.58
-2.58,0.82,38.43
-2.58,0.96,38.27
-2.58,1.10,38.12
-2.58,1.24,37.96
-2.58,1.38,37.79
-2.58,1.53,37.62
-2.58,1.67,37.45
-2.58,1.81,37.27
-2.58,1.95,37.10
-2.58,2.09,36.92
-2.58,2.23,36.74
-2.58,2.37,36.57
-2.58,2.52,36.39
-2.58,2.66,36.22
-2.58,2.80,36.06
-2.58,2.94,35.90
-2.58,3.08,35.75
-2.58,3.22,35.61
-2.58,3.36,35.47
-2.58,3.51,35.35
-2.58,3.65,35.23
-2.58,3.79,35.12
-2.58,3.93,35.03
-2.58,4.07,34.94
-2.58,4.21,34.86
-2.58,4.35,34.80
-2.58,4.49,34.74
-2.58,4.64,34.69
-2.58,4.78,34.65
-2.58,4.92,34.61
-2.58,5.06,34.58
-2.58,5.20,34.55
-2.58,5.34,34.53
-2.58,5.48,34.52
-2.58,5.63,34.50
-2.58,5.77,34.49
-2.58,5.91,34.49
-2.58,6.05,34.48
-2.58,6.19,34.48
-2.58,6.33,34.48
-2.58,6.47,34.48
-2.58,6.62,34.48
-2.58,6.76,34.48
-2.58,6.90,34.49
-2.58,7.04,34.49
-2.58,7.18,34.50
-2.58,7.32,34.52
-2.58,7.46,34.53
-2.58,7.61,34.55
-2.58,7.75,34.57
-2.58,7.89,34.59
-2.58,8.03,34.61
-2.58,8.17,34.64
-2.58,8.31,34.67
-2.58,8.45,34.71
-2.58,8.60,34.75
-2.58,8.74,34.79
-2.58,8.88,34.83
-2.58,9.02,34.88
-2.58,9.16,34.93
-2.58,9.30,34.99
-2.58,9.44,35.05
-2.58,9.59,35.11
-2.58,9.73,35.18
-2.58,9.87,35.25
-2.58,10.01,35.32
-2.58,10.15,35.39
-2.58,10.29,35.47
-2.58,10.43,35.54
-2.58,10.58,35.61
-2.58,10.72,35.67
-2.58,10.86,35.71
-2.58,11.00,35.73
-2.43,-3.00,42.62
-2.43,-2.86,42.56
-2.43,-2.72,42.45
-2.43,-2.58,42.29
-2.43,-2.43,42.11
-2.43,-2.29,41.92
-2.43,-2.15,41.71
-2.43,-2.01,41.50
-2.43,-1.87,41.30
-2.43,-1.73,41.10
-2.43,-1.59,40.91
-2.43,-1.44,40.73
-2.43,-1.30,40.55
-2.43,-1.16,40.38
-2.43,-1.02,40.22
-2.43,-0.88,40.06
-2.43,-0.74,39.91
-2.43,-0.60,39.76
-2.43,-0.45,39.62
-2.43,-0.31,39.49
-2.43,-0.17,39.35
-2.43,-0.03,39.22
-2.43,0.11,39.09
-2.43,0.25,38.96
-2.43,0.39,38.82
-2.43,0.54,38.68
-2.43,0.68,38.54
-2.43,0.82,38.39
-2.43,0.96,38.24
-2.43,1.10,38.08
-2.43,1.24,37.91
-2.43,1.38,37.74
-2.43,1.53,37.56
-2.43,1.67,37.38
-2.43,1.81,37.19
-2.43,1.95,37.00
-2.43,2.09,36.81
-2.43,2.23,36.61
-2.43,2.37,36.42
-2.43,2.52,36.23
-2.43,2.66,36.05
-2.43,2.80,35.87
-2.43,2.94,35.69
-2.43,3.08,35.53
-2.43,3.22,35.37
-2.43,3.36,35.22
-2.43,3.51,35.09
-2.43,3.65,34.96
-2.43,3.79,34.85
-2.43,3.93,34.75
-2.43,4.07,34.66
-2.43,4.21,34.58
-2.43,4.35,34.51
-2.43,4.49,34.46
-2.43,4.64,34.41
-2.43,4.78,34.37
-2.43,4.92,34.34
-2.43,5.06,34.31
-2.43,5.20,34.29
-2.43,5.34,34.28
-2.43,5.48,34.27
-2.43,5.63,34.26
-2.43,5.77,34.26
-2.43,5.91,34.26
-2.43,6.05,34.26
-2.43,6.19,34.26
-2.43,6.33,34.26
-2.43,6.47,34.27
-2.43,6.62,34.27
-2.43,6.76,34.28
-2.43,6.90,34.29
-2.43,7.04,34.30
-2.43,7.18,34.31
-2.43,7.32,34.32
-2.43,7.46,34.34
-2.43,7.61,34.35
-2.43,7.75,34.37
-2.43,7.89,34.40
-2.43,8.03,34.42
-2.43,8.17,34.45
-2.43,8.31,34.48
-2.43,8.45,34.52
-2.43,8.60,34.56
-2.43,8.74,34.60
-2.43,8.88,34.65
-2.43,9.02,34.69
-2.43,9.16,34.75
-2.43,9.30,34.80
-2.43,9.44,34.86
-2.43,9.59,34.92
-2.43,9.73,34.99
-2.43,9.87,35.06
-2.43,10.01,35.13
-2.43,10.15,35.20
-2.43,10.29,35.28
-2.43,10.43,35.35
-2.43,10.58,35.42
-2.43,10.72,35.48
-2.43,10.86,35.52
-2.43,11.00,35.54
-2.29,-3.00,42.42
-2.29,-2.86,42.36
-2.29,-2.72,42.25
-2.29,-2.58,42.09
-2.29,-2.43,41.92
-2.29,-2.29,41.72
-2.29,-2.15,41.52
-2.29,-2.01,41.32
-2.29,-1.87,41.12
-2.29,-1.73,40.93
-2.29,-1.59,40.74
-2.29,-1.44,40.56
-2.29,-1.30,40.39
-2.29,-1.16,40.23
-2.29,-1.02,40.08
-2.29,-0.88,39.93
-2.29,-0.74,39.80
-2.29,-0.60,39.66
-2.29,-0.45,39.54
-2.29,-0.31,39.41
-2.29,-0.17,39.29
-2.29,-0.03,39.17
-2.29,0.11,39.05
-2.29,0.25,38.93
-2.29,0.39,38.80
-2.29,0.54,38.67
-2.29,0.68,38.53
-2.29,0.82,38.38
-2.29,0.96,38.23
-2.29,1.10,38.07
-2.29,1.24,37.89
-2.29,1.38,37.71
-2.29,1.53,37.52
-2.29,1.67,37.33
-2.29,1.81,37.12
-2.29,1.95,36.91
-2.29,2.09,36.70
-2.29,2.23,36.49
-2.29,2.37,36.27
-2.29,2.52,36.06
-2.29,2.66,35.86
-2.29,2.80,35.65
-2.29,2.94,35.46
-2.29,3.08,35.28
-2.29,3.22,35.10
-2.29,3.36,34.94
-2.29,3.51,34.79
-2.29,3.65,34.66
-2.29,3.79,34.53
-2.29,3.93,34.43
-2.29,4.07,34.33
-2.29,4.21,34.25
-2.29,4.35,34.19
-2.29,4.49,34.13
-2.29,4.64,34.09
-2.29,4.78,34.05
-2.29,4.92,34.03
-2.29,5.06,34.01
-2.29,5.20,34.00
-2.29,5.34,33.99
-2.29,5.48,33.99
-2.29,5.63,33.99
-2.29,5.77,33.99
-2.29,5.91,34.00
-2.29,6.05,34.01
-2.29,6.19,34.01
-2.29,6.33,34.02
-2.29,6.47,34.03
-2.29,6.62,34.04
-2.29,6.76,34.05
-2.29,6.90,34.06
-2.29,7.04,34.08
-2.29,7.18,34.09
-2.29,7.32,34.11
-2.29,7.46,34.12
-2.29,7.61,34.14
-2.29,7.75,34.16
-2.29,7.89,34.19
-2.29,8.03,34.21
-2.29,8.17,34.24
-2.29,8.31,34.28
-2.29,8.45,34.31
-2.29,8.60,34.35
-2.29,8.74,34.39
-2.29,8.88,34.44
-2.29,9.02,34.49
-2.29,9.16,34.54
-2.29,9.30,34.59
-2.29,9.44,34.65
-2.29,9.59,34.71
-2.29,9.73,34.78
-2.29,9.87,34.85
-2.29,10.01,34.92
-2.29,10.15,35.00
-2.29,10.29,35.07
-2.29,10.43,35.14
-2.29,10.58,35.21
-2.29,10.72,35.27
-2.29,10.86,35.31
-2.29,11.00,35.33
-2.15,-3.00,42.21
-2.15,-2.86,42.15
-2.15,-2.72,42.04
-2.15,-2.58,41.89
-2.15,-2.43,41.71
-2.15,-2.29,41.52
-2.15,-2.15,41.32
-2.15,-2.01,41.12
-2.15,-1.87,40.93
-2.15,-1.73,40.75
-2.15,-1.59,40.57
-2.15,-1.44,40.40
-2.15,-1.30,40.24
-2.15,-1.16,40.09
-2.15,-1.02,39.95
-2.15,-0.88,39.82
-2.15,-0.74,39.70
-2.15,-0.60,39.58
-2.15,-0.45,39.47
-2.15,-0.31,39.36
-2.15,-0.17,39.25
-2.15,-0.03,39.15
-2.15,0.11,39.04
-2.15,0.25,38.93
-2.15,0.39,38.82
-2.15,0.54,38.69
-2.15,0.68,38.56
-2.15,0.82,38.42
-2.15,0.96,38.26
-2.15,1.10,38.09
-2.15,1.24,37.91
-2.15,1.38,37.72
-2.15,1.53,37.52
-2.15,1.67,37.30
-2.15,1.81,37.08
-2.15,1.95,36.85
-2.15,2.09,36.61
-2.15,2.23,36.37
-2.15,2.37,36.13
-2.15,2.52,35.89
-2.15,2.66,35.66
-2.15,2.80,35.43
-2.15,2.94,35.21
-2.15,3.08,35.01
-2.15,3.22,34.81
-2.15,3.36,34.63
-2.15,3.51,34.47
-2.15,3.65,34.32
-2.15,3.79,34.18
-2.15,3.93,34.07
-2.15,4.07,33.97
-2.15,4.21,33.88
-2.15,4.35,33.82
-2.15,4.49,33.76
-2.15,4.64,33.72
-2.15,4.78,33.70
-2.15,4.92,33.68
-2.15,5.06,33.67
-2.15,5.20,33.67
-2.15,5.34,33.67
-2.15,5.48,33.68
-2.15,5.63,33.69
-2.15,5.77,33.70
-2.15,5.91,33.72
-2.15,6.05,33.74
-2.15,6.19,33.75
-2.15,6.33,33.77
-2.15,6.47,33.78
-2.15,6.62,33.80
-2.15,6.76,33.81
-2.15,6.90,33.83
-2.15,7.04,33.85
-2.15,7.18,33.86
-2.15,7.32,33.88
-2.15,7.46,33.90
-2.15,7.61,33.92
-2.15,7.75,33.94
-2.15,7.89,33.97
-2.15,8.03,34.00
-2.15,8.17,34.03
-2.15,8.31,34.06
-2.15,8.45,34.09
-2.15,8.60,34.13
-2.15,8.74,34.18
-2.15,8.88,34.22
-2.15,9.02,34.27
-2.15,9.16,34.32
-2.15,9.30,34.38
-2.15,9.44,34.44
-2.15,9.59,34.50
-2.15,9.73,34.56
-2.15,9.87,34.63
-2.15,10.01,34.71
-2.15,10.15,34.78
-2.15,10.29,34.85
-2.15,10.43,34.93
-2.15,10.58,35.00
-2.15,10.72,35.05
-2.15,10.86,35.10
-2.15,11.00,35.12
-2.01,-3.00,41.99
-2.01,-2.86,41.93
-2.01,-2.72,41.83
-2.01,-2.58,41.68
-2.01,-2.43,41.50
-2.01,-2.29,41.32
-2.01,-2.15,41.12
-2.01,-2.01,40.93
-2.01,-1.87,40.75
-2.01,-1.73,40.57
-2.01,-1.59,40.40
-2.01,-1.44,40.25
-2.01,-1.30,40.10
-2.01,-1.16,39.96
-2.01,-1.02,39.84
-2.01,-0.88,39.72
-2.01,-0.74,39.62
-2.01,-0.60,39.52
-2.01,-0.45,39.43
-2.01,-0.31,39.34
-2.01,-0.17,39.25
-2.01,-0.03,39.17
-2.01,0.11,39.08
-2.01,0.25,38.98
-2.01,0.39,38.88
-2.01,0.54,38.77
-2.01,0.68,38.64
-2.01,0.82,38.50
-2.01,0.96,38.34
-2.01,1.10,38.17
-2.01,1.24,37.98
-2.01,1.38,37.78
-2.01,1.53,37.55
-2.01,1.67,37.32
-2.01,1.81,37.07
-2.01,1.95,36.81
-2.01,2.09,36.55
-2.01,2.23,36.28
-2.01,2.37,36.00
-2.01,2.52,35.73
-2.01,2.66,35.47
-2.01,2.80,35.21
-2.01,2.94,34.96
-2.01,3.08,34.72
-2.01,3.22,34.50
-2.01,3.36,34.30
-2.01,3.51,34.11
-2.01,3.65,33.94
-2.01,3.79,33.80
-2.01,3.93,33.67
-2.01,4.07,33.57
-2.01,4.21,33.48
-2.01,4.35,33.41
-2.01,4.49,33.36
-2.01,4.64,33.33
-2.01,4.78,33.31
-2.01,4.92,33.30
-2.01,5.06,33.30
-2.01,5.20,33.31
-2.01,5.34,33.32
-2.01,5.48,33.35
-2.01,5.63,33.37
-2.01,5.77,33.39
-2.01,5.91,33.42
-2.01,6.05,33.45
-2.01,6.19,33.47
-2.01,6.33,33.50
-2.01,6.47,33.52
-2.01,6.62,33.55
-2.01,6.76,33.57
-2.01,6.90,33.59
-2.01,7.04,33.61
-2.01,7.18,33.63
-2.01,7.32,33.65
-2.01,7.46,33.67
-2.01,7.61,33.70
-2.01,7.75,33.72
-2.01,7.89,33.75
-2.01,8.03,33.77
-2.01,8.17,33.80
-2.01,8.31,33.84
-2.01,8.45,33.87
-2.01,8.60,33.91
-2.01,8.74,33.96
-2.01,8.88,34.00
-2.01,9.02,34.05
-2.01,9.16,34.10
-2.01,9.30,34.16
-2.01,9.44,34.22
-2.01,9.59,34.28
-2.01,9.73,34.34
-2.01,9.87,34.41
-2.01,10.01,34.49
-2.01,10.15,34.56
-2.01,10.29,34.63
-2.01,10.43,34.71
-2.01,10.58,34.78
-2.01,10.72,34.83
-2.01,10.86,34.88
-2.01,11.00,34.90
-1.87,-3.00,41.78
-1.87,-2.86,41.72
-1.87,-2.72,41.62
-1.87,-2.58,41.47
-1.87,-2.43,41.30
-1.87,-2.29,41.12
-1.87,-2.15,40.93
-1.87,-2.01,40.75
-1.87,-1.87,40.57
-1.87,-1.73,40.40
-1.87,-1.59,40.25
-1.87,-1.44,40.10
-1.87,-1.30,39.97
-1.87,-1.16,39.85
-1.87,-1.02,39.75
-1.87,-0.88,39.65
-1.87,-0.74,39.57
-1.87,-0.60,39.49
-1.87,-0.45,39.42
-1.87,-0.31,39.36
-1.87,-0.17,39.30
-1.87,-0.03,39.23
-1.87,0.11,39.16
-1.87,0.25,39.09
-1.87,0.39,39.00
-1.87,0.54,38.90
-1.87,0.68,38.78
-1.87,0.82,38.64
-1.87,0.96,38.49
-1.87,1.10,38.31
-1.87,1.24,38.11
-1.87,1.38,37.88
-1.87,1.53,37.64
-1.87,1.67,37.38
-1.87,1.81,37.10
-1.87,1.95,36.81
-1.87,2.09,36.51
-1.87,2.23,36.20
-1.87,2.37,35.89
-1.87,2.52,35.58
-1.87,2.66,35.28
-1.87,2.80,34.98
-1.87,2.94,34.69
-1.87,3.08,34.42
-1.87,3.22,34.17
-1.87,3.36,33.94
-1.87,3.51,33.73
-1.87,3.65,33.54
-1.87,3.79,33.38
-1.87,3.93,33.24
-1.87,4.07,33.13
-1.87,4.21,33.04
-1.87,4.35,32.97
-1.87,4.49,32.92
-1.87,4.64,32.89
-1.87,4.78,32.88
-1.87,4.92,32.89
-1.87,5.06,32.90
-1.87,5.20,32.92
-1.87,5.34,32.95
-1.87,5.48,32.99
-1.87,5.63,33.03
-1.87,5.77,33.07
-1.87,5.91,33.11
-1.87,6.05,33.15
-1.87,6.19,33.19
-1.87,6.33,33.22
-1.87,6.47,33.26
-1.87,6.62,33.29
-1.87,6.76,33.32
-1.87,6.90,33.34
-1.87,7.04,33.37
-1.87,7.18,33.39
-1.87,7.32,33.42
-1.87,7.46,33.44
-1.87,7.61,33.47
-1.87,7.75,33.49
-1.87,7.89,33.52
-1.87,8.03,33.55
-1.87,8.17,33.58
-1.87,8.31,33.62
-1.87,8.45,33.65
-1.87,8.60,33.69
-1.87,8.74,33.74
-1.87,8.88,33.78
-1.87,9.02,33.83
-1.87,9.16,33.88
-1.87,9.30,33.94
-1.87,9.44,34.00
-1.87,9.59,34.06
-1.87,9.73,34.13
-1.87,9.87,34.19
-1.87,10.01,34.27
-1.87,10.15,34.34
-1.87,10.29,34.42
-1.87,10.43,34.49
-1.87,10.58,34.56
-1.87,10.72,34.61
-1.87,10.86,34.66
-1.87,11.00,34.68
-1.73,-3.00,41.57
-1.73,-2.86,41.52
-1.73,-2.72,41.41
-1.73,-2.58,41.27
-1.73,-2.43,41.10
-1.73,-2.29,40.93
-1.73,-2.15,40.75
-1.73,-2.01,40.57
-1.73,-1.87,40.40
-1.73,-1.73,40.25
-1.73,-1.59,40.11
-1.73,-1.44,39.98
-1.73,-1.30,39.87
-1.73,-1.16,39.77
-1.73,-1.02,39.68
-1.73,-0.88,39.61
-1.73,-0.74,39.55
-1.73,-0.60,39.51
-1.73,-0.45,39.46
-1.73,-0.31,39.43
-1.73,-0.17,39.39
-1.73,-0.03,39.35
-1.73,0.11,39.31
-1.73,0.25,39.25
-1.73,0.39,39.18
-1.73,0.54,39.10
-1.73,0.68,38.99
-1.73,0.82,38.86
-1.73,0.96,38.70
-1.73,1.10,38.51
-1.73,1.24,38.30
-1.73,1.38,38.06
-1.73,1.53,37.79
-1.73,1.67,37.50
-1.73,1.81,37.19
-1.73,1.95,36.86
-1.73,2.09,36.51
-1.73,2.23,36.16
-1.73,2.37,35.80
-1.73,2.52,35.45
-1.73,2.66,35.09
-1.73,2.80,34.75
-1.73,2.94,34.42
-1.73,3.08,34.11
-1.73,3.22,33.82
-1.73,3.36,33.56
-1.73,3.51,33.32
-1.73,3.65,33.11
-1.73,3.79,32.93
-1.73,3.93,32.78
-1.73,4.07,32.65
-1.73,4.21,32.56
-1.73,4.35,32.49
-1.73,4.49,32.45
-1.73,4.64,32.43
-1.73,4.78,32.42
-1.73,4.92,32.44
-1.73,5.06,32.47
-1.73,5.20,32.51
-1.73,5.34,32.56
-1.73,5.48,32.61
-1.73,5.63,32.67
-1.73,5.77,32.72
-1.73,5.91,32.78
-1.73,6.05,32.84
-1.73,6.19,32.89
-1.73,6.33,32.94
-1.73,6.47,32.98
-1.73,6.62,33.02
-1.73,6.76,33.06
-1.73,6.90,33.09
-1.73,7.04,33.13
-1.73,7.18,33.16
-1.73,7.32,33.19
-1.73,7.46,33.21
-1.73,7.61,33.24
-1.73,7.75,33.27
-1.73,7.89,33.30
-1.73,8.03,33.33
-1.73,8.17,33.36
-1.73,8.31,33.40
-1.73,8.45,33.44
-1.73,8.60,33.48
-1.73,8.74,33.52
-1.73,8.88,33.56
-1.73,9.02,33.61
-1.73,9.16,33.67
-1.73,9.30,33.72
-1.73,9.44,33.78
-1.73,9.59,33.84
-1.73,9.73,33.91
-1.73,9.87,33.98
-1.73,10.01,34.05
-1.73,10.15,34.12
-1.73,10.29,34.20
-1.73,10.43,34.27
-1.73,10.58,34.34
-1.73,10.72,34.40
-1.73,10.86,34.44
-1.73,11.00,34.46
-1.59,-3.00,41.37
-1.59,-2.86,41.32
-1.59,-2.72,41.21
-1.59,-2.58,41.07
-1.59,-2.43,40.91
-1.59,-2.29,40.74
-1.59,-2.15,40.57
-1.59,-2.01,40.40
-1.59,-1.87,40.25
-1.59,-1.73,40.11
-1.59,-1.59,39.98
-1.59,-1.44,39.87
-1.59,-1.30,39.78
-1.59,-1.16,39.70
-1.59,-1.02,39.65
-1.59,-0.88,39.60
-1.59,-0.74,39.57
-1.59,-0.60,39.56
-1.59,-0.45,39.55
-1.59,-0.31,39.54
-1.59,-0.17,39.54
-1.59,-0.03,39.53
-1.59,0.11,39.52
-1.59,0.25,39.49
-1.59,0.39,39.44
-1.59,0.54,39.37
-1.59,0.68,39.27
-1.59,0.82,39.14
-1.59,0.96,38.98
-1.59,1.10,38.79
-1.59,1.24,38.56
-1.59,1.38,38.30
-1.59,1.53,38.00
-1.59,1.67,37.67
-1.59,1.81,37.32
-1.59,1.95,36.95
-1.59,2.09,36.55
-1.59,2.23,36.15
-1.59,2.37,35.74
-1.59,2.52,35.33
-1.59,2.66,34.92
-1.59,2.80,34.53
-1.59,2.94,34.15
-1.59,3.08,33.79
-1.59,3.22,33.46
-1.59,3.36,33.15
-1.59,3.51,32.88
-1.59,3.65,32.64
-1.59,3.79,32.44
-1.59,3.93,32.27
-1.59,4.07,32.14
-1.59,4.21,32.04
-1.59,4.35,31.97
-1.59,4.49,31.93
-1.59,4.64,31.92
-1.59,4.78,31.93
-1.59,4.92,31.96
-1.59,5.06,32.01
-1.59,5.20,32.07
-1.59,5.34,32.13
-1.59,5.48,32.21
-1.59,5.63,32.28
-1.59,5.77,32.36
-1.59,5.91,32.44
-1.59,6.05,32.51
-1.59,6.19,32.58
-1.59,6.33,32.64
-1.59,6.47,32.70
-1.59,6.62,32.75
-1.59,6.76,32.80
-1.59,6.90,32.84
-1.59,7.04,32.88
-1.59,7.18,32.92
-1.59,7.32,32.95
-1.59,7.46,32.99
-1.59,7.61,33.02
-1.59,7.75,33.05
-1.59,7.89,33.08
-1.59,8.03,33.11
-1.59,8.17,33.15
-1.59,8.31,33.18
-1.59,8.45,33.22
-1.59,8.60,33.26
-1.59,8.74,33.30
-1.59,8.88,33.35
-1.59,9.02,33.40
-1.59,9.16,33.45
-1.59,9.30,33.51
-1.59,9.44,33.57
-1.59,9.59,33.63
-1.59,9.73,33.69
-1.59,9.87,33.76
-1.59,10.01,33.84
-1.59,10.15,33.91
-1.59,10.29,33.98
-1.59,10.43,34.06
-1.59,10.58,34.13
-1.59,10.72,34.18
-1.59,10.86,34.23
-1.59,11.00,34.25
-1.44,-3.00,41.17
-1.44,-2.86,41.12
-1.44,-2.72,41.02
-1.44,-2.58,40.88
-1.44,-2.43,40.73
-1.44,-2.29,40.56
-1.44,-2.15,40.40
-1.44,-2.01,40.25
-1.44,-1.87,40.10
-1.44,-1.73,39.98
-1.44,-1.59,39.87
-1.44,-1.44,39.78
-1.44,-1.30,39.72
-1.44,-1.16,39.67
-1.44,-1.02,39.64
-1.44,-0.88,39.63
-1.44,-0.74,39.63
-1.44,-0.60,39.65
-1.44,-0.45,39.68
-1.44,-0.31,39.71
-1.44,-0.17,39.75
-1.44,-0.03,39.78
-1.44,0.11,39.79
-1.44,0.25,39.79
-1.44,0.39,39.77
-1.44,0.54,39.72
-1.44,0.68,39.63
-1.44,0.82,39.51
-1.44,0.96,39.35
-1.44,1.10,39.14
-1.44,1.24,38.90
-1.44,1.38,38.61
-1.44,1.53,38.28
-1.44,1.67,37.91
-1.44,1.81,37.51
-1.44,1.95,37.08
-1.44,2.09,36.64
-1.44,2.23,36.17
-1.44,2.37,35.70
-1.44,2.52,35.23
-1.44,2.66,34.76
-1.44,2.80,34.30
-1.44,2.94,33.87
-1.44,3.08,33.45
-1.44,3.22,33.07
-1.44,3.36,32.72
-1.44,3.51,32.41
-1.44,3.65,32.14
-1.44,3.79,31.91
-1.44,3.93,31.73
-1.44,4.07,31.58
-1.44,4.21,31.47
-1.44,4.35,31.40
-1.44,4.49,31.37
-1.44,4.64,31.37
-1.44,4.78,31.39
-1.44,4.92,31.44
-1.44,5.06,31.51
-1.44,5.20,31.59
-1.44,5.34,31.68
-1.44,5.48,31.78
-1.44,5.63,31.88
-1.44,5.77,31.98
-1.44,5.91,32.08
-1.44,6.05,32.17
-1.44,6.19,32.26
-1.44,6.33,32.34
-1.44,6.47,32.41
-1.44,6.62,32.48
-1.44,6.76,32.54
-1.44,6.90,32.59
-1.44,7.04,32.64
-1.44,7.18,32.68
-1.44,7.32,32.72
-1.44,7.46,32.76
-1.44,7.61,32.79
-1.44,7.75,32.83
-1.44,7.89,32.86
-1.44,8.03,32.90
-1.44,8.17,32.93
-1.44,8.31,32.97
-1.44,8.45,33.01
-1.44,8.60,33.05
-1.44,8.74,33.09
-1.44,8.88,33.14
-1.44,9.02,33.19
-1.44,9.16,33.24
-1.44,9.30,33.30
-1.44,9.44,33.36
-1.44,9.59,33.42
-1.44,9.73,33.48
-1.44,9.87,33.55
-1.44,10.01,33.62
-1.44,10.15,33.70
-1.44,10.29,33.77
-1.44,10.43,33.85
-1.44,10.58,33.92
-1.44,10.72,33.97
-1.44,10.86,34.02
-1.44,11.00,34.04
-1.30,-3.00,40.98
-1.30,-2.86,40.93
-1.30,-2.72,40.83
-1.30,-2.58,40.70
-1.30,-2.43,40.55
-1.30,-2.29,40.39
-1.30,-2.15,40.24
-1.30,-2.01,40.10
-1.30,-1.87,39.97
-1.30,-1.73,39.87
-1.30,-1.59,39.78
-1.30,-1.44,39.72
-1.30,-1.30,39.68
-1.30,-1.16,39.66
-1.30,-1.02,39.66
-1.30,-0.88,39.69
-1.30,-0.74,39.73
-1.30,-0.60,39.79
-1.30,-0.45,39.86
-1.30,-0.31,39.94
-1.30,-0.17,40.02
-1.30,-0.03,40.08
-1.30,0.11,40.14
-1.30,0.25,40.17
-1.30,0.39,40.17
-1.30,0.54,40.14
-1.30,0.68,40.07
-1.30,0.82,39.96
-1.30,0.96,39.79
-1.30,1.10,39.58
-1.30,1.24,39.31
-1.30,1.38,38.99
-1.30,1.53,38.62
-1.30,1.67,38.21
-1.30,1.81,37.76
-1.30,1.95,37.27
-1.30,2.09,36.76
-1.30,2.23,36.23
-1.30,2.37,35.69
-1.30,2.52,35.14
-1.30,2.66,34.61
-1.30,2.80,34.08
-1.30,2.94,33.58
-1.30,3.08,33.11
-1.30,3.22,32.67
-1.30,3.36,32.27
-1.30,3.51,31.91
-1.30,3.65,31.61
-1.30,3.79,31.35
-1.30,3.93,31.14
-1.30,4.07,30.98
-1.30,4.21,30.86
-1.30,4.35,30.80
-1.30,4.49,30.77
-1.30,4.64,30.78
-1.30,4.78,30.82
-1.30,4.92,30.89
-1.30,5.06,30.98
-1.30,5.20,31.08
-1.30,5.34,31.20
-1.30,5.48,31.33
-1.30,5.63,31.45
-1.30,5.77,31.58
-1.30,5.91,31.70
-1.30,6.05,31.82
-1.30,6.19,31.93
-1.30,6.33,32.03
-1.30,6.47,32.12
-1.30,6.62,32.20
-1.30,6.76,32.27
-1.30,6.90,32.34
-1.30,7.04,32.39
-1.30,7.18,32.44
-1.30,7.32,32.49
-1.30,7.46,32.53
-1.30,7.61,32.57
-1.30,7.75,32.61
-1.30,7.89,32.65
-1.30,8.03,32.68
-1.30,8.17,32.72
-1.30,8.31,32.76
-1.30,8.45,32.80
-1.30,8.60,32.84
-1.30,8.74,32.88
-1.30,8.88,32.93
-1.30,9.02,32.98
-1.30,9.16,33.03
-1.30,9.30,33.09
-1.30,9.44,33.15
-1.30,9.59,33.21
-1.30,9.73,33.28
-1.30,9.87,33.35
-1.30,10.01,33.42
-1.30,10.15,33.49
-1.30,10.29,33.57
-1.30,10.43,33.64
-1.30,10.58,33.71
-1.30,10.72,33.77
-1.30,10.86,33.81
-1.30,11.00,33.83
-1.16,-3.00,40.79
-1.16,-2.86,40.74
-1.16,-2.72,40.65
-1.16,-2.58,40.52
-1.16,-2.43,40.38
-1.16,-2.29,40.23
-1.16,-2.15,40.09
-1.16,-2.01,39.96
-1.16,-1.87,39.85
-1.16,-1.73,39.77
-1.16,-1.59,39.71
-1.16,-1.44,39.67
-1.16,-1.30,39.66
-1.16,-1.16,39.68
-1.16,-1.02,39.72
-1.16,-0.88,39.79
-1.16,-0.74,39.87
-1.16,-0.60,39.98
-1.16,-0.45,40.10
-1.16,-0.31,40.22
-1.16,-0.17,40.34
-1.16,-0.03,40.45
-1.16,0.11,40.55
-1.16,0.25,40.62
-1.16,0.39,40.66
-1.16,0.54,40.65
-1.16,0.68,40.60
-1.16,0.82,40.49
-1.16,0.96,40.32
-1.16,1.10,40.09
-1.16,1.24,39.80
-1.16,1.38,39.45
-1.16,1.53,39.04
-1.16,1.67,38.58
-1.16,1.81,38.07
-1.16,1.95,37.51
-1.16,2.09,36.93
-1.16,2.23,36.32
-1.16,2.37,35.70
-1.16,2.52,35.08
-1.16,2.66,34.46
-1.16,2.80,33.86
-1.16,2.94,33.28
-1.16,3.08,32.74
-1.16,3.22,32.24
-1.16,3.36,31.79
-1.16,3.51,31.38
-1.16,3.65,31.03
-1.16,3.79,30.74
-1.16,3.93,30.51
-1.16,4.07,30.33
-1.16,4.21,30.21
-1.16,4.35,30.14
-1.16,4.49,30.12
-1.16,4.64,30.14
-1.16,4.78,30.20
-1.16,4.92,30.29
-1.16,5.06,30.41
-1.16,5.20,30.54
-1.16,5.34,30.69
-1.16,5.48,30.85
-1.16,5.63,31.00
-1.16,5.77,31.16
-1.16,5.91,31.31
-1.16,6.05,31.45
-1.16,6.19,31.58
-1.16,6.33,31.70
-1.16,6.47,31.82
-1.16,6.62,31.91
-1.16,6.76,32.00
-1.16,6.90,32.08
-1.16,7.04,32.15
-1.16,7.18,32.21
-1.16,7.32,32.26
-1.16,7.46,32.31
-1.16,7.61,32.35
-1.16,7.75,32.39
-1.16,7.89,32.43
-1.16,8.03,32.47
-1.16,8.17,32.51
-1.16,8.31,32.55
-1.16,8.45,32.59
-1.16,8.60,32.63
-1.16,8.74,32.68
-1.16,8.88,32.72
-1.16,9.02,32.77
-1.16,9.16,32.83
-1.16,9.30,32.88
-1.16,9.44,32.94
-1.16,9.59,33.01
-1.16,9.73,33.07
-1.16,9.87,33.14
-1.16,10.01,33.21
-1.16,10.15,33.29
-1.16,10.29,33.36
-1.16,10.43,33.44
-1.16,10.58,33.50
-1.16,10.72,33.56
-1.16,10.86,33.60
-1.16,11.00,33.63
-1.02,-3.00,40.61
-1.02,-2.86,40.56
-1.02,-2.72,40.47
-1.02,-2.58,40.35
-1.02,-2.43,40.22
-1.02,-2.29,40.08
-1.02,-2.15,39.95
-1.02,-2.01,39.84
-1.02,-1.87,39.75
-1.02,-1.73,39.68
-1.02,-1.59,39.65
-1.02,-1.44,39.64
-1.02,-1.30,39.66
-1.02,-1.16,39.72
-1.02,-1.02,39.80
-1.02,-0.88,39.92
-1.02,-0.74,40.05
-1.02,-0.60,40.21
-1.02,-0.45,40.38
-1.02,-0.31,40.55
-1.02,-0.17,40.73
-1.02,-0.03,40.89
-1.02,0.11,41.03
-1.02,0.25,41.14
-1.02,0.39,41.21
-1.02,0.54,41.23
-1.02,0.68,41.19
-1.02,0.82,41.09
-1.02,0.96,40.92
-1.02,1.10,40.68
-1.02,1.24,40.37
-1.02,1.38,39.98
-1.02,1.53,39.52
-1.02,1.67,39.00
-1.02,1.81,38.43
-1.02,1.95,37.80
-1.02,2.09,37.14
-1.02,2.23,36.45
-1.02,2.37,35.74
-1.02,2.52,35.03
-1.02,2.66,34.33
-1.02,2.80,33.64
-1.02,2.94,32.98
-1.02,3.08,32.37
-1.02,3.22,31.79
-1.02,3.36,31.28
-1.02,3.51,30.82
-1.02,3.65,30.43
-1.02,3.79,30.10
-1.02,3.93,29.84
-1.02,4.07,29.65
-1.02,4.21,29.52
-1.02,4.35,29.45
-1.02,4.49,29.43
-1.02,4.64,29.47
-1.02,4.78,29.55
-1.02,4.92,29.66
-1.02,5.06,29.81
-1.02,5.20,29.97
-1.02,5.34,30.15
-1.02,5.48,30.34
-1.02,5.63,30.53
-1.02,5.77,30.72
-1.02,5.91,30.90
-1.02,6.05,31.07
-1.02,6.19,31.23
-1.02,6.33,31.37
-1.02,6.47,31.51
-1.02,6.62,31.62
-1.02,6.76,31.73
-1.02,6.90,31.82
-1.02,7.04,31.90
-1.02,7.18,31.97
-1.02,7.32,32.03
-1.02,7.46,32.08
-1.02,7.61,32.13
-1.02,7.75,32.18
-1.02,7.89,32.22
-1.02,8.03,32.26
-1.02,8.17,32.30
-1.02,8.31,32.34
-1.02,8.45,32.39
-1.02,8.60,32.43
-1.02,8.74,32.48
-1.02,8.88,32.52
-1.02,9.02,32.57
-1.02,9.16,32.63
-1.02,9.30,32.68
-1.02,9.44,32.74
-1.02,9.59,32.81
-1.02,9.73,32.87
-1.02,9.87,32.94
-1.02,10.01,33.01
-1.02,10.15,33.09
-1.02,10.29,33.16
-1.02,10.43,33.24
-1.02,10.58,33.30
-1.02,10.72,33.36
-1.02,10.86,33.40
-1.02,11.00,33.43
-0.88,-3.00,40.43
-0.88,-2.86,40.38
-0.88,-2.72,40.30
-0.88,-2.58,40.19
-0.88,-2.43,40.06
-0.88,-2.29,39.94
-0.88,-2.15,39.82
-0.88,-2.01,39.72
-0.88,-1.87,39.65
-0.88,-1.73,39.61
-0.88,-1.59,39.61
-0.88,-1.44,39.63
-0.88,-1.30,39.69
-0.88,-1.16,39.79
-0.88,-1.02,39.92
-0.88,-0.88,40.08
-0.88,-0.74,40.27
-0.88,-0.60,40.48
-0.88,-0.45,40.70
-0.88,-0.31,40.94
-0.88,-0.17,41.17
-0.88,-0.03,41.38
-0.88,0.11,41.57
-0.88,0.25,41.73
-0.88,0.39,41.83
-0.88,0.54,41.88
-0.88,0.68,41.87
-0.88,0.82,41.77
-0.88,0.96,41.60
-0.88,1.10,41.34
-0.88,1.24,41.00
-0.88,1.38,40.58
-0.88,1.53,40.07
-0.88,1.67,39.49
-0.88,1.81,38.84
-0.88,1.95,38.14
-0.88,2.09,37.39
-0.88,2.23,36.61
-0.88,2.37,35.81
-0.88,2.52,35.00
-0.88,2.66,34.20
-0.88,2.80,33.42
-0.88,2.94,32.68
-0.88,3.08,31.98
-0.88,3.22,31.33
-0.88,3.36,30.75
-0.88,3.51,30.23
-0.88,3.65,29.79
-0.88,3.79,29.42
-0.88,3.93,29.13
-0.88,4.07,28.92
-0.88,4.21,28.78
-0.88,4.35,28.71
-0.88,4.49,28.71
-0.88,4.64,28.76
-0.88,4.78,28.86
-0.88,4.92,29.00
-0.88,5.06,29.17
-0.88,5.20,29.37
-0.88,5.34,29.59
-0.88,5.48,29.81
-0.88,5.63,30.04
-0.88,5.77,30.26
-0.88,5.91,30.47
-0.88,6.05,30.68
-0.88,6.19,30.86
-0.88,6.33,31.04
-0.88,6.47,31.19
-0.88,6.62,31.33
-0.88,6.76,31.45
-0.88,6.90,31.56
-0.88,7.04,31.65
-0.88,7.18,31.73
-0.88,7.32,31.80
-0.88,7.46,31.86
-0.88,7.61,31.92
-0.88,7.75,31.97
-0.88,7.89,32.01
-0.88,8.03,32.06
-0.88,8.17,32.10
-0.88,8.31,32.14
-0.88,8.45,32.19
-0.88,8.60,32.23
-0.88,8.74,32.28
-0.88,8.88,32.32
-0.88,9.02,32.38
-0.88,9.16,32.43
-0.88,9.30,32.49
-0.88,9.44,32.55
-0.88,9.59,32.61
-0.88,9.73,32.67
-0.88,9.87,32.74
-0.88,10.01,32.82
-0.88,10.15,32.89
-0.88,10.29,32.97
-0.88,10.43,33.04
-0.88,10.58,33.11
-0.88,10.72,33.16
-0.88,10.86,33.21
-0.88,11.00,33.23
-0.74,-3.00,40.26
-0.74,-2.86,40.21
-0.74,-2.72,40.13
-0.74,-2.58,40.03
-0.74,-2.43,39.91
-0.74,-2.29,39.80
-0.74,-2.15,39.70
-0.74,-2.01,39.62
-0.74,-1.87,39.57
-0.74,-1.73,39.56
-0.74,-1.59,39.58
-0.74,-1.44,39.64
-0.74,-1.30,39.74
-0.74,-1.16,39.88
-0.74,-1.02,40.06
-0.74,-0.88,40.27
-0.74,-0.74,40.51
-0.74,-0.60,40.78
-0.74,-0.45,41.07
-0.74,-0.31,41.36
-0.74,-0.17,41.65
-0.74,-0.03,41.92
-0.74,0.11,42.17
-0.74,0.25,42.37
-0.74,0.39,42.52
-0.74,0.54,42.60
-0.74,0.68,42.60
-0.74,0.82,42.52
-0.74,0.96,42.34
-0.74,1.10,42.07
-0.74,1.24,41.70
-0.74,1.38,41.23
-0.74,1.53,40.67
-0.74,1.67,40.02
-0.74,1.81,39.30
-0.74,1.95,38.51
-0.74,2.09,37.67
-0.74,2.23,36.79
-0.74,2.37,35.89
-0.74,2.52,34.98
-0.74,2.66,34.08
-0.74,2.80,33.21
-0.74,2.94,32.37
-0.74,3.08,31.58
-0.74,3.22,30.85
-0.74,3.36,30.20
-0.74,3.51,29.62
-0.74,3.65,29.12
-0.74,3.79,28.71
-0.74,3.93,28.39
-0.74,4.07,28.16
-0.74,4.21,28.01
-0.74,4.35,27.94
-0.74,4.49,27.95
-0.74,4.64,28.01
-0.74,4.78,28.14
-0.74,4.92,28.31
-0.74,5.06,28.51
-0.74,5.20,28.75
-0.74,5.34,29.00
-0.74,5.48,29.26
-0.74,5.63,29.53
-0.74,5.77,29.79
-0.74,5.91,30.04
-0.74,6.05,30.27
-0.74,6.19,30.49
-0.74,6.33,30.69
-0.74,6.47,30.87
-0.74,6.62,31.03
-0.74,6.76,31.17
-0.74,6.90,31.29
-0.74,7.04,31.40
-0.74,7.18,31.49
-0.74,7.32,31.57
-0.74,7.46,31.64
-0.74,7.61,31.70
-0.74,7.75,31.76
-0.74,7.89,31.81
-0.74,8.03,31.85
-0.74,8.17,31.90
-0.74,8.31,31.94
-0.74,8.45,31.99
-0.74,8.60,32.03
-0.74,8.74,32.08
-0.74,8.88,32.13
-0.74,9.02,32.18
-0.74,9.16,32.23
-0.74,9.30,32.29
-0.74,9.44,32.35
-0.74,9.59,32.41
-0.74,9.73,32.48
-0.74,9.87,32.55
-0.74,10.01,32.62
-0.74,10.15,32.70
-0.74,10.29,32.77
-0.74,10.43,32.85
-0.74,10.58,32.91
-0.74,10.72,32.97
-0.74,10.86,33.01
-0.74,11.00,33.04
-0.60,-3.00,40.09
-0.60,-2.86,40.05
-0.60,-2.72,39.97
-0.60,-2.58,39.87
-0.60,-2.43,39.77
-0.60,-2.29,39.66
-0.60,-2.15,39.58
-0.60,-2.01,39.52
-0.60,-1.87,39.50
-0.60,-1.73,39.51
-0.60,-1.59,39.56
-0.60,-1.44,39.66
-0.60,-1.30,39.80
-0.60,-1.16,39.98
-0.60,-1.02,40.21
-0.60,-0.88,40.48
-0.60,-0.74,40.78
-0.60,-0.60,41.12
-0.60,-0.45,41.46
-0.60,-0.31,41.82
-0.60,-0.17,42.17
-0.60,-0.03,42.50
-0.60,0.11,42.80
-0.60,0.25,43.06
-0.60,0.39,43.24
-0.60,0.54,43.36
-0.60,0.68,43.38
-0.60,0.82,43.31
-0.60,0.96,43.13
-0.60,1.10,42.84
-0.60,1.24,42.44
-0.60,1.38,41.93
-0.60,1.53,41.31
-0.60,1.67,40.59
-0.60,1.81,39.79
-0.60,1.95,38.91
-0.60,2.09,37.98
-0.60,2.23,37.00
-0.60,2.37,35.99
-0.60,2.52,34.98
-0.60,2.66,33.97
-0.60,2.80,32.99
-0.60,2.94,32.06
-0.60,3.08,31.18
-0.60,3.22,30.36
-0.60,3.36,29.63
-0.60,3.51,28.99
-0.60,3.65,28.44
-0.60,3.79,27.98
-0.60,3.93,27.63
-0.60,4.07,27.38
-0.60,4.21,27.22
-0.60,4.35,27.15
-0.60,4.49,27.16
-0.60,4.64,27.24
-0.60,4.78,27.39
-0.60,4.92,27.59
-0.60,5.06,27.83
-0.60,5.20,28.11
-0.60,5.34,28.40
-0.60,5.48,28.70
-0.60,5.63,29.01
-0.60,5.77,29.30
-0.60,5.91,29.59
-0.60,6.05,29.86
-0.60,6.19,30.11
-0.60,6.33,30.34
-0.60,6.47,30.55
-0.60,6.62,30.73
-0.60,6.76,30.89
-0.60,6.90,31.03
-0.60,7.04,31.15
-0.60,7.18,31.25
-0.60,7.32,31.34
-0.60,7.46,31.42
-0.60,7.61,31.49
-0.60,7.75,31.55
-0.60,7.89,31.60
-0.60,8.03,31.65
-0.60,8.17,31.70
-0.60,8.31,31.75
-0.60,8.45,31.79
-0.60,8.60,31.84
-0.60,8.74,31.89
-0.60,8.88,31.94
-0.60,9.02,31.99
-0.60,9.16,32.04
-0.60,9.30,32.10
-0.60,9.44,32.16
-0.60,9.59,32.22
-0.60,9.73,32.29
-0.60,9.87,32.36
-0.60,10.01,32.43
-0.60,10.15,32.51
-0.60,10.29,32.58
-0.60,10.43,32.66
-0.60,10.58,32.72
-0.60,10.72,32.78
-0.60,10.86,32.82
-0.60,11.00,32.85
-0.45,-3.00,39.92
-0.45,-2.86,39.88
-0.45,-2.72,39.81
-0.45,-2.58,39.72
-0.45,-2.43,39.63
-0.45,-2.29,39.54
-0.45,-2.15,39.47
-0.45,-2.01,39.43
-0.45,-1.87,39.43
-0.45,-1.73,39.47
-0.45,-1.59,39.55
-0.45,-1.44,39.69
-0.45,-1.30,39.87
-0.45,-1.16,40.10
-0.45,-1.02,40.38
-0.45,-0.88,40.71
-0.45,-0.74,41.07
-0.45,-0.60,41.47
-0.45,-0.45,41.88
-0.45,-0.31,42.30
-0.45,-0.17,42.72
-0.45,-0.03,43.11
-0.45,0.11,43.47
-0.45,0.25,43.77
-0.45,0.39,44.01
-0.45,0.54,44.15
-0.45,0.68,44.20
-0.45,0.82,44.14
-0.45,0.96,43.95
-0.45,1.10,43.65
-0.45,1.24,43.21
-0.45,1.38,42.66
-0.45,1.53,41.98
-0.45,1.67,41.19
-0.45,1.81,40.31
-0.45,1.95,39.34
-0.45,2.09,38.30
-0.45,2.23,37.22
-0.45,2.37,36.11
-0.45,2.52,34.98
-0.45,2.66,33.87
-0.45,2.80,32.78
-0.45,2.94,31.74
-0.45,3.08,30.77
-0.45,3.22,29.87
-0.45,3.36,29.05
-0.45,3.51,28.34
-0.45,3.65,27.74
-0.45,3.79,27.24
-0.45,3.93,26.85
-0.45,4.07,26.58
-0.45,4.21,26.41
-0.45,4.35,26.34
-0.45,4.49,26.36
-0.45,4.64,26.46
-0.45,4.78,26.63
-0.45,4.92,26.86
-0.45,5.06,27.14
-0.45,5.20,27.45
-0.45,5.34,27.79
-0.45,5.48,28.13
-0.45,5.63,28.48
-0.45,5.77,28.81
-0.45,5.91,29.14
-0.45,6.05,29.45
-0.45,6.19,29.73
-0.45,6.33,29.99
-0.45,6.47,30.22
-0.45,6.62,30.43
-0.45,6.76,30.61
-0.45,6.90,30.76
-0.45,7.04,30.90
-0.45,7.18,31.02
-0.45,7.32,31.12
-0.45,7.46,31.20
-0.45,7.61,31.28
-0.45,7.75,31.34
-0.45,7.89,31.40
-0.45,8.03,31.46
-0.45,8.17,31.51
-0.45,8.31,31.55
-0.45,8.45,31.60
-0.45,8.60,31.65
-0.45,8.74,31.70
-0.45,8.88,31.75
-0.45,9.02,31.80
-0.45,9.16,31.86
-0.45,9.30,31.91
-0.45,9.44,31.97
-0.45,9.59,32.04
-0.45,9.73,32.10
-0.45,9.87,32.17
-0.45,10.01,32.25
-0.45,10.15,32.32
-0.45,10.29,32.40
-0.45,10.43,32.47
-0.45,10.58,32.54
-0.45,10.72,32.60
-0.45,10.86,32.64
-0.45,11.00,32.66
-0.31,-3.00,39.76
-0.31,-2.86,39.72
-0.31,-2.72,39.66
-0.31,-2.58,39.58
-0.31,-2.43,39.49
-0.31,-2.29,39.41
-0.31,-2.15,39.36
-0.31,-2.01,39.34
-0.31,-1.87,39.36
-0.31,-1.73,39.43
-0.31,-1.59,39.55
-0.31,-1.44,39.72
-0.31,-1.30,39.95
-0.31,-1.16,40.23
-0.31,-1.02,40.56
-0.31,-0.88,40.95
-0.31,-0.74,41.37
-0.31,-0.60,41.83
-0.31,-0.45,42.31
-0.31,-0.31,42.80
-0.31,-0.17,43.28
-0.31,-0.03,43.73
-0.31,0.11,44.15
-0.31,0.25,44.50
-0.31,0.39,44.78
-0.31,0.54,44.96
-0.31,0.68,45.03
-0.31,0.82,44.98
-0.31,0.96,44.79
-0.31,1.10,44.46
-0.31,1.24,44.00
-0.31,1.38,43.40
-0.31,1.53,42.66
-0.31,1.67,41.80
-0.31,1.81,40.84
-0.31,1.95,39.78
-0.31,2.09,38.64
-0.31,2.23,37.45
-0.31,2.37,36.23
-0.31,2.52,34.99
-0.31,2.66,33.77
-0.31,2.80,32.57
-0.31,2.94,31.43
-0.31,3.08,30.36
-0.31,3.22,29.37
-0.31,3.36,28.48
-0.31,3.51,27.70
-0.31,3.65,27.03
-0.31,3.79,26.49
-0.31,3.93,26.07
-0.31,4.07,25.77
-0.31,4.21,25.59
-0.31,4.35,25.52
-0.31,4.49,25.55
-0.31,4.64,25.67
-0.31,4.78,25.87
-0.31,4.92,26.13
-0.31,5.06,26.44
-0.31,5.20,26.79
-0.31,5.34,27.17
-0.31,5.48,27.56
-0.31,5.63,27.94
-0.31,5.77,28.32
-0.31,5.91,28.69
-0.31,6.05,29.03
-0.31,6.19,29.35
-0.31,6.33,29.64
-0.31,6.47,29.90
-0.31,6.62,30.13
-0.31,6.76,30.33
-0.31,6.90,30.50
-0.31,7.04,30.65
-0.31,7.18,30.78
-0.31,7.32,30.89
-0.31,7.46,30.99
-0.31,7.61,31.07
-0.31,7.75,31.14
-0.31,7.89,31.20
-0.31,8.03,31.26
-0.31,8.17,31.31
-0.31,8.31,31.36
-0.31,8.45,31.41
-0.31,8.60,31.46
-0.31,8.74,31.51
-0.31,8.88,31.56
-0.31,9.02,31.62
-0.31,9.16,31.67
-0.31,9.30,31.73
-0.31,9.44,31.79
-0.31,9.59,31.85
-0.31,9.73,31.92
-0.31,9.87,31.99
-0.31,10.01,32.06
-0.31,10.15,32.14
-0.31,10.29,32.21
-0.31,10.43,32.29
-0.31,10.58,32.35
-0.31,10.72,32.41
-0.31,10.86,32.46
-0.31,11.00,32.48
-0.17,-3.00,39.60
-0.17,-2.86,39.57
-0.17,-2.72,39.51
-0.17,-2.58,39.43
-0.17,-2.43,39.36
-0.17,-2.29,39.29
-0.17,-2.15,39.26
-0.17,-2.01,39.26
-0.17,-1.87,39.30
-0.17,-1.73,39.40
-0.17,-1.59,39.55
-0.17,-1.44,39.76
-0.17,-1.30,40.03
-0.17,-1.16,40.36
-0.17,-1.02,40.74
-0.17,-0.88,41.18
-0.17,-0.74,41.67
-0.17,-0.60,42.19
-0.17,-0.45,42.73
-0.17,-0.31,43.29
-0.17,-0.17,43.83
-0.17,-0.03,44.35
-0.17,0.11,44.82
-0.17,0.25,45.23
-0.17,0.39,45.55
-0.17,0.54,45.76
-0.17,0.68,45.85
-0.17,0.82,45.81
-0.17,0.96,45.62
-0.17,1.10,45.28
-0.17,1.24,44.78
-0.17,1.38,44.13
-0.17,1.53,43.34
-0.17,1.67,42.41
-0.17,1.81,41.36
-0.17,1.95,40.21
-0.17,2.09,38.97
-0.17,2.23,37.68
-0.17,2.37,36.34
-0.17,2.52,35.00
-0.17,2.66,33.66
-0.17,2.80,32.36
-0.17,2.94,31.12
-0.17,3.08,29.95
-0.17,3.22,28.88
-0.17,3.36,27.91
-0.17,3.51,27.06
-0.17,3.65,26.34
-0.17,3.79,25.75
-0.17,3.93,25.30
-0.17,4.07,24.98
-0.17,4.21,24.78
-0.17,4.35,24.71
-0.17,4.49,24.75
-0.17,4.64,24.89
-0.17,4.78,25.11
-0.17,4.92,25.41
-0.17,5.06,25.75
-0.17,5.20,26.14
-0.17,5.34,26.56
-0.17,5.48,26.99
-0.17,5.63,27.42
-0.17,5.77,27.84
-0.17,5.91,28.24
-0.17,6.05,28.62
-0.17,6.19,28.97
-0.17,6.33,29.29
-0.17,6.47,29.57
-0.17,6.62,29.83
-0.17,6.76,30.05
-0.17,6.90,30.24
-0.17,7.04,30.41
-0.17,7.18,30.55
-0.17,7.32,30.67
-0.17,7.46,30.77
-0.17,7.61,30.86
-0.17,7.75,30.94
-0.17,7.89,31.00
-0.17,8.03,31.07
-0.17,8.17,31.12
-0.17,8.31,31.17
-0.17,8.45,31.23
-0.17,8.60,31.28
-0.17,8.74,31.33
-0.17,8.88,31.38
-0.17,9.02,31.43
-0.17,9.16,31.49
-0.17,9.30,31.55
-0.17,9.44,31.61
-0.17,9.59,31.67
-0.17,9.73,31.74
-0.17,9.87,31.81
-0.17,10.01,31.88
-0.17,10.15,31.96
-0.17,10.29,32.03
-0.17,10.43,32.11
-0.17,10.58,32.18
-0.17,10.72,32.23
-0.17,10.86,32.28
-0.17,11.00,32.30
-0.03,-3.00,39.45
-0.03,-2.86,39.42
-0.03,-2.72,39.36
-0.03,-2.58,39.29
-0.03,-2.43,39.22
-0.03,-2.29,39.17
-0.03,-2.15,39.15
-0.03,-2.01,39.17
-0.03,-1.87,39.24
-0.03,-1.73,39.36
-0.03,-1.59,39.55
-0.03,-1.44,39.79
-0.03,-1.30,40.10
-0.03,-1.16,40.47
-0.03,-1.02,40.91
-0.03,-0.88,41.40
-0.03,-0.74,41.95
-0.03,-0.60,42.53
-0.03,-0.45,43.14
-0.03,-0.31,43.75
-0.03,-0.17,44.36
-0.03,-0.03,44.94
-0.03,0.11,45.47
-0.03,0.25,45.92
-0.03,0.39,46.28
-0.03,0.54,46.53
-0.03,0.68,46.64
-0.03,0.82,46.61
-0.03,0.96,46.41
-0.03,1.10,46.05
-0.03,1.24,45.53
-0.03,1.38,44.83
-0.03,1.53,43.98
-0.03,1.67,42.99
-0.03,1.81,41.86
-0.03,1.95,40.62
-0.03,2.09,39.29
-0.03,2.23,37.89
-0.03,2.37,36.45
-0.03,2.52,35.00
-0.03,2.66,33.56
-0.03,2.80,32.16
-0.03,2.94,30.82
-0.03,3.08,29.56
-0.03,3.22,28.39
-0.03,3.36,27.35
-0.03,3.51,26.44
-0.03,3.65,25.66
-0.03,3.79,25.03
-0.03,3.93,24.54
-0.03,4.07,24.20
-0.03,4.21,24.00
-0.03,4.35,23.93
-0.03,4.49,23.98
-0.03,4.64,24.13
-0.03,4.78,24.38
-0.03,4.92,24.70
-0.03,5.06,25.08
-0.03,5.20,25.51
-0.03,5.34,25.97
-0.03,5.48,26.43
-0.03,5.63,26.90
-0.03,5.77,27.36
-0.03,5.91,27.80
-0.03,6.05,28.21
-0.03,6.19,28.60
-0.03,6.33,28.94
-0.03,6.47,29.26
-0.03,6.62,29.53
-0.03,6.76,29.77
-0.03,6.90,29.98
-0.03,7.04,30.16
-0.03,7.18,30.32
-0.03,7.32,30.45
-0.03,7.46,30.56
-0.03,7.61,30.66
-0.03,7.75,30.74
-0.03,7.89,30.81
-0.03,8.03,30.87
-0.03,8.17,30.93
-0.03,8.31,30.99
-0.03,8.45,31.04
-0.03,8.60,31.09
-0.03,8.74,31.15
-0.03,8.88,31.20
-0.03,9.02,31.25
-0.03,9.16,31.31
-0.03,9.30,31.37
-0.03,9.44,31.43
-0.03,9.59,31.50
-0.03,9.73,31.56
-0.03,9.87,31.63
-0.03,10.01,31.71
-0.03,10.15,31.78
-0.03,10.29,31.86
-0.03,10.43,31.93
-0.03,10.58,32.00
-0.03,10.72,32.06
-0.03,10.86,32.10
-0.03,11.00,32.12
0.11,-3.00,39.30
0.11,-2.86,39.27
0.11,-2.72,39.21
0.11,-2.58,39.15
0.11,-2.43,39.09
0.11,-2.29,39.06
0.11,-2.15,39.05
0.11,-2.01,39.09
0.11,-1.87,39.18
0.11,-1.73,39.32
0.11,-1.59,39.53
0.11,-1.44,39.81
0.11,-1.30,40.16
0.11,-1.16,40.58
0.11,-1.02,41.06
0.11,-0.88,41.61
0.11,-0.74,42.20
0.11,-0.60,42.84
0.11,-0.45,43.51
0.11,-0.31,44.18
0.11,-0.17,44.85
0.11,-0.03,45.48
0.11,0.11,46.06
0.11,0.25,46.56
0.11,0.39,46.96
0.11,0.54,47.24
0.11,0.68,47.37
0.11,0.82,47.34
0.11,0.96,47.15
0.11,1.10,46.77
0.11,1.24,46.22
0.11,1.38,45.48
0.11,1.53,44.58
0.11,1.67,43.52
0.11,1.81,42.32
0.11,1.95,40.99
0.11,2.09,39.57
0.11,2.23,38.08
0.11,2.37,36.55
0.11,2.52,35.00
0.11,2.66,33.46
0.11,2.80,31.96
0.11,2.94,30.52
0.11,3.08,29.17
0.11,3.22,27.93
0.11,3.36,26.82
0.11,3.51,25.84
0.11,3.65,25.01
0.11,3.79,24.34
0.11,3.93,23.83
0.11,4.07,23.46
0.11,4.21,23.25
0.11,4.35,23.18
0.11,4.49,23.24
0.11,4.64,23.41
0.11,4.78,23.68
0.11,4.92,24.03
0.11,5.06,24.44
0.11,5.20,24.91
0.11,5.34,25.40
0.11,5.48,25.90
0.11,5.63,26.41
0.11,5.77,26.90
0.11,5.91,27.38
0.11,6.05,27.83
0.11,6.19,28.24
0.11,6.33,28.61
0.11,6.47,28.95
0.11,6.62,29.25
0.11,6.76,29.51
0.11,6.90,29.73
0.11,7.04,29.93
0.11,7.18,30.09
0.11,7.32,30.23
0.11,7.46,30.35
0.11,7.61,30.45
0.11,7.75,30.54
0.11,7.89,30.62
0.11,8.03,30.68
0.11,8.17,30.75
0.11,8.31,30.80
0.11,8.45,30.86
0.11,8.60,30.91
0.11,8.74,30.97
0.11,8.88,31.02
0.11,9.02,31.08
0.11,9.16,31.13
0.11,9.30,31.19
0.11,9.44,31.26
0.11,9.59,31.32
0.11,9.73,31.39
0.11,9.87,31.46
0.11,10.01,31.53
0.11,10.15,31.61
0.11,10.29,31.68
0.11,10.43,31.76
0.11,10.58,31.83
0.11,10.72,31.88
0.11,10.86,31.93
0.11,11.00,31.95
0.25,-3.00,39.14
0.25,-2.86,39.12
0.25,-2.72,39.07
0.25,-2.58,39.01
0.25,-2.43,38.96
0.25,-2.29,38.93
0.25,-2.15,38.94
0.25,-2.01,39.00
0.25,-1.87,39.10
0.25,-1.73,39.27
0.25,-1.59,39.51
0.25,-1.44,39.82
0.25,-1.30,40.20
0.25,-1.16,40.66
0.25,-1.02,41.18
0.25,-0.88,41.77
0.25,-0.74,42.42
0.25,-0.60,43.11
0.25,-0.45,43.83
0.25,-0.31,44.56
0.25,-0.17,45.28
0.25,-0.03,45.96
0.25,0.11,46.59
0.25,0.25,47.13
0.25,0.39,47.56
0.25,0.54,47.87
0.25,0.68,48.02
0.25,0.82,48.00
0.25,0.96,47.80
0.25,1.10,47.41
0.25,1.24,46.83
0.25,1.38,46.06
0.25,1.53,45.11
0.25,1.67,43.99
0.25,1.81,42.72
0.25,1.95,41.32
0.25,2.09,39.82
0.25,2.23,38.24
0.25,2.37,36.61
0.25,2.52,34.97
0.25,2.66,33.34
0.25,2.80,31.76
0.25,2.94,30.24
0.25,3.08,28.81
0.25,3.22,27.50
0.25,3.36,26.32
0.25,3.51,25.29
0.25,3.65,24.41
0.25,3.79,23.70
0.25,3.93,23.16
0.25,4.07,22.78
0.25,4.21,22.56
0.25,4.35,22.49
0.25,4.49,22.55
0.25,4.64,22.74
0.25,4.78,23.03
0.25,4.92,23.40
0.25,5.06,23.85
0.25,5.20,24.34
0.25,5.34,24.87
0.25,5.48,25.41
0.25,5.63,25.95
0.25,5.77,26.47
0.25,5.91,26.98
0.25,6.05,27.45
0.25,6.19,27.89
0.25,6.33,28.29
0.25,6.47,28.65
0.25,6.62,28.97
0.25,6.76,29.25
0.25,6.90,29.49
0.25,7.04,29.69
0.25,7.18,29.87
0.25,7.32,30.02
0.25,7.46,30.14
0.25,7.61,30.25
0.25,7.75,30.34
0.25,7.89,30.42
0.25,8.03,30.50
0.25,8.17,30.56
0.25,8.31,30.62
0.25,8.45,30.68
0.25,8.60,30.73
0.25,8.74,30.79
0.25,8.88,30.84
0.25,9.02,30.90
0.25,9.16,30.96
0.25,9.30,31.02
0.25,9.44,31.08
0.25,9.59,31.15
0.25,9.73,31.22
0.25,9.87,31.29
0.25,10.01,31.36
0.25,10.15,31.44
0.25,10.29,31.51
0.25,10.43,31.59
0.25,10.58,31.66
0.25,10.72,31.72
0.25,10.86,31.76
0.25,11.00,31.78
0.39,-3.00,38.99
0.39,-2.86,38.97
0.39,-2.72,38.92
0.39,-2.58,38.87
0.39,-2.43,38.83
0.39,-2.29,38.81
0.39,-2.15,38.83
0.39,-2.01,38.90
0.39,-1.87,39.02
0.39,-1.73,39.21
0.39,-1.59,39.47
0.39,-1.44,39.81
0.39,-1.30,40.22
0.39,-1.16,40.71
0.39,-1.02,41.27
0.39,-0.88,41.90
0.39,-0.74,42.59
0.39,-0.60,43.32
0.39,-0.45,44.09
0.39,-0.31,44.86
0.39,-0.17,45.63
0.39,-0.03,46.35
0.39,0.11,47.02
0.39,0.25,47.60
0.39,0.39,48.06
0.39,0.54,48.39
0.39,0.68,48.55
0.39,0.82,48.54
0.39,0.96,48.34
0.39,1.10,47.94
0.39,1.24,47.33
0.39,1.38,46.53
0.39,1.53,45.54
0.39,1.67,44.37
0.39,1.81,43.04
0.39,1.95,41.57
0.39,2.09,40.00
0.39,2.23,38.35
0.39,2.37,36.65
0.39,2.52,34.93
0.39,2.66,33.22
0.39,2.80,31.56
0.39,2.94,29.97
0.39,3.08,28.47
0.39,3.22,27.10
0.39,3.36,25.86
0.39,3.51,24.78
0.39,3.65,23.87
0.39,3.79,23.12
0.39,3.93,22.56
0.39,4.07,22.16
0.39,4.21,21.93
0.39,4.35,21.86
0.39,4.49,21.93
0.39,4.64,22.13
0.39,4.78,22.44
0.39,4.92,22.84
0.39,5.06,23.30
0.39,5.20,23.83
0.39,5.34,24.38
0.39,5.48,24.95
0.39,5.63,25.52
0.39,5.77,26.07
0.39,5.91,26.61
0.39,6.05,27.11
0.39,6.19,27.57
0.39,6.33,27.99
0.39,6.47,28.37
0.39,6.62,28.70
0.39,6.76,28.99
0.39,6.90,29.25
0.39,7.04,29.46
0.39,7.18,29.65
0.39,7.32,29.80
0.39,7.46,29.94
0.39,7.61,30.05
0.39,7.75,30.15
0.39,7.89,30.23
0.39,8.03,30.31
0.39,8.17,30.38
0.39,8.31,30.44
0.39,8.45,30.50
0.39,8.60,30.56
0.39,8.74,30.61
0.39,8.88,30.67
0.39,9.02,30.73
0.39,9.16,30.79
0.39,9.30,30.85
0.39,9.44,30.91
0.39,9.59,30.98
0.39,9.73,31.05
0.39,9.87,31.12
0.39,10.01,31.20
0.39,10.15,31.27
0.39,10.29,31.35
0.39,10.43,31.42
0.39,10.58,31.49
0.39,10.72,31.55
0.39,10.86,31.59
0.39,11.00,31.62
0.54,-3.00,38.84
0.54,-2.86,38.82
0.54,-2.72,38.78
0.54,-2.58,38.73
0.54,-2.43,38.69
0.54,-2.29,38.68
0.54,-2.15,38.71
0.54,-2.01,38.79
0.54,-1.87,38.93
0.54,-1.73,39.13
0.54,-1.59,39.41
0.54,-1.44,39.77
0.54,-1.30,40.20
0.54,-1.16,40.72
0.54,-1.02,41.31
0.54,-0.88,41.97
0.54,-0.74,42.69
0.54,-0.60,43.47
0.54,-0.45,44.27
0.54,-0.31,45.08
0.54,-0.17,45.88
0.54,-0.03,46.64
0.54,0.11,47.34
0.54,0.25,47.94
0.54,0.39,48.43
0.54,0.54,48.78
0.54,0.68,48.95
0.54,0.82,48.95
0.54,0.96,48.74
0.54,1.10,48.33
0.54,1.24,47.71
0.54,1.38,46.88
0.54,1.53,45.85
0.54,1.67,44.64
0.54,1.81,43.27
0.54,1.95,41.75
0.54,2.09,40.12
0.54,2.23,38.41
0.54,2.37,36.64
0.54,2.52,34.86
0.54,2.66,33.09
0.54,2.80,31.36
0.54,2.94,29.71
0.54,3.08,28.16
0.54,3.22,26.74
0.54,3.36,25.45
0.54,3.51,24.33
0.54,3.65,23.39
0.54,3.79,22.62
0.54,3.93,22.03
0.54,4.07,21.62
0.54,4.21,21.39
0.54,4.35,21.31
0.54,4.49,21.39
0.54,4.64,21.60
0.54,4.78,21.92
0.54,4.92,22.34
0.54,5.06,22.83
0.54,5.20,23.37
0.54,5.34,23.95
0.54,5.48,24.54
0.54,5.63,25.13
0.54,5.77,25.71
0.54,5.91,26.27
0.54,6.05,26.79
0.54,6.19,27.27
0.54,6.33,27.71
0.54,6.47,28.10
0.54,6.62,28.45
0.54,6.76,28.75
0.54,6.90,29.01
0.54,7.04,29.24
0.54,7.18,29.43
0.54,7.32,29.59
0.54,7.46,29.73
0.54,7.61,29.85
0.54,7.75,29.95
0.54,7.89,30.04
0.54,8.03,30.12
0.54,8.17,30.19
0.54,8.31,30.26
0.54,8.45,30.32
0.54,8.60,30.38
0.54,8.74,30.44
0.54,8.88,30.50
0.54,9.02,30.56
0.54,9.16,30.62
0.54,9.30,30.68
0.54,9.44,30.75
0.54,9.59,30.81
0.54,9.73,30.88
0.54,9.87,30.96
0.54,10.01,31.03
0.54,10.15,31.11
0.54,10.29,31.18
0.54,10.43,31.26
0.54,10.58,31.33
0.54,10.72,31.39
0.54,10.86,31.43
0.54,11.00,31.45
0.68,-3.00,38.70
0.68,-2.86,38.67
0.68,-2.72,38.63
0.68,-2.58,38.59
0.68,-2.43,38.55
0.68,-2.29,38.55
0.68,-2.15,38.58
0.68,-2.01,38.67
0.68,-1.87,38.82
0.68,-1.73,39.03
0.68,-1.59,39.32
0.68,-1.44,39.70
0.68,-1.30,40.15
0.68,-1.16,40.68
0.68,-1.02,41.30
0.68,-0.88,41.98
0.68,-0.74,42.73
0.68,-0.60,43.53
0.68,-0.45,44.35
0.68,-0.31,45.19
0.68,-0.17,46.02
0.68,-0.03,46.81
0.68,0.11,47.53
0.68,0.25,48.16
0.68,0.39,48.66
0.68,0.54,49.02
0.68,0.68,49.20
0.68,0.82,49.20
0.68,0.96,48.99
0.68,1.10,48.58
0.68,1.24,47.94
0.68,1.38,47.09
0.68,1.53,46.04
0.68,1.67,44.80
0.68,1.81,43.38
0.68,1.95,41.83
0.68,2.09,40.16
0.68,2.23,38.40
0.68,2.37,36.59
0.68,2.52,34.76
0.68,2.66,32.94
0.68,2.80,31.17
0.68,2.94,29.47
0.68,3.08,27.88
0.68,3.22,26.42
0.68,3.36,25.10
0.68,3.51,23.95
0.68,3.65,22.98
0.68,3.79,22.19
0.68,3.93,21.59
0.68,4.07,21.17
0.68,4.21,20.93
0.68,4.35,20.86
0.68,4.49,20.94
0.68,4.64,21.16
0.68,4.78,21.49
0.68,4.92,21.92
0.68,5.06,22.42
0.68,5.20,22.98
0.68,5.34,23.58
0.68,5.48,24.19
0.68,5.63,24.80
0.68,5.77,25.39
0.68,5.91,25.96
0.68,6.05,26.50
0.68,6.19,26.99
0.68,6.33,27.44
0.68,6.47,27.85
0.68,6.62,28.21
0.68,6.76,28.52
0.68,6.90,28.79
0.68,7.04,29.02
0.68,7.18,29.22
0.68,7.32,29.39
0.68,7.46,29.53
0.68,7.61,29.65
0.68,7.75,29.76
0.68,7.89,29.85
0.68,8.03,29.93
0.68,8.17,30.01
0.68,8.31,30.08
0.68,8.45,30.14
0.68,8.60,30.20
0.68,8.74,30.27
0.68,8.88,30.33
0.68,9.02,30.39
0.68,9.16,30.45
0.68,9.30,30.52
0.68,9.44,30.58
0.68,9.59,30.65
0.68,9.73,30.72
0.68,9.87,30.79
0.68,10.01,30.87
0.68,10.15,30.95
0.68,10.29,31.02
0.68,10.43,31.10
0.68,10.58,31.17
0.68,10.72,31.23
0.68,10.86,31.27
0.68,11.00,31.29
0.82,-3.00,38.55
0.82,-2.86,38.52
0.82,-2.72,38.48
0.82,-2.58,38.44
0.82,-2.43,38.41
0.82,-2.29,38.41
0.82,-2.15,38.45
0.82,-2.01,38.54
0.82,-1.87,38.69
0.82,-1.73,38.91
0.82,-1.59,39.21
0.82,-1.44,39.59
0.82,-1.30,40.06
0.82,-1.16,40.60
0.82,-1.02,41.23
0.82,-0.88,41.93
0.82,-0.74,42.69
0.82,-0.60,43.50
0.82,-0.45,44.34
0.82,-0.31,45.20
0.82,-0.17,46.04
0.82,-0.03,46.84
0.82,0.11,47.57
0.82,0.25,48.21
0.82,0.39,48.73
0.82,0.54,49.09
0.82,0.68,49.28
0.82,0.82,49.28
0.82,0.96,49.07
0.82,1.10,48.65
0.82,1.24,48.01
0.82,1.38,47.14
0.82,1.53,46.08
0.82,1.67,44.82
0.82,1.81,43.38
0.82,1.95,41.80
0.82,2.09,40.11
0.82,2.23,38.32
0.82,2.37,36.48
0.82,2.52,34.62
0.82,2.66,32.78
0.82,2.80,30.98
0.82,2.94,29.25
0.82,3.08,27.64
0.82,3.22,26.15
0.82,3.36,24.81
0.82,3.51,23.65
0.82,3.65,22.66
0.82,3.79,21.86
0.82,3.93,21.25
0.82,4.07,20.82
0.82,4.21,20.58
0.82,4.35,20.51
0.82,4.49,20.59
0.82,4.64,20.81
0.82,4.78,21.15
0.82,4.92,21.59
0.82,5.06,22.10
0.82,5.20,22.67
0.82,5.34,23.27
0.82,5.48,23.89
0.82,5.63,24.52
0.82,5.77,25.12
0.82,5.91,25.70
0.82,6.05,26.25
0.82,6.19,26.75
0.82,6.33,27.21
0.82,6.47,27.62
0.82,6.62,27.98
0.82,6.76,28.30
0.82,6.90,28.57
0.82,7.04,28.81
0.82,7.18,29.01
0.82,7.32,29.18
0.82,7.46,29.33
0.82,7.61,29.46
0.82,7.75,29.57
0.82,7.89,29.66
0.82,8.03,29.75
0.82,8.17,29.82
0.82,8.31,29.90
0.82,8.45,29.96
0.82,8.60,30.03
0.82,8.74,30.09
0.82,8.88,30.16
0.82,9.02,30.22
0.82,9.16,30.28
0.82,9.30,30.35
0.82,9.44,30.42
0.82,9.59,30.49
0.82,9.73,30.56
0.82,9.87,30.64
0.82,10.01,30.71
0.82,10.15,30.79
0.82,10.29,30.87
0.82,10.43,30.94
0.82,10.58,31.01
0.82,10.72,31.07
0.82,10.86,31.12
0.82,11.00,31.14
0.96,-3.00,38.40
0.96,-2.86,38.37
0.96,-2.72,38.33
0.96,-2.58,38.29
0.96,-2.43,38.26
0.96,-2.29,38.26
0.96,-2.15,38.30
0.96,-2.01,38.39
0.96,-1.87,38.54
0.96,-1.73,38.77
0.96,-1.59,39.07
0.96,-1.44,39.45
0.96,-1.30,39.92
0.96,-1.16,40.47
0.96,-1.02,41.09
0.96,-0.88,41.80
0.96,-0.74,42.56
0.96,-0.60,43.38
0.96,-0.45,44.22
0.96,-0.31,45.08
0.96,-0.17,45.92
0.96,-0.03,46.73
0.96,0.11,47.47
0.96,0.25,48.11
0.96,0.39,48.62
0.96,0.54,48.99
0.96,0.68,49.18
0.96,0.82,49.18
0.96,0.96,48.97
0.96,1.10,48.54
0.96,1.24,47.90
0.96,1.38,47.03
0.96,1.53,45.96
0.96,1.67,44.69
0.96,1.81,43.25
0.96,1.95,41.67
0.96,2.09,39.96
0.96,2.23,38.16
0.96,2.37,36.32
0.96,2.52,34.45
0.96,2.66,32.59
0.96,2.80,30.78
0.96,2.94,29.05
0.96,3.08,27.43
0.96,3.22,25.93
0.96,3.36,24.59
0.96,3.51,23.41
0.96,3.65,22.42
0.96,3.79,21.62
0.96,3.93,21.00
0.96,4.07,20.58
0.96,4.21,20.33
0.96,4.35,20.26
0.96,4.49,20.34
0.96,4.64,20.56
0.96,4.78,20.90
0.96,4.92,21.34
0.96,5.06,21.86
0.96,5.20,22.43
0.96,5.34,23.04
0.96,5.48,23.66
0.96,5.63,24.29
0.96,5.77,24.90
0.96,5.91,25.48
0.96,6.05,26.02
0.96,6.19,26.53
0.96,6.33,26.99
0.96,6.47,27.40
0.96,6.62,27.76
0.96,6.76,28.08
0.96,6.90,28.36
0.96,7.04,28.60
0.96,7.18,28.80
0.96,7.32,28.98
0.96,7.46,29.13
0.96,7.61,29.26
0.96,7.75,29.37
0.96,7.89,29.47
0.96,8.03,29.56
0.96,8.17,29.64
0.96,8.31,29.71
0.96,8.45,29.78
0.96,8.60,29.85
0.96,8.74,29.92
0.96,8.88,29.99
0.96,9.02,30.05
0.96,9.16,30.12
0.96,9.30,30.19
0.96,9.44,30.26
0.96,9.59,30.33
0.96,9.73,30.40
0.96,9.87,30.48
0.96,10.01,30.56
0.96,10.15,30.64
0.96,10.29,30.71
0.96,10.43,30.79
0.96,10.58,30.86
0.96,10.72,30.92
0.96,10.86,30.96
0.96,11.00,30.99
1.10,-3.00,38.24
1.10,-2.86,38.22
1.10,-2.72,38.18
1.10,-2.58,38.14
1.10,-2.43,38.11
1.10,-2.29,38.10
1.10,-2.15,38.14
1.10,-2.01,38.23
1.10,-1.87,38.38
1.10,-1.73,38.60
1.10,-1.59,38.90
1.10,-1.44,39.28
1.10,-1.30,39.73
1.10,-1.16,40.28
1.10,-1.02,40.90
1.10,-0.88,41.59
1.10,-0.74,42.35
1.10,-0.60,43.15
1.10,-0.45,43.99
1.10,-0.31,44.84
1.10,-0.17,45.68
1.10,-0.03,46.47
1.10,0.11,47.20
1.10,0.25,47.83
1.10,0.39,48.34
1.10,0.54,48.71
1.10,0.68,48.89
1.10,0.82,48.89
1.10,0.96,48.68
1.10,1.10,48.25
1.10,1.24,47.61
1.10,1.38,46.75
1.10,1.53,45.68
1.10,1.67,44.42
1.10,1.81,42.99
1.10,1.95,41.41
1.10,2.09,39.71
1.10,2.23,37.93
1.10,2.37,36.09
1.10,2.52,34.23
1.10,2.66,32.39
1.10,2.80,30.59
1.10,2.94,28.87
1.10,3.08,27.25
1.10,3.22,25.77
1.10,3.36,24.43
1.10,3.51,23.26
1.10,3.65,22.27
1.10,3.79,21.47
1.10,3.93,20.86
1.10,4.07,20.44
1.10,4.21,20.19
1.10,4.35,20.12
1.10,4.49,20.20
1.10,4.64,20.42
1.10,4.78,20.76
1.10,4.92,21.20
1.10,5.06,21.71
1.10,5.20,22.28
1.10,5.34,22.88
1.10,5.48,23.50
1.10,5.63,24.12
1.10,5.77,24.72
1.10,5.91,25.30
1.10,6.05,25.84
1.10,6.19,26.34
1.10,6.33,26.79
1.10,6.47,27.20
1.10,6.62,27.56
1.10,6.76,27.88
1.10,6.90,28.16
1.10,7.04,28.40
1.10,7.18,28.60
1.10,7.32,28.78
1.10,7.46,28.93
1.10,7.61,29.06
1.10,7.75,29.17
1.10,7.89,29.27
1.10,8.03,29.37
1.10,8.17,29.45
1.10,8.31,29.53
1.10,8.45,29.60
1.10,8.60,29.67
1.10,8.74,29.75
1.10,8.88,29.81
1.10,9.02,29.88
1.10,9.16,29.96
1.10,9.30,30.03
1.10,9.44,30.10
1.10,9.59,30.17
1.10,9.73,30.25
1.10,9.87,30.32
1.10,10.01,30.40
1.10,10.15,30.48
1.10,10.29,30.56
1.10,10.43,30.64
1.10,10.58,30.71
1.10,10.72,30.77
1.10,10.86,30.81
1.10,11.00,30.84
1.24,-3.00,38.09
1.24,-2.86,38.07
1.24,-2.72,38.03
1.24,-2.58,37.98
1.24,-2.43,37.95
1.24,-2.29,37.94
1.24,-2.15,37.97
1.24,-2.01,38.05
1.24,-1.87,38.20
1.24,-1.73,38.41
1.24,-1.59,38.70
1.24,-1.44,39.06
1.24,-1.30,39.51
1.24,-1.16,40.03
1.24,-1.02,40.64
1.24,-0.88,41.31
1.24,-0.74,42.05
1.24,-0.60,42.83
1.24,-0.45,43.65
1.24,-0.31,44.47
1.24,-0.17,45.29
1.24,-0.03,46.06
1.24,0.11,46.77
1.24,0.25,47.39
1.24,0.39,47.89
1.24,0.54,48.23
1.24,0.68,48.41
1.24,0.82,48.41
1.24,0.96,48.20
1.24,1.10,47.77
1.24,1.24,47.14
1.24,1.38,46.29
1.24,1.53,45.24
1.24,1.67,44.00
1.24,1.81,42.59
1.24,1.95,41.04
1.24,2.09,39.37
1.24,2.23,37.61
1.24,2.37,35.81
1.24,2.52,33.98
1.24,2.66,32.17
1.24,2.80,30.40
1.24,2.94,28.70
1.24,3.08,27.11
1.24,3.22,25.65
1.24,3.36,24.34
1.24,3.51,23.19
1.24,3.65,22.21
1.24,3.79,21.42
1.24,3.93,20.82
1.24,4.07,20.40
1.24,4.21,20.16
1.24,4.35,20.09
1.24,4.49,20.17
1.24,4.64,20.38
1.24,4.78,20.71
1.24,4.92,21.14
1.24,5.06,21.64
1.24,5.20,22.20
1.24,5.34,22.79
1.24,5.48,23.40
1.24,5.63,24.00
1.24,5.77,24.59
1.24,5.91,25.16
1.24,6.05,25.69
1.24,6.19,26.18
1.24,6.33,26.62
1.24,6.47,27.02
1.24,6.62,27.38
1.24,6.76,27.69
1.24,6.90,27.96
1.24,7.04,28.19
1.24,7.18,28.40
1.24,7.32,28.57
1.24,7.46,28.72
1.24,7.61,28.86
1.24,7.75,28.97
1.24,7.89,29.08
1.24,8.03,29.17
1.24,8.17,29.26
1.24,8.31,29.34
1.24,8.45,29.42
1.24,8.60,29.50
1.24,8.74,29.57
1.24,8.88,29.64
1.24,9.02,29.72
1.24,9.16,29.79
1.24,9.30,29.87
1.24,9.44,29.94
1.24,9.59,30.02
1.24,9.73,30.09
1.24,9.87,30.17
1.24,10.01,30.25
1.24,10.15,30.33
1.24,10.29,30.41
1.24,10.43,30.49
1.24,10.58,30.56
1.24,10.72,30.62
1.24,10.86,30.67
1.24,11.00,30.69
1.38,-3.00,37.94
1.38,-2.86,37.92
1.38,-2.72,37.87
1.38,-2.58,37.82
1.38,-2.43,37.78
1.38,-2.29,37.77
1.38,-2.15,37.79
1.38,-2.01,37.86
1.38,-1.87,38.00
1.38,-1.73,38.19
1.38,-1.59,38.46
1.38,-1.44,38.81
1.38,-1.30,39.23
1.38,-1.16,39.73
1.38,-1.02,40.31
1.38,-0.88,40.96
1.38,-0.74,41.66
1.38,-0.60,42.41
1.38,-0.45,43.20
1.38,-0.31,43.99
1.38,-0.17,44.77
1.38,-0.03,45.51
1.38,0.11,46.19
1.38,0.25,46.78
1.38,0.39,47.25
1.38,0.54,47.58
1.38,0.68,47.75
1.38,0.82,47.74
1.38,0.96,47.53
1.38,1.10,47.11
1.38,1.24,46.49
1.38,1.38,45.66
1.38,1.53,44.63
1.38,1.67,43.43
1.38,1.81,42.06
1.38,1.95,40.55
1.38,2.09,38.93
1.38,2.23,37.22
1.38,2.37,35.46
1.38,2.52,33.69
1.38,2.66,31.92
1.38,2.80,30.20
1.38,2.94,28.55
1.38,3.08,27.01
1.38,3.22,25.58
1.38,3.36,24.30
1.38,3.51,23.18
1.38,3.65,22.24
1.38,3.79,21.47
1.38,3.93,20.88
1.38,4.07,20.47
1.38,4.21,20.23
1.38,4.35,20.16
1.38,4.49,20.23
1.38,4.64,20.44
1.38,4.78,20.76
1.38,4.92,21.17
1.38,5.06,21.66
1.38,5.20,22.20
1.38,5.34,22.77
1.38,5.48,23.35
1.38,5.63,23.94
1.38,5.77,24.51
1.38,5.91,25.06
1.38,6.05,25.57
1.38,6.19,26.04
1.38,6.33,26.47
1.38,6.47,26.86
1.38,6.62,27.20
1.38,6.76,27.50
1.38,6.90,27.77
1.38,7.04,27.99
1.38,7.18,28.19
1.38,7.32,28.37
1.38,7.46,28.52
1.38,7.61,28.65
1.38,7.75,28.77
1.38,7.89,28.87
1.38,8.03,28.97
1.38,8.17,29.06
1.38,8.31,29.15
1.38,8.45,29.23
1.38,8.60,29.31
1.38,8.74,29.39
1.38,8.88,29.47
1.38,9.02,29.55
1.38,9.16,29.63
1.38,9.30,29.71
1.38,9.44,29.78
1.38,9.59,29.86
1.38,9.73,29.94
1.38,9.87,30.02
1.38,10.01,30.11
1.38,10.15,30.19
1.38,10.29,30.27
1.38,10.43,30.35
1.38,10.58,30.42
1.38,10.72,30.48
1.38,10.86,30.53
1.38,11.00,30.55
1.53,-3.00,37.79
1.53,-2.86,37.76
1.53,-2.72,37.72
1.53,-2.58,37.66
1.53,-2.43,37.62
1.53,-2.29,37.59
1.53,-2.15,37.60
1.53,-2.01,37.66
1.53,-1.87,37.78
1.53,-1.73,37.95
1.53,-1.59,38.20
1.53,-1.44,38.52
1.53,-1.30,38.92
1.53,-1.16,39.38
1.53,-1.02,39.93
1.53,-0.88,40.53
1.53,-0.74,41.20
1.53,-0.60,41.90
1.53,-0.45,42.64
1.53,-0.31,43.39
1.53,-0.17,44.12
1.53,-0.03,44.82
1.53,0.11,45.46
1.53,0.25,46.02
1.53,0.39,46.46
1.53,0.54,46.77
1.53,0.68,46.92
1.53,0.82,46.89
1.53,0.96,46.68
1.53,1.10,46.28
1.53,1.24,45.67
1.53,1.38,44.87
1.53,1.53,43.88
1.53,1.67,42.72
1.53,1.81,41.40
1.53,1.95,39.95
1.53,2.09,38.39
1.53,2.23,36.75
1.53,2.37,35.06
1.53,2.52,33.35
1.53,2.66,31.66
1.53,2.80,30.00
1.53,2.94,28.42
1.53,3.08,26.93
1.53,3.22,25.56
1.53,3.36,24.33
1.53,3.51,23.25
1.53,3.65,22.34
1.53,3.79,21.59
1.53,3.93,21.03
1.53,4.07,20.63
1.53,4.21,20.40
1.53,4.35,20.33
1.53,4.49,20.40
1.53,4.64,20.59
1.53,4.78,20.89
1.53,4.92,21.29
1.53,5.06,21.75
1.53,5.20,22.26
1.53,5.34,22.81
1.53,5.48,23.37
1.53,5.63,23.92
1.53,5.77,24.47
1.53,5.91,24.99
1.53,6.05,25.48
1.53,6.19,25.93
1.53,6.33,26.34
1.53,6.47,26.70
1.53,6.62,27.03
1.53,6.76,27.32
1.53,6.90,27.57
1.53,7.04,27.79
1.53,7.18,27.99
1.53,7.32,28.16
1.53,7.46,28.31
1.53,7.61,28.44
1.53,7.75,28.56
1.53,7.89,28.67
1.53,8.03,28.77
1.53,8.17,28.87
1.53,8.31,28.96
1.53,8.45,29.05
1.53,8.60,29.13
1.53,8.74,29.22
1.53,8.88,29.30
1.53,9.02,29.38
1.53,9.16,29.46
1.53,9.30,29.55
1.53,9.44,29.63
1.53,9.59,29.71
1.53,9.73,29.79
1.53,9.87,29.88
1.53,10.01,29.96
1.53,10.15,30.04
1.53,10.29,30.13
1.53,10.43,30.21
1.53,10.58,30.28
1.53,10.72,30.34
1.53,10.86,30.39
1.53,11.00,30.41
1.67,-3.00,37.64
1.67,-2.86,37.61
1.67,-2.72,37.56
1.67,-2.58,37.50
1.67,-2.43,37.44
1.67,-2.29,37.41
1.67,-2.15,37.40
1.67,-2.01,37.45
1.67,-1.87,37.54
1.67,-1.73,37.70
1.67,-1.59,37.92
1.67,-1.44,38.20
1.67,-1.30,38.56
1.67,-1.16,38.99
1.67,-1.02,39.49
1.67,-0.88,40.04
1.67,-0.74,40.66
1.67,-0.60,41.31
1.67,-0.45,41.99
1.67,-0.31,42.68
1.67,-0.17,43.36
1.67,-0.03,44.01
1.67,0.11,44.60
1.67,0.25,45.11
1.67,0.39,45.51
1.67,0.54,45.79
1.67,0.68,45.92
1.67,0.82,45.89
1.67,0.96,45.68
1.67,1.10,45.28
1.67,1.24,44.70
1.67,1.38,43.94
1.67,1.53,42.99
1.67,1.67,41.89
1.67,1.81,40.63
1.67,1.95,39.25
1.67,2.09,37.77
1.67,2.23,36.21
1.67,2.37,34.60
1.67,2.52,32.98
1.67,2.66,31.37
1.67,2.80,29.80
1.67,2.94,28.29
1.67,3.08,26.88
1.67,3.22,25.57
1.67,3.36,24.40
1.67,3.51,23.37
1.67,3.65,22.50
1.67,3.79,21.80
1.67,3.93,21.25
1.67,4.07,20.88
1.67,4.21,20.65
1.67,4.35,20.58
1.67,4.49,20.64
1.67,4.64,20.82
1.67,4.78,21.11
1.67,4.92,21.47
1.67,5.06,21.91
1.67,5.20,22.39
1.67,5.34,22.90
1.67,5.48,23.43
1.67,5.63,23.95
1.67,5.77,24.46
1.67,5.91,24.95
1.67,6.05,25.41
1.67,6.19,25.83
1.67,6.33,26.21
1.67,6.47,26.56
1.67,6.62,26.87
1.67,6.76,27.14
1.67,6.90,27.38
1.67,7.04,27.59
1.67,7.18,27.78
1.67,7.32,27.94
1.67,7.46,28.09
1.67,7.61,28.22
1.67,7.75,28.34
1.67,7.89,28.46
1.67,8.03,28.56
1.67,8.17,28.66
1.67,8.31,28.76
1.67,8.45,28.85
1.67,8.60,28.95
1.67,8.74,29.04
1.67,8.88,29.12
1.67,9.02,29.21
1.67,9.16,29.30
1.67,9.30,29.39
1.67,9.44,29.47
1.67,9.59,29.56
1.67,9.73,29.64
1.67,9.87,29.73
1.67,10.01,29.82
1.67,10.15,29.90
1.67,10.29,29.99
1.67,10.43,30.07
1.67,10.58,30.14
1.67,10.72,30.21
1.67,10.86,30.25
1.67,11.00,30.27
1.81,-3.00,37.49
1.81,-2.86,37.45
1.81,-2.72,37.40
1.81,-2.58,37.33
1.81,-2.43,37.27
1.81,-2.29,37.22
1.81,-2.15,37.20
1.81,-2.01,37.22
1.81,-1.87,37.29
1.81,-1.73,37.42
1.81,-1.59,37.61
1.81,-1.44,37.86
1.81,-1.30,38.17
1.81,-1.16,38.56
1.81,-1.02,39.00
1.81,-0.88,39.50
1.81,-0.74,40.05
1.81,-0.60,40.64
1.81,-0.45,41.26
1.81,-0.31,41.89
1.81,-0.17,42.50
1.81,-0.03,43.09
1.81,0.11,43.62
1.81,0.25,44.08
1.81,0.39,44.44
1.81,0.54,44.68
1.81,0.68,44.79
1.81,0.82,44.74
1.81,0.96,44.53
1.81,1.10,44.15
1.81,1.24,43.60
1.81,1.38,42.87
1.81,1.53,41.98
1.81,1.67,40.94
1.81,1.81,39.76
1.81,1.95,38.46
1.81,2.09,37.07
1.81,2.23,35.61
1.81,2.37,34.10
1.81,2.52,32.58
1.81,2.66,31.06
1.81,2.80,29.59
1.81,2.94,28.17
1.81,3.08,26.84
1.81,3.22,25.62
1.81,3.36,24.52
1.81,3.51,23.55
1.81,3.65,22.73
1.81,3.79,22.06
1.81,3.93,21.55
1.81,4.07,21.19
1.81,4.21,20.98
1.81,4.35,20.91
1.81,4.49,20.96
1.81,4.64,21.12
1.81,4.78,21.38
1.81,4.92,21.72
1.81,5.06,22.13
1.81,5.20,22.57
1.81,5.34,23.04
1.81,5.48,23.53
1.81,5.63,24.01
1.81,5.77,24.49
1.81,5.91,24.94
1.81,6.05,25.36
1.81,6.19,25.75
1.81,6.33,26.10
1.81,6.47,26.43
1.81,6.62,26.71
1.81,6.76,26.97
1.81,6.90,27.19
1.81,7.04,27.39
1.81,7.18,27.57
1.81,7.32,27.73
1.81,7.46,27.87
1.81,7.61,28.00
1.81,7.75,28.12
1.81,7.89,28.24
1.81,8.03,28.35
1.81,8.17,28.45
1.81,8.31,28.56
1.81,8.45,28.66
1.81,8.60,28.76
1.81,8.74,28.85
1.81,8.88,28.95
1.81,9.02,29.04
1.81,9.16,29.14
1.81,9.30,29.23
1.81,9.44,29.32
1.81,9.59,29.41
1.81,9.73,29.50
1.81,9.87,29.59
1.81,10.01,29.68
1.81,10.15,29.76
1.81,10.29,29.85
1.81,10.43,29.93
1.81,10.58,30.01
1.81,10.72,30.07
1.81,10.86,30.12
1.81,11.00,30.14
1.95,-3.00,37.33
1.95,-2.86,37.30
1.95,-2.72,37.24
1.95,-2.58,37.16
1.95,-2.43,37.09
1.95,-2.29,37.03
1.95,-2.15,36.99
1.95,-2.01,36.99
1.95,-1.87,37.04
1.95,-1.73,37.13
1.95,-1.59,37.28
1.95,-1.44,37.49
1.95,-1.30,37.76
1.95,-1.16,38.09
1.95,-1.02,38.47
1.95,-0.88,38.91
1.95,-0.74,39.40
1.95,-0.60,39.92
1.95,-0.45,40.46
1.95,-0.31,41.01
1.95,-0.17,41.56
1.95,-0.03,42.07
1.95,0.11,42.54
1.95,0.25,42.94
1.95,0.39,43.25
1.95,0.54,43.45
1.95,0.68,43.53
1.95,0.82,43.47
1.95,0.96,43.27
1.95,1.10,42.90
1.95,1.24,42.38
1.95,1.38,41.70
1.95,1.53,40.87
1.95,1.67,39.90
1.95,1.81,38.80
1.95,1.95,37.60
1.95,2.09,36.31
1.95,2.23,34.95
1.95,2.37,33.56
1.95,2.52,32.14
1.95,2.66,30.74
1.95,2.80,29.37
1.95,2.94,28.06
1.95,3.08,26.83
1.95,3.22,25.69
1.95,3.36,24.67
1.95,3.51,23.77
1.95,3.65,23.01
1.95,3.79,22.38
1.95,3.93,21.90
1.95,4.07,21.57
1.95,4.21,21.36
1.95,4.35,21.29
1.95,4.49,21.33
1.95,4.64,21.48
1.95,4.78,21.72
1.95,4.92,22.02
1.95,5.06,22.39
1.95,5.20,22.79
1.95,5.34,23.22
1.95,5.48,23.66
1.95,5.63,24.10
1.95,5.77,24.53
1.95,5.91,24.94
1.95,6.05,25.32
1.95,6.19,25.68
1.95,6.33,26.00
1.95,6.47,26.29
1.95,6.62,26.55
1.95,6.76,26.79
1.95,6.90,27.00
1.95,7.04,27.18
1.95,7.18,27.35
1.95,7.32,27.50
1.95,7.46,27.64
1.95,7.61,27.77
1.95,7.75,27.90
1.95,7.89,28.02
1.95,8.03,28.13
1.95,8.17,28.24
1.95,8.31,28.35
1.95,8.45,28.46
1.95,8.60,28.56
1.95,8.74,28.67
1.95,8.88,28.77
1.95,9.02,28.87
1.95,9.16,28.97
1.95,9.30,29.07
1.95,9.44,29.16
1.95,9.59,29.26
1.95,9.73,29.35
1.95,9.87,29.45
1.95,10.01,29.54
1.95,10.15,29.63
1.95,10.29,29.72
1.95,10.43,29.80
1.95,10.58,29.88
1.95,10.72,29.94
1.95,10.86,29.99
1.95,11.00,30.01
2.09,-3.00,37.19
2.09,-2.86,37.15
2.09,-2.72,37.08
2.09,-2.58,37.00
2.09,-2.43,36.91
2.09,-2.29,36.83
2.09,-2.15,36.78
2.09,-2.01,36.75
2.09,-1.87,36.77
2.09,-1.73,36.83
2.09,-1.59,36.94
2.09,-1.44,37.11
2.09,-1.30,37.32
2.09,-1.16,37.60
2.09,-1.02,37.92
2.09,-0.88,38.29
2.09,-0.74,38.70
2.09,-0.60,39.14
2.09,-0.45,39.61
2.09,-0.31,40.08
2.09,-0.17,40.55
2.09,-0.03,40.99
2.09,0.11,41.38
2.09,0.25,41.72
2.09,0.39,41.98
2.09,0.54,42.14
2.09,0.68,42.19
2.09,0.82,42.11
2.09,0.96,41.91
2.09,1.10,41.56
2.09,1.24,41.07
2.09,1.38,40.44
2.09,1.53,39.67
2.09,1.67,38.78
2.09,1.81,37.78
2.09,1.95,36.67
2.09,2.09,35.49
2.09,2.23,34.25
2.09,2.37,32.98
2.09,2.52,31.69
2.09,2.66,30.41
2.09,2.80,29.15
2.09,2.94,27.95
2.09,3.08,26.82
2.09,3.22,25.78
2.09,3.36,24.84
2.09,3.51,24.02
2.09,3.65,23.32
2.09,3.79,22.74
2.09,3.93,22.30
2.09,4.07,21.98
2.09,4.21,21.79
2.09,4.35,21.72
2.09,4.49,21.75
2.09,4.64,21.88
2.09,4.78,22.09
2.09,4.92,22.36
2.09,5.06,22.68
2.09,5.20,23.05
2.09,5.34,23.43
2.09,5.48,23.82
2.09,5.63,24.21
2.09,5.77,24.60
2.09,5.91,24.96
2.09,6.05,25.30
2.09,6.19,25.62
2.09,6.33,25.90
2.09,6.47,26.16
2.09,6.62,26.40
2.09,6.76,26.61
2.09,6.90,26.80
2.09,7.04,26.97
2.09,7.18,27.13
2.09,7.32,27.27
2.09,7.46,27.41
2.09,7.61,27.54
2.09,7.75,27.66
2.09,7.89,27.79
2.09,8.03,27.91
2.09,8.17,28.02
2.09,8.31,28.14
2.09,8.45,28.26
2.09,8.60,28.37
2.09,8.74,28.48
2.09,8.88,28.59
2.09,9.02,28.70
2.09,9.16,28.81
2.09,9.30,28.91
2.09,9.44,29.01
2.09,9.59,29.11
2.09,9.73,29.21
2.09,9.87,29.31
2.09,10.01,29.40
2.09,10.15,29.49
2.09,10.29,29.59
2.09,10.43,29.67
2.09,10.58,29.75
2.09,10.72,29.81
2.09,10.86,29.86
2.09,11.00,29.89
2.23,-3.00,37.04
2.23,-2.86,37.00
2.23,-2.72,36.93
2.23,-2.58,36.83
2.23,-2.43,36.73
2.23,-2.29,36.64
2.23,-2.15,36.56
2.23,-2.01,36.51
2.23,-1.87,36.50
2.23,-1.73,36.52
2.23,-1.59,36.59
2.23,-1.44,36.71
2.23,-1.30,36.87
2.23,-1.16,37.08
2.23,-1.02,37.34
2.23,-0.88,37.64
2.23,-0.74,37.97
2.23,-0.60,38.33
2.23,-0.45,38.72
2.23,-0.31,39.10
2.23,-0.17,39.49
2.23,-0.03,39.85
2.23,0.11,40.17
2.23,0.25,40.44
2.23,0.39,40.64
2.23,0.54,40.76
2.23,0.68,40.78
2.23,0.82,40.69
2.23,0.96,40.48
2.23,1.10,40.15
2.23,1.24,39.70
2.23,1.38,39.12
2.23,1.53,38.42
2.23,1.67,37.61
2.23,1.81,36.70
2.23,1.95,35.71
2.23,2.09,34.64
2.23,2.23,33.52
2.23,2.37,32.37
2.23,2.52,31.21
2.23,2.66,30.06
2.23,2.80,28.93
2.23,2.94,27.84
2.23,3.08,26.82
2.23,3.22,25.88
2.23,3.36,25.03
2.23,3.51,24.28
2.23,3.65,23.65
2.23,3.79,23.12
2.23,3.93,22.72
2.23,4.07,22.43
2.23,4.21,22.25
2.23,4.35,22.18
2.23,4.49,22.20
2.23,4.64,22.31
2.23,4.78,22.48
2.23,4.92,22.72
2.23,5.06,23.00
2.23,5.20,23.32
2.23,5.34,23.65
2.23,5.48,24.00
2.23,5.63,24.34
2.23,5.77,24.67
2.23,5.91,24.99
2.23,6.05,25.28
2.23,6.19,25.56
2.23,6.33,25.81
2.23,6.47,26.03
2.23,6.62,26.24
2.23,6.76,26.43
2.23,6.90,26.60
2.23,7.04,26.75
2.23,7.18,26.90
2.23,7.32,27.04
2.23,7.46,27.17
2.23,7.61,27.30
2.23,7.75,27.43
2.23,7.89,27.55
2.23,8.03,27.68
2.23,8.17,27.80
2.23,8.31,27.93
2.23,8.45,28.05
2.23,8.60,28.18
2.23,8.74,28.30
2.23,8.88,28.41
2.23,9.02,28.53
2.23,9.16,28.64
2.23,9.30,28.75
2.23,9.44,28.86
2.23,9.59,28.97
2.23,9.73,29.07
2.23,9.87,29.17
2.23,10.01,29.27
2.23,10.15,29.36
2.23,10.29,29.46
2.23,10.43,29.55
2.23,10.58,29.62
2.23,10.72,29.69
2.23,10.86,29.74
2.23,11.00,29.76
2.37,-3.00,36.89
2.37,-2.86,36.85
2.37,-2.72,36.77
2.37,-2.58,36.67
2.37,-2.43,36.55
2.37,-2.29,36.44
2.37,-2.15,36.34
2.37,-2.01,36.27
2.37,-1.87,36.23
2.37,-1.73,36.22
2.37,-1.59,36.24
2.37,-1.44,36.31
2.37,-1.30,36.42
2.37,-1.16,36.56
2.37,-1.02,36.75
2.37,-0.88,36.97
2.37,-0.74,37.23
2.37,-0.60,37.51
2.37,-0.45,37.80
2.37,-0.31,38.10
2.37,-0.17,38.40
2.37,-0.03,38.68
2.37,0.11,38.92
2.37,0.25,39.12
2.37,0.39,39.27
2.37,0.54,39.34
2.37,0.68,39.32
2.37,0.82,39.22
2.37,0.96,39.01
2.37,1.10,38.70
2.37,1.24,38.28
2.37,1.38,37.76
2.37,1.53,37.13
2.37,1.67,36.40
2.37,1.81,35.59
2.37,1.95,34.71
2.37,2.09,33.76
2.37,2.23,32.77
2.37,2.37,31.75
2.37,2.52,30.72
2.37,2.66,29.70
2.37,2.80,28.69
2.37,2.94,27.73
2.37,3.08,26.83
2.37,3.22,25.99
2.37,3.36,25.23
2.37,3.51,24.56
2.37,3.65,23.99
2.37,3.79,23.52
2.37,3.93,23.15
2.37,4.07,22.89
2.37,4.21,22.72
2.37,4.35,22.65
2.37,4.49,22.66
2.37,4.64,22.75
2.37,4.78,22.89
2.37,4.92,23.09
2.37,5.06,23.33
2.37,5.20,23.60
2.37,5.34,23.89
2.37,5.48,24.18
2.37,5.63,24.47
2.37,5.77,24.75
2.37,5.91,25.02
2.37,6.05,25.27
2.37,6.19,25.50
2.37,6.33,25.71
2.37,6.47,25.90
2.37,6.62,26.08
2.37,6.76,26.24
2.37,6.90,26.39
2.37,7.04,26.53
2.37,7.18,26.67
2.37,7.32,26.80
2.37,7.46,26.93
2.37,7.61,27.06
2.37,7.75,27.19
2.37,7.89,27.32
2.37,8.03,27.45
2.37,8.17,27.58
2.37,8.31,27.71
2.37,8.45,27.85
2.37,8.60,27.98
2.37,8.74,28.11
2.37,8.88,28.24
2.37,9.02,28.36
2.37,9.16,28.48
2.37,9.30,28.60
2.37,9.44,28.71
2.37,9.59,28.82
2.37,9.73,28.93
2.37,9.87,29.04
2.37,10.01,29.14
2.37,10.15,29.24
2.37,10.29,29.33
2.37,10.43,29.42
2.37,10.58,29.50
2.37,10.72,29.57
2.37,10.86,29.62
2.37,11.00,29.64
2.52,-3.00,36.75
2.52,-2.86,36.71
2.52,-2.72,36.62
2.52,-2.58,36.51
2.52,-2.43,36.38
2.52,-2.29,36.25
2.52,-2.15,36.13
2.52,-2.01,36.03
2.52,-1.87,35.95
2.52,-1.73,35.91
2.52,-1.59,35.89
2.52,-1.44,35.91
2.52,-1.30,35.96
2.52,-1.16,36.04
2.52,-1.02,36.16
2.52,-0.88,36.30
2.52,-0.74,36.48
2.52,-0.60,36.67
2.52,-0.45,36.88
2.52,-0.31,37.09
2.52,-0.17,37.30
2.52,-0.03,37.49
2.52,0.11,37.66
2.52,0.25,37.79
2.52,0.39,37.88
2.52,0.54,37.90
2.52,0.68,37.85
2.52,0.82,37.73
2.52,0.96,37.53
2.52,1.10,37.23
2.52,1.24,36.85
2.52,1.38,36.38
2.52,1.53,35.82
2.52,1.67,35.18
2.52,1.81,34.47
2.52,1.95,33.70
2.52,2.09,32.88
2.52,2.23,32.01
2.52,2.37,31.12
2.52,2.52,30.22
2.52,2.66,29.33
2.52,2.80,28.46
2.52,2.94,27.62
2.52,3.08,26.82
2.52,3.22,26.09
2.52,3.36,25.42
2.52,3.51,24.83
2.52,3.65,24.33
2.52,3.79,23.91
2.52,3.93,23.59
2.52,4.07,23.35
2.52,4.21,23.20
2.52,4.35,23.12
2.52,4.49,23.12
2.52,4.64,23.19
2.52,4.78,23.30
2.52,4.92,23.47
2.52,5.06,23.66
2.52,5.20,23.88
2.52,5.34,24.12
2.52,5.48,24.36
2.52,5.63,24.59
2.52,5.77,24.82
2.52,5.91,25.04
2.52,6.05,25.25
2.52,6.19,25.44
2.52,6.33,25.61
2.52,6.47,25.77
2.52,6.62,25.92
2.52,6.76,26.05
2.52,6.90,26.18
2.52,7.04,26.31
2.52,7.18,26.43
2.52,7.32,26.56
2.52,7.46,26.68
2.52,7.61,26.81
2.52,7.75,26.94
2.52,7.89,27.08
2.52,8.03,27.22
2.52,8.17,27.36
2.52,8.31,27.50
2.52,8.45,27.64
2.52,8.60,27.78
2.52,8.74,27.92
2.52,8.88,28.06
2.52,9.02,28.19
2.52,9.16,28.32
2.52,9.30,28.45
2.52,9.44,28.57
2.52,9.59,28.68
2.52,9.73,28.79
2.52,9.87,28.90
2.52,10.01,29.01
2.52,10.15,29.11
2.52,10.29,29.21
2.52,10.43,29.30
2.52,10.58,29.38
2.52,10.72,29.45
2.52,10.86,29.50
2.52,11.00,29.53
2.66,-3.00,36.61
2.66,-2.86,36.56
2.66,-2.72,36.47
2.66,-2.58,36.35
2.66,-2.43,36.21
2.66,-2.29,36.06
2.66,-2.15,35.92
2.66,-2.01,35.79
2.66,-1.87,35.69
2.66,-1.73,35.60
2.66,-1.59,35.54
2.66,-1.44,35.51
2.66,-1.30,35.50
2.66,-1.16,35.52
2.66,-1.02,35.57
2.66,-0.88,35.64
2.66,-0.74,35.73
2.66,-0.60,35.84
2.66,-0.45,35.96
2.66,-0.31,36.09
2.66,-0.17,36.21
2.66,-0.03,36.32
2.66,0.11,36.41
2.66,0.25,36.47
2.66,0.39,36.49
2.66,0.54,36.47
2.66,0.68,36.39
2.66,0.82,36.25
2.66,0.96,36.05
2.66,1.10,35.77
2.66,1.24,35.43
2.66,1.38,35.01
2.66,1.53,34.52
2.66,1.67,33.97
2.66,1.81,33.36
2.66,1.95,32.69
2.66,2.09,31.99
2.66,2.23,31.25
2.66,2.37,30.49
2.66,2.52,29.72
2.66,2.66,28.96
2.66,2.80,28.21
2.66,2.94,27.49
2.66,3.08,26.81
2.66,3.22,26.18
2.66,3.36,25.61
2.66,3.51,25.10
2.66,3.65,24.66
2.66,3.79,24.30
2.66,3.93,24.01
2.66,4.07,23.80
2.66,4.21,23.66
2.66,4.35,23.58
2.66,4.49,23.57
2.66,4.64,23.62
2.66,4.78,23.70
2.66,4.92,23.83
2.66,5.06,23.98
2.66,5.20,24.16
2.66,5.34,24.34
2.66,5.48,24.53
2.66,5.63,24.72
2.66,5.77,24.90
2.66,5.91,25.07
2.66,6.05,25.23
2.66,6.19,25.37
2.66,6.33,25.51
2.66,6.47,25.63
2.66,6.62,25.75
2.66,6.76,25.86
2.66,6.90,25.98
2.66,7.04,26.09
2.66,7.18,26.20
2.66,7.32,26.32
2.66,7.46,26.44
2.66,7.61,26.57
2.66,7.75,26.70
2.66,7.89,26.84
2.66,8.03,26.99
2.66,8.17,27.14
2.66,8.31,27.29
2.66,8.45,27.44
2.66,8.60,27.59
2.66,8.74,27.74
2.66,8.88,27.88
2.66,9.02,28.02
2.66,9.16,28.16
2.66,9.30,28.29
2.66,9.44,28.42
2.66,9.59,28.54
2.66,9.73,28.66
2.66,9.87,28.78
2.66,10.01,28.89
2.66,10.15,28.99
2.66,10.29,29.09
2.66,10.43,29.19
2.66,10.58,29.27
2.66,10.72,29.34
2.66,10.86,29.39
2.66,11.00,29.42
2.80,-3.00,36.48
2.80,-2.86,36.43
2.80,-2.72,36.33
2.80,-2.58,36.20
2.80,-2.43,36.04
2.80,-2.29,35.88
2.80,-2.15,35.72
2.80,-2.01,35.56
2.80,-1.87,35.43
2.80,-1.73,35.30
2.80,-1.59,35.20
2.80,-1.44,35.12
2.80,-1.30,35.06
2.80,-1.16,35.02
2.80,-1.02,34.99
2.80,-0.88,34.99
2.80,-0.74,35.00
2.80,-0.60,35.03
2.80,-0.45,35.06
2.80,-0.31,35.10
2.80,-0.17,35.14
2.80,-0.03,35.16
2.80,0.11,35.18
2.80,0.25,35.17
2.80,0.39,35.14
2.80,0.54,35.07
2.80,0.68,34.96
2.80,0.82,34.80
2.80,0.96,34.60
2.80,1.10,34.34
2.80,1.24,34.03
2.80,1.38,33.66
2.80,1.53,33.24
2.80,1.67,32.77
2.80,1.81,32.25
2.80,1.95,31.70
2.80,2.09,31.11
2.80,2.23,30.49
2.80,2.37,29.86
2.80,2.52,29.22
2.80,2.66,28.59
2.80,2.80,27.96
2.80,2.94,27.36
2.80,3.08,26.79
2.80,3.22,26.26
2.80,3.36,25.78
2.80,3.51,25.34
2.80,3.65,24.97
2.80,3.79,24.66
2.80,3.93,24.41
2.80,4.07,24.22
2.80,4.21,24.09
2.80,4.35,24.02
2.80,4.49,24.00
2.80,4.64,24.02
2.80,4.78,24.09
2.80,4.92,24.18
2.80,5.06,24.29
2.80,5.20,24.42
2.80,5.34,24.55
2.80,5.48,24.69
2.80,5.63,24.83
2.80,5.77,24.96
2.80,5.91,25.08
2.80,6.05,25.20
2.80,6.19,25.30
2.80,6.33,25.40
2.80,6.47,25.50
2.80,6.62,25.59
2.80,6.76,25.68
2.80,6.90,25.77
2.80,7.04,25.86
2.80,7.18,25.97
2.80,7.32,26.08
2.80,7.46,26.20
2.80,7.61,26.33
2.80,7.75,26.46
2.80,7.89,26.61
2.80,8.03,26.76
2.80,8.17,26.92
2.80,8.31,27.08
2.80,8.45,27.24
2.80,8.60,27.40
2.80,8.74,27.56
2.80,8.88,27.71
2.80,9.02,27.86
2.80,9.16,28.01
2.80,9.30,28.15
2.80,9.44,28.28
2.80,9.59,28.41
2.80,9.73,28.53
2.80,9.87,28.65
2.80,10.01,28.76
2.80,10.15,28.87
2.80,10.29,28.98
2.80,10.43,29.07
2.80,10.58,29.16
2.80,10.72,29.23
2.80,10.86,29.28
2.80,11.00,29.31
2.94,-3.00,36.35
2.94,-2.86,36.29
2.94,-2.72,36.19
2.94,-2.58,36.05
2.94,-2.43,35.88
2.94,-2.29,35.70
2.94,-2.15,35.52
2.94,-2.01,35.34
2.94,-1.87,35.17
2.94,-1.73,35.02
2.94,-1.59,34.87
2.94,-1.44,34.74
2.94,-1.30,34.63
2.94,-1.16,34.52
2.94,-1.02,34.43
2.94,-0.88,34.36
2.94,-0.74,34.29
2.94,-0.60,34.24
2.94,-0.45,34.19
2.94,-0.31,34.14
2.94,-0.17,34.10
2.94,-0.03,34.04
2.94,0.11,33.98
2.94,0.25,33.91
2.94,0.39,33.82
2.94,0.54,33.70
2.94,0.68,33.56
2.94,0.82,33.39
2.94,0.96,33.19
2.94,1.10,32.94
2.94,1.24,32.66
2.94,1.38,32.35
2.94,1.53,31.99
2.94,1.67,31.60
2.94,1.81,31.18
2.94,1.95,30.73
2.94,2.09,30.25
2.94,2.23,29.76
2.94,2.37,29.25
2.94,2.52,28.73
2.94,2.66,28.22
2.94,2.80,27.71
2.94,2.94,27.22
2.94,3.08,26.76
2.94,3.22,26.32
2.94,3.36,25.92
2.94,3.51,25.57
2.94,3.65,25.25
2.94,3.79,24.99
2.94,3.93,24.78
2.94,4.07,24.62
2.94,4.21,24.50
2.94,4.35,24.43
2.94,4.49,24.40
2.94,4.64,24.41
2.94,4.78,24.44
2.94,4.92,24.50
2.94,5.06,24.57
2.94,5.20,24.66
2.94,5.34,24.75
2.94,5.48,24.84
2.94,5.63,24.93
2.94,5.77,25.01
2.94,5.91,25.09
2.94,6.05,25.16
2.94,6.19,25.23
2.94,6.33,25.29
2.94,6.47,25.36
2.94,6.62,25.42
2.94,6.76,25.49
2.94,6.90,25.56
2.94,7.04,25.65
2.94,7.18,25.74
2.94,7.32,25.84
2.94,7.46,25.96
2.94,7.61,26.09
2.94,7.75,26.23
2.94,7.89,26.38
2.94,8.03,26.54
2.94,8.17,26.70
2.94,8.31,26.87
2.94,8.45,27.04
2.94,8.60,27.21
2.94,8.74,27.38
2.94,8.88,27.54
2.94,9.02,27.70
2.94,9.16,27.86
2.94,9.30,28.00
2.94,9.44,28.15
2.94,9.59,28.28
2.94,9.73,28.41
2.94,9.87,28.53
2.94,10.01,28.65
2.94,10.15,28.76
2.94,10.29,28.86
2.94,10.43,28.96
2.94,10.58,29.05
2.94,10.72,29.12
2.94,10.86,29.17
2.94,11.00,29.20
3.08,-3.00,36.23
3.08,-2.86,36.17
3.08,-2.72,36.06
3.08,-2.58,35.90
3.08,-2.43,35.72
3.08,-2.29,35.53
3.08,-2.15,35.33
3.08,-2.01,35.13
3.08,-1.87,34.93
3.08,-1.73,34.74
3.08,-1.59,34.55
3.08,-1.44,34.38
3.08,-1.30,34.21
3.08,-1.16,34.05
3.08,-1.02,33.90
3.08,-0.88,33.75
3.08,-0.74,33.61
3.08,-0.60,33.48
3.08,-0.45,33.35
3.08,-0.31,33.23
3.08,-0.17,33.10
3.08,-0.03,32.97
3.08,0.11,32.84
3.08,0.25,32.70
3.08,0.39,32.55
3.08,0.54,32.40
3.08,0.68,32.22
3.08,0.82,32.04
3.08,0.96,31.83
3.08,1.10,31.60
3.08,1.24,31.36
3.08,1.38,31.09
3.08,1.53,30.80
3.08,1.67,30.48
3.08,1.81,30.15
3.08,1.95,29.79
3.08,2.09,29.42
3.08,2.23,29.04
3.08,2.37,28.64
3.08,2.52,28.25
3.08,2.66,27.85
3.08,2.80,27.45
3.08,2.94,27.07
3.08,3.08,26.71
3.08,3.22,26.36
3.08,3.36,26.05
3.08,3.51,25.76
3.08,3.65,25.51
3.08,3.79,25.29
3.08,3.93,25.11
3.08,4.07,24.97
3.08,4.21,24.87
3.08,4.35,24.80
3.08,4.49,24.76
3.08,4.64,24.75
3.08,4.78,24.76
3.08,4.92,24.79
3.08,5.06,24.83
3.08,5.20,24.87
3.08,5.34,24.92
3.08,5.48,24.97
3.08,5.63,25.01
3.08,5.77,25.05
3.08,5.91,25.09
3.08,6.05,25.12
3.08,6.19,25.16
3.08,6.33,25.19
3.08,6.47,25.22
3.08,6.62,25.26
3.08,6.76,25.31
3.08,6.90,25.36
3.08,7.04,25.43
3.08,7.18,25.52
3.08,7.32,25.62
3.08,7.46,25.73
3.08,7.61,25.86
3.08,7.75,26.01
3.08,7.89,26.16
3.08,8.03,26.33
3.08,8.17,26.50
3.08,8.31,26.68
3.08,8.45,26.86
3.08,8.60,27.03
3.08,8.74,27.21
3.08,8.88,27.38
3.08,9.02,27.55
3.08,9.16,27.71
3.08,9.30,27.87
3.08,9.44,28.01
3.08,9.59,28.15
3.08,9.73,28.29
3.08,9.87,28.41
3.08,10.01,28.53
3.08,10.15,28.65
3.08,10.29,28.76
3.08,10.43,28.86
3.08,10.58,28.95
3.08,10.72,29.02
3.08,10.86,29.07
3.08,11.00,29.10
3.22,-3.00,36.10
3.22,-2.86,36.04
3.22,-2.72,35.93
3.22,-2.58,35.77
3.22,-2.43,35.58
3.22,-2.29,35.37
3.22,-2.15,35.15
3.22,-2.01,34.92
3.22,-1.87,34.70
3.22,-1.73,34.47
3.22,-1.59,34.25
3.22,-1.44,34.03
3.22,-1.30,33.82
3.22,-1.16,33.60
3.22,-1.02,33.39
3.22,-0.88,33.18
3.22,-0.74,32.97
3.22,-0.60,32.76
3.22,-0.45,32.55
3.22,-0.31,32.35
3.22,-0.17,32.15
3.22,-0.03,31.95
3.22,0.11,31.75
3.22,0.25,31.55
3.22,0.39,31.35
3.22,0.54,31.15
3.22,0.68,30.95
3.22,0.82,30.75
3.22,0.96,30.54
3.22,1.10,30.33
3.22,1.24,30.11
3.22,1.38,29.88
3.22,1.53,29.65
3.22,1.67,29.41
3.22,1.81,29.16
3.22,1.95,28.89
3.22,2.09,28.62
3.22,2.23,28.34
3.22,2.37,28.06
3.22,2.52,27.77
3.22,2.66,27.48
3.22,2.80,27.19
3.22,2.94,26.91
3.22,3.08,26.64
3.22,3.22,26.38
3.22,3.36,26.14
3.22,3.51,25.92
3.22,3.65,25.72
3.22,3.79,25.55
3.22,3.93,25.41
3.22,4.07,25.29
3.22,4.21,25.20
3.22,4.35,25.13
3.22,4.49,25.09
3.22,4.64,25.06
3.22,4.78,25.05
3.22,4.92,25.05
3.22,5.06,25.05
3.22,5.20,25.06
3.22,5.34,25.07
3.22,5.48,25.08
3.22,5.63,25.08
3.22,5.77,25.09
3.22,5.91,25.08
3.22,6.05,25.08
3.22,6.19,25.08
3.22,6.33,25.08
3.22,6.47,25.09
3.22,6.62,25.10
3.22,6.76,25.13
3.22,6.90,25.17
3.22,7.04,25.23
3.22,7.18,25.31
3.22,7.32,25.40
3.22,7.46,25.52
3.22,7.61,25.65
3.22,7.75,25.79
3.22,7.89,25.95
3.22,8.03,26.12
3.22,8.17,26.30
3.22,8.31,26.49
3.22,8.45,26.68
3.22,8.60,26.87
3.22,8.74,27.05
3.22,8.88,27.23
3.22,9.02,27.41
3.22,9.16,27.58
3.22,9.30,27.74
3.22,9.44,27.89
3.22,9.59,28.03
3.22,9.73,28.17
3.22,9.87,28.30
3.22,10.01,28.43
3.22,10.15,28.54
3.22,10.29,28.65
3.22,10.43,28.76
3.22,10.58,28.85
3.22,10.72,28.92
3.22,10.86,28.97
3.22,11.00,29.00
3.36,-3.00,35.99
3.36,-2.86,35.93
3.36,-2.72,35.80
3.36,-2.58,35.64
3.36,-2.43,35.43
3.36,-2.29,35.21
3.36,-2.15,34.97
3.36,-2.01,34.73
3.36,-1.87,34.48
3.36,-1.73,34.22
3.36,-1.59,33.96
3.36,-1.44,33.70
3.36,-1.30,33.44
3.36,-1.16,33.17
3.36,-1.02,32.90
3.36,-0.88,32.63
3.36,-0.74,32.35
3.36,-0.60,32.08
3.36,-0.45,31.80
3.36,-0.31,31.52
3.36,-0.17,31.25
3.36,-0.03,30.98
3.36,0.11,30.72
3.36,0.25,30.46
3.36,0.39,30.21
3.36,0.54,29.97
3.36,0.68,29.74
3.36,0.82,29.52
3.36,0.96,29.32
3.36,1.10,29.12
3.36,1.24,28.92
3.36,1.38,28.74
3.36,1.53,28.56
3.36,1.67,28.38
3.36,1.81,28.21
3.36,1.95,28.03
3.36,2.09,27.86
3.36,2.23,27.68
3.36,2.37,27.49
3.36,2.52,27.31
3.36,2.66,27.12
3.36,2.80,26.93
3.36,2.94,26.74
3.36,3.08,26.55
3.36,3.22,26.37
3.36,3.36,26.20
3.36,3.51,26.05
3.36,3.65,25.90
3.36,3.79,25.77
3.36,3.93,25.66
3.36,4.07,25.56
3.36,4.21,25.48
3.36,4.35,25.42
3.36,4.49,25.37
3.36,4.64,25.33
3.36,4.78,25.30
3.36,4.92,25.27
3.36,5.06,25.25
3.36,5.20,25.22
3.36,5.34,25.20
3.36,5.48,25.17
3.36,5.63,25.14
3.36,5.77,25.10
3.36,5.91,25.07
3.36,6.05,25.03
3.36,6.19,25.00
3.36,6.33,24.97
3.36,6.47,24.96
3.36,6.62,24.95
3.36,6.76,24.96
3.36,6.90,24.99
3.36,7.04,25.04
3.36,7.18,25.11
3.36,7.32,25.20
3.36,7.46,25.31
3.36,7.61,25.44
3.36,7.75,25.59
3.36,7.89,25.76
3.36,8.03,25.94
3.36,8.17,26.12
3.36,8.31,26.32
3.36,8.45,26.51
3.36,8.60,26.71
3.36,8.74,26.90
3.36,8.88,27.09
3.36,9.02,27.27
3.36,9.16,27.45
3.36,9.30,27.61
3.36,9.44,27.77
3.36,9.59,27.92
3.36,9.73,28.06
3.36,9.87,28.20
3.36,10.01,28.32
3.36,10.15,28.44
3.36,10.29,28.55
3.36,10.43,28.66
3.36,10.58,28.75
3.36,10.72,28.82
3.36,10.86,28.88
3.36,11.00,28.91
3.51,-3.00,35.88
3.51,-2.86,35.81
3.51,-2.72,35.69
3.51,-2.58,35.51
3.51,-2.43,35.30
3.51,-2.29,35.06
3.51,-2.15,34.81
3.51,-2.01,34.54
3.51,-1.87,34.26
3.51,-1.73,33.98
3.51,-1.59,33.69
3.51,-1.44,33.39
3.51,-1.30,33.08
3.51,-1.16,32.77
3.51,-1.02,32.44
3.51,-0.88,32.11
3.51,-0.74,31.77
3.51,-0.60,31.43
3.51,-0.45,31.09
3.51,-0.31,30.74
3.51,-0.17,30.40
3.51,-0.03,30.07
3.51,0.11,29.74
3.51,0.25,29.43
3.51,0.39,29.13
3.51,0.54,28.86
3.51,0.68,28.60
3.51,0.82,28.37
3.51,0.96,28.16
3.51,1.10,27.97
3.51,1.24,27.80
3.51,1.38,27.66
3.51,1.53,27.53
3.51,1.67,27.41
3.51,1.81,27.31
3.51,1.95,27.21
3.51,2.09,27.12
3.51,2.23,27.03
3.51,2.37,26.94
3.51,2.52,26.85
3.51,2.66,26.75
3.51,2.80,26.65
3.51,2.94,26.55
3.51,3.08,26.45
3.51,3.22,26.34
3.51,3.36,26.24
3.51,3.51,26.14
3.51,3.65,26.04
3.51,3.79,25.95
3.51,3.93,25.87
3.51,4.07,25.79
3.51,4.21,25.72
3.51,4.35,25.66
3.51,4.49,25.61
3.51,4.64,25.56
3.51,4.78,25.51
3.51,4.92,25.46
3.51,5.06,25.41
3.51,5.20,25.36
3.51,5.34,25.30
3.51,5.48,25.24
3.51,5.63,25.18
3.51,5.77,25.11
3.51,5.91,25.05
3.51,6.05,24.98
3.51,6.19,24.92
3.51,6.33,24.87
3.51,6.47,24.83
3.51,6.62,24.81
3.51,6.76,24.80
3.51,6.90,24.82
3.51,7.04,24.86
3.51,7.18,24.92
3.51,7.32,25.01
3.51,7.46,25.12
3.51,7.61,25.26
3.51,7.75,25.41
3.51,7.89,25.58
3.51,8.03,25.76
3.51,8.17,25.95
3.51,8.31,26.15
3.51,8.45,26.36
3.51,8.60,26.56
3.51,8.74,26.76
3.51,8.88,26.96
3.51,9.02,27.15
3.51,9.16,27.33
3.51,9.30,27.50
3.51,9.44,27.66
3.51,9.59,27.81
3.51,9.73,27.96
3.51,9.87,28.10
3.51,10.01,28.22
3.51,10.15,28.35
3.51,10.29,28.46
3.51,10.43,28.57
3.51,10.58,28.66
3.51,10.72,28.73
3.51,10.86,28.79
3.51,11.00,28.82
3.65,-3.00,35.77
3.65,-2.86,35.70
3.65,-2.72,35.57
3.65,-2.58,35.39
3.65,-2.43,35.17
3.65,-2.29,34.92
3.65,-2.15,34.65
3.65,-2.01,34.36
3.65,-1.87,34.06
3.65,-1.73,33.75
3.65,-1.59,33.43
3.65,-1.44,33.10
3.65,-1.30,32.75
3.65,-1.16,32.38
3.65,-1.02,32.01
3.65,-0.88,31.62
3.65,-0.74,31.22
3.65,-0.60,30.82
3.65,-0.45,30.41
3.65,-0.31,30.00
3.65,-0.17,29.60
3.65,-0.03,29.20
3.65,0.11,28.82
3.65,0.25,28.45
3.65,0.39,28.12
3.65,0.54,27.80
3.65,0.68,27.52
3.65,0.82,27.27
3.65,0.96,27.06
3.65,1.10,26.88
3.65,1.24,26.74
3.65,1.38,26.63
3.65,1.53,26.54
3.65,1.67,26.49
3.65,1.81,26.45
3.65,1.95,26.42
3.65,2.09,26.41
3.65,2.23,26.41
3.65,2.37,26.40
3.65,2.52,26.40
3.65,2.66,26.39
3.65,2.80,26.37
3.65,2.94,26.35
3.65,3.08,26.32
3.65,3.22,26.28
3.65,3.36,26.24
3.65,3.51,26.19
3.65,3.65,26.14
3.65,3.79,26.08
3.65,3.93,26.03
3.65,4.07,25.97
3.65,4.21,25.92
3.65,4.35,25.86
3.65,4.49,25.80
3.65,4.64,25.74
3.65,4.78,25.68
3.65,4.92,25.62
3.65,5.06,25.54
3.65,5.20,25.47
3.65,5.34,25.39
3.65,5.48,25.30
3.65,5.63,25.21
3.65,5.77,25.11
3.65,5.91,25.02
3.65,6.05,24.93
3.65,6.19,24.85
3.65,6.33,24.77
3.65,6.47,24.72
3.65,6.62,24.67
3.65,6.76,24.66
3.65,6.90,24.66
3.65,7.04,24.69
3.65,7.18,24.75
3.65,7.32,24.84
3.65,7.46,24.95
3.65,7.61,25.08
3.65,7.75,25.24
3.65,7.89,25.41
3.65,8.03,25.60
3.65,8.17,25.80
3.65,8.31,26.01
3.65,8.45,26.22
3.65,8.60,26.43
3.65,8.74,26.63
3.65,8.88,26.84
3.65,9.02,27.03
3.65,9.16,27.22
3.65,9.30,27.39
3.65,9.44,27.56
3.65,9.59,27.71
3.65,9.73,27.86
3.65,9.87,28.00
3.65,10.01,28.13
3.65,10.15,28.26
3.65,10.29,28.37
3.65,10.43,28.48
3.65,10.58,28.57
3.65,10.72,28.65
3.65,10.86,28.70
3.65,11.00,28.73
3.79,-3.00,35.67
3.79,-2.86,35.60
3.79,-2.72,35.46
3.79,-2.58,35.27
3.79,-2.43,35.04
3.79,-2.29,34.78
3.79,-2.15,34.50
3.79,-2.01,34.19
3.79,-1.87,33.87
3.79,-1.73,33.54
3.79,-1.59,33.19
3.79,-1.44,32.82
3.79,-1.30,32.43
3.79,-1.16,32.02
3.79,-1.02,31.60
3.79,-0.88,31.16
3.79,-0.74,30.70
3.79,-0.60,30.24
3.79,-0.45,29.77
3.79,-0.31,29.30
3.79,-0.17,28.83
3.79,-0.03,28.38
3.79,0.11,27.94
3.79,0.25,27.53
3.79,0.39,27.15
3.79,0.54,26.80
3.79,0.68,26.49
3.79,0.82,26.23
3.79,0.96,26.02
3.79,1.10,25.85
3.79,1.24,25.72
3.79,1.38,25.64
3.79,1.53,25.60
3.79,1.67,25.60
3.79,1.81,25.62
3.79,1.95,25.66
3.79,2.09,25.73
3.79,2.23,25.80
3.79,2.37,25.88
3.79,2.52,25.95
3.79,2.66,26.02
3.79,2.80,26.08
3.79,2.94,26.13
3.79,3.08,26.17
3.79,3.22,26.20
3.79,3.36,26.21
3.79,3.51,26.21
3.79,3.65,26.20
3.79,3.79,26.18
3.79,3.93,26.15
3.79,4.07,26.11
3.79,4.21,26.07
3.79,4.35,26.01
3.79,4.49,25.96
3.79,4.64,25.89
3.79,4.78,25.82
3.79,4.92,25.74
3.79,5.06,25.65
3.79,5.20,25.55
3.79,5.34,25.45
3.79,5.48,25.34
3.79,5.63,25.22
3.79,5.77,25.10
3.79,5.91,24.99
3.79,6.05,24.87
3.79,6.19,24.77
3.79,6.33,24.68
3.79,6.47,24.60
3.79,6.62,24.55
3.79,6.76,24.52
3.79,6.90,24.51
3.79,7.04,24.54
3.79,7.18,24.59
3.79,7.32,24.67
3.79,7.46,24.78
3.79,7.61,24.92
3.79,7.75,25.08
3.79,7.89,25.26
3.79,8.03,25.46
3.79,8.17,25.66
3.79,8.31,25.87
3.79,8.45,26.09
3.79,8.60,26.31
3.79,8.74,26.52
3.79,8.88,26.73
3.79,9.02,26.92
3.79,9.16,27.11
3.79,9.30,27.29
3.79,9.44,27.46
3.79,9.59,27.62
3.79,9.73,27.77
3.79,9.87,27.91
3.79,10.01,28.05
3.79,10.15,28.17
3.79,10.29,28.29
3.79,10.43,28.39
3.79,10.58,28.49
3.79,10.72,28.56
3.79,10.86,28.62
3.79,11.00,28.65
3.93,-3.00,35.58
3.93,-2.86,35.50
3.93,-2.72,35.36
3.93,-2.58,35.16
3.93,-2.43,34.92
3.93,-2.29,34.65
3.93,-2.15,34.35
3.93,-2.01,34.03
3.93,-1.87,33.69
3.93,-1.73,33.33
3.93,-1.59,32.95
3.93,-1.44,32.54
3.93,-1.30,32.12
3.93,-1.16,31.67
3.93,-1.02,31.20
3.93,-0.88,30.71
3.93,-0.74,30.20
3.93,-0.60,29.68
3.93,-0.45,29.15
3.93,-0.31,28.62
3.93,-0.17,28.10
3.93,-0.03,27.59
3.93,0.11,27.10
3.93,0.25,26.64
3.93,0.39,26.21
3.93,0.54,25.83
3.93,0.68,25.50
3.93,0.82,25.23
3.93,0.96,25.01
3.93,1.10,24.85
3.93,1.24,24.74
3.93,1.38,24.69
3.93,1.53,24.69
3.93,1.67,24.73
3.93,1.81,24.81
3.93,1.95,24.92
3.93,2.09,25.05
3.93,2.23,25.20
3.93,2.37,25.35
3.93,2.52,25.50
3.93,2.66,25.64
3.93,2.80,25.78
3.93,2.94,25.90
3.93,3.08,26.00
3.93,3.22,26.08
3.93,3.36,26.14
3.93,3.51,26.19
3.93,3.65,26.22
3.93,3.79,26.23
3.93,3.93,26.22
3.93,4.07,26.21
3.93,4.21,26.17
3.93,4.35,26.13
3.93,4.49,26.07
3.93,4.64,26.00
3.93,4.78,25.92
3.93,4.92,25.83
3.93,5.06,25.73
3.93,5.20,25.61
3.93,5.34,25.49
3.93,5.48,25.36
3.93,5.63,25.22
3.93,5.77,25.08
3.93,5.91,24.95
3.93,6.05,24.81
3.93,6.19,24.69
3.93,6.33,24.58
3.93,6.47,24.49
3.93,6.62,24.42
3.93,6.76,24.38
3.93,6.90,24.37
3.93,7.04,24.38
3.93,7.18,24.43
3.93,7.32,24.52
3.93,7.46,24.63
3.93,7.61,24.77
3.93,7.75,24.93
3.93,7.89,25.12
3.93,8.03,25.32
3.93,8.17,25.53
3.93,8.31,25.75
3.93,8.45,25.97
3.93,8.60,26.20
3.93,8.74,26.41
3.93,8.88,26.63
3.93,9.02,26.83
3.93,9.16,27.02
3.93,9.30,27.20
3.93,9.44,27.38
3.93,9.59,27.54
3.93,9.73,27.69
3.93,9.87,27.83
3.93,10.01,27.96
3.93,10.15,28.09
3.93,10.29,28.21
3.93,10.43,28.31
3.93,10.58,28.41
3.93,10.72,28.48
3.93,10.86,28.54
3.93,11.00,28.57
4.07,-3.00,35.48
4.07,-2.86,35.41
4.07,-2.72,35.26
4.07,-2.58,35.06
4.07,-2.43,34.81
4.07,-2.29,34.53
4.07,-2.15,34.21
4.07,-2.01,33.87
4.07,-1.87,33.51
4.07,-1.73,33.13
4.07,-1.59,32.72
4.07,-1.44,32.28
4.07,-1.30,31.82
4.07,-1.16,31.33
4.07,-1.02,30.81
4.07,-0.88,30.27
4.07,-0.74,29.71
4.07,-0.60,29.14
4.07,-0.45,28.55
4.07,-0.31,27.96
4.07,-0.17,27.38
4.07,-0.03,26.82
4.07,0.11,26.28
4.07,0.25,25.77
4.07,0.39,25.30
4.07,0.54,24.89
4.07,0.68,24.54
4.07,0.82,24.25
4.07,0.96,24.02
4.07,1.10,23.87
4.07,1.24,23.78
4.07,1.38,23.76
4.07,1.53,23.79
4.07,1.67,23.88
4.07,1.81,24.02
4.07,1.95,24.19
4.07,2.09,24.38
4.07,2.23,24.59
4.07,2.37,24.82
4.07,2.52,25.04
4.07,2.66,25.25
4.07,2.80,25.45
4.07,2.94,25.63
4.07,3.08,25.79
4.07,3.22,25.93
4.07,3.36,26.05
4.07,3.51,26.13
4.07,3.65,26.20
4.07,3.79,26.24
4.07,3.93,26.26
4.07,4.07,26.26
4.07,4.21,26.24
4.07,4.35,26.20
4.07,4.49,26.15
4.07,4.64,26.08
4.07,4.78,25.99
4.07,4.92,25.89
4.07,5.06,25.78
4.07,5.20,25.65
4.07,5.34,25.51
4.07,5.48,25.36
4.07,5.63,25.21
4.07,5.77,25.05
4.07,5.91,24.89
4.07,6.05,24.74
4.07,6.19,24.60
4.07,6.33,24.47
4.07,6.47,24.37
4.07,6.62,24.29
4.07,6.76,24.24
4.07,6.90,24.22
4.07,7.04,24.23
4.07,7.18,24.28
4.07,7.32,24.36
4.07,7.46,24.48
4.07,7.61,24.62
4.07,7.75,24.79
4.07,7.89,24.98
4.07,8.03,25.19
4.07,8.17,25.41
4.07,8.31,25.64
4.07,8.45,25.87
4.07,8.60,26.10
4.07,8.74,26.32
4.07,8.88,26.54
4.07,9.02,26.74
4.07,9.16,26.94
4.07,9.30,27.12
4.07,9.44,27.30
4.07,9.59,27.46
4.07,9.73,27.61
4.07,9.87,27.76
4.07,10.01,27.89
4.07,10.15,28.02
4.07,10.29,28.13
4.07,10.43,28.24
4.07,10.58,28.33
4.07,10.72,28.41
4.07,10.86,28.47
4.07,11.00,28.49
4.21,-3.00,35.39
4.21,-2.86,35.32
4.21,-2.72,35.17
4.21,-2.58,34.96
4.21,-2.43,34.70
4.21,-2.29,34.40
4.21,-2.15,34.08
4.21,-2.01,33.72
4.21,-1.87,33.34
4.21,-1.73,32.93
4.21,-1.59,32.49
4.21,-1.44,32.03
4.21,-1.30,31.53
4.21,-1.16,30.99
4.21,-1.02,30.43
4.21,-0.88,29.84
4.21,-0.74,29.23
4.21,-0.60,28.60
4.21,-0.45,27.96
4.21,-0.31,27.31
4.21,-0.17,26.67
4.21,-0.03,26.05
4.21,0.11,25.46
4.21,0.25,24.91
4.21,0.39,24.40
4.21,0.54,23.96
4.21,0.68,23.58
4.21,0.82,23.27
4.21,0.96,23.05
4.21,1.10,22.90
4.21,1.24,22.82
4.21,1.38,22.83
4.21,1.53,22.90
4.21,1.67,23.03
4.21,1.81,23.22
4.21,1.95,23.44
4.21,2.09,23.70
4.21,2.23,23.98
4.21,2.37,24.27
4.21,2.52,24.56
4.21,2.66,24.84
4.21,2.80,25.10
4.21,2.94,25.35
4.21,3.08,25.56
4.21,3.22,25.75
4.21,3.36,25.91
4.21,3.51,26.04
4.21,3.65,26.14
4.21,3.79,26.21
4.21,3.93,26.26
4.21,4.07,26.28
4.21,4.21,26.27
4.21,4.35,26.24
4.21,4.49,26.19
4.21,4.64,26.13
4.21,4.78,26.04
4.21,4.92,25.93
4.21,5.06,25.81
4.21,5.20,25.67
4.21,5.34,25.51
4.21,5.48,25.35
4.21,5.63,25.18
4.21,5.77,25.00
4.21,5.91,24.83
4.21,6.05,24.65
4.21,6.19,24.50
4.21,6.33,24.35
4.21,6.47,24.23
4.21,6.62,24.14
4.21,6.76,24.08
4.21,6.90,24.05
4.21,7.04,24.06
4.21,7.18,24.11
4.21,7.32,24.19
4.21,7.46,24.31
4.21,7.61,24.46
4.21,7.75,24.64
4.21,7.89,24.84
4.21,8.03,25.06
4.21,8.17,25.29
4.21,8.31,25.53
4.21,8.45,25.77
4.21,8.60,26.00
4.21,8.74,26.23
4.21,8.88,26.45
4.21,9.02,26.66
4.21,9.16,26.86
4.21,9.30,27.05
4.21,9.44,27.23
4.21,9.59,27.39
4.21,9.73,27.54
4.21,9.87,27.69
4.21,10.01,27.82
4.21,10.15,27.95
4.21,10.29,28.06
4.21,10.43,28.17
4.21,10.58,28.26
4.21,10.72,28.34
4.21,10.86,28.39
4.21,11.00,28.42
4.35,-3.00,35.31
4.35,-2.86,35.23
4.35,-2.72,35.07
4.35,-2.58,34.86
4.35,-2.43,34.59
4.35,-2.29,34.28
4.35,-2.15,33.94
4.35,-2.01,33.57
4.35,-1.87,33.17
4.35,-1.73,32.74
4.35,-1.59,32.27
4.35,-1.44,31.77
4.35,-1.30,31.23
4.35,-1.16,30.66
4.35,-1.02,30.05
4.35,-0.88,29.41
4.35,-0.74,28.75
4.35,-0.60,28.06
4.35,-0.45,27.36
4.35,-0.31,26.66
4.35,-0.17,25.96
4.35,-0.03,25.28
4.35,0.11,24.64
4.35,0.25,24.04
4.35,0.39,23.49
4.35,0.54,23.01
4.35,0.68,22.61
4.35,0.82,22.29
4.35,0.96,22.05
4.35,1.10,21.91
4.35,1.24,21.85
4.35,1.38,21.88
4.35,1.53,21.99
4.35,1.67,22.16
4.35,1.81,22.40
4.35,1.95,22.68
4.35,2.09,23.00
4.35,2.23,23.34
4.35,2.37,23.70
4.35,2.52,24.05
4.35,2.66,24.40
4.35,2.80,24.72
4.35,2.94,25.03
4.35,3.08,25.30
4.35,3.22,25.54
4.35,3.36,25.75
4.35,3.51,25.92
4.35,3.65,26.05
4.35,3.79,26.15
4.35,3.93,26.22
4.35,4.07,26.26
4.35,4.21,26.27
4.35,4.35,26.25
4.35,4.49,26.21
4.35,4.64,26.14
4.35,4.78,26.05
4.35,4.92,25.94
4.35,5.06,25.81
4.35,5.20,25.66
4.35,5.34,25.49
4.35,5.48,25.31
4.35,5.63,25.12
4.35,5.77,24.93
4.35,5.91,24.73
4.35,6.05,24.54
4.35,6.19,24.36
4.35,6.33,24.20
4.35,6.47,24.07
4.35,6.62,23.96
4.35,6.76,23.89
4.35,6.90,23.85
4.35,7.04,23.86
4.35,7.18,23.91
4.35,7.32,24.00
4.35,7.46,24.12
4.35,7.61,24.28
4.35,7.75,24.48
4.35,7.89,24.69
4.35,8.03,24.92
4.35,8.17,25.16
4.35,8.31,25.41
4.35,8.45,25.66
4.35,8.60,25.91
4.35,8.74,26.15
4.35,8.88,26.37
4.35,9.02,26.59
4.35,9.16,26.79
4.35,9.30,26.98
4.35,9.44,27.16
4.35,9.59,27.33
4.35,9.73,27.48
4.35,9.87,27.62
4.35,10.01,27.76
4.35,10.15,27.88
4.35,10.29,28.00
4.35,10.43,28.10
4.35,10.58,28.20
4.35,10.72,28.27
4.35,10.86,28.33
4.35,11.00,28.36
4.49,-3.00,35.22
4.49,-2.86,35.14
4.49,-2.72,34.98
4.49,-2.58,34.76
4.49,-2.43,34.49
4.49,-2.29,34.17
4.49,-2.15,33.81
4.49,-2.01,33.42
4.49,-1.87,33.00
4.49,-1.73,32.54
4.49,-1.59,32.05
4.49,-1.44,31.51
4.49,-1.30,30.93
4.49,-1.16,30.32
4.49,-1.02,29.66
4.49,-0.88,28.97
4.49,-0.74,28.25
4.49,-0.60,27.51
4.49,-0.45,26.75
4.49,-0.31,25.98
4.49,-0.17,25.23
4.49,-0.03,24.49
4.49,0.11,23.79
4.49,0.25,23.14
4.49,0.39,22.56
4.49,0.54,22.04
4.49,0.68,21.61
4.49,0.82,21.27
4.49,0.96,21.03
4.49,1.10,20.89
4.49,1.24,20.85
4.49,1.38,20.90
4.49,1.53,21.04
4.49,1.67,21.26
4.49,1.81,21.55
4.49,1.95,21.88
4.49,2.09,22.26
4.49,2.23,22.67
4.49,2.37,23.09
4.49,2.52,23.51
4.49,2.66,23.92
4.49,2.80,24.31
4.49,2.94,24.67
4.49,3.08,25.00
4.49,3.22,25.29
4.49,3.36,25.54
4.49,3.51,25.75
4.49,3.65,25.92
4.49,3.79,26.06
4.49,3.93,26.15
4.49,4.07,26.21
4.49,4.21,26.23
4.49,4.35,26.23
4.49,4.49,26.19
4.49,4.64,26.13
4.49,4.78,26.04
4.49,4.92,25.92
4.49,5.06,25.78
4.49,5.20,25.62
4.49,5.34,25.45
4.49,5.48,25.25
4.49,5.63,25.04
4.49,5.77,24.83
4.49,5.91,24.61
4.49,6.05,24.40
4.49,6.19,24.19
4.49,6.33,24.01
4.49,6.47,23.85
4.49,6.62,23.73
4.49,6.76,23.65
4.49,6.90,23.60
4.49,7.04,23.61
4.49,7.18,23.66
4.49,7.32,23.76
4.49,7.46,23.89
4.49,7.61,24.07
4.49,7.75,24.28
4.49,7.89,24.51
4.49,8.03,24.76
4.49,8.17,25.02
4.49,8.31,25.29
4.49,8.45,25.55
4.49,8.60,25.81
4.49,8.74,26.06
4.49,8.88,26.30
4.49,9.02,26.52
4.49,9.16,26.73
4.49,9.30,26.92
4.49,9.44,27.10
4.49,9.59,27.27
4.49,9.73,27.42
4.49,9.87,27.56
4.49,10.01,27.70
4.49,10.15,27.82
4.49,10.29,27.94
4.49,10.43,28.04
4.49,10.58,28.14
4.49,10.72,28.21
4.49,10.86,28.27
4.49,11.00,28.30
4.64,-3.00,35.14
4.64,-2.86,35.06
4.64,-2.72,34.90
4.64,-2.58,34.67
4.64,-2.43,34.38
4.64,-2.29,34.05
4.64,-2.15,33.68
4.64,-2.01,33.27
4.64,-1.87,32.83
4.64,-1.73,32.34
4.64,-1.59,31.82
4.64,-1.44,31.24
4.64,-1.30,30.63
4.64,-1.16,29.97
4.64,-1.02,29.26
4.64,-0.88,28.52
4.64,-0.74,27.74
4.64,-0.60,26.93
4.64,-0.45,26.11
4.64,-0.31,25.28
4.64,-0.17,24.47
4.64,-0.03,23.67
4.64,0.11,22.91
4.64,0.25,22.21
4.64,0.39,21.58
4.64,0.54,21.03
4.64,0.68,20.57
4.64,0.82,20.21
4.64,0.96,19.96
4.64,1.10,19.83
4.64,1.24,19.80
4.64,1.38,19.87
4.64,1.53,20.05
4.64,1.67,20.31
4.64,1.81,20.65
4.64,1.95,21.04
4.64,2.09,21.49
4.64,2.23,21.96
4.64,2.37,22.45
4.64,2.52,22.93
4.64,2.66,23.41
4.64,2.80,23.86
4.64,2.94,24.28
4.64,3.08,24.67
4.64,3.22,25.01
4.64,3.36,25.31
4.64,3.51,25.56
4.64,3.65,25.76
4.64,3.79,25.93
4.64,3.93,26.05
4.64,4.07,26.13
4.64,4.21,26.17
4.64,4.35,26.17
4.64,4.49,26.15
4.64,4.64,26.09
4.64,4.78,26.00
4.64,4.92,25.88
4.64,5.06,25.73
4.64,5.20,25.56
4.64,5.34,25.37
4.64,5.48,25.16
4.64,5.63,24.93
4.64,5.77,24.69
4.64,5.91,24.44
4.64,6.05,24.20
4.64,6.19,23.97
4.64,6.33,23.76
4.64,6.47,23.58
4.64,6.62,23.43
4.64,6.76,23.33
4.64,6.90,23.28
4.64,7.04,23.29
4.64,7.18,23.34
4.64,7.32,23.45
4.64,7.46,23.60
4.64,7.61,23.80
4.64,7.75,24.03
4.64,7.89,24.29
4.64,8.03,24.56
4.64,8.17,24.85
4.64,8.31,25.14
4.64,8.45,25.42
4.64,8.60,25.70
4.64,8.74,25.97
4.64,8.88,26.21
4.64,9.02,26.45
4.64,9.16,26.66
4.64,9.30,26.86
4.64,9.44,27.04
4.64,9.59,27.21
4.64,9.73,27.37
4.64,9.87,27.51
4.64,10.01,27.64
4.64,10.15,27.77
4.64,10.29,27.88
4.64,10.43,27.99
4.64,10.58,28.08
4.64,10.72,28.15
4.64,10.86,28.21
4.64,11.00,28.24
4.78,-3.00,35.06
4.78,-2.86,34.98
4.78,-2.72,34.81
4.78,-2.58,34.57
4.78,-2.43,34.28
4.78,-2.29,33.94
4.78,-2.15,33.55
4.78,-2.01,33.12
4.78,-1.87,32.65
4.78,-1.73,32.14
4.78,-1.59,31.58
4.78,-1.44,30.97
4.78,-1.30,30.31
4.78,-1.16,29.60
4.78,-1.02,28.85
4.78,-0.88,28.04
4.78,-0.74,27.20
4.78,-0.60,26.33
4.78,-0.45,25.44
4.78,-0.31,24.55
4.78,-0.17,23.66
4.78,-0.03,22.80
4.78,0.11,21.99
4.78,0.25,21.23
4.78,0.39,20.55
4.78,0.54,19.95
4.78,0.68,19.46
4.78,0.82,19.09
4.78,0.96,18.83
4.78,1.10,18.70
4.78,1.24,18.68
4.78,1.38,18.79
4.78,1.53,19.00
4.78,1.67,19.30
4.78,1.81,19.69
4.78,1.95,20.15
4.78,2.09,20.66
4.78,2.23,21.20
4.78,2.37,21.75
4.78,2.52,22.31
4.78,2.66,22.85
4.78,2.80,23.37
4.78,2.94,23.85
4.78,3.08,24.29
4.78,3.22,24.69
4.78,3.36,25.03
4.78,3.51,25.33
4.78,3.65,25.57
4.78,3.79,25.77
4.78,3.93,25.91
4.78,4.07,26.01
4.78,4.21,26.07
4.78,4.35,26.09
4.78,4.49,26.08
4.78,4.64,26.02
4.78,4.78,25.93
4.78,4.92,25.81
4.78,5.06,25.66
4.78,5.20,25.47
4.78,5.34,25.26
4.78,5.48,25.02
4.78,5.63,24.77
4.78,5.77,24.49
4.78,5.91,24.21
4.78,6.05,23.94
4.78,6.19,23.67
4.78,6.33,23.43
4.78,6.47,23.21
4.78,6.62,23.05
4.78,6.76,22.93
4.78,6.90,22.87
4.78,7.04,22.86
4.78,7.18,22.93
4.78,7.32,23.05
4.78,7.46,23.22
4.78,7.61,23.45
4.78,7.75,23.71
4.78,7.89,24.00
4.78,8.03,24.31
4.78,8.17,24.63
4.78,8.31,24.95
4.78,8.45,25.27
4.78,8.60,25.57
4.78,8.74,25.86
4.78,8.88,26.12
4.78,9.02,26.37
4.78,9.16,26.60
4.78,9.30,26.80
4.78,9.44,26.99
4.78,9.59,27.16
4.78,9.73,27.31
4.78,9.87,27.46
4.78,10.01,27.59
4.78,10.15,27.72
4.78,10.29,27.83
4.78,10.43,27.93
4.78,10.58,28.03
4.78,10.72,28.10
4.78,10.86,28.15
4.78,11.00,28.18
4.92,-3.00,34.99
4.92,-2.86,34.90
4.92,-2.72,34.73
4.92,-2.58,34.48
4.92,-2.43,34.18
4.92,-2.29,33.82
4.92,-2.15,33.41
4.92,-2.01,32.96
4.92,-1.87,32.47
4.92,-1.73,31.93
4.92,-1.59,31.33
4.92,-1.44,30.68
4.92,-1.30,29.98
4.92,-1.16,29.22
4.92,-1.02,28.41
4.92,-0.88,27.54
4.92,-0.74,26.64
4.92,-0.60,25.70
4.92,-0.45,24.74
4.92,-0.31,23.77
4.92,-0.17,22.81
4.92,-0.03,21.89
4.92,0.11,21.00
4.92,0.25,20.18
4.92,0.39,19.45
4.92,0.54,18.82
4.92,0.68,18.29
4.92,0.82,17.90
4.92,0.96,17.63
4.92,1.10,17.50
4.92,1.24,17.50
4.92,1.38,17.63
4.92,1.53,17.88
4.92,1.67,18.23
4.92,1.81,18.68
4.92,1.95,19.19
4.92,2.09,19.77
4.92,2.23,20.38
4.92,2.37,21.01
4.92,2.52,21.63
4.92,2.66,22.25
4.92,2.80,22.83
4.92,2.94,23.38
4.92,3.08,23.88
4.92,3.22,24.33
4.92,3.36,24.73
4.92,3.51,25.07
4.92,3.65,25.35
4.92,3.79,25.58
4.92,3.93,25.75
4.92,4.07,25.88
4.92,4.21,25.96
4.92,4.35,25.99
4.92,4.49,25.98
4.92,4.64,25.93
4.92,4.78,25.84
4.92,4.92,25.71
4.92,5.06,25.55
4.92,5.20,25.35
4.92,5.34,25.11
4.92,5.48,24.84
4.92,5.63,24.55
4.92,5.77,24.24
4.92,5.91,23.92
4.92,6.05,23.59
4.92,6.19,23.28
4.92,6.33,22.99
4.92,6.47,22.74
4.92,6.62,22.54
4.92,6.76,22.40
4.92,6.90,22.32
4.92,7.04,22.32
4.92,7.18,22.39
4.92,7.32,22.53
4.92,7.46,22.73
4.92,7.61,22.99
4.92,7.75,23.30
4.92,7.89,23.64
4.92,8.03,23.99
4.92,8.17,24.36
4.92,8.31,24.73
4.92,8.45,25.08
4.92,8.60,25.42
4.92,8.74,25.73
4.92,8.88,26.02
4.92,9.02,26.29
4.92,9.16,26.52
4.92,9.30,26.74
4.92,9.44,26.93
4.92,9.59,27.11
4.92,9.73,27.27
4.92,9.87,27.41
4.92,10.01,27.54
4.92,10.15,27.67
4.92,10.29,27.78
4.92,10.43,27.89
4.92,10.58,27.98
4.92,10.72,28.05
4.92,10.86,28.10
4.92,11.00,28.13
5.06,-3.00,34.91
5.06,-2.86,34.82
5.06,-2.72,34.64
5.06,-2.58,34.39
5.06,-2.43,34.07
5.06,-2.29,33.70
5.06,-2.15,33.28
5.06,-2.01,32.81
5.06,-1.87,32.28
5.06,-1.73,31.71
5.06,-1.59,31.08
5.06,-1.44,30.39
5.06,-1.30,29.63
5.06,-1.16,28.82
5.06,-1.02,27.94
5.06,-0.88,27.02
5.06,-0.74,26.04
5.06,-0.60,25.03
5.06,-0.45,23.99
5.06,-0.31,22.95
5.06,-0.17,21.91
5.06,-0.03,20.91
5.06,0.11,19.96
5.06,0.25,19.08
5.06,0.39,18.29
5.06,0.54,17.61
5.06,0.68,17.05
5.06,0.82,16.63
5.06,0.96,16.35
5.06,1.10,16.22
5.06,1.24,16.24
5.06,1.38,16.40
5.06,1.53,16.68
5.06,1.67,17.09
5.06,1.81,17.59
5.06,1.95,18.18
5.06,2.09,18.82
5.06,2.23,19.50
5.06,2.37,20.21
5.06,2.52,20.91
5.06,2.66,21.60
5.06,2.80,22.26
5.06,2.94,22.87
5.06,3.08,23.44
5.06,3.22,23.94
5.06,3.36,24.39
5.06,3.51,24.78
5.06,3.65,25.10
5.06,3.79,25.36
5.06,3.93,25.57
5.06,4.07,25.72
5.06,4.21,25.81
5.06,4.35,25.86
5.06,4.49,25.86
5.06,4.64,25.82
5.06,4.78,25.73
5.06,4.92,25.59
5.06,5.06,25.41
5.06,5.20,25.18
5.06,5.34,24.92
5.06,5.48,24.61
5.06,5.63,24.28
5.06,5.77,23.91
5.06,5.91,23.53
5.06,6.05,23.15
5.06,6.19,22.78
5.06,6.33,22.44
5.06,6.47,22.14
5.06,6.62,21.89
5.06,6.76,21.72
5.06,6.90,21.63
5.06,7.04,21.62
5.06,7.18,21.71
5.06,7.32,21.87
5.06,7.46,22.11
5.06,7.61,22.42
5.06,7.75,22.78
5.06,7.89,23.18
5.06,8.03,23.59
5.06,8.17,24.02
5.06,8.31,24.44
5.06,8.45,24.84
5.06,8.60,25.23
5.06,8.74,25.58
5.06,8.88,25.90
5.06,9.02,26.19
5.06,9.16,26.44
5.06,9.30,26.67
5.06,9.44,26.88
5.06,9.59,27.06
5.06,9.73,27.22
5.06,9.87,27.37
5.06,10.01,27.50
5.06,10.15,27.62
5.06,10.29,27.74
5.06,10.43,27.84
5.06,10.58,27.93
5.06,10.72,28.00
5.06,10.86,28.06
5.06,11.00,28.09
5.20,-3.00,34.84
5.20,-2.86,34.75
5.20,-2.72,34.56
5.20,-2.58,34.30
5.20,-2.43,33.97
5.20,-2.29,33.58
5.20,-2.15,33.14
5.20,-2.01,32.64
5.20,-1.87,32.09
5.20,-1.73,31.49
5.20,-1.59,30.81
5.20,-1.44,30.08
5.20,-1.30,29.27
5.20,-1.16,28.40
5.20,-1.02,27.46
5.20,-0.88,26.46
5.20,-0.74,25.41
5.20,-0.60,24.32
5.20,-0.45,23.20
5.20,-0.31,22.08
5.20,-0.17,20.97
5.20,-0.03,19.88
5.20,0.11,18.86
5.20,0.25,17.91
5.20,0.39,17.06
5.20,0.54,16.33
5.20,0.68,15.73
5.20,0.82,15.29
5.20,0.96,15.00
5.20,1.10,14.87
5.20,1.24,14.91
5.20,1.38,15.09
5.20,1.53,15.42
5.20,1.67,15.88
5.20,1.81,16.44
5.20,1.95,17.09
5.20,2.09,17.81
5.20,2.23,18.57
5.20,2.37,19.36
5.20,2.52,20.14
5.20,2.66,20.91
5.20,2.80,21.64
5.20,2.94,22.33
5.20,3.08,22.96
5.20,3.22,23.52
5.20,3.36,24.03
5.20,3.51,24.46
5.20,3.65,24.82
5.20,3.79,25.12
5.20,3.93,25.36
5.20,4.07,25.54
5.20,4.21,25.65
5.20,4.35,25.72
5.20,4.49,25.73
5.20,4.64,25.68
5.20,4.78,25.59
5.20,4.92,25.44
5.20,5.06,25.24
5.20,5.20,24.98
5.20,5.34,24.68
5.20,5.48,24.32
5.20,5.63,23.93
5.20,5.77,23.50
5.20,5.91,23.05
5.20,6.05,22.60
5.20,6.19,22.16
5.20,6.33,21.75
5.20,6.47,21.38
5.20,6.62,21.09
5.20,6.76,20.88
5.20,6.90,20.77
5.20,7.04,20.76
5.20,7.18,20.86
5.20,7.32,21.05
5.20,7.46,21.34
5.20,7.61,21.71
5.20,7.75,22.14
5.20,7.89,22.61
5.20,8.03,23.10
5.20,8.17,23.60
5.20,8.31,24.09
5.20,8.45,24.56
5.20,8.60,24.99
5.20,8.74,25.39
5.20,8.88,25.75
5.20,9.02,26.07
5.20,9.16,26.35
5.20,9.30,26.60
5.20,9.44,26.82
5.20,9.59,27.01
5.20,9.73,27.17
5.20,9.87,27.32
5.20,10.01,27.46
5.20,10.15,27.58
5.20,10.29,27.70
5.20,10.43,27.80
5.20,10.58,27.89
5.20,10.72,27.96
5.20,10.86,28.01
5.20,11.00,28.04
5.34,-3.00,34.77
5.34,-2.86,34.67
5.34,-2.72,34.48
5.34,-2.58,34.21
5.34,-2.43,33.87
5.34,-2.29,33.46
5.34,-2.15,33.00
5.34,-2.01,32.48
5.34,-1.87,31.90
5.34,-1.73,31.25
5.34,-1.59,30.54
5.34,-1.44,29.76
5.34,-1.30,28.90
5.34,-1.16,27.96
5.34,-1.02,26.96
5.34,-0.88,25.89
5.34,-0.74,24.76
5.34,-0.60,23.58
5.34,-0.45,22.38
5.34,-0.31,21.17
5.34,-0.17,19.97
5.34,-0.03,18.81
5.34,0.11,17.70
5.34,0.25,16.68
5.34,0.39,15.77
5.34,0.54,14.99
5.34,0.68,14.35
5.34,0.82,13.88
5.34,0.96,13.58
5.34,1.10,13.46
5.34,1.24,13.51
5.34,1.38,13.72
5.34,1.53,14.09
5.34,1.67,14.60
5.34,1.81,15.23
5.34,1.95,15.96
5.34,2.09,16.75
5.34,2.23,17.60
5.34,2.37,18.46
5.34,2.52,19.33
5.34,2.66,20.18
5.34,2.80,20.99
5.34,2.94,21.75
5.34,3.08,22.45
5.34,3.22,23.08
5.34,3.36,23.64
5.34,3.51,24.12
5.34,3.65,24.53
5.34,3.79,24.87
5.34,3.93,25.13
5.34,4.07,25.34
5.34,4.21,25.48
5.34,4.35,25.55
5.34,4.49,25.57
5.34,4.64,25.53
5.34,4.78,25.42
5.34,4.92,25.26
5.34,5.06,25.03
5.34,5.20,24.74
5.34,5.34,24.38
5.34,5.48,23.97
5.34,5.63,23.51
5.34,5.77,23.00
5.34,5.91,22.47
5.34,6.05,21.93
5.34,6.19,21.40
5.34,6.33,20.91
5.34,6.47,20.47
5.34,6.62,20.11
5.34,6.76,19.86
5.34,6.90,19.72
5.34,7.04,19.71
5.34,7.18,19.83
5.34,7.32,20.06
5.34,7.46,20.41
5.34,7.61,20.84
5.34,7.75,21.35
5.34,7.89,21.91
5.34,8.03,22.50
5.34,8.17,23.09
5.34,8.31,23.66
5.34,8.45,24.21
5.34,8.60,24.71
5.34,8.74,25.17
5.34,8.88,25.58
5.34,9.02,25.94
5.34,9.16,26.25
5.34,9.30,26.52
5.34,9.44,26.75
5.34,9.59,26.95
5.34,9.73,27.13
5.34,9.87,27.28
5.34,10.01,27.42
5.34,10.15,27.54
5.34,10.29,27.66
5.34,10.43,27.76
5.34,10.58,27.85
5.34,10.72,27.92
5.34,10.86,27.97
5.34,11.00,28.00
5.48,-3.00,34.70
5.48,-2.86,34.60
5.48,-2.72,34.41
5.48,-2.58,34.12
5.48,-2.43,33.77
5.48,-2.29,33.35
5.48,-2.15,32.86
5.48,-2.01,32.31
5.48,-1.87,31.70
5.48,-1.73,31.02
5.48,-1.59,30.26
5.48,-1.44,29.43
5.48,-1.30,28.51
5.48,-1.16,27.51
5.48,-1.02,26.44
5.48,-0.88,25.29
5.48,-0.74,24.08
5.48,-0.60,22.82
5.48,-0.45,21.53
5.48,-0.31,20.23
5.48,-0.17,18.94
5.48,-0.03,17.69
5.48,0.11,16.51
5.48,0.25,15.41
5.48,0.39,14.44
5.48,0.54,13.60
5.48,0.68,12.93
5.48,0.82,12.43
5.48,0.96,12.11
5.48,1.10,11.99
5.48,1.24,12.05
5.48,1.38,12.30
5.48,1.53,12.72
5.48,1.67,13.29
5.48,1.81,13.98
5.48,1.95,14.78
5.48,2.09,15.66
5.48,2.23,16.58
5.48,2.37,17.53
5.48,2.52,18.49
5.48,2.66,19.42
5.48,2.80,20.31
5.48,2.94,21.15
5.48,3.08,21.91
5.48,3.22,22.61
5.48,3.36,23.23
5.48,3.51,23.76
5.48,3.65,24.22
5.48,3.79,24.59
5.48,3.93,24.90
5.48,4.07,25.12
5.48,4.21,25.28
5.48,4.35,25.37
5.48,4.49,25.40
5.48,4.64,25.35
5.48,4.78,25.23
5.48,4.92,25.05
5.48,5.06,24.79
5.48,5.20,24.45
5.48,5.34,24.04
5.48,5.48,23.56
5.48,5.63,23.01
5.48,5.77,22.42
5.48,5.91,21.79
5.48,6.05,21.14
5.48,6.19,20.51
5.48,6.33,19.91
5.48,6.47,19.39
5.48,6.62,18.96
5.48,6.76,18.66
5.48,6.90,18.49
5.48,7.04,18.47
5.48,7.18,18.61
5.48,7.32,18.89
5.48,7.46,19.30
5.48,7.61,19.82
5.48,7.75,20.43
5.48,7.89,21.10
5.48,8.03,21.79
5.48,8.17,22.48
5.48,8.31,23.16
5.48,8.45,23.80
5.48,8.60,24.38
5.48,8.74,24.91
5.48,8.88,25.38
5.48,9.02,25.78
5.48,9.16,26.13
5.48,9.30,26.43
5.48,9.44,26.68
5.48,9.59,26.89
5.48,9.73,27.08
5.48,9.87,27.24
5.48,10.01,27.38
5.48,10.15,27.51
5.48,10.29,27.62
5.48,10.43,27.73
5.48,10.58,27.81
5.48,10.72,27.89
5.48,10.86,27.94
5.48,11.00,27.97
5.63,-3.00,34.64
5.63,-2.86,34.53
5.63,-2.72,34.33
5.63,-2.58,34.04
5.63,-2.43,33.67
5.63,-2.29,33.23
5.63,-2.15,32.72
5.63,-2.01,32.15
5.63,-1.87,31.50
5.63,-1.73,30.78
5.63,-1.59,29.98
5.63,-1.44,29.10
5.63,-1.30,28.12
5.63,-1.16,27.06
5.63,-1.02,25.91
5.63,-0.88,24.69
5.63,-0.74,23.39
5.63,-0.60,22.05
5.63,-0.45,20.67
5.63,-0.31,19.27
5.63,-0.17,17.90
5.63,-0.03,16.56
5.63,0.11,15.29
5.63,0.25,14.12
5.63,0.39,13.08
5.63,0.54,12.18
5.63,0.68,11.47
5.63,0.82,10.94
5.63,0.96,10.61
5.63,1.10,10.49
5.63,1.24,10.57
5.63,1.38,10.85
5.63,1.53,11.31
5.63,1.67,11.94
5.63,1.81,12.70
5.63,1.95,13.58
5.63,2.09,14.53
5.63,2.23,15.55
5.63,2.37,16.59
5.63,2.52,17.63
5.63,2.66,18.64
5.63,2.80,19.62
5.63,2.94,20.53
5.63,3.08,21.37
5.63,3.22,22.13
5.63,3.36,22.81
5.63,3.51,23.40
5.63,3.65,23.90
5.63,3.79,24.31
5.63,3.93,24.65
5.63,4.07,24.90
5.63,4.21,25.08
5.63,4.35,25.18
5.63,4.49,25.21
5.63,4.64,25.16
5.63,4.78,25.03
5.63,4.92,24.82
5.63,5.06,24.52
5.63,5.20,24.13
5.63,5.34,23.65
5.63,5.48,23.09
5.63,5.63,22.45
5.63,5.77,21.75
5.63,5.91,21.00
5.63,6.05,20.24
5.63,6.19,19.48
5.63,6.33,18.78
5.63,6.47,18.16
5.63,6.62,17.65
5.63,6.76,17.28
5.63,6.90,17.08
5.63,7.04,17.06
5.63,7.18,17.22
5.63,7.32,17.55
5.63,7.46,18.04
5.63,7.61,18.66
5.63,7.75,19.38
5.63,7.89,20.16
5.63,8.03,20.98
5.63,8.17,21.79
5.63,8.31,22.58
5.63,8.45,23.33
5.63,8.60,24.01
5.63,8.74,24.61
5.63,8.88,25.15
5.63,9.02,25.61
5.63,9.16,26.00
5.63,9.30,26.33
5.63,9.44,26.60
5.63,9.59,26.83
5.63,9.73,27.03
5.63,9.87,27.20
5.63,10.01,27.34
5.63,10.15,27.47
5.63,10.29,27.59
5.63,10.43,27.69
5.63,10.58,27.78
5.63,10.72,27.85
5.63,10.86,27.91
5.63,11.00,27.93
5.77,-3.00,34.58
5.77,-2.86,34.47
5.77,-2.72,34.26
5.77,-2.58,33.96
5.77,-2.43,33.57
5.77,-2.29,33.12
5.77,-2.15,32.59
5.77,-2.01,31.99
5.77,-1.87,31.31
5.77,-1.73,30.55
5.77,-1.59,29.71
5.77,-1.44,28.77
5.77,-1.30,27.74
5.77,-1.16,26.61
5.77,-1.02,25.39
5.77,-0.88,24.08
5.77,-0.74,22.71
5.77,-0.60,21.27
5.77,-0.45,19.80
5.77,-0.31,18.32
5.77,-0.17,16.85
5.77,-0.03,15.42
5.77,0.11,14.07
5.77,0.25,12.82
5.77,0.39,11.71
5.77,0.54,10.77
5.77,0.68,10.01
5.77,0.82,9.45
5.77,0.96,9.11
5.77,1.10,8.99
5.77,1.24,9.09
5.77,1.38,9.40
5.77,1.53,9.91
5.77,1.67,10.59
5.77,1.81,11.42
5.77,1.95,12.37
5.77,2.09,13.41
5.77,2.23,14.51
5.77,2.37,15.64
5.77,2.52,16.76
5.77,2.66,17.86
5.77,2.80,18.92
5.77,2.94,19.91
5.77,3.08,20.82
5.77,3.22,21.65
5.77,3.36,22.39
5.77,3.51,23.03
5.77,3.65,23.58
5.77,3.79,24.03
5.77,3.93,24.40
5.77,4.07,24.68
5.77,4.21,24.87
5.77,4.35,24.99
5.77,4.49,25.02
5.77,4.64,24.96
5.77,4.78,24.81
5.77,4.92,24.57
5.77,5.06,24.22
5.77,5.20,23.77
5.77,5.34,23.22
5.77,5.48,22.57
5.77,5.63,21.82
5.77,5.77,21.00
5.77,5.91,20.13
5.77,6.05,19.23
5.77,6.19,18.35
5.77,6.33,17.52
5.77,6.47,16.79
5.77,6.62,16.19
5.77,6.76,15.76
5.77,6.90,15.52
5.77,7.04,15.49
5.77,7.18,15.68
5.77,7.32,16.07
5.77,7.46,16.64
5.77,7.61,17.36
5.77,7.75,18.21
5.77,7.89,19.12
5.77,8.03,20.07
5.77,8.17,21.03
5.77,8.31,21.94
5.77,8.45,22.80
5.77,8.60,23.59
5.77,8.74,24.28
5.77,8.88,24.89
5.77,9.02,25.41
5.77,9.16,25.85
5.77,9.30,26.22
5.77,9.44,26.52
5.77,9.59,26.77
5.77,9.73,26.98
5.77,9.87,27.16
5.77,10.01,27.31
5.77,10.15,27.44
5.77,10.29,27.56
5.77,10.43,27.66
5.77,10.58,27.75
5.77,10.72,27.82
5.77,10.86,27.88
5.77,11.00,27.90
5.91,-3.00,34.52
5.91,-2.86,34.41
5.91,-2.72,34.19
5.91,-2.58,33.88
5.91,-2.43,33.48
5.91,-2.29,33.01
5.91,-2.15,32.46
5.91,-2.01,31.83
5.91,-1.87,31.12
5.91,-1.73,30.33
5.91,-1.59,29.44
5.91,-1.44,28.45
5.91,-1.30,27.36
5.91,-1.16,26.17
5.91,-1.02,24.88
5.91,-0.88,23.50
5.91,-0.74,22.04
5.91,-0.60,20.52
5.91,-0.45,18.96
5.91,-0.31,17.38
5.91,-0.17,15.82
5.91,-0.03,14.31
5.91,0.11,12.87
5.91,0.25,11.55
5.91,0.39,10.38
5.91,0.54,9.38
5.91,0.68,8.57
5.91,0.82,7.99
5.91,0.96,7.64
5.91,1.10,7.52
5.91,1.24,7.64
5.91,1.38,7.98
5.91,1.53,8.53
5.91,1.67,9.27
5.91,1.81,10.16
5.91,1.95,11.19
5.91,2.09,12.31
5.91,2.23,13.49
5.91,2.37,14.70
5.91,2.52,15.92
5.91,2.66,17.10
5.91,2.80,18.24
5.91,2.94,19.31
5.91,3.08,20.29
5.91,3.22,21.18
5.91,3.36,21.97
5.91,3.51,22.67
5.91,3.65,23.26
5.91,3.79,23.75
5.91,3.93,24.15
5.91,4.07,24.46
5.91,4.21,24.67
5.91,4.35,24.79
5.91,4.49,24.82
5.91,4.64,24.75
5.91,4.78,24.58
5.91,4.92,24.30
5.91,5.06,23.91
5.91,5.20,23.40
5.91,5.34,22.76
5.91,5.48,22.01
5.91,5.63,21.15
5.91,5.77,20.21
5.91,5.91,19.20
5.91,6.05,18.16
5.91,6.19,17.14
5.91,6.33,16.17
5.91,6.47,15.32
5.91,6.62,14.62
5.91,6.76,14.12
5.91,6.90,13.85
5.91,7.04,13.81
5.91,7.18,14.03
5.91,7.32,14.48
5.91,7.46,15.14
5.91,7.61,15.98
5.91,7.75,16.95
5.91,7.89,18.01
5.91,8.03,19.11
5.91,8.17,20.20
5.91,8.31,21.26
5.91,8.45,22.24
5.91,8.60,23.14
5.91,8.74,23.93
5.91,8.88,24.62
5.91,9.02,25.21
5.91,9.16,25.70
5.91,9.30,26.10
5.91,9.44,26.43
5.91,9.59,26.71
5.91,9.73,26.93
5.91,9.87,27.12
5.91,10.01,27.28
5.91,10.15,27.41
5.91,10.29,27.53
5.91,10.43,27.64
5.91,10.58,27.73
5.91,10.72,27.80
5.91,10.86,27.85
5.91,11.00,27.88
6.05,-3.00,34.46
6.05,-2.86,34.35
6.05,-2.72,34.13
6.05,-2.58,33.81
6.05,-2.43,33.40
6.05,-2.29,32.91
6.05,-2.15,32.34
6.05,-2.01,31.68
6.05,-1.87,30.94
6.05,-1.73,30.11
6.05,-1.59,29.18
6.05,-1.44,28.14
6.05,-1.30,27.00
6.05,-1.16,25.75
6.05,-1.02,24.39
6.05,-0.88,22.93
6.05,-0.74,21.40
6.05,-0.60,19.79
6.05,-0.45,18.15
6.05,-0.31,16.49
6.05,-0.17,14.84
6.05,-0.03,13.25
6.05,0.11,11.73
6.05,0.25,10.34
6.05,0.39,9.10
6.05,0.54,8.05
6.05,0.68,7.21
6.05,0.82,6.60
6.05,0.96,6.23
6.05,1.10,6.11
6.05,1.24,6.25
6.05,1.38,6.62
6.05,1.53,7.21
6.05,1.67,8.00
6.05,1.81,8.96
6.05,1.95,10.06
6.05,2.09,11.26
6.05,2.23,12.52
6.05,2.37,13.81
6.05,2.52,15.11
6.05,2.66,16.37
6.05,2.80,17.59
6.05,2.94,18.73
6.05,3.08,19.78
6.05,3.22,20.73
6.05,3.36,21.58
6.05,3.51,22.32
6.05,3.65,22.96
6.05,3.79,23.49
6.05,3.93,23.91
6.05,4.07,24.24
6.05,4.21,24.47
6.05,4.35,24.60
6.05,4.49,24.63
6.05,4.64,24.55
6.05,4.78,24.35
6.05,4.92,24.04
6.05,5.06,23.59
6.05,5.20,23.01
6.05,5.34,22.29
6.05,5.48,21.44
6.05,5.63,20.47
6.05,5.77,19.39
6.05,5.91,18.24
6.05,6.05,17.05
6.05,6.19,15.88
6.05,6.33,14.78
6.05,6.47,13.81
6.05,6.62,13.01
6.05,6.76,12.44
6.05,6.90,12.12
6.05,7.04,12.08
6.05,7.18,12.32
6.05,7.32,12.84
6.05,7.46,13.59
6.05,7.61,14.55
6.05,7.75,15.65
6.05,7.89,16.86
6.05,8.03,18.11
6.05,8.17,19.35
6.05,8.31,20.55
6.05,8.45,21.67
6.05,8.60,22.68
6.05,8.74,23.57
6.05,8.88,24.34
6.05,9.02,24.99
6.05,9.16,25.54
6.05,9.30,25.98
6.05,9.44,26.35
6.05,9.59,26.64
6.05,9.73,26.88
6.05,9.87,27.08
6.05,10.01,27.24
6.05,10.15,27.39
6.05,10.29,27.51
6.05,10.43,27.61
6.05,10.58,27.70
6.05,10.72,27.78
6.05,10.86,27.83
6.05,11.00,27.85
6.19,-3.00,34.42
6.19,-2.86,34.30
6.19,-2.72,34.07
6.19,-2.58,33.74
6.19,-2.43,33.32
6.19,-2.29,32.81
6.19,-2.15,32.22
6.19,-2.01,31.55
6.19,-1.87,30.78
6.19,-1.73,29.92
6.19,-1.59,28.95
6.19,-1.44,27.87
6.19,-1.30,26.67
6.19,-1.16,25.36
6.19,-1.02,23.94
6.19,-0.88,22.42
6.19,-0.74,20.81
6.19,-0.60,19.13
6.19,-0.45,17.40
6.19,-0.31,15.66
6.19,-0.17,13.94
6.19,-0.03,12.27
6.19,0.11,10.68
6.19,0.25,9.22
6.19,0.39,7.93
6.19,0.54,6.82
6.19,0.68,5.94
6.19,0.82,5.31
6.19,0.96,4.93
6.19,1.10,4.82
6.19,1.24,4.96
6.19,1.38,5.36
6.19,1.53,6.00
6.19,1.67,6.84
6.19,1.81,7.85
6.19,1.95,9.02
6.19,2.09,10.28
6.19,2.23,11.62
6.19,2.37,12.99
6.19,2.52,14.36
6.19,2.66,15.70
6.19,2.80,16.99
6.19,2.94,18.19
6.19,3.08,19.31
6.19,3.22,20.32
6.19,3.36,21.22
6.19,3.51,22.00
6.19,3.65,22.68
6.19,3.79,23.24
6.19,3.93,23.69
6.19,4.07,24.04
6.19,4.21,24.28
6.19,4.35,24.42
6.19,4.49,24.44
6.19,4.64,24.35
6.19,4.78,24.13
6.19,4.92,23.78
6.19,5.06,23.28
6.19,5.20,22.64
6.19,5.34,21.83
6.19,5.48,20.88
6.19,5.63,19.78
6.19,5.77,18.58
6.19,5.91,17.28
6.19,6.05,15.96
6.19,6.19,14.64
6.19,6.33,13.41
6.19,6.47,12.31
6.19,6.62,11.42
6.19,6.76,10.77
6.19,6.90,10.41
6.19,7.04,10.37
6.19,7.18,10.64
6.19,7.32,11.21
6.19,7.46,12.06
6.19,7.61,13.13
6.19,7.75,14.37
6.19,7.89,15.72
6.19,8.03,17.12
6.19,8.17,18.51
6.19,8.31,19.85
6.19,8.45,21.09
6.19,8.60,22.22
6.19,8.74,23.21
6.19,8.88,24.06
6.19,9.02,24.79
6.19,9.16,25.38
6.19,9.30,25.87
6.19,9.44,26.26
6.19,9.59,26.58
6.19,9.73,26.84
6.19,9.87,27.04
6.19,10.01,27.22
6.19,10.15,27.36
6.19,10.29,27.48
6.19,10.43,27.59
6.19,10.58,27.68
6.19,10.72,27.76
6.19,10.86,27.81
6.19,11.00,27.83
6.33,-3.00,34.38
6.33,-2.86,34.26
6.33,-2.72,34.02
6.33,-2.58,33.69
6.33,-2.43,33.25
6.33,-2.29,32.73
6.33,-2.15,32.13
6.33,-2.01,31.43
6.33,-1.87,30.64
6.33,-1.73,29.74
6.33,-1.59,28.74
6.33,-1.44,27.62
6.33,-1.30,26.38
6.33,-1.16,25.02
6.33,-1.02,23.54
6.33,-0.88,21.96
6.33,-0.74,20.28
6.33,-0.60,18.54
6.33,-0.45,16.74
6.33,-0.31,14.93
6.33,-0.17,13.14
6.33,-0.03,11.39
6.33,0.11,9.75
6.33,0.25,8.23
6.33,0.39,6.88
6.33,0.54,5.74
6.33,0.68,4.82
6.33,0.82,4.16
6.33,0.96,3.78
6.33,1.10,3.66
6.33,1.24,3.82
6.33,1.38,4.25
6.33,1.53,4.91
6.33,1.67,5.80
6.33,1.81,6.87
6.33,1.95,8.09
6.33,2.09,9.42
6.33,2.23,10.82
6.33,2.37,12.26
6.33,2.52,13.70
6.33,2.66,15.11
6.33,2.80,16.45
6.33,2.94,17.72
6.33,3.08,18.89
6.33,3.22,19.95
6.33,3.36,20.89
6.33,3.51,21.72
6.33,3.65,22.43
6.33,3.79,23.02
6.33,3.93,23.50
6.33,4.07,23.86
6.33,4.21,24.12
6.33,4.35,24.26
6.33,4.49,24.28
6.33,4.64,24.17
6.33,4.78,23.93
6.33,4.92,23.54
6.33,5.06,22.99
6.33,5.20,22.28
6.33,5.34,21.40
6.33,5.48,20.35
6.33,5.63,19.14
6.33,5.77,17.81
6.33,5.91,16.39
6.33,6.05,14.92
6.33,6.19,13.48
6.33,6.33,12.11
6.33,6.47,10.90
6.33,6.62,9.91
6.33,6.76,9.19
6.33,6.90,8.80
6.33,7.04,8.75
6.33,7.18,9.05
6.33,7.32,9.68
6.33,7.46,10.61
6.33,7.61,11.79
6.33,7.75,13.16
6.33,7.89,14.65
6.33,8.03,16.19
6.33,8.17,17.72
6.33,8.31,19.19
6.33,8.45,20.55
6.33,8.60,21.79
6.33,8.74,22.87
6.33,8.88,23.80
6.33,9.02,24.59
6.33,9.16,25.24
6.33,9.30,25.76
6.33,9.44,26.19
6.33,9.59,26.52
6.33,9.73,26.79
6.33,9.87,27.01
6.33,10.01,27.19
6.33,10.15,27.34
6.33,10.29,27.47
6.33,10.43,27.57
6.33,10.58,27.67
6.33,10.72,27.74
6.33,10.86,27.79
6.33,11.00,27.82
6.47,-3.00,34.34
6.47,-2.86,34.22
6.47,-2.72,33.98
6.47,-2.58,33.64
6.47,-2.43,33.20
6.47,-2.29,32.67
6.47,-2.15,32.04
6.47,-2.01,31.33
6.47,-1.87,30.52
6.47,-1.73,29.60
6.47,-1.59,28.56
6.47,-1.44,27.41
6.47,-1.30,26.13
6.47,-1.16,24.73
6.47,-1.02,23.21
6.47,-0.88,21.57
6.47,-0.74,19.85
6.47,-0.60,18.04
6.47,-0.45,16.19
6.47,-0.31,14.32
6.47,-0.17,12.46
6.47,-0.03,10.66
6.47,0.11,8.96
6.47,0.25,7.39
6.47,0.39,6.00
6.47,0.54,4.82
6.47,0.68,3.88
6.47,0.82,3.20
6.47,0.96,2.81
6.47,1.10,2.69
6.47,1.24,2.87
6.47,1.38,3.31
6.47,1.53,4.01
6.47,1.67,4.93
6.47,1.81,6.04
6.47,1.95,7.31
6.47,2.09,8.69
6.47,2.23,10.15
6.47,2.37,11.65
6.47,2.52,13.14
6.47,2.66,14.60
6.47,2.80,16.00
6.47,2.94,17.32
6.47,3.08,18.53
6.47,3.22,19.64
6.47,3.36,20.62
6.47,3.51,21.48
6.47,3.65,22.22
6.47,3.79,22.83
6.47,3.93,23.33
6.47,4.07,23.71
6.47,4.21,23.97
6.47,4.35,24.12
6.47,4.49,24.13
6.47,4.64,24.02
6.47,4.78,23.75
6.47,4.92,23.33
6.47,5.06,22.74
6.47,5.20,21.97
6.47,5.34,21.02
6.47,5.48,19.88
6.47,5.63,18.58
6.47,5.77,17.14
6.47,5.91,15.59
6.47,6.05,14.01
6.47,6.19,12.44
6.47,6.33,10.96
6.47,6.47,9.65
6.47,6.62,8.57
6.47,6.76,7.80
6.47,6.90,7.37
6.47,7.04,7.31
6.47,7.18,7.63
6.47,7.32,8.32
6.47,7.46,9.33
6.47,7.61,10.61
6.47,7.75,12.09
6.47,7.89,13.70
6.47,8.03,15.36
6.47,8.17,17.02
6.47,8.31,18.60
6.47,8.45,20.08
6.47,8.60,21.40
6.47,8.74,22.57
6.47,8.88,23.57
6.47,9.02,24.42
6.47,9.16,25.11
6.47,9.30,25.67
6.47,9.44,26.12
6.47,9.59,26.48
6.47,9.73,26.76
6.47,9.87,26.99
6.47,10.01,27.17
6.47,10.15,27.32
6.47,10.29,27.45
6.47,10.43,27.56
6.47,10.58,27.65
6.47,10.72,27.73
6.47,10.86,27.78
6.47,11.00,27.80
6.62,-3.00,34.32
6.62,-2.86,34.19
6.62,-2.72,33.95
6.62,-2.58,33.60
6.62,-2.43,33.16
6.62,-2.29,32.61
6.62,-2.15,31.98
6.62,-2.01,31.25
6.62,-1.87,30.42
6.62,-1.73,29.49
6.62,-1.59,28.43
6.62,-1.44,27.25
6.62,-1.30,25.94
6.62,-1.16,24.51
6.62,-1.02,22.95
6.62,-0.88,21.28
6.62,-0.74,19.50
6.62,-0.60,17.66
6.62,-0.45,15.76
6.62,-0.31,13.84
6.62,-0.17,11.94
6.62,-0.03,10.09
6.62,0.11,8.35
6.62,0.25,6.74
6.62,0.39,5.32
6.62,0.54,4.11
6.62,0.68,3.15
6.62,0.82,2.46
6.62,0.96,2.05
6.62,1.10,1.94
6.62,1.24,2.12
6.62,1.38,2.58
6.62,1.53,3.30
6.62,1.67,4.25
6.62,1.81,5.40
6.62,1.95,6.71
6.62,2.09,8.13
6.62,2.23,9.63
6.62,2.37,11.17
6.62,2.52,12.71
6.62,2.66,14.21
6.62,2.80,15.65
6.62,2.94,17.01
6.62,3.08,18.26
6.62,3.22,19.39
6.62,3.36,20.41
6.62,3.51,21.29
6.62,3.65,22.05
6.62,3.79,22.69
6.62,3.93,23.20
6.62,4.07,23.59
6.62,4.21,23.86
6.62,4.35,24.01
6.62,4.49,24.02
6.62,4.64,23.89
6.62,4.78,23.61
6.62,4.92,23.17
6.62,5.06,22.54
6.62,5.20,21.72
6.62,5.34,20.71
6.62,5.48,19.50
6.62,5.63,18.12
6.62,5.77,16.59
6.62,5.91,14.95
6.62,6.05,13.26
6.62,6.19,11.59
6.62,6.33,10.02
6.62,6.47,8.63
6.62,6.62,7.48
6.62,6.76,6.66
6.62,6.90,6.20
6.62,7.04,6.14
6.62,7.18,6.48
6.62,7.32,7.21
6.62,7.46,8.28
6.62,7.61,9.64
6.62,7.75,11.21
6.62,7.89,12.92
6.62,8.03,14.69
6.62,8.17,16.44
6.62,8.31,18.13
6.62,8.45,19.69
6.62,8.60,21.09
6.62,8.74,22.33
6.62,8.88,23.39
6.62,9.02,24.28
6.62,9.16,25.01
6.62,9.30,25.59
6.62,9.44,26.06
6.62,9.59,26.44
6.62,9.73,26.73
6.62,9.87,26.97
6.62,10.01,27.15
6.62,10.15,27.31
6.62,10.29,27.44
6.62,10.43,27.55
6.62,10.58,27.64
6.62,10.72,27.72
6.62,10.86,27.77
6.62,11.00,27.79
6.76,-3.00,34.30
6.76,-2.86,34.17
6.76,-2.72,33.93
6.76,-2.58,33.58
6.76,-2.43,33.13
6.76,-2.29,32.58
6.76,-2.15,31.94
6.76,-2.01,31.20
6.76,-1.87,30.36
6.76,-1.73,29.41
6.76,-1.59,28.34
6.76,-1.44,27.14
6.76,-1.30,25.81
6.76,-1.16,24.36
6.76,-1.02,22.77
6.76,-0.88,21.07
6.76,-0.74,19.27
6.76,-0.60,17.40
6.76,-0.45,15.47
6.76,-0.31,13.52
6.76,-0.17,11.59
6.76,-0.03,9.71
6.76,0.11,7.94
6.76,0.25,6.31
6.76,0.39,4.86
6.76,0.54,3.63
6.76,0.68,2.66
6.76,0.82,1.95
6.76,0.96,1.55
6.76,1.10,1.44
6.76,1.24,1.62
6.76,1.38,2.09
6.76,1.53,2.83
6.76,1.67,3.80
6.76,1.81,4.97
6.76,1.95,6.30
6.76,2.09,7.75
6.76,2.23,9.28
6.76,2.37,10.85
6.76,2.52,12.42
6.76,2.66,13.95
6.76,2.80,15.42
6.76,2.94,16.80
6.76,3.08,18.07
6.76,3.22,19.23
6.76,3.36,20.26
6.76,3.51,21.17
6.76,3.65,21.94
6.76,3.79,22.59
6.76,3.93,23.11
6.76,4.07,23.51
6.76,4.21,23.79
6.76,4.35,23.93
6.76,4.49,23.94
6.76,4.64,23.81
6.76,4.78,23.52
6.76,4.92,23.05
6.76,5.06,22.40
6.76,5.20,21.54
6.76,5.34,20.49
6.76,5.48,19.23
6.76,5.63,17.79
6.76,5.77,16.19
6.76,5.91,14.49
6.76,6.05,12.73
6.76,6.19,10.99
6.76,6.33,9.35
6.76,6.47,7.89
6.76,6.62,6.70
6.76,6.76,5.84
6.76,6.90,5.36
6.76,7.04,5.30
6.76,7.18,5.65
6.76,7.32,6.41
6.76,7.46,7.53
6.76,7.61,8.95
6.76,7.75,10.58
6.76,7.89,12.36
6.76,8.03,14.21
6.76,8.17,16.04
6.76,8.31,17.79
6.76,8.45,19.41
6.76,8.60,20.88
6.76,8.74,22.16
6.76,8.88,23.26
6.76,9.02,24.18
6.76,9.16,24.93
6.76,9.30,25.54
6.76,9.44,26.03
6.76,9.59,26.41
6.76,9.73,26.71
6.76,9.87,26.95
6.76,10.01,27.14
6.76,10.15,27.30
6.76,10.29,27.43
6.76,10.43,27.54
6.76,10.58,27.64
6.76,10.72,27.71
6.76,10.86,27.76
6.76,11.00,27.79
6.90,-3.00,34.29
6.90,-2.86,34.16
6.90,-2.72,33.92
6.90,-2.58,33.57
6.90,-2.43,33.11
6.90,-2.29,32.56
6.90,-2.15,31.92
6.90,-2.01,31.18
6.90,-1.87,30.33
6.90,-1.73,29.37
6.90,-1.59,28.30
6.90,-1.44,27.09
6.90,-1.30,25.75
6.90,-1.16,24.28
6.90,-1.02,22.69
6.90,-0.88,20.98
6.90,-0.74,19.17
6.90,-0.60,17.27
6.90,-0.45,15.33
6.90,-0.31,13.37
6.90,-0.17,11.42
6.90,-0.03,9.53
6.90,0.11,7.75
6.90,0.25,6.10
6.90,0.39,4.64
6.90,0.54,3.41
6.90,0.68,2.42
6.90,0.82,1.72
6.90,0.96,1.31
6.90,1.10,1.20
6.90,1.24,1.38
6.90,1.38,1.86
6.90,1.53,2.60
6.90,1.67,3.58
6.90,1.81,4.76
6.90,1.95,6.10
6.90,2.09,7.57
6.90,2.23,9.11
6.90,2.37,10.70
6.90,2.52,12.28
6.90,2.66,13.82
6.90,2.80,15.30
6.90,2.94,16.70
6.90,3.08,17.98
6.90,3.22,19.15
6.90,3.36,20.19
6.90,3.51,21.11
6.90,3.65,21.89
6.90,3.79,22.54
6.90,3.93,23.07
6.90,4.07,23.47
6.90,4.21,23.75
6.90,4.35,23.90
6.90,4.49,23.91
6.90,4.64,23.77
6.90,4.78,23.47
6.90,4.92,22.99
6.90,5.06,22.33
6.90,5.20,21.46
6.90,5.34,20.38
6.90,5.48,19.09
6.90,5.63,17.62
6.90,5.77,15.99
6.90,5.91,14.24
6.90,6.05,12.44
6.90,6.19,10.67
6.90,6.33,8.99
6.90,6.47,7.50
6.90,6.62,6.28
6.90,6.76,5.40
6.90,6.90,4.91
6.90,7.04,4.84
6.90,7.18,5.21
6.90,7.32,5.98
6.90,7.46,7.13
6.90,7.61,8.57
6.90,7.75,10.25
6.90,7.89,12.07
6.90,8.03,13.95
6.90,8.17,15.82
6.90,8.31,17.61
6.90,8.45,19.27
6.90,8.60,20.76
6.90,8.74,22.07
6.90,8.88,23.20
6.90,9.02,24.13
6.90,9.16,24.90
6.90,9.30,25.52
6.90,9.44,26.01
6.90,9.59,26.40
6.90,9.73,26.71
6.90,9.87,26.95
6.90,10.01,27.14
6.90,10.15,27.30
6.90,10.29,27.43
6.90,10.43,27.54
6.90,10.58,27.63
6.90,10.72,27.71
6.90,10.86,27.76
6.90,11.00,27.78
7.04,-3.00,34.29
7.04,-2.86,34.16
7.04,-2.72,33.92
7.04,-2.58,33.57
7.04,-2.43,33.11
7.04,-2.29,32.56
7.04,-2.15,31.92
7.04,-2.01,31.18
7.04,-1.87,30.34
7.04,-1.73,29.38
7.04,-1.59,28.30
7.04,-1.44,27.10
7.04,-1.30,25.76
7.04,-1.16,24.30
7.04,-1.02,22.70
7.04,-0.88,20.99
7.04,-0.74,19.18
7.04,-0.60,17.29
7.04,-0.45,15.35
7.04,-0.31,13.39
7.04,-0.17,11.45
7.04,-0.03,9.56
7.04,0.11,7.78
7.04,0.25,6.14
7.04,0.39,4.68
7.04,0.54,3.45
7.04,0.68,2.46
7.04,0.82,1.76
7.04,0.96,1.35
7.04,1.10,1.24
7.04,1.24,1.43
7.04,1.38,1.90
7.04,1.53,2.64
7.04,1.67,3.62
7.04,1.81,4.79
7.04,1.95,6.14
7.04,2.09,7.60
7.04,2.23,9.14
7.04,2.37,10.72
7.04,2.52,12.30
7.04,2.66,13.84
7.04,2.80,15.32
7.04,2.94,16.71
7.04,3.08,17.99
7.04,3.22,19.16
7.04,3.36,20.20
7.04,3.51,21.11
7.04,3.65,21.89
7.04,3.79,22.55
7.04,3.93,23.08
7.04,4.07,23.48
7.04,4.21,23.76
7.04,4.35,23.90
7.04,4.49,23.91
7.04,4.64,23.77
7.04,4.78,23.47
7.04,4.92,23.00
7.04,5.06,22.33
7.04,5.20,21.46
7.04,5.34,20.38
7.04,5.48,19.09
7.04,5.63,17.62
7.04,5.77,15.98
7.04,5.91,14.23
7.04,6.05,12.43
7.04,6.19,10.65
7.04,6.33,8.97
7.04,6.47,7.47
7.04,6.62,6.25
7.04,6.76,5.36
7.04,6.90,4.87
7.04,7.04,4.81
7.04,7.18,5.17
7.04,7.32,5.95
7.04,7.46,7.10
7.04,7.61,8.55
7.04,7.75,10.23
7.04,7.89,12.05
7.04,8.03,13.94
7.04,8.17,15.81
7.04,8.31,17.61
7.04,8.45,19.27
7.04,8.60,20.77
7.04,8.74,22.08
7.04,8.88,23.20
7.04,9.02,24.14
7.04,9.16,24.91
7.04,9.30,25.53
7.04,9.44,26.02
7.04,9.59,26.41
7.04,9.73,26.71
7.04,9.87,26.95
7.04,10.01,27.14
7.04,10.15,27.30
7.04,10.29,27.43
7.04,10.43,27.54
7.04,10.58,27.63
7.04,10.72,27.71
7.04,10.86,27.76
7.04,11.00,27.78
7.18,-3.00,34.30
7.18,-2.86,34.17
7.18,-2.72,33.93
7.18,-2.58,33.58
7.18,-2.43,33.13
7.18,-2.29,32.58
7.18,-2.15,31.95
7.18,-2.01,31.21
7.18,-1.87,30.37
7.18,-1.73,29.43
7.18,-1.59,28.36
7.18,-1.44,27.17
7.18,-1.30,25.84
7.18,-1.16,24.39
7.18,-1.02,22.81
7.18,-0.88,21.12
7.18,-0.74,19.33
7.18,-0.60,17.46
7.18,-0.45,15.54
7.18,-0.31,13.60
7.18,-0.17,11.67
7.18,-0.03,9.81
7.18,0.11,8.04
7.18,0.25,6.42
7.18,0.39,4.98
7.18,0.54,3.75
7.18,0.68,2.78
7.18,0.82,2.08
7.18,0.96,1.67
7.18,1.10,1.56
7.18,1.24,1.75
7.18,1.38,2.21
7.18,1.53,2.94
7.18,1.67,3.91
7.18,1.81,5.07
7.18,1.95,6.40
7.18,2.09,7.84
7.18,2.23,9.36
7.18,2.37,10.92
7.18,2.52,12.48
7.18,2.66,14.01
7.18,2.80,15.47
7.18,2.94,16.84
7.18,3.08,18.11
7.18,3.22,19.26
7.18,3.36,20.29
7.18,3.51,21.19
7.18,3.65,21.96
7.18,3.79,22.61
7.18,3.93,23.13
7.18,4.07,23.53
7.18,4.21,23.80
7.18,4.35,23.95
7.18,4.49,23.96
7.18,4.64,23.83
7.18,4.78,23.53
7.18,4.92,23.07
7.18,5.06,22.41
7.18,5.20,21.56
7.18,5.34,20.50
7.18,5.48,19.24
7.18,5.63,17.79
7.18,5.77,16.18
7.18,5.91,14.46
7.18,6.05,12.69
7.18,6.19,10.94
7.18,6.33,9.29
7.18,6.47,7.82
7.18,6.62,6.61
7.18,6.76,5.74
7.18,6.90,5.26
7.18,7.04,5.20
7.18,7.18,5.56
7.18,7.32,6.32
7.18,7.46,7.45
7.18,7.61,8.88
7.18,7.75,10.53
7.18,7.89,12.32
7.18,8.03,14.18
7.18,8.17,16.02
7.18,8.31,17.78
7.18,8.45,19.42
7.18,8.60,20.89
7.18,8.74,22.18
7.18,8.88,23.28
7.18,9.02,24.20
7.18,9.16,24.96
7.18,9.30,25.57
7.18,9.44,26.05
7.18,9.59,26.43
7.18,9.73,26.73
7.18,9.87,26.97
7.18,10.01,27.15
7.18,10.15,27.31
7.18,10.29,27.44
7.18,10.43,27.55
7.18,10.58,27.64
7.18,10.72,27.71
7.18,10.86,27.76
7.18,11.00,27.79
7.32,-3.00,34.32
7.32,-2.86,34.19
7.32,-2.72,33.95
7.32,-2.58,33.61
7.32,-2.43,33.16
7.32,-2.29,32.62
7.32,-2.15,31.99
7.32,-2.01,31.27
7.32,-1.87,30.45
7.32,-1.73,29.51
7.32,-1.59,28.46
7.32,-1.44,27.29
7.32,-1.30,25.99
7.32,-1.16,24.57
7.32,-1.02,23.02
7.32,-0.88,21.36
7.32,-0.74,19.60
7.32,-0.60,17.77
7.32,-0.45,15.88
7.32,-0.31,13.98
7.32,-0.17,12.09
7.32,-0.03,10.26
7.32,0.11,8.53
7.32,0.25,6.94
7.32,0.39,5.52
7.32,0.54,4.32
7.32,0.68,3.37
7.32,0.82,2.68
7.32,0.96,2.28
7.32,1.10,2.17
7.32,1.24,2.34
7.32,1.38,2.80
7.32,1.53,3.51
7.32,1.67,4.45
7.32,1.81,5.58
7.32,1.95,6.88
7.32,2.09,8.29
7.32,2.23,9.78
7.32,2.37,11.30
7.32,2.52,12.82
7.32,2.66,14.31
7.32,2.80,15.74
7.32,2.94,17.08
7.32,3.08,18.32
7.32,3.22,19.45
7.32,3.36,20.45
7.32,3.51,21.33
7.32,3.65,22.09
7.32,3.79,22.72
7.32,3.93,23.23
7.32,4.07,23.62
7.32,4.21,23.89
7.32,4.35,24.04
7.32,4.49,24.05
7.32,4.64,23.93
7.32,4.78,23.65
7.32,4.92,23.20
7.32,5.06,22.57
7.32,5.20,21.75
7.32,5.34,20.73
7.32,5.48,19.52
7.32,5.63,18.12
7.32,5.77,16.57
7.32,5.91,14.92
7.32,6.05,13.21
7.32,6.19,11.52
7.32,6.33,9.93
7.32,6.47,8.52
7.32,6.62,7.36
7.32,6.76,6.52
7.32,6.90,6.06
7.32,7.04,5.99
7.32,7.18,6.34
7.32,7.32,7.08
7.32,7.46,8.17
7.32,7.61,9.54
7.32,7.75,11.13
7.32,7.89,12.86
7.32,8.03,14.65
7.32,8.17,16.43
7.32,8.31,18.13
7.32,8.45,19.70
7.32,8.60,21.12
7.32,8.74,22.36
7.32,8.88,23.43
7.32,9.02,24.32
7.32,9.16,25.05
7.32,9.30,25.63
7.32,9.44,26.10
7.32,9.59,26.47
7.32,9.73,26.76
7.32,9.87,26.99
7.32,10.01,27.17
7.32,10.15,27.32
7.32,10.29,27.45
7.32,10.43,27.56
7.32,10.58,27.65
7.32,10.72,27.72
7.32,10.86,27.77
7.32,11.00,27.80
7.46,-3.00,34.34
7.46,-2.86,34.22
7.46,-2.72,33.99
7.46,-2.58,33.65
7.46,-2.43,33.21
7.46,-2.29,32.68
7.46,-2.15,32.06
7.46,-2.01,31.36
7.46,-1.87,30.55
7.46,-1.73,29.64
7.46,-1.59,28.62
7.46,-1.44,27.48
7.46,-1.30,26.21
7.46,-1.16,24.82
7.46,-1.02,23.32
7.46,-0.88,21.70
7.46,-0.74,19.99
7.46,-0.60,18.21
7.46,-0.45,16.38
7.46,-0.31,14.53
7.46,-0.17,12.70
7.46,-0.03,10.92
7.46,0.11,9.24
7.46,0.25,7.69
7.46,0.39,6.31
7.46,0.54,5.14
7.46,0.68,4.21
7.46,0.82,3.54
7.46,0.96,3.15
7.46,1.10,3.03
7.46,1.24,3.20
7.46,1.38,3.64
7.46,1.53,4.32
7.46,1.67,5.23
7.46,1.81,6.32
7.46,1.95,7.57
7.46,2.09,8.94
7.46,2.23,10.37
7.46,2.37,11.85
7.46,2.52,13.32
7.46,2.66,14.76
7.46,2.80,16.14
7.46,2.94,17.43
7.46,3.08,18.63
7.46,3.22,19.72
7.46,3.36,20.69
7.46,3.51,21.54
7.46,3.65,22.27
7.46,3.79,22.88
7.46,3.93,23.37
7.46,4.07,23.75
7.46,4.21,24.02
7.46,4.35,24.16
7.46,4.49,24.18
7.46,4.64,24.07
7.46,4.78,23.81
7.46,4.92,23.39
7.46,5.06,22.80
7.46,5.20,22.02
7.46,5.34,21.06
7.46,5.48,19.92
7.46,5.63,18.60
7.46,5.77,17.14
7.46,5.91,15.58
7.46,6.05,13.97
7.46,6.19,12.37
7.46,6.33,10.87
7.46,6.47,9.53
7.46,6.62,8.44
7.46,6.76,7.65
7.46,6.90,7.21
7.46,7.04,7.15
7.46,7.18,7.48
7.46,7.32,8.18
7.46,7.46,9.21
7.46,7.61,10.51
7.46,7.75,12.01
7.46,7.89,13.65
7.46,8.03,15.34
7.46,8.17,17.02
7.46,8.31,18.62
7.46,8.45,20.11
7.46,8.60,21.45
7.46,8.74,22.63
7.46,8.88,23.64
7.46,9.02,24.48
7.46,9.16,25.17
7.46,9.30,25.73
7.46,9.44,26.17
7.46,9.59,26.52
7.46,9.73,26.80
7.46,9.87,27.02
7.46,10.01,27.20
7.46,10.15,27.34
7.46,10.29,27.47
7.46,10.43,27.57
7.46,10.58,27.66
7.46,10.72,27.73
7.46,10.86,27.78
7.46,11.00,27.81
7.61,-3.00,34.38
7.61,-2.86,34.26
7.61,-2.72,34.03
7.61,-2.58,33.70
7.61,-2.43,33.27
7.61,-2.29,32.75
7.61,-2.15,32.15
7.61,-2.01,31.47
7.61,-1.87,30.69
7.61,-1.73,29.80
7.61,-1.59,28.81
7.61,-1.44,27.71
7.61,-1.30,26.49
7.61,-1.16,25.15
7.61,-1.02,23.70
7.61,-0.88,22.14
7.61,-0.74,20.50
7.61,-0.60,18.78
7.61,-0.45,17.01
7.61,-0.31,15.23
7.61,-0.17,13.47
7.61,-0.03,11.76
7.61,0.11,10.14
7.61,0.25,8.64
7.61,0.39,7.32
7.61,0.54,6.19
7.61,0.68,5.29
7.61,0.82,4.64
7.61,0.96,4.26
7.61,1.10,4.14
7.61,1.24,4.30
7.61,1.38,4.71
7.61,1.53,5.36
7.61,1.67,6.22
7.61,1.81,7.27
7.61,1.95,8.46
7.61,2.09,9.76
7.61,2.23,11.14
7.61,2.37,12.54
7.61,2.52,13.95
7.61,2.66,15.33
7.61,2.80,16.64
7.61,2.94,17.88
7.61,3.08,19.03
7.61,3.22,20.07
7.61,3.36,20.99
7.61,3.51,21.81
7.61,3.65,22.50
7.61,3.79,23.09
7.61,3.93,23.56
7.61,4.07,23.92
7.61,4.21,24.18
7.61,4.35,24.32
7.61,4.49,24.35
7.61,4.64,24.25
7.61,4.78,24.01
7.61,4.92,23.63
7.61,5.06,23.08
7.61,5.20,22.37
7.61,5.34,21.48
7.61,5.48,20.42
7.61,5.63,19.20
7.61,5.77,17.85
7.61,5.91,16.41
7.61,6.05,14.92
7.61,6.19,13.44
7.61,6.33,12.05
7.61,6.47,10.81
7.61,6.62,9.80
7.61,6.76,9.07
7.61,6.90,8.67
7.61,7.04,8.61
7.61,7.18,8.92
7.61,7.32,9.57
7.61,7.46,10.52
7.61,7.61,11.72
7.61,7.75,13.12
7.61,7.89,14.63
7.61,8.03,16.20
7.61,8.17,17.76
7.61,8.31,19.25
7.61,8.45,20.63
7.61,8.60,21.87
7.61,8.74,22.96
7.61,8.88,23.90
7.61,9.02,24.68
7.61,9.16,25.32
7.61,9.30,25.84
7.61,9.44,26.26
7.61,9.59,26.59
7.61,9.73,26.85
7.61,9.87,27.06
7.61,10.01,27.23
7.61,10.15,27.37
7.61,10.29,27.49
7.61,10.43,27.59
7.61,10.58,27.68
7.61,10.72,27.75
7.61,10.86,27.80
7.61,11.00,27.82
7.75,-3.00,34.42
7.75,-2.86,34.31
7.75,-2.72,34.08
7.75,-2.58,33.76
7.75,-2.43,33.34
7.75,-2.29,32.84
7.75,-2.15,32.26
7.75,-2.01,31.60
7.75,-1.87,30.85
7.75,-1.73,30.00
7.75,-1.59,29.05
7.75,-1.44,27.99
7.75,-1.30,26.82
7.75,-1.16,25.54
7.75,-1.02,24.15
7.75,-0.88,22.67
7.75,-0.74,21.09
7.75,-0.60,19.45
7.75,-0.45,17.77
7.75,-0.31,16.07
7.75,-0.17,14.39
7.75,-0.03,12.75
7.75,0.11,11.21
7.75,0.25,9.78
7.75,0.39,8.51
7.75,0.54,7.44
7.75,0.68,6.58
7.75,0.82,5.95
7.75,0.96,5.58
7.75,1.10,5.46
7.75,1.24,5.60
7.75,1.38,5.99
7.75,1.53,6.60
7.75,1.67,7.41
7.75,1.81,8.39
7.75,1.95,9.52
7.75,2.09,10.75
7.75,2.23,12.05
7.75,2.37,13.37
7.75,2.52,14.70
7.75,2.66,16.00
7.75,2.80,17.25
7.75,2.94,18.42
7.75,3.08,19.50
7.75,3.22,20.48
7.75,3.36,21.36
7.75,3.51,22.12
7.75,3.65,22.78
7.75,3.79,23.33
7.75,3.93,23.78
7.75,4.07,24.13
7.75,4.21,24.37
7.75,4.35,24.51
7.75,4.49,24.54
7.75,4.64,24.46
7.75,4.78,24.25
7.75,4.92,23.90
7.75,5.06,23.41
7.75,5.20,22.77
7.75,5.34,21.96
7.75,5.48,21.00
7.75,5.63,19.90
7.75,5.77,18.67
7.75,5.91,17.36
7.75,6.05,16.01
7.75,6.19,14.67
7.75,6.33,13.41
7.75,6.47,12.29
7.75,6.62,11.37
7.75,6.76,10.71
7.75,6.90,10.35
7.75,7.04,10.30
7.75,7.18,10.58
7.75,7.32,11.17
7.75,7.46,12.03
7.75,7.61,13.13
7.75,7.75,14.39
7.75,7.89,15.77
7.75,8.03,17.20
7.75,8.17,18.61
7.75,8.31,19.97
7.75,8.45,21.22
7.75,8.60,22.35
7.75,8.74,23.35
7.75,8.88,24.20
7.75,9.02,24.92
7.75,9.16,25.50
7.75,9.30,25.98
7.75,9.44,26.36
7.75,9.59,26.66
7.75,9.73,26.91
7.75,9.87,27.10
7.75,10.01,27.26
7.75,10.15,27.40
7.75,10.29,27.51
7.75,10.43,27.61
7.75,10.58,27.70
7.75,10.72,27.76
7.75,10.86,27.81
7.75,11.00,27.84
7.89,-3.00,34.47
7.89,-2.86,34.36
7.89,-2.72,34.14
7.89,-2.58,33.83
7.89,-2.43,33.43
7.89,-2.29,32.94
7.89,-2.15,32.39
7.89,-2.01,31.75
7.89,-1.87,31.03
7.89,-1.73,30.22
7.89,-1.59,29.31
7.89,-1.44,28.31
7.89,-1.30,27.20
7.89,-1.16,25.98
7.89,-1.02,24.67
7.89,-0.88,23.26
7.89,-0.74,21.77
7.89,-0.60,20.22
7.89,-0.45,18.63
7.89,-0.31,17.02
7.89,-0.17,15.43
7.89,-0.03,13.88
7.89,0.11,12.42
7.89,0.25,11.07
7.89,0.39,9.87
7.89,0.54,8.85
7.89,0.68,8.03
7.89,0.82,7.44
7.89,0.96,7.08
7.89,1.10,6.96
7.89,1.24,7.08
7.89,1.38,7.43
7.89,1.53,8.00
7.89,1.67,8.75
7.89,1.81,9.67
7.89,1.95,10.72
7.89,2.09,11.87
7.89,2.23,13.08
7.89,2.37,14.32
7.89,2.52,15.56
7.89,2.66,16.77
7.89,2.80,17.93
7.89,2.94,19.03
7.89,3.08,20.04
7.89,3.22,20.95
7.89,3.36,21.77
7.89,3.51,22.49
7.89,3.65,23.10
7.89,3.79,23.61
7.89,3.93,24.03
7.89,4.07,24.36
7.89,4.21,24.59
7.89,4.35,24.72
7.89,4.49,24.76
7.89,4.64,24.69
7.89,4.78,24.51
7.89,4.92,24.21
7.89,5.06,23.77
7.89,5.20,23.20
7.89,5.34,22.49
7.89,5.48,21.64
7.89,5.63,20.66
7.89,5.77,19.57
7.89,5.91,18.40
7.89,6.05,17.20
7.89,6.19,16.01
7.89,6.33,14.89
7.89,6.47,13.90
7.89,6.62,13.08
7.89,6.76,12.49
7.89,6.90,12.17
7.89,7.04,12.13
7.89,7.18,12.38
7.89,7.32,12.90
7.89,7.46,13.67
7.89,7.61,14.65
7.89,7.75,15.78
7.89,7.89,17.01
7.89,8.03,18.28
7.89,8.17,19.54
7.89,8.31,20.74
7.89,8.45,21.87
7.89,8.60,22.88
7.89,8.74,23.77
7.89,8.88,24.53
7.89,9.02,25.17
7.89,9.16,25.70
7.89,9.30,26.13
7.89,9.44,26.47
7.89,9.59,26.75
7.89,9.73,26.97
7.89,9.87,27.15
7.89,10.01,27.30
7.89,10.15,27.43
7.89,10.29,27.54
7.89,10.43,27.64
7.89,10.58,27.72
7.89,10.72,27.79
7.89,10.86,27.84
7.89,11.00,27.86
8.03,-3.00,34.53
8.03,-2.86,34.42
8.03,-2.72,34.21
8.03,-2.58,33.91
8.03,-2.43,33.52
8.03,-2.29,33.06
8.03,-2.15,32.52
8.03,-2.01,31.92
8.03,-1.87,31.23
8.03,-1.73,30.46
8.03,-1.59,29.61
8.03,-1.44,28.66
8.03,-1.30,27.61
8.03,-1.16,26.47
8.03,-1.02,25.23
8.03,-0.88,23.91
8.03,-0.74,22.51
8.03,-0.60,21.06
8.03,-0.45,19.56
8.03,-0.31,18.06
8.03,-0.17,16.56
8.03,-0.03,15.12
8.03,0.11,13.74
8.03,0.25,12.48
8.03,0.39,11.35
8.03,0.54,10.39
8.03,0.68,9.62
8.03,0.82,9.06
8.03,0.96,8.71
8.03,1.10,8.59
8.03,1.24,8.69
8.03,1.38,9.01
8.03,1.53,9.53
8.03,1.67,10.22
8.03,1.81,11.06
8.03,1.95,12.03
8.03,2.09,13.08
8.03,2.23,14.20
8.03,2.37,15.35
8.03,2.52,16.49
8.03,2.66,17.61
8.03,2.80,18.68
8.03,2.94,19.69
8.03,3.08,20.62
8.03,3.22,21.47
8.03,3.36,22.22
8.03,3.51,22.88
8.03,3.65,23.45
8.03,3.79,23.92
8.03,3.93,24.31
8.03,4.07,24.61
8.03,4.21,24.82
8.03,4.35,24.95
8.03,4.49,24.99
8.03,4.64,24.94
8.03,4.78,24.78
8.03,4.92,24.52
8.03,5.06,24.15
8.03,5.20,23.65
8.03,5.34,23.03
8.03,5.48,22.29
8.03,5.63,21.44
8.03,5.77,20.49
8.03,5.91,19.48
8.03,6.05,18.43
8.03,6.19,17.40
8.03,6.33,16.42
8.03,6.47,15.55
8.03,6.62,14.84
8.03,6.76,14.33
8.03,6.90,14.05
8.03,7.04,14.01
8.03,7.18,14.23
8.03,7.32,14.69
8.03,7.46,15.37
8.03,7.61,16.22
8.03,7.75,17.21
8.03,7.89,18.28
8.03,8.03,19.39
8.03,8.17,20.49
8.03,8.31,21.55
8.03,8.45,22.53
8.03,8.60,23.42
8.03,8.74,24.20
8.03,8.88,24.87
8.03,9.02,25.43
8.03,9.16,25.90
8.03,9.30,26.28
8.03,9.44,26.59
8.03,9.59,26.84
8.03,9.73,27.04
8.03,9.87,27.21
8.03,10.01,27.35
8.03,10.15,27.47
8.03,10.29,27.57
8.03,10.43,27.67
8.03,10.58,27.75
8.03,10.72,27.81
8.03,10.86,27.86
8.03,11.00,27.88
8.17,-3.00,34.59
8.17,-2.86,34.49
8.17,-2.72,34.28
8.17,-2.58,33.99
8.17,-2.43,33.62
8.17,-2.29,33.18
8.17,-2.15,32.67
8.17,-2.01,32.09
8.17,-1.87,31.45
8.17,-1.73,30.72
8.17,-1.59,29.92
8.17,-1.44,29.03
8.17,-1.30,28.05
8.17,-1.16,26.98
8.17,-1.02,25.83
8.17,-0.88,24.60
8.17,-0.74,23.30
8.17,-0.60,21.94
8.17,-0.45,20.55
8.17,-0.31,19.16
8.17,-0.17,17.77
8.17,-0.03,16.42
8.17,0.11,15.15
8.17,0.25,13.97
8.17,0.39,12.92
8.17,0.54,12.03
8.17,0.68,11.30
8.17,0.82,10.77
8.17,0.96,10.44
8.17,1.10,10.32
8.17,1.24,10.40
8.17,1.38,10.68
8.17,1.53,11.15
8.17,1.67,11.77
8.17,1.81,12.54
8.17,1.95,13.41
8.17,2.09,14.38
8.17,2.23,15.39
8.17,2.37,16.44
8.17,2.52,17.48
8.17,2.66,18.50
8.17,2.80,19.48
8.17,2.94,20.40
8.17,3.08,21.25
8.17,3.22,22.02
8.17,3.36,22.70
8.17,3.51,23.30
8.17,3.65,23.82
8.17,3.79,24.25
8.17,3.93,24.60
8.17,4.07,24.87
8.17,4.21,25.07
8.17,4.35,25.19
8.17,4.49,25.23
8.17,4.64,25.19
8.17,4.78,25.07
8.17,4.92,24.85
8.17,5.06,24.53
8.17,5.20,24.11
8.17,5.34,23.58
8.17,5.48,22.95
8.17,5.63,22.22
8.17,5.77,21.41
8.17,5.91,20.55
8.17,6.05,19.65
8.17,6.19,18.77
8.17,6.33,17.93
8.17,6.47,17.19
8.17,6.62,16.59
8.17,6.76,16.15
8.17,6.90,15.91
8.17,7.04,15.88
8.17,7.18,16.07
8.17,7.32,16.47
8.17,7.46,17.04
8.17,7.61,17.78
8.17,7.75,18.62
8.17,7.89,19.54
8.17,8.03,20.49
8.17,8.17,21.44
8.17,8.31,22.35
8.17,8.45,23.19
8.17,8.60,23.95
8.17,8.74,24.63
8.17,8.88,25.21
8.17,9.02,25.69
8.17,9.16,26.10
8.17,9.30,26.43
8.17,9.44,26.71
8.17,9.59,26.93
8.17,9.73,27.11
8.17,9.87,27.26
8.17,10.01,27.39
8.17,10.15,27.51
8.17,10.29,27.61
8.17,10.43,27.70
8.17,10.58,27.78
8.17,10.72,27.84
8.17,10.86,27.89
8.17,11.00,27.91
8.31,-3.00,34.66
8.31,-2.86,34.56
8.31,-2.72,34.36
8.31,-2.58,34.08
8.31,-2.43,33.73
8.31,-2.29,33.31
8.31,-2.15,32.82
8.31,-2.01,32.28
8.31,-1.87,31.67
8.31,-1.73,30.99
8.31,-1.59,30.24
8.31,-1.44,29.41
8.31,-1.30,28.50
8.31,-1.16,27.51
8.31,-1.02,26.45
8.31,-0.88,25.31
8.31,-0.74,24.11
8.31,-0.60,22.86
8.31,-0.45,21.58
8.31,-0.31,20.29
8.31,-0.17,19.01
8.31,-0.03,17.77
8.31,0.11,16.59
8.31,0.25,15.51
8.31,0.39,14.54
8.31,0.54,13.71
8.31,0.68,13.04
8.31,0.82,12.54
8.31,0.96,12.23
8.31,1.10,12.10
8.31,1.24,12.17
8.31,1.38,12.41
8.31,1.53,12.82
8.31,1.67,13.37
8.31,1.81,14.06
8.31,1.95,14.84
8.31,2.09,15.71
8.31,2.23,16.62
8.31,2.37,17.56
8.31,2.52,18.50
8.31,2.66,19.42
8.31,2.80,20.30
8.31,2.94,21.13
8.31,3.08,21.89
8.31,3.22,22.58
8.31,3.36,23.20
8.31,3.51,23.74
8.31,3.65,24.20
8.31,3.79,24.59
8.31,3.93,24.90
8.31,4.07,25.15
8.31,4.21,25.33
8.31,4.35,25.44
8.31,4.49,25.48
8.31,4.64,25.45
8.31,4.78,25.35
8.31,4.92,25.17
8.31,5.06,24.91
8.31,5.20,24.55
8.31,5.34,24.11
8.31,5.48,23.58
8.31,5.63,22.97
8.31,5.77,22.30
8.31,5.91,21.57
8.31,6.05,20.82
8.31,6.19,20.08
8.31,6.33,19.39
8.31,6.47,18.77
8.31,6.62,18.26
8.31,6.76,17.90
8.31,6.90,17.70
8.31,7.04,17.67
8.31,7.18,17.83
8.31,7.32,18.16
8.31,7.46,18.65
8.31,7.61,19.27
8.31,7.75,19.98
8.31,7.89,20.75
8.31,8.03,21.55
8.31,8.17,22.35
8.31,8.31,23.11
8.31,8.45,23.83
8.31,8.60,24.47
8.31,8.74,25.04
8.31,8.88,25.53
8.31,9.02,25.95
8.31,9.16,26.30
8.31,9.30,26.59
8.31,9.44,26.82
8.31,9.59,27.02
8.31,9.73,27.18
8.31,9.87,27.32
8.31,10.01,27.44
8.31,10.15,27.55
8.31,10.29,27.65
8.31,10.43,27.73
8.31,10.58,27.81
8.31,10.72,27.88
8.31,10.86,27.92
8.31,11.00,27.94
8.45,-3.00,34.73
8.45,-2.86,34.63
8.45,-2.72,34.44
8.45,-2.58,34.17
8.45,-2.43,33.84
8.45,-2.29,33.44
8.45,-2.15,32.98
8.45,-2.01,32.47
8.45,-1.87,31.90
8.45,-1.73,31.27
8.45,-1.59,30.57
8.45,-1.44,29.80
8.45,-1.30,28.96
8.45,-1.16,28.05
8.45,-1.02,27.07
8.45,-0.88,26.03
8.45,-0.74,24.93
8.45,-0.60,23.78
8.45,-0.45,22.61
8.45,-0.31,21.43
8.45,-0.17,20.27
8.45,-0.03,19.13
8.45,0.11,18.06
8.45,0.25,17.06
8.45,0.39,16.17
8.45,0.54,15.41
8.45,0.68,14.79
8.45,0.82,14.32
8.45,0.96,14.03
8.45,1.10,13.90
8.45,1.24,13.94
8.45,1.38,14.15
8.45,1.53,14.50
8.45,1.67,14.99
8.45,1.81,15.59
8.45,1.95,16.29
8.45,2.09,17.05
8.45,2.23,17.86
8.45,2.37,18.70
8.45,2.52,19.53
8.45,2.66,20.35
8.45,2.80,21.13
8.45,2.94,21.87
8.45,3.08,22.54
8.45,3.22,23.16
8.45,3.36,23.70
8.45,3.51,24.18
8.45,3.65,24.59
8.45,3.79,24.93
8.45,3.93,25.21
8.45,4.07,25.43
8.45,4.21,25.58
8.45,4.35,25.68
8.45,4.49,25.73
8.45,4.64,25.71
8.45,4.78,25.63
8.45,4.92,25.48
8.45,5.06,25.27
8.45,5.20,24.98
8.45,5.34,24.61
8.45,5.48,24.18
8.45,5.63,23.68
8.45,5.77,23.12
8.45,5.91,22.53
8.45,6.05,21.91
8.45,6.19,21.31
8.45,6.33,20.73
8.45,6.47,20.23
8.45,6.62,19.81
8.45,6.76,19.51
8.45,6.90,19.35
8.45,7.04,19.33
8.45,7.18,19.46
8.45,7.32,19.74
8.45,7.46,20.14
8.45,7.61,20.65
8.45,7.75,21.24
8.45,7.89,21.87
8.45,8.03,22.54
8.45,8.17,23.19
8.45,8.31,23.83
8.45,8.45,24.42
8.45,8.60,24.95
8.45,8.74,25.43
8.45,8.88,25.84
8.45,9.02,26.19
8.45,9.16,26.49
8.45,9.30,26.73
8.45,9.44,26.94
8.45,9.59,27.11
8.45,9.73,27.26
8.45,9.87,27.38
8.45,10.01,27.49
8.45,10.15,27.59
8.45,10.29,27.69
8.45,10.43,27.77
8.45,10.58,27.85
8.45,10.72,27.91
8.45,10.86,27.96
8.45,11.00,27.98
8.60,-3.00,34.80
8.60,-2.86,34.71
8.60,-2.72,34.53
8.60,-2.58,34.27
8.60,-2.43,33.95
8.60,-2.29,33.57
8.60,-2.15,33.14
8.60,-2.01,32.66
8.60,-1.87,32.13
8.60,-1.73,31.54
8.60,-1.59,30.90
8.60,-1.44,30.19
8.60,-1.30,29.42
8.60,-1.16,28.59
8.60,-1.02,27.69
8.60,-0.88,26.74
8.60,-0.74,25.74
8.60,-0.60,24.70
8.60,-0.45,23.64
8.60,-0.31,22.57
8.60,-0.17,21.51
8.60,-0.03,20.48
8.60,0.11,19.50
8.60,0.25,18.60
8.60,0.39,17.79
8.60,0.54,17.09
8.60,0.68,16.52
8.60,0.82,16.09
8.60,0.96,15.81
8.60,1.10,15.68
8.60,1.24,15.70
8.60,1.38,15.87
8.60,1.53,16.17
8.60,1.67,16.59
8.60,1.81,17.11
8.60,1.95,17.72
8.60,2.09,18.38
8.60,2.23,19.09
8.60,2.37,19.82
8.60,2.52,20.55
8.60,2.66,21.27
8.60,2.80,21.96
8.60,2.94,22.60
8.60,3.08,23.19
8.60,3.22,23.73
8.60,3.36,24.20
8.60,3.51,24.62
8.60,3.65,24.98
8.60,3.79,25.27
8.60,3.93,25.51
8.60,4.07,25.70
8.60,4.21,25.84
8.60,4.35,25.93
8.60,4.49,25.97
8.60,4.64,25.95
8.60,4.78,25.89
8.60,4.92,25.77
8.60,5.06,25.60
8.60,5.20,25.37
8.60,5.34,25.08
8.60,5.48,24.73
8.60,5.63,24.32
8.60,5.77,23.87
8.60,5.91,23.39
8.60,6.05,22.90
8.60,6.19,22.41
8.60,6.33,21.95
8.60,6.47,21.54
8.60,6.62,21.20
8.60,6.76,20.97
8.60,6.90,20.84
8.60,7.04,20.82
8.60,7.18,20.93
8.60,7.32,21.15
8.60,7.46,21.48
8.60,7.61,21.89
8.60,7.75,22.37
8.60,7.89,22.89
8.60,8.03,23.42
8.60,8.17,23.96
8.60,8.31,24.47
8.60,8.45,24.96
8.60,8.60,25.39
8.60,8.74,25.78
8.60,8.88,26.12
8.60,9.02,26.41
8.60,9.16,26.66
8.60,9.30,26.87
8.60,9.44,27.05
8.60,9.59,27.20
8.60,9.73,27.33
8.60,9.87,27.44
8.60,10.01,27.55
8.60,10.15,27.64
8.60,10.29,27.73
8.60,10.43,27.81
8.60,10.58,27.89
8.60,10.72,27.95
8.60,10.86,27.99
8.60,11.00,28.02
8.74,-3.00,34.87
8.74,-2.86,34.78
8.74,-2.72,34.61
8.74,-2.58,34.37
8.74,-2.43,34.06
8.74,-2.29,33.70
8.74,-2.15,33.30
8.74,-2.01,32.85
8.74,-1.87,32.36
8.74,-1.73,31.81
8.74,-1.59,31.22
8.74,-1.44,30.57
8.74,-1.30,29.87
8.74,-1.16,29.11
8.74,-1.02,28.30
8.74,-0.88,27.43
8.74,-0.74,26.53
8.74,-0.60,25.59
8.74,-0.45,24.63
8.74,-0.31,23.67
8.74,-0.17,22.71
8.74,-0.03,21.78
8.74,0.11,20.90
8.74,0.25,20.08
8.74,0.39,19.35
8.74,0.54,18.72
8.74,0.68,18.20
8.74,0.82,17.80
8.74,0.96,17.53
8.74,1.10,17.40
8.74,1.24,17.40
8.74,1.38,17.53
8.74,1.53,17.78
8.74,1.67,18.14
8.74,1.81,18.58
8.74,1.95,19.10
8.74,2.09,19.68
8.74,2.23,20.29
8.74,2.37,20.92
8.74,2.52,21.55
8.74,2.66,22.17
8.74,2.80,22.76
8.74,2.94,23.31
8.74,3.08,23.82
8.74,3.22,24.28
8.74,3.36,24.69
8.74,3.51,25.05
8.74,3.65,25.35
8.74,3.79,25.61
8.74,3.93,25.81
8.74,4.07,25.97
8.74,4.21,26.09
8.74,4.35,26.16
8.74,4.49,26.20
8.74,4.64,26.19
8.74,4.78,26.14
8.74,4.92,26.05
8.74,5.06,25.91
8.74,5.20,25.72
8.74,5.34,25.49
8.74,5.48,25.21
8.74,5.63,24.89
8.74,5.77,24.54
8.74,5.91,24.16
8.74,6.05,23.77
8.74,6.19,23.38
8.74,6.33,23.01
8.74,6.47,22.69
8.74,6.62,22.43
8.74,6.76,22.24
8.74,6.90,22.14
8.74,7.04,22.13
8.74,7.18,22.22
8.74,7.32,22.39
8.74,7.46,22.65
8.74,7.61,22.98
8.74,7.75,23.36
8.74,7.89,23.77
8.74,8.03,24.20
8.74,8.17,24.63
8.74,8.31,25.04
8.74,8.45,25.43
8.74,8.60,25.78
8.74,8.74,26.10
8.74,8.88,26.38
8.74,9.02,26.62
8.74,9.16,26.82
8.74,9.30,27.00
8.74,9.44,27.15
8.74,9.59,27.28
8.74,9.73,27.40
8.74,9.87,27.50
8.74,10.01,27.60
8.74,10.15,27.69
8.74,10.29,27.78
8.74,10.43,27.86
8.74,10.58,27.93
8.74,10.72,27.99
8.74,10.86,28.04
8.74,11.00,28.06
8.88,-3.00,34.95
8.88,-2.86,34.86
8.88,-2.72,34.70
8.88,-2.58,34.47
8.88,-2.43,34.18
8.88,-2.29,33.84
8.88,-2.15,33.46
8.88,-2.01,33.04
8.88,-1.87,32.58
8.88,-1.73,32.08
8.88,-1.59,31.53
8.88,-1.44,30.94
8.88,-1.30,30.30
8.88,-1.16,29.61
8.88,-1.02,28.88
8.88,-0.88,28.10
8.88,-0.74,27.29
8.88,-0.60,26.44
8.88,-0.45,25.58
8.88,-0.31,24.72
8.88,-0.17,23.86
8.88,-0.03,23.03
8.88,0.11,22.24
8.88,0.25,21.51
8.88,0.39,20.85
8.88,0.54,20.27
8.88,0.68,19.80
8.88,0.82,19.43
8.88,0.96,19.18
8.88,1.10,19.05
8.88,1.24,19.03
8.88,1.38,19.12
8.88,1.53,19.32
8.88,1.67,19.62
8.88,1.81,19.99
8.88,1.95,20.42
8.88,2.09,20.91
8.88,2.23,21.43
8.88,2.37,21.96
8.88,2.52,22.50
8.88,2.66,23.02
8.88,2.80,23.52
8.88,2.94,24.00
8.88,3.08,24.43
8.88,3.22,24.82
8.88,3.36,25.16
8.88,3.51,25.46
8.88,3.65,25.72
8.88,3.79,25.93
8.88,3.93,26.10
8.88,4.07,26.23
8.88,4.21,26.33
8.88,4.35,26.39
8.88,4.49,26.42
8.88,4.64,26.41
8.88,4.78,26.37
8.88,4.92,26.30
8.88,5.06,26.19
8.88,5.20,26.04
8.88,5.34,25.86
8.88,5.48,25.64
8.88,5.63,25.39
8.88,5.77,25.11
8.88,5.91,24.82
8.88,6.05,24.51
8.88,6.19,24.21
8.88,6.33,23.93
8.88,6.47,23.68
8.88,6.62,23.48
8.88,6.76,23.33
8.88,6.90,23.25
8.88,7.04,23.25
8.88,7.18,23.32
8.88,7.32,23.45
8.88,7.46,23.66
8.88,7.61,23.91
8.88,7.75,24.21
8.88,7.89,24.54
8.88,8.03,24.87
8.88,8.17,25.21
8.88,8.31,25.54
8.88,8.45,25.84
8.88,8.60,26.12
8.88,8.74,26.38
8.88,8.88,26.60
8.88,9.02,26.80
8.88,9.16,26.97
8.88,9.30,27.12
8.88,9.44,27.25
8.88,9.59,27.36
8.88,9.73,27.47
8.88,9.87,27.57
8.88,10.01,27.66
8.88,10.15,27.74
8.88,10.29,27.83
8.88,10.43,27.91
8.88,10.58,27.98
8.88,10.72,28.04
8.88,10.86,28.08
8.88,11.00,28.11
9.02,-3.00,35.03
9.02,-2.86,34.95
9.02,-2.72,34.79
9.02,-2.58,34.57
9.02,-2.43,34.29
9.02,-2.29,33.97
9.02,-2.15,33.61
9.02,-2.01,33.22
9.02,-1.87,32.79
9.02,-1.73,32.33
9.02,-1.59,31.83
9.02,-1.44,31.29
9.02,-1.30,30.71
9.02,-1.16,30.09
9.02,-1.02,29.43
9.02,-0.88,28.73
9.02,-0.74,28.00
9.02,-0.60,27.25
9.02,-0.45,26.48
9.02,-0.31,25.71
9.02,-0.17,24.95
9.02,-0.03,24.20
9.02,0.11,23.50
9.02,0.25,22.84
9.02,0.39,22.25
9.02,0.54,21.73
9.02,0.68,21.30
9.02,0.82,20.96
9.02,0.96,20.73
9.02,1.10,20.59
9.02,1.24,20.56
9.02,1.38,20.62
9.02,1.53,20.77
9.02,1.67,21.01
9.02,1.81,21.31
9.02,1.95,21.67
9.02,2.09,22.07
9.02,2.23,22.50
9.02,2.37,22.94
9.02,2.52,23.39
9.02,2.66,23.83
9.02,2.80,24.25
9.02,2.94,24.64
9.02,3.08,25.00
9.02,3.22,25.32
9.02,3.36,25.61
9.02,3.51,25.86
9.02,3.65,26.07
9.02,3.79,26.24
9.02,3.93,26.38
9.02,4.07,26.48
9.02,4.21,26.56
9.02,4.35,26.60
9.02,4.49,26.62
9.02,4.64,26.62
9.02,4.78,26.58
9.02,4.92,26.52
9.02,5.06,26.44
9.02,5.20,26.32
9.02,5.34,26.18
9.02,5.48,26.01
9.02,5.63,25.82
9.02,5.77,25.60
9.02,5.91,25.38
9.02,6.05,25.14
9.02,6.19,24.91
9.02,6.33,24.70
9.02,6.47,24.51
9.02,6.62,24.35
9.02,6.76,24.24
9.02,6.90,24.18
9.02,7.04,24.18
9.02,7.18,24.23
9.02,7.32,24.34
9.02,7.46,24.50
9.02,7.61,24.70
9.02,7.75,24.93
9.02,7.89,25.18
9.02,8.03,25.44
9.02,8.17,25.70
9.02,8.31,25.95
9.02,8.45,26.19
9.02,8.60,26.42
9.02,8.74,26.62
9.02,8.88,26.80
9.02,9.02,26.96
9.02,9.16,27.10
9.02,9.30,27.23
9.02,9.44,27.34
9.02,9.59,27.44
9.02,9.73,27.54
9.02,9.87,27.63
9.02,10.01,27.71
9.02,10.15,27.80
9.02,10.29,27.88
9.02,10.43,27.96
9.02,10.58,28.03
9.02,10.72,28.09
9.02,10.86,28.13
9.02,11.00,28.15
9.16,-3.00,35.11
9.16,-2.86,35.03
9.16,-2.72,34.88
9.16,-2.58,34.66
9.16,-2.43,34.40
9.16,-2.29,34.10
9.16,-2.15,33.76
9.16,-2.01,33.39
9.16,-1.87,33.00
9.16,-1.73,32.57
9.16,-1.59,32.11
9.16,-1.44,31.62
9.16,-1.30,31.09
9.16,-1.16,30.53
9.16,-1.02,29.94
9.16,-0.88,29.32
9.16,-0.74,28.67
9.16,-0.60,28.00
9.16,-0.45,27.31
9.16,-0.31,26.63
9.16,-0.17,25.95
9.16,-0.03,25.29
9.16,0.11,24.66
9.16,0.25,24.08
9.16,0.39,23.55
9.16,0.54,23.08
9.16,0.68,22.69
9.16,0.82,22.38
9.16,0.96,22.16
9.16,1.10,22.02
9.16,1.24,21.97
9.16,1.38,22.00
9.16,1.53,22.11
9.16,1.67,22.29
9.16,1.81,22.53
9.16,1.95,22.82
9.16,2.09,23.14
9.16,2.23,23.49
9.16,2.37,23.86
9.16,2.52,24.22
9.16,2.66,24.58
9.16,2.80,24.92
9.16,2.94,25.24
9.16,3.08,25.53
9.16,3.22,25.80
9.16,3.36,26.03
9.16,3.51,26.23
9.16,3.65,26.39
9.16,3.79,26.53
9.16,3.93,26.63
9.16,4.07,26.71
9.16,4.21,26.77
9.16,4.35,26.80
9.16,4.49,26.82
9.16,4.64,26.81
9.16,4.78,26.78
9.16,4.92,26.73
9.16,5.06,26.66
9.16,5.20,26.57
9.16,5.34,26.46
9.16,5.48,26.32
9.16,5.63,26.18
9.16,5.77,26.01
9.16,5.91,25.84
9.16,6.05,25.67
9.16,6.19,25.49
9.16,6.33,25.33
9.16,6.47,25.19
9.16,6.62,25.07
9.16,6.76,24.99
9.16,6.90,24.94
9.16,7.04,24.94
9.16,7.18,24.98
9.16,7.32,25.07
9.16,7.46,25.19
9.16,7.61,25.34
9.16,7.75,25.51
9.16,7.89,25.70
9.16,8.03,25.90
9.16,8.17,26.10
9.16,8.31,26.30
9.16,8.45,26.49
9.16,8.60,26.66
9.16,8.74,26.82
9.16,8.88,26.97
9.16,9.02,27.10
9.16,9.16,27.22
9.16,9.30,27.33
9.16,9.44,27.43
9.16,9.59,27.52
9.16,9.73,27.61
9.16,9.87,27.69
9.16,10.01,27.77
9.16,10.15,27.85
9.16,10.29,27.93
9.16,10.43,28.01
9.16,10.58,28.08
9.16,10.72,28.14
9.16,10.86,28.18
9.16,11.00,28.21
9.30,-3.00,35.19
9.30,-2.86,35.11
9.30,-2.72,34.97
9.30,-2.58,34.76
9.30,-2.43,34.51
9.30,-2.29,34.22
9.30,-2.15,33.90
9.30,-2.01,33.56
9.30,-1.87,33.19
9.30,-1.73,32.80
9.30,-1.59,32.38
9.30,-1.44,31.93
9.30,-1.30,31.45
9.30,-1.16,30.95
9.30,-1.02,30.41
9.30,-0.88,29.86
9.30,-0.74,29.28
9.30,-0.60,28.68
9.30,-0.45,28.08
9.30,-0.31,27.47
9.30,-0.17,26.87
9.30,-0.03,26.28
9.30,0.11,25.73
9.30,0.25,25.21
9.30,0.39,24.73
9.30,0.54,24.32
9.30,0.68,23.96
9.30,0.82,23.67
9.30,0.96,23.46
9.30,1.10,23.32
9.30,1.24,23.26
9.30,1.38,23.26
9.30,1.53,23.33
9.30,1.67,23.47
9.30,1.81,23.65
9.30,1.95,23.87
9.30,2.09,24.13
9.30,2.23,24.40
9.30,2.37,24.69
9.30,2.52,24.98
9.30,2.66,25.27
9.30,2.80,25.54
9.30,2.94,25.79
9.30,3.08,26.03
9.30,3.22,26.23
9.30,3.36,26.41
9.30,3.51,26.57
9.30,3.65,26.70
9.30,3.79,26.80
9.30,3.93,26.88
9.30,4.07,26.93
9.30,4.21,26.97
9.30,4.35,26.99
9.30,4.49,27.00
9.30,4.64,26.98
9.30,4.78,26.95
9.30,4.92,26.91
9.30,5.06,26.85
9.30,5.20,26.78
9.30,5.34,26.69
9.30,5.48,26.59
9.30,5.63,26.48
9.30,5.77,26.35
9.30,5.91,26.22
9.30,6.05,26.09
9.30,6.19,25.96
9.30,6.33,25.84
9.30,6.47,25.74
9.30,6.62,25.65
9.30,6.76,25.59
9.30,6.90,25.56
9.30,7.04,25.56
9.30,7.18,25.59
9.30,7.32,25.65
9.30,7.46,25.74
9.30,7.61,25.85
9.30,7.75,25.99
9.30,7.89,26.13
9.30,8.03,26.28
9.30,8.17,26.44
9.30,8.31,26.59
9.30,8.45,26.73
9.30,8.60,26.87
9.30,8.74,27.00
9.30,8.88,27.12
9.30,9.02,27.23
9.30,9.16,27.33
9.30,9.30,27.42
9.30,9.44,27.51
9.30,9.59,27.59
9.30,9.73,27.67
9.30,9.87,27.75
9.30,10.01,27.83
9.30,10.15,27.91
9.30,10.29,27.99
9.30,10.43,28.07
9.30,10.58,28.14
9.30,10.72,28.20
9.30,10.86,28.24
9.30,11.00,28.26
9.44,-3.00,35.27
9.44,-2.86,35.20
9.44,-2.72,35.05
9.44,-2.58,34.86
9.44,-2.43,34.62
9.44,-2.29,34.34
9.44,-2.15,34.04
9.44,-2.01,33.72
9.44,-1.87,33.37
9.44,-1.73,33.01
9.44,-1.59,32.62
9.44,-1.44,32.21
9.44,-1.30,31.78
9.44,-1.16,31.32
9.44,-1.02,30.85
9.44,-0.88,30.35
9.44,-0.74,29.83
9.44,-0.60,29.30
9.44,-0.45,28.77
9.44,-0.31,28.23
9.44,-0.17,27.70
9.44,-0.03,27.18
9.44,0.11,26.69
9.44,0.25,26.22
9.44,0.39,25.80
9.44,0.54,25.43
9.44,0.68,25.10
9.44,0.82,24.84
9.44,0.96,24.64
9.44,1.10,24.50
9.44,1.24,24.42
9.44,1.38,24.40
9.44,1.53,24.44
9.44,1.67,24.52
9.44,1.81,24.66
9.44,1.95,24.82
9.44,2.09,25.01
9.44,2.23,25.23
9.44,2.37,25.45
9.44,2.52,25.67
9.44,2.66,25.89
9.44,2.80,26.10
9.44,2.94,26.30
9.44,3.08,26.48
9.44,3.22,26.63
9.44,3.36,26.77
9.44,3.51,26.88
9.44,3.65,26.98
9.44,3.79,27.05
9.44,3.93,27.10
9.44,4.07,27.14
9.44,4.21,27.16
9.44,4.35,27.17
9.44,4.49,27.16
9.44,4.64,27.14
9.44,4.78,27.12
9.44,4.92,27.08
9.44,5.06,27.03
9.44,5.20,26.97
9.44,5.34,26.90
9.44,5.48,26.82
9.44,5.63,26.73
9.44,5.77,26.64
9.44,5.91,26.54
9.44,6.05,26.44
9.44,6.19,26.34
9.44,6.33,26.25
9.44,6.47,26.17
9.44,6.62,26.11
9.44,6.76,26.07
9.44,6.90,26.04
9.44,7.04,26.04
9.44,7.18,26.07
9.44,7.32,26.11
9.44,7.46,26.18
9.44,7.61,26.27
9.44,7.75,26.37
9.44,7.89,26.48
9.44,8.03,26.59
9.44,8.17,26.71
9.44,8.31,26.83
9.44,8.45,26.94
9.44,8.60,27.05
9.44,8.74,27.15
9.44,8.88,27.25
9.44,9.02,27.34
9.44,9.16,27.43
9.44,9.30,27.51
9.44,9.44,27.59
9.44,9.59,27.67
9.44,9.73,27.74
9.44,9.87,27.82
9.44,10.01,27.90
9.44,10.15,27.98
9.44,10.29,28.05
9.44,10.43,28.13
9.44,10.58,28.20
9.44,10.72,28.26
9.44,10.86,28.30
9.44,11.00,28.32
9.59,-3.00,35.35
9.59,-2.86,35.28
9.59,-2.72,35.14
9.59,-2.58,34.95
9.59,-2.43,34.72
9.59,-2.29,34.46
9.59,-2.15,34.17
9.59,-2.01,33.86
9.59,-1.87,33.54
9.59,-1.73,33.20
9.59,-1.59,32.85
9.59,-1.44,32.47
9.59,-1.30,32.08
9.59,-1.16,31.67
9.59,-1.02,31.24
9.59,-0.88,30.79
9.59,-0.74,30.33
9.59,-0.60,29.86
9.59,-0.45,29.39
9.59,-0.31,28.91
9.59,-0.17,28.44
9.59,-0.03,27.98
9.59,0.11,27.54
9.59,0.25,27.13
9.59,0.39,26.75
9.59,0.54,26.41
9.59,0.68,26.12
9.59,0.82,25.88
9.59,0.96,25.68
9.59,1.10,25.54
9.59,1.24,25.45
9.59,1.38,25.41
9.59,1.53,25.42
9.59,1.67,25.47
9.59,1.81,25.55
9.59,1.95,25.67
9.59,2.09,25.81
9.59,2.23,25.96
9.59,2.37,26.12
9.59,2.52,26.29
9.59,2.66,26.45
9.59,2.80,26.61
9.59,2.94,26.75
9.59,3.08,26.88
9.59,3.22,27.00
9.59,3.36,27.09
9.59,3.51,27.17
9.59,3.65,27.23
9.59,3.79,27.28
9.59,3.93,27.31
9.59,4.07,27.33
9.59,4.21,27.34
9.59,4.35,27.33
9.59,4.49,27.32
9.59,4.64,27.29
9.59,4.78,27.26
9.59,4.92,27.23
9.59,5.06,27.18
9.59,5.20,27.13
9.59,5.34,27.07
9.59,5.48,27.01
9.59,5.63,26.94
9.59,5.77,26.87
9.59,5.91,26.79
9.59,6.05,26.72
9.59,6.19,26.65
9.59,6.33,26.58
9.59,6.47,26.52
9.59,6.62,26.48
9.59,6.76,26.44
9.59,6.90,26.43
9.59,7.04,26.43
9.59,7.18,26.45
9.59,7.32,26.48
9.59,7.46,26.53
9.59,7.61,26.59
9.59,7.75,26.67
9.59,7.89,26.75
9.59,8.03,26.84
9.59,8.17,26.93
9.59,8.31,27.02
9.59,8.45,27.11
9.59,8.60,27.20
9.59,8.74,27.28
9.59,8.88,27.36
9.59,9.02,27.44
9.59,9.16,27.52
9.59,9.30,27.59
9.59,9.44,27.67
9.59,9.59,27.74
9.59,9.73,27.81
9.59,9.87,27.89
9.59,10.01,27.96
9.59,10.15,28.04
9.59,10.29,28.12
9.59,10.43,28.19
9.59,10.58,28.26
9.59,10.72,28.32
9.59,10.86,28.36
9.59,11.00,28.38
9.73,-3.00,35.43
9.73,-2.86,35.36
9.73,-2.72,35.23
9.73,-2.58,35.05
9.73,-2.43,34.82
9.73,-2.29,34.57
9.73,-2.15,34.30
9.73,-2.01,34.01
9.73,-1.87,33.70
9.73,-1.73,33.39
9.73,-1.59,33.05
9.73,-1.44,32.71
9.73,-1.30,32.35
9.73,-1.16,31.98
9.73,-1.02,31.59
9.73,-0.88,31.19
9.73,-0.74,30.78
9.73,-0.60,30.36
9.73,-0.45,29.93
9.73,-0.31,29.51
9.73,-0.17,29.09
9.73,-0.03,28.69
9.73,0.11,28.30
9.73,0.25,27.93
9.73,0.39,27.59
9.73,0.54,27.29
9.73,0.68,27.02
9.73,0.82,26.79
9.73,0.96,26.60
9.73,1.10,26.46
9.73,1.24,26.36
9.73,1.38,26.30
9.73,1.53,26.28
9.73,1.67,26.30
9.73,1.81,26.34
9.73,1.95,26.41
9.73,2.09,26.51
9.73,2.23,26.61
9.73,2.37,26.72
9.73,2.52,26.84
9.73,2.66,26.95
9.73,2.80,27.06
9.73,2.94,27.16
9.73,3.08,27.25
9.73,3.22,27.32
9.73,3.36,27.38
9.73,3.51,27.43
9.73,3.65,27.47
9.73,3.79,27.49
9.73,3.93,27.50
9.73,4.07,27.51
9.73,4.21,27.50
9.73,4.35,27.48
9.73,4.49,27.46
9.73,4.64,27.43
9.73,4.78,27.40
9.73,4.92,27.36
9.73,5.06,27.32
9.73,5.20,27.28
9.73,5.34,27.23
9.73,5.48,27.17
9.73,5.63,27.12
9.73,5.77,27.06
9.73,5.91,27.00
9.73,6.05,26.94
9.73,6.19,26.89
9.73,6.33,26.84
9.73,6.47,26.80
9.73,6.62,26.76
9.73,6.76,26.74
9.73,6.90,26.73
9.73,7.04,26.73
9.73,7.18,26.74
9.73,7.32,26.77
9.73,7.46,26.81
9.73,7.61,26.85
9.73,7.75,26.91
9.73,7.89,26.97
9.73,8.03,27.04
9.73,8.17,27.11
9.73,8.31,27.18
9.73,8.45,27.26
9.73,8.60,27.33
9.73,8.74,27.40
9.73,8.88,27.47
9.73,9.02,27.54
9.73,9.16,27.61
9.73,9.30,27.67
9.73,9.44,27.74
9.73,9.59,27.81
9.73,9.73,27.88
9.73,9.87,27.96
9.73,10.01,28.03
9.73,10.15,28.11
9.73,10.29,28.18
9.73,10.43,28.26
9.73,10.58,28.33
9.73,10.72,28.38
9.73,10.86,28.43
9.73,11.00,28.45
9.87,-3.00,35.52
9.87,-2.86,35.45
9.87,-2.72,35.32
9.87,-2.58,35.14
9.87,-2.43,34.92
9.87,-2.29,34.68
9.87,-2.15,34.42
9.87,-2.01,34.14
9.87,-1.87,33.85
9.87,-1.73,33.55
9.87,-1.59,33.25
9.87,-1.44,32.93
9.87,-1.30,32.60
9.87,-1.16,32.25
9.87,-1.02,31.90
9.87,-0.88,31.54
9.87,-0.74,31.17
9.87,-0.60,30.80
9.87,-0.45,30.42
9.87,-0.31,30.04
9.87,-0.17,29.67
9.87,-0.03,29.31
9.87,0.11,28.96
9.87,0.25,28.63
9.87,0.39,28.32
9.87,0.54,28.04
9.87,0.68,27.80
9.87,0.82,27.58
9.87,0.96,27.40
9.87,1.10,27.26
9.87,1.24,27.15
9.87,1.38,27.08
9.87,1.53,27.03
9.87,1.67,27.02
9.87,1.81,27.03
9.87,1.95,27.07
9.87,2.09,27.12
9.87,2.23,27.18
9.87,2.37,27.25
9.87,2.52,27.32
9.87,2.66,27.39
9.87,2.80,27.46
9.87,2.94,27.52
9.87,3.08,27.57
9.87,3.22,27.61
9.87,3.36,27.65
9.87,3.51,27.67
9.87,3.65,27.68
9.87,3.79,27.69
9.87,3.93,27.68
9.87,4.07,27.67
9.87,4.21,27.65
9.87,4.35,27.63
9.87,4.49,27.60
9.87,4.64,27.56
9.87,4.78,27.53
9.87,4.92,27.49
9.87,5.06,27.45
9.87,5.20,27.41
9.87,5.34,27.36
9.87,5.48,27.32
9.87,5.63,27.27
9.87,5.77,27.22
9.87,5.91,27.17
9.87,6.05,27.13
9.87,6.19,27.09
9.87,6.33,27.05
9.87,6.47,27.02
9.87,6.62,26.99
9.87,6.76,26.97
9.87,6.90,26.96
9.87,7.04,26.97
9.87,7.18,26.98
9.87,7.32,27.00
9.87,7.46,27.02
9.87,7.61,27.06
9.87,7.75,27.11
9.87,7.89,27.15
9.87,8.03,27.21
9.87,8.17,27.26
9.87,8.31,27.32
9.87,8.45,27.38
9.87,8.60,27.44
9.87,8.74,27.50
9.87,8.88,27.57
9.87,9.02,27.63
9.87,9.16,27.69
9.87,9.30,27.75
9.87,9.44,27.82
9.87,9.59,27.89
9.87,9.73,27.96
9.87,9.87,28.03
9.87,10.01,28.10
9.87,10.15,28.18
9.87,10.29,28.25
9.87,10.43,28.33
9.87,10.58,28.39
9.87,10.72,28.45
9.87,10.86,28.50
9.87,11.00,28.52
10.01,-3.00,35.60
10.01,-2.86,35.54
10.01,-2.72,35.41
10.01,-2.58,35.23
10.01,-2.43,35.02
10.01,-2.29,34.78
10.01,-2.15,34.53
10.01,-2.01,34.27
10.01,-1.87,33.99
10.01,-1.73,33.71
10.01,-1.59,33.42
10.01,-1.44,33.12
10.01,-1.30,32.82
10.01,-1.16,32.50
10.01,-1.02,32.18
10.01,-0.88,31.85
10.01,-0.74,31.52
10.01,-0.60,31.18
10.01,-0.45,30.84
10.01,-0.31,30.50
10.01,-0.17,30.17
10.01,-0.03,29.84
10.01,0.11,29.53
10.01,0.25,29.23
10.01,0.39,28.95
10.01,0.54,28.70
10.01,0.68,28.47
10.01,0.82,28.27
10.01,0.96,28.09
10.01,1.10,27.95
10.01,1.24,27.83
10.01,1.38,27.74
10.01,1.53,27.68
10.01,1.67,27.65
10.01,1.81,27.63
10.01,1.95,27.63
10.01,2.09,27.65
10.01,2.23,27.67
10.01,2.37,27.71
10.01,2.52,27.74
10.01,2.66,27.78
10.01,2.80,27.81
10.01,2.94,27.84
10.01,3.08,27.86
10.01,3.22,27.88
10.01,3.36,27.88
10.01,3.51,27.88
10.01,3.65,27.88
10.01,3.79,27.86
10.01,3.93,27.84
10.01,4.07,27.82
10.01,4.21,27.79
10.01,4.35,27.76
10.01,4.49,27.72
10.01,4.64,27.69
10.01,4.78,27.65
10.01,4.92,27.61
10.01,5.06,27.57
10.01,5.20,27.53
10.01,5.34,27.48
10.01,5.48,27.44
10.01,5.63,27.40
10.01,5.77,27.36
10.01,5.91,27.32
10.01,6.05,27.28
10.01,6.19,27.25
10.01,6.33,27.22
10.01,6.47,27.19
10.01,6.62,27.17
10.01,6.76,27.16
10.01,6.90,27.15
10.01,7.04,27.15
10.01,7.18,27.16
10.01,7.32,27.18
10.01,7.46,27.20
10.01,7.61,27.23
10.01,7.75,27.26
10.01,7.89,27.30
10.01,8.03,27.35
10.01,8.17,27.39
10.01,8.31,27.44
10.01,8.45,27.49
10.01,8.60,27.55
10.01,8.74,27.60
10.01,8.88,27.66
10.01,9.02,27.71
10.01,9.16,27.77
10.01,9.30,27.83
10.01,9.44,27.90
10.01,9.59,27.96
10.01,9.73,28.03
10.01,9.87,28.10
10.01,10.01,28.17
10.01,10.15,28.25
10.01,10.29,28.33
10.01,10.43,28.40
10.01,10.58,28.47
10.01,10.72,28.52
10.01,10.86,28.57
10.01,11.00,28.59
10.15,-3.00,35.69
10.15,-2.86,35.62
10.15,-2.72,35.50
10.15,-2.58,35.33
10.15,-2.43,35.12
10.15,-2.29,34.89
10.15,-2.15,34.64
10.15,-2.01,34.39
10.15,-1.87,34.12
10.15,-1.73,33.85
10.15,-1.59,33.58
10.15,-1.44,33.30
10.15,-1.30,33.02
10.15,-1.16,32.72
10.15,-1.02,32.43
10.15,-0.88,32.13
10.15,-0.74,31.82
10.15,-0.60,31.51
10.15,-0.45,31.21
10.15,-0.31,30.90
10.15,-0.17,30.60
10.15,-0.03,30.30
10.15,0.11,30.02
10.15,0.25,29.75
10.15,0.39,29.49
10.15,0.54,29.26
10.15,0.68,29.04
10.15,0.82,28.85
10.15,0.96,28.68
10.15,1.10,28.54
10.15,1.24,28.41
10.15,1.38,28.32
10.15,1.53,28.24
10.15,1.67,28.18
10.15,1.81,28.14
10.15,1.95,28.12
10.15,2.09,28.10
10.15,2.23,28.10
10.15,2.37,28.10
10.15,2.52,28.11
10.15,2.66,28.11
10.15,2.80,28.12
10.15,2.94,28.12
10.15,3.08,28.11
10.15,3.22,28.11
10.15,3.36,28.09
10.15,3.51,28.08
10.15,3.65,28.05
10.15,3.79,28.03
10.15,3.93,27.99
10.15,4.07,27.96
10.15,4.21,27.92
10.15,4.35,27.88
10.15,4.49,27.84
10.15,4.64,27.80
10.15,4.78,27.76
10.15,4.92,27.72
10.15,5.06,27.68
10.15,5.20,27.64
10.15,5.34,27.60
10.15,5.48,27.56
10.15,5.63,27.52
10.15,5.77,27.48
10.15,5.91,27.45
10.15,6.05,27.42
10.15,6.19,27.39
10.15,6.33,27.36
10.15,6.47,27.34
10.15,6.62,27.33
10.15,6.76,27.31
10.15,6.90,27.31
10.15,7.04,27.31
10.15,7.18,27.32
10.15,7.32,27.33
10.15,7.46,27.35
10.15,7.61,27.37
10.15,7.75,27.40
10.15,7.89,27.43
10.15,8.03,27.47
10.15,8.17,27.51
10.15,8.31,27.55
10.15,8.45,27.60
10.15,8.60,27.64
10.15,8.74,27.69
10.15,8.88,27.74
10.15,9.02,27.80
10.15,9.16,27.85
10.15,9.30,27.91
10.15,9.44,27.98
10.15,9.59,28.04
10.15,9.73,28.11
10.15,9.87,28.18
10.15,10.01,28.25
10.15,10.15,28.32
10.15,10.29,28.40
10.15,10.43,28.47
10.15,10.58,28.54
10.15,10.72,28.60
10.15,10.86,28.64
10.15,11.00,28.66
10.29,-3.00,35.77
10.29,-2.86,35.71
10.29,-2.72,35.58
10.29,-2.58,35.41
10.29,-2.43,35.21
10.29,-2.29,34.99
10.29,-2.15,34.75
10.29,-2.01,34.50
10.29,-1.87,34.24
10.29,-1.73,33.99
10.29,-1.59,33.73
10.29,-1.44,33.46
10.29,-1.30,33.19
10.29,-1.16,32.92
10.29,-1.02,32.64
10.29,-0.88,32.36
10.29,-0.74,32.08
10.29,-0.60,31.80
10.29,-0.45,31.52
10.29,-0.31,31.24
10.29,-0.17,30.96
10.29,-0.03,30.70
10.29,0.11,30.44
10.29,0.25,30.19
10.29,0.39,29.95
10.29,0.54,29.73
10.29,0.68,29.53
10.29,0.82,29.34
10.29,0.96,29.18
10.29,1.10,29.03
10.29,1.24,28.91
10.29,1.38,28.80
10.29,1.53,28.71
10.29,1.67,28.64
10.29,1.81,28.58
10.29,1.95,28.53
10.29,2.09,28.49
10.29,2.23,28.46
10.29,2.37,28.44
10.29,2.52,28.42
10.29,2.66,28.40
10.29,2.80,28.38
10.29,2.94,28.36
10.29,3.08,28.34
10.29,3.22,28.31
10.29,3.36,28.28
10.29,3.51,28.25
10.29,3.65,28.21
10.29,3.79,28.17
10.29,3.93,28.13
10.29,4.07,28.09
10.29,4.21,28.04
10.29,4.35,28.00
10.29,4.49,27.95
10.29,4.64,27.91
10.29,4.78,27.86
10.29,4.92,27.82
10.29,5.06,27.78
10.29,5.20,27.74
10.29,5.34,27.70
10.29,5.48,27.66
10.29,5.63,27.62
10.29,5.77,27.59
10.29,5.91,27.56
10.29,6.05,27.53
10.29,6.19,27.51
10.29,6.33,27.48
10.29,6.47,27.47
10.29,6.62,27.45
10.29,6.76,27.44
10.29,6.90,27.44
10.29,7.04,27.44
10.29,7.18,27.44
10.29,7.32,27.45
10.29,7.46,27.47
10.29,7.61,27.49
10.29,7.75,27.51
10.29,7.89,27.54
10.29,8.03,27.57
10.29,8.17,27.61
10.29,8.31,27.65
10.29,8.45,27.69
10.29,8.60,27.73
10.29,8.74,27.78
10.29,8.88,27.83
10.29,9.02,27.88
10.29,9.16,27.93
10.29,9.30,27.99
10.29,9.44,28.05
10.29,9.59,28.12
10.29,9.73,28.18
10.29,9.87,28.25
10.29,10.01,28.33
10.29,10.15,28.40
10.29,10.29,28.47
10.29,10.43,28.55
10.29,10.58,28.62
10.29,10.72,28.67
10.29,10.86,28.72
10.29,11.00,28.74
10.43,-3.00,35.85
10.43,-2.86,35.79
10.43,-2.72,35.67
10.43,-2.58,35.50
10.43,-2.43,35.30
10.43,-2.29,35.08
10.43,-2.15,34.84
10.43,-2.01,34.60
10.43,-1.87,34.36
10.43,-1.73,34.11
10.43,-1.59,33.86
10.43,-1.44,33.60
10.43,-1.30,33.35
10.43,-1.16,33.09
10.43,-1.02,32.83
10.43,-0.88,32.57
10.43,-0.74,32.31
10.43,-0.60,32.05
10.43,-0.45,31.78
10.43,-0.31,31.53
10.43,-0.17,31.27
10.43,-0.03,31.02
10.43,0.11,30.78
10.43,0.25,30.55
10.43,0.39,30.33
10.43,0.54,30.12
10.43,0.68,29.93
10.43,0.82,29.75
10.43,0.96,29.59
10.43,1.10,29.44
10.43,1.24,29.31
10.43,1.38,29.20
10.43,1.53,29.10
10.43,1.67,29.01
10.43,1.81,28.94
10.43,1.95,28.87
10.43,2.09,28.82
10.43,2.23,28.77
10.43,2.37,28.72
10.43,2.52,28.68
10.43,2.66,28.64
10.43,2.80,28.61
10.43,2.94,28.57
10.43,3.08,28.53
10.43,3.22,28.49
10.43,3.36,28.44
10.43,3.51,28.40
10.43,3.65,28.35
10.43,3.79,28.30
10.43,3.93,28.26
10.43,4.07,28.21
10.43,4.21,28.16
10.43,4.35,28.11
10.43,4.49,28.06
10.43,4.64,28.01
10.43,4.78,27.96
10.43,4.92,27.92
10.43,5.06,27.87
10.43,5.20,27.83
10.43,5.34,27.79
10.43,5.48,27.75
10.43,5.63,27.72
10.43,5.77,27.69
10.43,5.91,27.66
10.43,6.05,27.63
10.43,6.19,27.61
10.43,6.33,27.59
10.43,6.47,27.57
10.43,6.62,27.56
10.43,6.76,27.55
10.43,6.90,27.55
10.43,7.04,27.55
10.43,7.18,27.55
10.43,7.32,27.56
10.43,7.46,27.57
10.43,7.61,27.59
10.43,7.75,27.61
10.43,7.89,27.64
10.43,8.03,27.67
10.43,8.17,27.70
10.43,8.31,27.73
10.43,8.45,27.77
10.43,8.60,27.82
10.43,8.74,27.86
10.43,8.88,27.91
10.43,9.02,27.96
10.43,9.16,28.01
10.43,9.30,28.07
10.43,9.44,28.13
10.43,9.59,28.19
10.43,9.73,28.26
10.43,9.87,28.33
10.43,10.01,28.40
10.43,10.15,28.47
10.43,10.29,28.55
10.43,10.43,28.62
10.43,10.58,28.69
10.43,10.72,28.75
10.43,10.86,28.79
10.43,11.00,28.81
10.58,-3.00,35.92
10.58,-2.86,35.86
10.58,-2.72,35.74
10.58,-2.58,35.58
10.58,-2.43,35.38
10.58,-2.29,35.16
10.58,-2.15,34.93
10.58,-2.01,34.69
10.58,-1.87,34.45
10.58,-1.73,34.21
10.58,-1.59,33.97
10.58,-1.44,33.72
10.58,-1.30,33.48
10.58,-1.16,33.23
10.58,-1.02,32.99
10.58,-0.88,32.74
10.58,-0.74,32.49
10.58,-0.60,32.25
10.58,-0.45,32.00
10.58,-0.31,31.76
10.58,-0.17,31.52
10.58,-0.03,31.29
10.58,0.11,31.06
10.58,0.25,30.84
10.58,0.39,30.64
10.58,0.54,30.44
10.58,0.68,30.25
10.58,0.82,30.08
10.58,0.96,29.92
10.58,1.10,29.77
10.58,1.24,29.64
10.58,1.38,29.52
10.58,1.53,29.41
10.58,1.67,29.32
10.58,1.81,29.23
10.58,1.95,29.15
10.58,2.09,29.08
10.58,2.23,29.02
10.58,2.37,28.96
10.58,2.52,28.90
10.58,2.66,28.85
10.58,2.80,28.79
10.58,2.94,28.74
10.58,3.08,28.69
10.58,3.22,28.64
10.58,3.36,28.58
10.58,3.51,28.53
10.58,3.65,28.47
10.58,3.79,28.42
10.58,3.93,28.36
10.58,4.07,28.31
10.58,4.21,28.25
10.58,4.35,28.20
10.58,4.49,28.15
10.58,4.64,28.10
10.58,4.78,28.05
10.58,4.92,28.00
10.58,5.06,27.96
10.58,5.20,27.91
10.58,5.34,27.87
10.58,5.48,27.84
10.58,5.63,27.80
10.58,5.77,27.77
10.58,5.91,27.74
10.58,6.05,27.72
10.58,6.19,27.70
10.58,6.33,27.68
10.58,6.47,27.66
10.58,6.62,27.65
10.58,6.76,27.64
10.58,6.90,27.64
10.58,7.04,27.64
10.58,7.18,27.64
10.58,7.32,27.65
10.58,7.46,27.66
10.58,7.61,27.68
10.58,7.75,27.70
10.58,7.89,27.72
10.58,8.03,27.75
10.58,8.17,27.78
10.58,8.31,27.81
10.58,8.45,27.85
10.58,8.60,27.89
10.58,8.74,27.93
10.58,8.88,27.98
10.58,9.02,28.03
10.58,9.16,28.08
10.58,9.30,28.14
10.58,9.44,28.20
10.58,9.59,28.26
10.58,9.73,28.33
10.58,9.87,28.39
10.58,10.01,28.47
10.58,10.15,28.54
10.58,10.29,28.62
10.58,10.43,28.69
10.58,10.58,28.76
10.58,10.72,28.82
10.58,10.86,28.86
10.58,11.00,28.88
10.72,-3.00,35.99
10.72,-2.86,35.92
10.72,-2.72,35.80
10.72,-2.58,35.64
10.72,-2.43,35.44
10.72,-2.29,35.23
10.72,-2.15,35.00
10.72,-2.01,34.77
10.72,-1.87,34.53
10.72,-1.73,34.29
10.72,-1.59,34.06
10.72,-1.44,33.82
10.72,-1.30,33.58
10.72,-1.16,33.35
10.72,-1.02,33.11
10.72,-0.88,32.87
10.72,-0.74,32.64
10.72,-0.60,32.40
10.72,-0.45,32.17
10.72,-0.31,31.94
10.72,-0.17,31.71
10.72,-0.03,31.49
10.72,0.11,31.28
10.72,0.25,31.07
10.72,0.39,30.87
10.72,0.54,30.68
10.72,0.68,30.50
10.72,0.82,30.33
10.72,0.96,30.17
10.72,1.10,30.02
10.72,1.24,29.89
10.72,1.38,29.76
10.72,1.53,29.65
10.72,1.67,29.55
10.72,1.81,29.45
10.72,1.95,29.36
10.72,2.09,29.28
10.72,2.23,29.21
10.72,2.37,29.13
10.72,2.52,29.07
10.72,2.66,29.00
10.72,2.80,28.94
10.72,2.94,28.88
10.72,3.08,28.81
10.72,3.22,28.75
10.72,3.36,28.69
10.72,3.51,28.63
10.72,3.65,28.57
10.72,3.79,28.51
10.72,3.93,28.45
10.72,4.07,28.39
10.72,4.21,28.33
10.72,4.35,28.28
10.72,4.49,28.22
10.72,4.64,28.17
10.72,4.78,28.12
10.72,4.92,28.07
10.72,5.06,28.02
10.72,5.20,27.98
10.72,5.34,27.94
10.72,5.48,27.91
10.72,5.63,27.87
10.72,5.77,27.84
10.72,5.91,27.81
10.72,6.05,27.79
10.72,6.19,27.77
10.72,6.33,27.75
10.72,6.47,27.73
10.72,6.62,27.72
10.72,6.76,27.71
10.72,6.90,27.71
10.72,7.04,27.71
10.72,7.18,27.71
10.72,7.32,27.72
10.72,7.46,27.73
10.72,7.61,27.75
10.72,7.75,27.77
10.72,7.89,27.79
10.72,8.03,27.81
10.72,8.17,27.84
10.72,8.31,27.88
10.72,8.45,27.91
10.72,8.60,27.95
10.72,8.74,27.99
10.72,8.88,28.04
10.72,9.02,28.09
10.72,9.16,28.14
10.72,9.30,28.20
10.72,9.44,28.26
10.72,9.59,28.32
10.72,9.73,28.38
10.72,9.87,28.45
10.72,10.01,28.52
10.72,10.15,28.60
10.72,10.29,28.67
10.72,10.43,28.75
10.72,10.58,28.82
10.72,10.72,28.87
10.72,10.86,28.92
10.72,11.00,28.94
10.86,-3.00,36.03
10.86,-2.86,35.97
10.86,-2.72,35.85
10.86,-2.58,35.69
10.86,-2.43,35.49
10.86,-2.29,35.28
10.86,-2.15,35.05
10.86,-2.01,34.82
10.86,-1.87,34.59
10.86,-1.73,34.35
10.86,-1.59,34.12
10.86,-1.44,33.89
10.86,-1.30,33.66
10.86,-1.16,33.43
10.86,-1.02,33.19
10.86,-0.88,32.96
10.86,-0.74,32.73
10.86,-0.60,32.51
10.86,-0.45,32.28
10.86,-0.31,32.06
10.86,-0.17,31.84
10.86,-0.03,31.63
10.86,0.11,31.42
10.86,0.25,31.22
10.86,0.39,31.03
10.86,0.54,30.84
10.86,0.68,30.66
10.86,0.82,30.50
10.86,0.96,30.34
10.86,1.10,30.19
10.86,1.24,30.06
10.86,1.38,29.93
10.86,1.53,29.81
10.86,1.67,29.70
10.86,1.81,29.60
10.86,1.95,29.51
10.86,2.09,29.42
10.86,2.23,29.34
10.86,2.37,29.26
10.86,2.52,29.18
10.86,2.66,29.11
10.86,2.80,29.04
10.86,2.94,28.97
10.86,3.08,28.90
10.86,3.22,28.83
10.86,3.36,28.77
10.86,3.51,28.70
10.86,3.65,28.64
10.86,3.79,28.57
10.86,3.93,28.51
10.86,4.07,28.45
10.86,4.21,28.39
10.86,4.35,28.33
10.86,4.49,28.27
10.86,4.64,28.22
10.86,4.78,28.17
10.86,4.92,28.12
10.86,5.06,28.07
10.86,5.20,28.03
10.86,5.34,27.99
10.86,5.48,27.95
10.86,5.63,27.92
10.86,5.77,27.89
10.86,5.91,27.86
10.86,6.05,27.84
10.86,6.19,27.82
10.86,6.33,27.80
10.86,6.47,27.78
10.86,6.62,27.77
10.86,6.76,27.76
10.86,6.90,27.76
10.86,7.04,27.76
10.86,7.18,27.76
10.86,7.32,27.77
10.86,7.46,27.78
10.86,7.61,27.80
10.86,7.75,27.81
10.86,7.89,27.84
10.86,8.03,27.86
10.86,8.17,27.89
10.86,8.31,27.92
10.86,8.45,27.96
10.86,8.60,28.00
10.86,8.74,28.04
10.86,8.88,28.08
10.86,9.02,28.13
10.86,9.16,28.18
10.86,9.30,28.24
10.86,9.44,28.30
10.86,9.59,28.36
10.86,9.73,28.43
10.86,9.87,28.50
10.86,10.01,28.57
10.86,10.15,28.64
10.86,10.29,28.72
10.86,10.43,28.79
10.86,10.58,28.86
10.86,10.72,28.92
10.86,10.86,28.96
10.86,11.00,28.98
11.00,-3.00,36.05
11.00,-2.86,35.99
11.00,-2.72,35.87
11.00,-2.58,35.71
11.00,-2.43,35.52
11.00,-2.29,35.30
11.00,-2.15,35.08
11.00,-2.01,34.85
11.00,-1.87,34.62
11.00,-1.73,34.39
11.00,-1.59,34.15
11.00,-1.44,33.92
11.00,-1.30,33.69
11.00,-1.16,33.47
11.00,-1.02,33.24
11.00,-0.88,33.01
11.00,-0.74,32.79
11.00,-0.60,32.56
11.00,-0.45,32.34
11.00,-0.31,32.12
11.00,-0.17,31.91
11.00,-0.03,31.70
11.00,0.11,31.49
11.00,0.25,31.30
11.00,0.39,31.11
11.00,0.54,30.92
11.00,0.68,30.75
11.00,0.82,30.58
11.00,0.96,30.43
11.00,1.10,30.28
11.00,1.24,30.14
11.00,1.38,30.01
11.00,1.53,29.89
11.00,1.67,29.78
11.00,1.81,29.68
11.00,1.95,29.58
11.00,2.09,29.49
11.00,2.23,29.40
11.00,2.37,29.32
11.00,2.52,29.24
11.00,2.66,29.16
11.00,2.80,29.09
11.00,2.94,29.02
11.00,3.08,28.94
11.00,3.22,28.87
11.00,3.36,28.81
11.00,3.51,28.74
11.00,3.65,28.67
11.00,3.79,28.61
11.00,3.93,28.54
11.00,4.07,28.48
11.00,4.21,28.42
11.00,4.35,28.36
11.00,4.49,28.30
11.00,4.64,28.25
11.00,4.78,28.20
11.00,4.92,28.15
11.00,5.06,28.10
11.00,5.20,28.06
11.00,5.34,28.02
11.00,5.48,27.98
11.00,5.63,27.95
11.00,5.77,27.91
11.00,5.91,27.89
11.00,6.05,27.86
11.00,6.19,27.84
11.00,6.33,27.82
11.00,6.47,27.81
11.00,6.62,27.80
11.00,6.76,27.79
11.00,6.90,27.79
11.00,7.04,27.79
11.00,7.18,27.79
11.00,7.32,27.80
11.00,7.46,27.81
11.00,7.61,27.82
11.00,7.75,27.84
11.00,7.89,27.86
11.00,8.03,27.89
11.00,8.17,27.91
11.00,8.31,27.95
11.00,8.45,27.98
11.00,8.60,28.02
11.00,8.74,28.06
11.00,8.88,28.11
11.00,9.02,28.15
11.00,9.16,28.21
11.00,9.30,28.26
11.00,9.44,28.32
11.00,9.59,28.38
11.00,9.73,28.45
11.00,9.87,28.52
11.00,10.01,28.59
11.00,10.15,28.66
11.00,10.29,28.74
11.00,10.43,28.81
11.00,10.58,28.88
11.00,10.72,28.94
11.00,10.86,28.98
11.00,11.00,29.00


==> PlotCode/PlotData/TrajVarOne.csv <==
Ep,GD,NoisyGD,SGD,SGDwReg
0,0.0,0.0,0.0,0.0
1,0.00098992,0.05703333333333333,2.1133,2.5123
2,0.00092474,0.241325,37.743,70.024
3,0.017983,0.2577833333333333,35.379,97.677
4,0.071417,0.242225,21.29,67.383
5,0.88311,0.47426666666666667,21.197,56.277
6,4.0548,0.8371083333333332,18.304,40.702
7,5.12,1.3250416666666667,14.66,61.462
8,5.0515,1.6403916666666667,16.981,51.937
9,1.2185,1.4480416666666667,13.329,28.721
10,7.1649,1.7061583333333334,12.589,34.312
11,3.1504,3.471341666666667,19.696,28.116
12,5.2074,3.6014083333333335,23.481,36.313
13,8.1314,4.2362416666666665,23.726,25.348
14,3.1547,4.6265,14.873,38.214
15,7.8687,5.054766666666667,14.974,24.891
16,4.4719,3.832625,16.357,28.569
17,2.4164,3.829725,13.111,21.7
18,6.4552,5.032866666666666,9.5764,40.539
19,5.7017,5.5700416666666674,9.4421,27.779
20,2.9203,4.663366666666667,11.189,50.709
21,3.2893,4.9455,19.404,33.252
22,2.9025,4.465766666666666,20.575,33.495
23,7.1326,4.825541666666667,29.633,34.916
24,3.3411,4.985191666666666,17.752,20.279
25,2.9266,4.040508333333333,20.115,14.681
26,6.8244,4.103116666666667,23.122,19.221
27,2.9602,3.7792583333333334,20.132,21.586
28,6.0998,4.185833333333333,21.58,17.829
29,4.0507,4.938341666666667,13.053,14.599
30,3.9691,4.545833333333333,9.6408,16.99
31,5.6138,3.793775,5.3475,9.8029
32,5.4703,4.5386,0.4624,10.202
33,2.7747,5.0628416666666665,0.27372,8.3097
34,5.0676,3.721166666666667,1.1523,9.6125
35,6.107,3.3580166666666664,1.6465,8.0669
36,3.7161,2.84375,1.4605,15.637
37,5.0006,3.2985333333333333,4.4989,11.781
38,4.9541,2.2350833333333333,1.4098,5.6138
39,4.7203,2.9013166666666668,4.0814,10.145
40,3.9537,2.5065666666666666,3.8649,7.4302
41,4.6454,2.3983250000000003,5.2426,7.0974
42,4.7694,2.9513916666666664,7.8211,6.2109
43,4.0089,3.389775,4.9956,9.3512
44,5.1585,2.7246583333333336,2.9597,4.9615
45,3.9743,3.3253833333333334,3.1066,8.5695
46,4.1597,3.4508166666666664,14.2,5.4238
47,5.2278,2.756525,8.7743,4.5588
48,3.3344,3.57985,4.7913,4.9449
49,4.082,3.112258333333333,3.5233,4.3561
50,5.0944,3.2260916666666666,3.1568,2.4764
51,3.404,2.9739583333333335,17.748,1.8973
52,4.3896,2.562841666666667,15.758,2.5503
53,4.7198,2.8416916666666663,3.3557,4.2403
54,4.5426,3.3319083333333332,8.3036,6.5373
55,4.5511,3.6466833333333333,6.7854,1.4768
56,4.5516,3.90685,8.8007,2.6484
57,4.4868,3.7805750000000002,6.4293,2.0469
58,4.5321,3.647275,5.1048,3.0688
59,4.4559,3.848841666666667,7.7861,5.5152
60,4.5078,3.803366666666667,3.7347,3.3514
61,4.4175,3.599375,6.5407,2.8755
62,4.4895,3.399016666666667,7.6853,4.1343
63,4.3589,2.8259833333333333,9.0716,8.6781
64,4.4869,2.903783333333333,9.889,6.0124
65,4.2913,2.707466666666667,14.942,11.883
66,4.4562,2.520016666666667,12.993,5.9118
67,4.3224,3.11685,12.613,12.883
68,4.3566,3.025475,14.534,7.9163
69,4.3628,3.1080166666666664,15.305,10.86
70,4.4083,3.1120916666666667,9.7167,6.951
71,4.3486,2.9657250000000004,11.925,7.765
72,4.3558,2.965175,11.136,5.8574
73,4.3465,2.839916666666667,5.3153,5.8108
74,4.3547,2.786375,9.8403,7.3717
75,4.3303,2.737625,4.4262,4.809
76,4.3309,2.2320166666666665,6.6718,6.6467
77,4.3169,2.3181083333333334,5.7916,4.5299
78,4.3154,2.7169666666666665,10.545,10.717
79,4.3011,3.1186166666666666,7.0959,5.7716
80,4.2984,3.3731000000000004,5.1457,2.1537
81,4.2857,3.0308499999999996,8.7882,4.5912
82,4.2824,3.4105666666666665,6.2577,1.7954
83,4.2705,3.097566666666667,5.0233,3.8503
84,4.2669,3.16665,2.5646,1.4776
85,4.2556,2.811616666666667,5.9129,3.1992
86,4.2519,3.2647,3.6651,2.459
87,4.241,3.1497499999999996,7.4991,2.9934
88,4.2372,3.4761583333333337,5.5306,1.3757
89,4.2266,3.1178333333333335,10.606,2.8907
90,4.2228,3.375883333333333,11.347,0.62928
91,4.2124,3.369191666666667,8.6874,0.65746
92,4.2085,3.1634083333333334,13.333,1.4578
93,4.1983,3.2727749999999998,10.616,1.2555
94,4.1943,3.504766666666667,9.5623,0.27044
95,4.1843,3.3913499999999996,13.634,0.14864
96,4.1802,3.5296749999999997,8.541,0.28701
97,4.1703,3.3888083333333334,11.552,0.2582
98,4.1662,3.613308333333333,3.8719,0.26725
99,4.1565,3.500966666666667,8.2457,0.45132
100,4.1522,3.3815333333333335,5.7246,0.31477
101,4.1426,3.783975,8.5687,0.31327
102,4.1383,3.8776333333333333,6.1999,0.48191
103,4.1289,4.210966666666667,8.9149,0.54111
104,4.1245,3.898108333333333,15.862,0.96676
105,4.1153,3.841741666666667,16.767,0.66062
106,4.1108,3.697875,11.781,1.2709
107,4.1018,3.5874583333333336,17.386,0.81186
108,4.0972,3.786016666666667,10.72,0.4941
109,4.0885,3.6448583333333335,16.372,0.60592
110,4.0839,3.9522833333333334,12.923,0.43378
111,4.0754,3.6525833333333337,11.422,0.70535
112,4.0709,3.7254833333333335,6.161,1.2218
113,4.0627,3.6931666666666665,9.9633,0.35185
114,4.0582,3.719716666666667,6.851,0.24769
115,4.0505,3.701775,6.0398,0.31138
116,4.0461,3.4447666666666668,6.0463,0.056496
117,4.0388,3.2703583333333337,6.5551,0.20882
118,4.0347,3.411958333333333,6.5656,0.041581
119,4.028,3.4593416666666665,6.0165,0.088163
120,4.0241,3.547758333333333,4.2696,0.16084
121,4.0182,3.4167666666666663,9.8921,1.2055
122,4.0148,3.021641666666667,6.5275,0.047738
123,4.0097,3.067833333333333,6.1676,0.043428
124,4.0068,2.8314083333333335,5.4366,0.020484
125,4.0027,3.0808,6.7082,0.036819
126,4.0005,3.0158083333333336,6.6163,0.2674
127,3.9975,3.2274583333333333,5.1776,0.32785
128,3.9959,3.1776083333333336,6.3822,0.40498
129,3.9939,3.177075,5.7427,0.096147
130,3.993,3.2965,6.8816,0.010495
131,3.9917,3.3279,5.0485,0.015364
132,3.9913,3.517925,5.5456,0.029809
133,3.9906,2.9925916666666663,6.1609,0.18037
134,3.9905,2.85215,5.991,0.14885
135,3.9902,2.71645,6.0713,0.19457
136,3.9902,2.750525,5.2898,0.015904
137,3.99,2.8410583333333332,4.6481,0.12018
138,3.9901,2.8876166666666667,6.6291,0.22314
139,3.99,2.8148916666666666,4.2064,0.23897
140,3.99,2.721325,2.6771,0.017272
141,3.99,2.8926166666666666,1.8244,0.097631
142,3.99,2.8781250000000003,0.84242,0.086765
143,3.99,2.9573416666666668,0.010526,0.026869
144,3.99,2.8490583333333332,0.10602,0.11515
145,3.99,2.8643083333333332,0.041077,0.061897
146,3.99,2.984166666666667,0.084906,0.081377
147,3.99,3.2449,0.056309,0.076841
148,3.99,3.2908000000000004,0.0088982,0.01175
149,3.99,3.2892333333333332,0.025085,0.032342
150,3.99,3.4727333333333337,0.027633,0.03398
151,3.99,3.3431333333333337,0.08464,0.11494
152,3.99,3.3276,0.022872,0.029298
153,3.99,3.2932166666666665,0.0091993,0.010467
154,3.99,3.383008333333333,0.013108,0.015075
155,3.99,3.3082499999999997,0.014259,0.015427
156,3.99,3.0378333333333334,0.034961,0.040785
157,3.99,2.9198,0.071482,0.077696
158,3.99,3.0487083333333334,0.10018,0.12566
159,3.99,3.1574833333333334,0.10091,0.131
160,3.99,3.3707083333333334,0.00052939,0.0024377
161,3.99,3.281658333333333,0.072068,0.088535
162,3.99,3.130625,0.06026,0.093279
163,3.99,3.1060250000000003,0.027461,0.036402
164,3.99,3.169525,0.042404,0.044722
165,3.99,3.281,0.0075716,0.0079645
166,3.99,3.3093,0.010142,0.012462
167,3.99,3.348025,0.011208,0.01428
168,3.99,3.3286333333333338,0.007321,0.007405
169,3.99,3.4030916666666666,0.0049978,0.0050561
170,3.99,3.568808333333333,0.098674,0.11519
171,3.99,3.640233333333333,0.016858,0.023432
172,3.99,3.5608416666666667,0.0067839,0.0085166
173,3.99,3.517125,0.01044,0.011415
174,3.99,3.626383333333333,0.031954,0.030986
175,3.99,3.4547166666666667,0.0028501,0.0042403
176,3.99,3.301633333333333,0.02125,0.025932
177,3.99,3.3991166666666666,0.031413,0.032736
178,3.99,3.388158333333333,0.025075,0.027032
179,3.99,3.4816833333333332,0.014345,0.014241
180,3.99,3.5008,0.018786,0.026365
181,3.99,3.5957833333333333,0.010601,0.012016
182,3.99,3.6438333333333333,0.023938,0.025959
183,3.99,3.6772333333333336,0.0007153,0.0014759
184,3.99,3.6113083333333336,0.0018811,0.0020382
185,3.99,3.636741666666667,0.0073024,0.0083486
186,3.99,3.5746333333333333,0.053978,0.056968
187,3.99,3.4898166666666666,0.00012895,0.00022199
188,3.99,3.5968416666666667,0.013485,0.014651
189,3.99,3.652325,0.009487,0.0098416
190,3.99,3.703666666666667,0.0051036,0.0058856
191,3.99,3.7646333333333337,0.00072516,0.00073844
192,3.99,3.8280833333333333,0.028917,0.032642
193,3.99,3.7535416666666666,0.0035253,0.0037719
194,3.99,3.676425,0.0093342,0.010143
195,3.99,3.496408333333333,0.0026727,0.002994
196,3.99,3.5351083333333335,0.0016602,0.0023115
197,3.99,3.606116666666667,0.0036078,0.0038207
198,3.99,3.50135,3.144e-05,2.6692e-05
199,3.99,3.496658333333333,0.0041244,0.0044831
200,3.99,3.5331083333333333,0.0062199,0.0070023


==> PlotCode/PlotData/TrajVarTwo.csv <==
Ep,GD,NoisyGD,SGD,SGDwReg
0,0.0,0.0,0.0,0.0
1,0.5639,0.05703333333333333,24.6782,0.4278
2,2.1759,0.241325,23.5148,19.817
3,2.4477,0.2577833333333333,22.3153,19.278
4,2.2715,0.242225,18.0293,18.164
5,2.5101,0.47426666666666667,17.1462,17.025
6,2.9078,0.8371083333333332,15.9445,15.673
7,3.3947,1.3250416666666667,16.0402,13.834
8,4.1303,1.6403916666666667,21.4551,11.2
9,4.7609,1.4480416666666667,15.0484,8.5846
10,5.4196,1.7061583333333334,14.1015,9.7049
11,5.9465,3.471341666666667,12.0601,7.0467
12,6.5995,3.6014083333333335,11.398,3.9505
13,7.1484,4.2362416666666665,9.5132,9.1076
14,7.8916,4.6265,8.8845,13.324
15,8.8657,5.054766666666667,8.1862,8.6411
16,10.3416,3.832625,8.5749,14.834
17,11.944,3.829725,7.5658,16.563
18,12.4547,5.032866666666666,7.1781,18.311
19,12.4082,5.5700416666666674,6.7665,20.63
20,12.406,4.663366666666667,1.077,24.223
21,12.4035,4.9455,2.6481,18.029
22,12.4036,4.465766666666666,1.1317,19.546
23,12.4029,4.825541666666667,0.8878,15.993
24,12.4029,4.985191666666666,0.9449875,19.058
25,12.4026,4.040508333333333,0.9370125,15.326
26,12.4025,4.103116666666667,0.9037,15.136
27,12.4023,3.7792583333333334,0.8038375,14.341
28,12.4022,4.185833333333333,0.7510625,15.932
29,12.4022,4.938341666666667,1.054275,13.503
30,12.4021,4.545833333333333,1.4722375,15.143
31,12.402,3.793775,1.9639625,14.049
32,12.402,4.5386,1.2429125,17.92
33,12.4019,5.0628416666666665,0.9529375,13.343
34,12.4019,3.721166666666667,3.1098,15.925
35,12.4019,3.3580166666666664,2.8138375,11.968
36,12.4018,2.84375,2.7265125,14.861
37,12.4018,3.2985333333333333,4.486925,5.5648
38,12.4018,2.2350833333333333,13.2419375,7.7848
39,12.4018,2.9013166666666668,12.2285,4.6576
40,12.4018,2.5065666666666666,10.4250125,9.4162
41,12.4018,2.3983250000000003,8.97815,8.1939
42,12.4017,2.9513916666666664,7.797275,9.5681
43,12.4017,3.389775,8.0010125,5.4725
44,12.4017,2.7246583333333336,9.03015,5.4684
45,12.4017,3.3253833333333334,9.407675,5.5068
46,12.4017,3.4508166666666664,9.3448625,7.23
47,12.4017,2.756525,7.29065,4.8662
48,12.4017,3.57985,6.884625,5.9615
49,12.4017,3.112258333333333,6.0767375,3.9826
50,12.4017,3.2260916666666666,5.5417,5.1752
51,12.4017,2.9739583333333335,4.887375,2.2005
52,12.4017,2.562841666666667,4.974475,2.6509
53,12.4017,2.8416916666666663,4.3179625,4.6137
54,12.4017,3.3319083333333332,3.823975,7.8841
55,12.4017,3.6466833333333333,6.3026125,6.0901
56,12.4017,3.90685,5.7708,6.6609
57,12.4017,3.7805750000000002,3.607425,6.1965
58,12.4017,3.647275,7.7740875,6.8828
59,12.4017,3.848841666666667,6.4891875,1.2014
60,12.4017,3.803366666666667,6.98555,1.2875
61,12.4017,3.599375,6.6147625,1.3931
62,12.4017,3.399016666666667,6.495525,1.8499
63,12.4017,2.8259833333333333,6.7108,1.8569
64,12.4017,2.903783333333333,5.6674125,4.5582
65,12.4017,2.707466666666667,6.73675,3.6599
66,12.4017,2.520016666666667,5.1546125,3.6037
67,12.4017,3.11685,6.3102375,3.16
68,12.4017,3.025475,3.7629125,2.1902
69,12.4017,3.1080166666666664,4.89095,2.2715
70,12.4017,3.1120916666666667,9.071675,1.8088
71,12.4017,2.9657250000000004,10.1759125,1.5816
72,12.4017,2.965175,8.1661625,1.6133
73,12.4017,2.839916666666667,9.301975,1.5708
74,12.4017,2.786375,8.438825,1.2871
75,12.4017,2.737625,8.556825,0.89289
76,12.4017,2.2320166666666665,7.575475,0.77905
77,12.4017,2.3181083333333334,8.340575,0.75886
78,12.4017,2.7169666666666665,7.23085,1.1854
79,12.4017,3.1186166666666666,7.2139375,0.83183
80,12.4017,3.3731000000000004,6.334725,0.54082
81,12.4017,3.0308499999999996,7.320975,0.46063
82,12.4017,3.4105666666666665,6.1706375,0.23649
83,12.4017,3.097566666666667,6.992225,0.12684
84,12.4017,3.16665,6.1173375,0.010005
85,12.4017,2.811616666666667,6.5712875,0.0023649
86,12.4017,3.2647,5.8035625,0.15898
87,12.4017,3.1497499999999996,5.7952625,0.03851
88,12.4017,3.4761583333333337,5.546275,0.0020237
89,12.4017,3.1178333333333335,6.4717625,0.00058917
90,12.4017,3.375883333333333,6.1715125,0.00014493
91,12.4017,3.369191666666667,6.1917375,0.1529
92,12.4017,3.1634083333333334,6.4001125,0.25807
93,12.4017,3.2727749999999998,6.3370875,0.65608
94,12.4017,3.504766666666667,5.7792125,0.53687
95,12.4017,3.3913499999999996,5.606125,0.46225
96,12.4017,3.5296749999999997,5.038625,1.5021
97,12.4017,3.3888083333333334,5.563225,1.3331
98,12.4017,3.613308333333333,5.8622875,1.7921
99,12.4017,3.500966666666667,6.6454875,2.2649
100,12.4017,3.3815333333333335,5.6974,2.0495
101,12.4017,3.783975,5.8427125,1.947
102,12.4017,3.8776333333333333,5.023275,1.8952
103,12.4017,4.210966666666667,4.4843625,1.8799
104,12.4017,3.898108333333333,5.213025,1.9368
105,12.4017,3.841741666666667,4.820775,1.9106
106,12.4017,3.697875,5.53355,1.775
107,12.4017,3.5874583333333336,6.1326625,2.093
108,12.4017,3.786016666666667,5.1251375,2.0017
109,12.4017,3.6448583333333335,5.6747625,2.0792
110,12.4017,3.9522833333333334,5.075,2.0201
111,12.4017,3.6525833333333337,6.3247,1.6453
112,12.4017,3.7254833333333335,5.4062125,0.42219
113,12.4017,3.6931666666666665,6.641175,0.44509
114,12.4017,3.719716666666667,5.7423875,0.61128
115,12.4017,3.701775,6.3411625,0.017701
116,12.4017,3.4447666666666668,4.50695,0.095547
117,12.4017,3.2703583333333337,5.195,0.13918
118,12.4017,3.411958333333333,6.433575,0.033143
119,12.4017,3.4593416666666665,7.0204375,0.081632
120,12.4017,3.547758333333333,4.9285125,0.011665
121,12.4017,3.4167666666666663,6.036,6.3468e-06
122,12.4017,3.021641666666667,5.351675,5.2687e-08
123,12.4017,3.067833333333333,5.491225,0.00047119
124,12.4017,2.8314083333333335,5.1557375,0.00025179
125,12.4017,3.0808,5.896925,1.2393e-06
126,12.4017,3.0158083333333336,5.6038375,1.1557e-05
127,12.4017,3.2274583333333333,5.3462,0.0001121
128,12.4017,3.1776083333333336,5.2501875,9.2958e-08
129,12.4017,3.177075,5.5185125,0.00019043
130,12.4017,3.2965,5.6403375,0.00046183
131,12.4017,3.3279,5.939525,5.1956e-10
132,12.4017,3.517925,5.76995,0.00028059
133,12.4017,2.9925916666666663,6.381,0.00017625
134,12.4017,2.85215,6.2978,0.087808
135,12.4017,2.71645,6.6106125,0.060953
136,12.4017,2.750525,6.596375,0.0036599
137,12.4017,2.8410583333333332,6.7981125,0.093394
138,12.4017,2.8876166666666667,7.149525,0.020959
139,12.4017,2.8148916666666666,6.912975,0.0018271
140,12.4017,2.721325,6.7207,0.053637
141,12.4017,2.8926166666666666,6.66075,0.014853
142,12.4017,2.8781250000000003,6.84495,0.071976
143,12.4017,2.9573416666666668,6.47575,0.0027128
144,12.4017,2.8490583333333332,6.4801375,6.554e-05
145,12.4017,2.8643083333333332,6.601125,0.07634
146,12.4017,2.984166666666667,6.4206125,0.014719
147,12.4017,3.2449,6.3982,0.001332
148,12.4017,3.2908000000000004,6.3347875,0.00018296
149,12.4017,3.2892333333333332,6.3808875,6.7802e-05
150,12.4017,3.4727333333333337,6.148875,2.4692e-06
151,12.4017,3.3431333333333337,6.3865625,0.043563
152,12.4017,3.3276,6.1066,0.0072655
153,12.4017,3.2932166666666665,6.078475,0.00071649
154,12.4017,3.383008333333333,6.3143,0.044841
155,12.4017,3.3082499999999997,6.1837125,0.050681
156,12.4017,3.0378333333333334,6.309325,0.0079863
157,12.4017,2.9198,6.5596625,0.00064857
158,12.4017,3.0487083333333334,6.7756625,0.024514
159,12.4017,3.1574833333333334,5.81965,0.0032352
160,12.4017,3.3707083333333334,5.9581375,0.00028005
161,12.4017,3.281658333333333,6.1319375,0.00023523
162,12.4017,3.130625,6.438775,1.7226e-05
163,12.4017,3.1060250000000003,6.357825,0.052813
164,12.4017,3.169525,6.32565,0.014282
165,12.4017,3.281,6.77345,0.10369
166,12.4017,3.3093,6.7602625,0.041233
167,12.4017,3.348025,6.833525,0.0090003
168,12.4017,3.3286333333333338,6.711525,0.0011185
169,12.4017,3.4030916666666666,6.497925,0.00012559
170,12.4017,3.568808333333333,6.807475,0.00011466
171,12.4017,3.640233333333333,6.72025,1.2884e-05
172,12.4017,3.5608416666666667,6.586875,1.6974e-06
173,12.4017,3.517125,5.879775,9.2331e-05
174,12.4017,3.626383333333333,5.867475,4.9521e-05
175,12.4017,3.4547166666666667,5.9188625,0.00017995
176,12.4017,3.301633333333333,5.6476375,3.6615e-05
177,12.4017,3.3991166666666666,5.4162625,0.025483
178,12.4017,3.388158333333333,5.66185,0.005897
179,12.4017,3.4816833333333332,5.8261125,0.00098817
180,12.4017,3.5008,6.12055,0.026726
181,12.4017,3.5957833333333333,6.185025,0.039275
182,12.4017,3.6438333333333333,6.20175,0.010379
183,12.4017,3.6772333333333336,6.353,0.025082
184,12.4017,3.6113083333333336,6.1494625,0.0062444
185,12.4017,3.636741666666667,6.1810125,0.0012245
186,12.4017,3.5746333333333333,6.291625,0.00023447
187,12.4017,3.4898166666666666,6.459475,7.7935e-05
188,12.4017,3.5968416666666667,5.8445375,1.4759e-05
189,12.4017,3.652325,5.788275,2.9025e-06
190,12.4017,3.703666666666667,5.6432625,0.00012306
191,12.4017,3.7646333333333337,5.7590125,5.322e-05
192,12.4017,3.8280833333333333,5.5430375,1.1741e-05
193,12.4017,3.7535416666666666,5.43815,5.6742e-06
194,12.4017,3.676425,5.4721,1.3007e-06
195,12.4017,3.496408333333333,5.9016375,0.01984
196,12.4017,3.5351083333333335,5.98875,0.006017
197,12.4017,3.606116666666667,6.4132125,0.025219
198,12.4017,3.50135,6.4372875,0.0081151
199,12.4017,3.496658333333333,6.365875,0.0022201
200,12.4017,3.5331083333333333,6.5044,0.00056947


==> PlotCode/PlotData/original_data.csv <==
LR,y_Reg0_mean,y_Reg0_std,y_Reg1_mean,y_Reg1_std,y_Reg2_mean,y_Reg2_std,y_Reg4_mean,y_Reg4_std,y_Reg8_mean,y_Reg8_std
0.005,0.69222127,0.00213228,0.62377571,0.00752178,0.602438,0.006978,0.57637739,0.00722198,0.55661313,0.0024761
0.01,0.70496472,0.00613248,0.62525012,0.01214503,0.60054587,0.00761284,0.58032038,0.00582426,0.56282207,0.0046798
0.02,0.74250628,0.00463593,0.62580403,0.00884984,0.61597034,0.01935404,0.60065292,0.00931695,0.63395157,0.01544303
0.03,0.79285515,0.00397399,0.66683195,0.00924045,0.68414648,0.01277219,0.66873017,0.00642746,0.63801929,0.08565802
0.04,0.86511585,0.00516304,0.69615839,0.01041482,0.73325085,0.03595356,0.78745545,0.01299268,1.03115414,0.90634085

